On the Solution of Large-scale Non-autonomous Differential Riccati Equations: a Numerical Study

We explore the numerical solution of large-scale non-autonomous Differential Riccati Equations (DREs). While we assume to discretize the differential operator using a Backward Differentiation Formula (BDF) of order s, we solve the generalized Algebraic Riccati Equation (gARE) resulting at each time step by different state-of-the-art methods. In particular, we compare the performance of the inexact Newton- Kleinman method with line search and the low-rank RADI iteration, considering for both methods two different initialization strategies: zero initialization and warm-start. A comprehensive panel of numerical results illustrate the potential and limitations of these methods when employed within a numerical pipeline for the solution of DREs, rather than for the isolated solution of a single gARE, as commonly considered in the existing literature.

==> graphics/data/DATA2_nt5_1357_last_rot.dat <==
0,1,1,1,1
2.00055570991942,36,36,36,36
4.00111141983884,40,40,40,40
6.00166712975827,41,41,41,41
8.00222283967769,41,41,41,41
10.0027785495971,41,41,41,41
12.0033342595165,41,41,41,41
14.003889969436,41,41,41,41
16.0044456793554,41,41,41,41
18.0050013892748,41,41,41,41
20.0055570991942,41,41,41,41
22.0061128091136,41,41,41,41
24.0066685190331,41,41,41,41
26.0072242289525,41,41,41,41
28.0077799388719,41,41,41,41
30.0083356487913,41,41,41,41
32.0088913587108,41,41,41,41
34.0094470686302,41,41,41,41
36.0100027785496,41,41,41,41
38.010558488469,41,41,41,41
40.0111141983884,41,41,41,41
42.0116699083079,41,41,41,41
44.0122256182273,41,41,41,41
46.0127813281467,41,41,41,41
48.0133370380661,41,41,41,41
50.0138927479856,41,41,41,41
52.014448457905,41,41,41,41
54.0150041678244,41,41,41,41
56.0155598777438,41,41,41,41
58.0161155876632,41,41,41,41
60.0166712975827,41,41,41,41
62.0172270075021,41,41,41,41
64.0177827174215,41,41,41,41
66.0183384273409,41,41,41,41
68.0188941372603,41,41,41,41
70.0194498471798,41,41,41,41
72.0200055570992,41,41,41,41
74.0205612670186,41,41,41,41
76.021116976938,41,41,41,41
78.0216726868575,41,41,41,41
80.0222283967769,41,41,41,41
82.0227841066963,41,41,41,41
84.0233398166157,41,41,41,41
86.0238955265351,41,41,41,41
88.0244512364546,41,41,41,41
90.025006946374,41,41,41,41
92.0255626562934,41,41,41,41
94.0261183662128,41,41,41,41
96.0266740761323,41,41,41,41
98.0272297860517,41,41,41,41
100.027785495971,41,41,41,41
102.028341205891,41,41,41,41
104.02889691581,41,41,41,41
106.029452625729,41,41,41,41
108.030008335649,41,41,41,41
110.030564045568,41,41,41,41
112.031119755488,41,41,41,41
114.031675465407,41,41,41,41
116.032231175326,41,41,41,41
118.032786885246,41,41,41,41
120.033342595165,41,41,41,41
122.033898305085,41,41,41,41
124.034454015004,41,41,41,41
126.035009724924,41,41,41,41
128.035565434843,41,41,41,41
130.036121144762,41,41,41,41
132.036676854682,41,41,41,41
134.037232564601,41,41,41,41
136.037788274521,41,41,41,41
138.03834398444,41,41,41,41
140.03889969436,41,41,41,41
142.039455404279,41,41,41,41
144.040011114198,41,41,41,41
146.040566824118,41,41,41,41
148.041122534037,41,41,41,41
150.041678243957,41,41,41,41
152.042233953876,41,41,41,41
154.042789663796,41,41,41,41
156.043345373715,41,41,41,41
158.043901083634,41,41,41,41
160.044456793554,41,41,41,41
162.045012503473,41,41,41,41
164.045568213393,41,41,41,41
166.046123923312,41,41,41,41
168.046679633231,41,41,41,41
170.047235343151,41,41,41,41
172.04779105307,41,41,41,41
174.04834676299,41,41,41,41
176.048902472909,41,41,41,41
178.049458182829,41,41,41,41
180.050013892748,41,41,41,41
182.050569602667,41,41,41,41
184.051125312587,41,41,41,41
186.051681022506,41,41,41,41
188.052236732426,41,41,41,41
190.052792442345,41,41,41,41
192.053348152265,41,41,41,41
194.053903862184,41,41,41,41
196.054459572103,41,41,41,41
198.055015282023,41,41,41,41
200.055570991942,41,41,41,41
202.056126701862,41,41,41,41
204.056682411781,41,41,41,41
206.0572381217,41,41,41,41
208.05779383162,41,41,41,41
210.058349541539,41,41,41,41
212.058905251459,41,41,41,41
214.059460961378,41,41,41,41
216.060016671298,41,41,41,41
218.060572381217,41,41,41,41
220.061128091136,41,41,41,41
222.061683801056,41,41,41,41
224.062239510975,41,41,41,41
226.062795220895,41,41,41,41
228.063350930814,41,41,41,41
230.063906640734,41,41,41,41
232.064462350653,41,41,41,41
234.065018060572,41,41,41,41
236.065573770492,41,41,41,41
238.066129480411,41,41,41,41
240.066685190331,41,41,41,41
242.06724090025,41,41,41,41
244.067796610169,41,41,41,41
246.068352320089,41,41,41,41
248.068908030008,41,41,41,41
250.069463739928,41,41,41,41
252.070019449847,41,41,41,41
254.070575159767,41,41,41,41
256.071130869686,41,41,41,41
258.071686579605,41,41,41,41
260.072242289525,41,41,41,41
262.072797999444,41,41,41,41
264.073353709364,41,41,41,41
266.073909419283,41,41,41,41
268.074465129203,41,41,41,41
270.075020839122,41,41,41,41
272.075576549041,41,41,41,41
274.076132258961,41,41,41,41
276.07668796888,41,41,41,41
278.0772436788,41,41,41,41
280.077799388719,41,41,41,41
282.078355098638,41,41,41,41
284.078910808558,41,41,41,41
286.079466518477,41,41,41,41
288.080022228397,41,41,41,41
290.080577938316,41,41,41,41
292.081133648236,41,41,41,41
294.081689358155,41,41,41,41
296.082245068074,41,41,41,41
298.082800777994,41,41,41,41
300.083356487913,41,41,41,41
302.083912197833,41,41,41,41
304.084467907752,41,41,41,41
306.085023617672,41,41,41,41
308.085579327591,41,41,41,41
310.08613503751,41,41,41,41
312.08669074743,41,41,41,41
314.087246457349,41,41,41,41
316.087802167269,41,41,41,41
318.088357877188,41,41,41,41
320.088913587108,41,41,41,41
322.089469297027,41,41,41,41
324.090025006946,41,41,41,41
326.090580716866,41,41,41,41
328.091136426785,41,41,41,41
330.091692136705,41,41,41,41
332.092247846624,41,41,41,41
334.092803556543,41,41,41,41
336.093359266463,41,41,41,41
338.093914976382,41,41,41,41
340.094470686302,41,41,41,41
342.095026396221,41,41,41,41
344.095582106141,41,41,41,41
346.09613781606,41,41,41,41
348.096693525979,41,41,41,41
350.097249235899,41,41,41,41
352.097804945818,41,41,41,41
354.098360655738,41,41,41,41
356.098916365657,41,41,41,41
358.099472075577,41,41,41,41
360.100027785496,41,41,41,41
362.100583495415,41,41,41,41
364.101139205335,41,41,41,41
366.101694915254,41,41,41,41
368.102250625174,41,41,41,41
370.102806335093,41,41,41,41
372.103362045012,41,41,41,41
374.103917754932,41,41,41,41
376.104473464851,41,41,41,41
378.105029174771,41,41,41,41
380.10558488469,41,41,41,41
382.10614059461,41,41,41,41
384.106696304529,41,41,41,41
386.107252014448,41,41,41,41
388.107807724368,41,41,41,41
390.108363434287,41,41,41,41
392.108919144207,41,41,41,41
394.109474854126,41,41,41,41
396.110030564046,41,41,41,41
398.110586273965,41,41,41,41
400.111141983884,41,41,41,41
402.111697693804,41,41,41,41
404.112253403723,41,41,41,41
406.112809113643,41,41,41,41
408.113364823562,41,41,41,41
410.113920533482,41,41,41,41
412.114476243401,41,41,41,41
414.11503195332,41,41,41,41
416.11558766324,41,41,41,41
418.116143373159,41,41,41,41
420.116699083079,41,41,41,41
422.117254792998,41,41,41,41
424.117810502917,41,41,41,41
426.118366212837,41,41,41,41
428.118921922756,41,41,41,41
430.119477632676,41,41,41,41
432.120033342595,41,41,41,41
434.120589052515,41,41,41,41
436.121144762434,41,41,41,41
438.121700472353,41,41,41,41
440.122256182273,41,41,41,41
442.122811892192,41,41,41,41
444.123367602112,41,41,41,41
446.123923312031,41,41,41,41
448.124479021951,41,41,41,41
450.12503473187,41,41,41,41
452.125590441789,41,41,41,41
454.126146151709,41,41,41,41
456.126701861628,41,41,41,41
458.127257571548,41,41,41,41
460.127813281467,41,41,41,41
462.128368991386,41,41,41,41
464.128924701306,41,41,41,41
466.129480411225,41,41,41,41
468.130036121145,41,41,41,41
470.130591831064,41,41,41,41
472.131147540984,41,41,41,41
474.131703250903,41,41,41,41
476.132258960822,41,41,41,41
478.132814670742,41,41,41,41
480.133370380661,41,41,41,41
482.133926090581,41,41,41,41
484.1344818005,41,41,41,41
486.13503751042,41,41,41,41
488.135593220339,41,41,41,41
490.136148930258,41,41,41,41
492.136704640178,41,41,41,41
494.137260350097,41,41,41,41
496.137816060017,41,41,41,41
498.138371769936,41,41,41,41
500.138927479856,41,41,41,41
502.139483189775,41,41,41,41
504.140038899694,41,41,41,41
506.140594609614,41,41,41,41
508.141150319533,41,41,41,41
510.141706029453,41,41,41,41
512.142261739372,41,41,41,41
514.142817449291,41,41,41,41
516.143373159211,41,41,41,41
518.14392886913,41,41,41,41
520.14448457905,41,41,41,41
522.145040288969,41,41,41,41
524.145595998889,41,41,41,41
526.146151708808,41,41,41,41
528.146707418727,41,41,41,41
530.147263128647,41,41,41,41
532.147818838566,41,41,41,41
534.148374548486,41,41,41,41
536.148930258405,41,41,41,41
538.149485968324,41,41,41,41
540.150041678244,41,41,41,41
542.150597388163,41,41,41,41
544.151153098083,41,41,41,41
546.151708808002,41,41,41,41
548.152264517922,41,41,41,41
550.152820227841,41,41,41,41
552.153375937761,41,41,41,41
554.15393164768,41,41,41,41
556.154487357599,41,41,41,41
558.155043067519,41,41,41,41
560.155598777438,41,41,41,41
562.156154487358,41,41,41,41
564.156710197277,41,41,41,41
566.157265907196,41,41,41,41
568.157821617116,41,41,41,41
570.158377327035,41,41,41,41
572.158933036955,41,41,41,41
574.159488746874,41,41,41,41
576.160044456794,41,41,41,41
578.160600166713,41,41,41,41
580.161155876632,41,41,41,41
582.161711586552,41,41,41,41
584.162267296471,41,41,41,41
586.162823006391,41,41,41,41
588.16337871631,41,41,41,41
590.16393442623,41,41,41,41
592.164490136149,41,41,41,41
594.165045846068,41,41,41,41
596.165601555988,41,41,41,41
598.166157265907,41,41,41,41
600.166712975827,41,41,41,41
602.167268685746,41,41,41,41
604.167824395665,41,41,41,41
606.168380105585,41,41,41,41
608.168935815504,41,41,41,41
610.169491525424,41,41,41,41
612.170047235343,41,41,41,41
614.170602945263,41,41,41,41
616.171158655182,41,41,41,41
618.171714365101,41,41,41,41
620.172270075021,41,41,41,41
622.17282578494,41,41,41,41
624.17338149486,41,41,41,41
626.173937204779,41,41,41,41
628.174492914698,41,41,41,41
630.175048624618,41,41,41,41
632.175604334537,41,41,41,41
634.176160044457,41,41,41,41
636.176715754376,41,41,41,41
638.177271464296,41,41,41,41
640.177827174215,41,41,41,41
642.178382884135,41,41,41,41
644.178938594054,41,41,41,41
646.179494303973,41,41,41,41
648.180050013893,41,41,41,41
650.180605723812,41,41,41,41
652.181161433732,41,41,41,41
654.181717143651,41,41,41,41
656.18227285357,41,41,41,41
658.18282856349,41,41,41,41
660.183384273409,41,41,41,41
662.183939983329,41,41,41,41
664.184495693248,41,41,41,41
666.185051403168,41,41,41,41
668.185607113087,41,41,41,41
670.186162823006,41,41,41,41
672.186718532926,41,41,41,41
674.187274242845,41,41,41,41
676.187829952765,41,41,41,41
678.188385662684,41,41,41,41
680.188941372603,41,41,41,41
682.189497082523,41,41,41,41
684.190052792442,41,41,41,41
686.190608502362,41,41,41,41
688.191164212281,41,41,41,41
690.191719922201,41,41,41,41
692.19227563212,41,41,41,41
694.192831342039,41,41,41,41
696.193387051959,41,41,41,41
698.193942761878,41,41,41,41
700.194498471798,41,41,41,41
702.195054181717,41,41,41,41
704.195609891637,41,41,41,41
706.196165601556,41,41,41,41
708.196721311475,41,41,41,41
710.197277021395,41,41,41,41
712.197832731314,41,41,41,41
714.198388441234,41,41,41,41
716.198944151153,41,41,41,41
718.199499861072,41,41,41,41


==> graphics/data/DATA2_nt5_1357_last_tot.dat <==
0,0,0,0,0
2.00055570991942,4.35701,3.05518199999999,1.897675,0.969934
4.00111141983884,4.50357600000001,3.31077399999999,2.068777,0.521250000000002
6.00166712975827,4.647041,2.007955,1.95168200000001,0.364170999999999
8.00222283967769,4.39056500000001,1.874364,1.997857,0.273928000000002
10.0027785495971,4.446977,1.88113899999999,2.06529,0.161663999999998
12.0033342595165,4.43116500000002,1.878364,2.09513099999999,0.0655730000000005
14.003889969436,4.48364699999996,1.95352400000002,1.873593,0.0645760000000024
16.0044456793554,4.46835099999998,1.887618,1.896366,0.0661179999999995
18.0050013892748,4.56500199999999,1.96283300000002,1.90511699999999,0.0661360000000002
20.0055570991942,4.46632599999998,1.89098100000001,1.92935999999997,0.065095000000003
22.0061128091136,4.74289200000004,1.88096999999999,1.92181099999999,0.0611469999999983
24.0066685190331,4.62507699999992,2.01974300000001,1.91408699999999,0.068950000000001
26.0072242289525,4.48229100000003,2.07306199999999,1.888881,0.0654530000000015
28.0077799388719,4.51083700000004,2.12546199999997,1.92057799999998,0.063953000000005
30.0083356487913,4.61635799999999,2.15376900000001,1.91466100000002,0.0640229999999988
32.0088913587108,4.59345100000007,2.13454300000001,1.89040200000005,0.0657009999999971
34.0094470686302,4.50224800000001,2.07791800000001,1.89432400000004,0.0658900000000031
36.0100027785496,4.62334199999998,2.24614700000001,1.91513300000003,0.0630749999999978
38.010558488469,4.52990899999998,2.24721999999997,1.89702599999998,0.0650460000000024
40.0111141983884,4.53771400000005,2.147447,1.90844099999998,0.0644750000000016
42.0116699083079,4.49610300000006,2.28435200000001,1.89021099999997,0.0679060000000007
44.0122256182273,4.52124499999991,2.33881300000002,1.91074800000001,0.0626099999999994
46.0127813281467,4.64443800000004,2.28412100000003,1.923091,0.0631190000000004
48.0133370380661,4.56152999999995,2.03385800000001,1.91047700000001,0.0626159999999985
50.0138927479856,4.63559599999985,2.07973699999991,1.91569799999996,0.0638810000000021
52.014448457905,4.50426599999992,2.07412299999999,1.932006,0.0683849999999993
54.0150041678244,4.66491200000019,2.07643599999994,1.98159200000009,0.0667479999999969
56.0155598777438,4.52654700000016,2.084295,1.92407800000001,0.0642130000000023
58.0161155876632,4.50383999999985,2.12620600000002,1.98287500000004,0.0646720000000016
60.0166712975827,4.52640799999995,2.23782900000003,1.96218599999997,0.0638470000000027
62.0172270075021,4.54697899999996,2.21159100000011,1.98010899999997,0.0609910000000013
64.0177827174215,4.56026599999996,2.22699299999999,2.09170500000005,0.0666269999999969
66.0183384273409,4.54544699999997,2.26053999999999,2.14300100000003,0.0653870000000012
68.0188941372603,5.15939400000002,2.32813499999997,1.89772300000004,0.0661920000000009
70.0194498471798,4.94766000000004,2.01672400000007,1.89418499999999,0.0654150000000016
72.0200055570992,4.79554899999994,2.06717200000003,1.917914,0.0644340000000057
74.0205612670186,4.71868599999993,1.97597500000006,1.94676400000003,0.0658349999999999
76.021116976938,4.79707500000018,1.97227699999996,1.93081099999995,0.0663180000000025
78.0216726868575,4.58560499999999,1.95938600000011,1.97029399999997,0.0674089999999978
80.0222283967769,4.57906600000001,2.13599399999998,1.971498,0.0613549999999989
82.0227841066963,4.673675,2.17232799999999,1.96786399999996,0.0638350000000045
84.0233398166157,4.72376400000007,2.16705000000002,2.09379899999999,0.0650200000000041
86.0238955265351,4.53464699999995,2.29102599999999,2.07470600000011,0.0666629999999984
88.0244512364546,5.00036300000011,2.247702,2.09998699999994,0.0669540000000026
90.025006946374,4.57417799999985,2.29393499999992,2.17433600000004,0.0632909999999995
92.0255626562934,4.48314800000026,2.35251900000003,2.10920700000008,0.0669290000000018
94.0261183662128,4.70680399999992,2.07575300000008,1.91336999999999,0.0663929999999979
96.0266740761323,4.63392999999996,2.02538900000013,1.98520900000005,0.0691540000000046
98.0272297860517,4.72587399999975,1.98459900000012,1.99299900000005,0.0659960000000055
100.027785495971,4.7121460000003,1.96626500000002,1.90918999999997,0.0660349999999994
102.028341205891,4.7339320000001,1.96254499999986,1.99745699999994,0.0655459999999977
104.02889691581,4.765308,2.24003800000014,1.87024100000008,0.0629080000000002
106.029452625729,4.69281200000023,2.15352200000007,2.08301200000005,0.064391999999998
108.030008335649,4.76513300000033,2.30391399999985,2.11678499999994,0.0666160000000033
110.030564045568,4.46861799999988,2.30554699999993,2.17864199999985,0.0653130000000033
112.031119755488,4.4937160000004,2.26027500000009,2.15370999999982,0.0670479999999998
114.031675465407,4.6043380000001,2.2925859999998,2.12041399999998,0.0663029999999978
116.032231175326,4.56011799999987,2.15309999999999,1.942454,0.0617200000000011
118.032786885246,4.42030299999988,2.20504900000014,1.91993600000001,0.0635019999999997
120.033342595165,4.45585399999982,1.94424600000002,1.91311599999995,0.0613939999999999
122.033898305085,4.42579300000034,1.99079600000005,1.92491400000017,0.0676519999999954
124.034454015004,4.44107599999961,1.96007899999995,1.96566000000007,0.0654520000000005
126.035009724924,4.48576899999989,1.98813500000006,1.95176500000002,0.0627269999999953
128.035565434843,4.55687900000021,1.9709949999999,1.93162600000005,0.0638589999999937
130.036121144762,4.43988600000012,1.9527599999999,1.98400100000003,0.0622199999999964
132.036676854682,4.52878600000031,2.04852099999994,1.94505400000003,0.0633440000000007
134.037232564601,4.41799499999979,1.97094199999992,1.98041999999987,0.0655919999999952
136.037788274521,4.48914000000013,2.09163199999989,1.95454599999994,0.0659719999999879
138.03834398444,4.6558229999996,1.97907699999996,2.15318200000002,0.0635989999999964
140.03889969436,4.53515599999992,1.95196699999997,2.15768200000002,0.0653730000000081
142.039455404279,4.51920299999983,1.96630499999992,1.91721499999994,0.0609100000000069
144.040011114198,4.47146999999995,2.0294899999999,1.92732799999999,0.0646240000000091
146.040566824118,4.53204499999993,1.95300499999985,1.93503299999998,0.0620539999999892
148.041122534037,4.4549219999999,1.97570900000005,1.90635700000007,0.0624079999999907
150.041678243957,4.46945400000004,2.05372899999998,1.94608199999993,0.0657020000000017
152.042233953876,4.55781400000023,1.995903,1.95887099999982,0.0628880000000009
154.042789663796,4.61344699999972,2.05815099999995,2.00753899999995,0.0653499999999951
156.043345373715,4.69282000000021,2.04784599999994,2.01231899999993,0.0632860000000051
158.043901083634,4.6314239999997,1.96697299999983,2.08278900000005,0.0680270000000007
160.044456793554,4.67979500000001,2.08750700000019,2.10999400000014,0.0645930000000021
162.045012503473,4.51495599999998,1.94825399999991,2.15659800000003,0.0645110000000102
164.045568213393,4.58227600000009,2.13644500000009,2.11879999999996,0.0655470000000093
166.046123923312,4.51954999999998,2.09835199999998,2.13653799999997,0.0623740000000055
168.046679633231,4.53289800000039,1.99696999999992,2.10378600000013,0.0630159999999904
170.047235343151,5.21869399999969,2.00475800000004,2.19720699999993,0.0647900000000021
172.04779105307,4.77566700000034,1.94774399999983,2.12173800000005,0.0646989999999903
174.04834676299,4.80898200000001,1.96511099999998,1.91932399999996,0.0648149999999958
176.048902472909,4.766165,2.04178900000011,1.93186300000002,0.0626089999999948
178.049458182829,4.67819500000041,1.95675600000004,1.94517700000006,0.0640630000000044
180.050013892748,4.57852800000001,1.97382900000002,1.9757790000001,0.0626640000000123
182.050569602667,4.57136600000013,1.96480500000007,1.9706799999999,0.0651260000000065
184.051125312587,4.82631099999981,2.19683000000009,1.98976599999992,0.0644850000000048
186.051681022506,4.88446399999975,1.94543699999986,1.96758399999999,0.063328999999996
188.052236732426,4.82873399999971,2.1514709999999,2.17989000000011,0.0633169999999978
190.052792442345,4.58656599999995,2.07841499999995,2.13155800000004,0.061199000000002
192.053348152265,4.53812700000071,2.1360709999999,2.09951100000012,0.0630290000000002
194.053903862184,4.5676399999993,2.18908800000008,2.13217099999997,0.0677749999999975
196.054459572103,4.74614400000064,2.10043899999982,2.21716100000003,0.0688960000000094
198.055015282023,4.81478900000002,2.20679500000006,2.05792900000006,0.0636130000000037
200.055570991942,4.70343400000002,2.23244199999999,2.09638599999994,0.0680729999999983
202.056126701862,4.62406399999963,2.32820199999969,2.10108100000002,0.0661369999999977
204.056682411781,4.69945399999961,2.350371,2.11698100000012,0.0657350000000037
206.0572381217,4.62244899999951,2.28345399999989,2.13218099999995,0.0675059999999945
208.05779383162,4.80710400000044,2.09618799999998,1.94990699999971,0.0653239999999897
210.058349541539,4.4820409999993,1.95316700000012,1.90973299999996,0.0645849999999939
212.058905251459,4.59649399999944,2.12818900000002,1.91308299999992,0.0662329999999969
214.059460961378,4.58625700000084,2.0649440000002,1.90681099999983,0.0663920000000076
216.060016671298,4.59715799999958,1.93946199999982,1.93272200000001,0.0662670000000105
218.060572381217,4.48007499999949,2.03102600000011,1.98023299999977,0.0638849999999991
220.061128091136,4.7495170000002,2.0259259999998,1.92129100000011,0.0621670000000023
222.061683801056,4.68948599999931,1.98370700000032,1.94346300000007,0.0670280000000076
224.062239510975,4.7164359999997,1.98205499999995,1.96763800000008,0.0634260000000069
226.062795220895,4.69630699999925,2.04337099999975,1.90551699999969,0.0637959999999964
228.063350930814,4.6442190000007,2.03485099999989,1.96641499999987,0.0660120000000006
230.063906640734,4.79927099999986,1.99210999999968,1.90980400000035,0.0660409999999985
232.064462350653,4.57005600000048,2.06892900000003,1.91549400000031,0.0632249999999885
234.065018060572,4.7660420000002,2.04925600000024,1.90276099999983,0.0622419999999977
236.065573770492,4.59481199999937,2.25912999999991,1.91010600000027,0.065213
238.066129480411,4.75239299999976,2.0458679999997,1.91051499999958,0.0656979999999976
240.066685190331,4.57161600000018,2.01513900000009,1.93234500000017,0.0636640000000028
242.06724090025,4.61405099999956,1.94346999999971,1.91756899999973,0.0615310000000022
244.067796610169,4.52334200000041,2.02527499999997,1.93392200000017,0.0671089999999879
246.068352320089,4.45317000000068,1.95631099999991,1.94302999999991,0.0667620000000113
248.068908030008,4.47481100000005,1.96684800000003,1.92093100000011,0.0645269999999982
250.069463739928,4.53023300000041,1.96403899999996,1.94576000000006,0.0622009999999875
252.070019449847,4.57639800000015,2.03323799999998,1.90166700000009,0.0636169999999936
254.070575159767,4.59451999999965,1.97260199999982,1.91069999999991,0.0649429999999995
256.071130869686,4.55580800000007,2.09557200000017,1.95556399999987,0.064548000000002
258.071686579605,4.44641000000047,2.12762900000007,1.99517100000003,0.0636060000000072
260.072242289525,4.76467200000025,2.00814700000001,1.93226700000014,0.0661520000000024
262.072797999444,4.67915100000027,2.08116799999971,1.94308899999987,0.0651960000000003
264.073353709364,4.72329600000012,1.94114799999988,1.93908999999985,0.065068999999994
266.073909419283,4.5602429999999,2.00046299999985,1.913454,0.068563999999995
268.074465129203,4.63452200000029,2.04027600000018,1.9174979999998,0.0609809999999982
270.075020839122,4.59066699999948,1.96595600000001,1.92849999999999,0.0642929999999922
272.075576549041,4.55556299999989,2.04662900000039,1.92466899999999,0.0685770000000048
274.076132258961,4.52770299999975,1.97063399999979,1.92786300000034,0.0634239999999977
276.07668796888,4.53695100000004,2.04730100000006,1.96704700000009,0.0626929999999959
278.0772436788,4.67358500000046,1.95372900000029,1.99303699999973,0.0641240000000067
280.077799388719,4.60704799999985,2.05005099999971,1.95604899999989,0.0644070000000028
282.078355098638,4.77740700000049,2.13940099999991,2.00317900000027,0.0669420000000116
284.078910808558,4.58974699999999,1.96884299999965,2.00846000000001,0.0656290000000013
286.079466518477,4.58337699999993,1.93516399999999,2.04459700000007,0.0624979999999908
288.080022228397,4.74500700000044,1.93169699999999,2.14838200000031,0.0634600000000063
290.080577938316,4.67089399999986,1.99784200000022,2.12668600000006,0.0655119999999982
292.081133648236,4.79121699999996,2.01369999999997,2.12292600000001,0.0648060000000044
294.081689358155,4.615049,2.22351299999991,2.08491599999979,0.0645899999999955
296.082245068074,4.59516799999983,2.18964600000027,2.13139999999976,0.0638660000000044
298.082800777994,4.7261239999998,2.23081900000034,2.04719599999999,0.0609850000000023
300.083356487913,4.62191200000052,2.27939399999968,2.0474220000001,0.0663550000000015
302.083912197833,4.58396700000048,1.92486599999984,2.0486149999997,0.0633720000000011
304.084467907752,4.60075599999982,2.254097,1.91663999999992,0.0653130000000033
306.085023617672,4.60760399999981,2.07110599999987,2.08756000000039,0.0621249999999947
308.085579327591,4.71459799999957,1.9633560000002,1.97300899999982,0.0651950000000028
310.08613503751,4.65252899999996,2.19010899999967,2.16394199999968,0.0659569999999974
312.08669074743,4.52904899999976,2.17123700000002,1.95137700000032,0.06866500000001
314.087246457349,4.70738400000027,2.0839060000003,1.91488300000037,0.0652230000000031
316.087802167269,4.57181700000001,2.07080799999994,1.95712099999992,0.0626139999999964
318.088357877188,4.47828500000014,2.25297799999998,1.9496180000001,0.0623240000000038
320.088913587108,4.57699299999967,2.22860700000001,1.91967900000009,0.0630480000000091
322.089469297027,4.70754899999974,2.18524200000002,1.9777939999999,0.0638570000000129
324.090025006946,4.62535800000023,2.25782500000014,1.88365500000009,0.0621409999999969
326.090580716866,4.61562599999979,2.28202800000008,2.131167,0.064864
328.091136426785,4.74768700000004,2.20534399999997,1.94483700000001,0.0691449999999918
330.091692136705,4.74823300000025,2.05952699999989,1.93525599999975,0.0639030000000105
332.092247846624,4.64702800000032,2.02356599999985,1.91140300000006,0.0634640000000104
334.092803556543,4.55064899999979,2.09002499999997,2.07127599999967,0.0643570000000011
336.093359266463,4.45494099999996,1.92407400000002,2.14618599999994,0.0658080000000041
338.093914976382,4.73916100000042,2.00644899999998,1.8892109999997,0.0646580000000085
340.094470686302,4.65548699999999,2.02802900000006,1.91851499999984,0.0625679999999988
342.095026396221,4.6160490000002,1.95685600000024,1.90524300000016,0.0636739999999918
344.095582106141,4.78786899999977,1.9861219999998,1.90308000000005,0.0644530000000145
346.09613781606,4.76842800000031,2.06567100000029,1.93397300000015,0.0660080000000107
348.096693525979,4.74680399999943,1.95810600000004,1.917598,0.0644240000000025
350.097249235899,4.52220899999975,1.97893199999999,1.91383099999985,0.0648999999999944
352.097804945818,4.54318499999954,2.06696999999986,1.91744700000027,0.0675109999999961
354.098360655738,4.52682000000004,2.07709900000009,1.90240399999993,0.0629889999999875
356.098916365657,4.42183099999966,2.07872000000043,2.11655999999994,0.0638950000000023
358.099472075577,4.42043000000012,2.086319,2.1060379999999,0.067814999999996
360.100027785496,4.56117900000027,1.94450400000005,2.11972800000012,0.0600749999999834
362.100583495415,4.6874029999999,1.95959200000016,2.09319000000005,0.0652900000000045
364.101139205335,4.5931359999995,1.96224299999994,2.16128200000003,0.0639400000000023
366.101694915254,4.6720750000004,1.96532500000012,2.16748199999984,0.0609210000000076
368.102250625174,4.60503199999948,2.06014499999992,1.91304200000013,0.0649830000000122
370.102806335093,4.75690299999951,2.08903400000008,2.05122800000026,0.0666650000000004
372.103362045012,4.87154800000098,2.05490299999974,2.05095399999982,0.0666139999999871
374.103917754932,4.76252900000145,2.06625699999995,2.1258600000001,0.0663590000000056
376.104473464851,4.61699299999964,2.04694400000017,2.06063899999981,0.0661220000000071
378.105029174771,4.5884189999997,2.01845600000024,1.92708399999992,0.0672010000000114
380.10558488469,4.73159099999975,2.0184119999999,1.90213900000026,0.0635589999999979
382.10614059461,4.6945399999986,2.25935800000025,1.93418399999973,0.0638010000000122
384.106696304529,4.67122899999958,1.96971300000041,1.88240700000006,0.065809999999999
386.107252014448,4.58796500000062,2.04378299999962,2.07892599999968,0.0676609999999869
388.107807724368,4.59456599999976,2.02048500000001,2.16008799999963,0.064596999999992
390.108363434287,4.93170699999973,2.16653200000019,2.09472600000026,0.0609969999999862
392.108919144207,4.68100699999923,2.12472600000001,2.16539999999986,0.0639029999999821
394.109474854126,5.11914799999977,2.18352099999993,2.02328399999988,0.0652009999999734
396.110030564046,4.70798800000011,2.04103500000019,1.91001299999971,0.0646189999999933
398.110586273965,4.67449099999976,2.28991299999961,2.06408899999997,0.0667850000000101
400.111141983884,4.44351399999869,2.07930699999997,2.04681800000026,0.0684650000000033
402.111697693804,4.61808999999994,2.04287599999952,2.06686099999979,0.0643650000000093
404.112253403723,4.6156460000002,2.07387199999994,2.08499500000016,0.0638280000000009
406.112809113643,4.63506799999959,2.15609899999981,1.99991300000011,0.0620449999999835
408.113364823562,4.61969399999907,2.12477200000012,1.91079799999989,0.0668640000000096
410.113920533482,4.63177999999971,2.09611200000018,1.89147700000012,0.066316999999998
412.114476243401,4.75310400000126,2.16438600000038,1.88851300000078,0.0668699999999944
414.11503195332,4.49076199999945,2.24801599999955,1.91534899999988,0.0664259999999786
416.11558766324,4.58407099999931,2.30205300000034,1.96016299999974,0.0625500000000159
418.116143373159,4.62307900000087,2.31812099999934,1.9441740000002,0.0637999999999863
420.116699083079,4.51534299999912,2.26205300000038,1.93465999999989,0.0677759999999807
422.117254792998,4.59184599999935,2.34304900000006,1.92824799999926,0.0720780000000047
424.117810502917,4.57121300000108,2.09012300000086,1.96724600000016,0.0648620000000051
426.118366212837,4.62142800000038,2.13862900000004,1.94388199999958,0.0642019999999945
428.118921922756,4.61453100000108,2.05036100000052,1.95145299999967,0.0643249999999966
430.119477632676,4.78604300000006,2.05284699999993,2.02402600000005,0.0618029999999976
432.120033342595,4.80020899999909,1.99879299999975,1.92758700000013,0.0656970000000001
434.120589052515,4.59051299999919,2.01292000000012,1.90901500000018,0.0646109999999851
436.121144762434,5.00099699999919,1.95323600000029,1.90250199999991,0.0605349999999873
438.121700472353,4.99197599999934,2.02549100000033,1.90868200000023,0.062135000000012
440.122256182273,4.81048899999951,2.01835500000016,1.92082900000059,0.0607540000000029
442.122811892192,4.74062200000117,1.95788300000004,1.96044699999948,0.0650809999999922
444.123367602112,4.74570000000131,2.03746500000034,1.97393499999998,0.0656419999999969
446.123923312031,4.58500500000082,1.95829299999968,2.07695400000011,0.0649340000000223
448.124479021951,4.60645400000067,2.17420099999981,2.11544499999945,0.0645269999999982
450.12503473187,4.68630500000108,1.95989000000009,2.02334599999995,0.0664270000000045
452.125590441789,4.88928599999963,2.12420400000065,1.91222600000037,0.0657180000000039
454.126146151709,4.87927000000127,2.25627399999939,1.91815600000064,0.0653049999999951
456.126701861628,4.633914,1.93597700000009,2.124683,0.0650390000000129
458.127257571548,4.8394389999994,1.97475699999995,2.11336500000016,0.0632160000000113
460.127813281467,4.76679200000035,1.96549099999993,2.13735100000031,0.0662379999999985
462.128368991386,4.68609899999865,1.94444599999952,2.13803999999982,0.0652630000000158
464.128924701306,4.71525099999963,2.03458300000057,2.12077499999941,0.0633219999999994
466.129480411225,4.73703500000011,1.95763799999986,2.11795900000016,0.0616389999999853
468.130036121145,4.59449599999971,2.03073099999983,2.19048900000053,0.061885000000018
470.130591831064,4.63932399999976,1.96292899999935,1.90523499999927,0.0622370000000103
472.131147540984,4.74063900000147,2.09062799999992,1.92615700000079,0.0676559999999995
474.131703250903,4.91988800000036,1.99542399999973,1.93193100000008,0.0670379999999966
476.132258960822,4.62126700000044,2.06251400000019,1.97484799999984,0.0639099999999928
478.132814670742,4.57627599999978,2.15941999999995,1.97597499999938,0.0670960000000207
480.133370380661,4.44549899999947,1.95535000000018,1.93858399999954,0.0664170000000013
482.133926090581,4.68664799999897,2.03898699999991,1.96582699999999,0.0652389999999912
484.1344818005,4.59033700000145,2.00139600000057,1.92557800000031,0.0616929999999911
486.13503751042,4.43031599999995,1.99101100000007,1.92864800000007,0.0650410000000079
488.135593220339,4.47040600000037,1.99538399999983,1.9613559999998,0.0638239999999826
490.136148930258,4.63006099999984,2.21323099999972,1.89574099999936,0.0660490000000209
492.136704640178,4.52634599999874,2.35119099999974,1.93864699999995,0.0645000000000095
494.137260350097,4.4964400000008,2.23456999999962,1.95690100000047,0.0673109999999895
496.137816060017,4.46193799999855,2.36334600000009,1.91735100000005,0.0659559999999999
498.138371769936,4.44160199999897,1.95822599999974,1.92534100000012,0.0654949999999985
500.138927479856,4.61585600000035,2.1700520000004,1.92222700000002,0.0656349999999861
502.139483189775,4.62950500000079,1.93931300000077,1.92043899999953,0.0679230000000075
504.140038899694,4.78145600000062,1.99419899999975,1.93684699999994,0.0685950000000162
506.140594609614,4.73604100000011,1.97748100000081,1.92792100000042,0.0631400000000042
508.141150319533,4.63002799999958,2.02980100000059,1.92994999999974,0.0685630000000117
510.141706029453,4.70442300000104,1.97686199999953,1.92070899999999,0.0654940000000011
512.142261739372,4.901296,1.97146599999996,1.91003099999944,0.0650310000000047
514.142817449291,4.85207400000036,2.0810449999999,1.9347859999998,0.0635189999999852
516.143373159211,4.66887999999926,1.96207000000049,1.94369800000004,0.0659619999999848
518.14392886913,4.5824219999995,2.27464700000019,1.97030499999983,0.0661460000000034
520.14448457905,4.59263800000008,2.09348500000033,1.91682999999921,0.06398200000001
522.145040288969,4.48988500000087,1.97992299999987,1.94732699999986,0.0654760000000181
524.145595998889,4.38779100000102,2.26448499999969,1.94779300000027,0.0662509999999941
526.146151708808,4.6308939999999,1.94096099999933,1.93165299999964,0.0634519999999839
528.146707418727,4.46541899999829,1.94114699999955,1.9345659999999,0.073804000000024
530.147263128647,4.46065900000031,1.94956999999977,1.96132399999988,0.0636409999999898
532.147818838566,4.48465699999906,1.95817099999931,1.90321500000027,0.0654030000000034
534.148374548486,4.5806190000003,1.96396600000026,1.90569099999993,0.0619839999999954
536.148930258405,4.59690899999987,2.00176699999975,1.90004799999952,0.0695200000000114
538.149485968324,4.43494199999986,2.04031200000009,1.92302799999925,0.0607139999999902
540.150041678244,4.47508799999923,2.04459899999983,1.92593600000055,0.0625480000000209
542.150597388163,4.46030400000018,1.98284199999944,1.92061100000046,0.0642009999999971
544.151153098083,4.52789699999994,2.20065900000009,1.99538100000063,0.0647010000000137
546.151708808002,4.47411900000043,2.05070500000056,1.9593619999996,0.066299999999984
548.152264517922,4.62936199999967,2.30912600000011,1.9104099999995,0.0678900000000056
550.152820227841,4.46736200000123,1.94385700000021,1.93101399999978,0.0612219999999866
552.153375937761,4.4891889999999,1.94865400000072,1.91028199999982,0.0671409999999923
554.15393164768,4.4849379999996,1.95383899999979,1.90853199999947,0.0668489999999906
556.154487357599,4.49746400000004,2.02851399999963,1.92891200000031,0.0650699999999915
558.155043067519,4.64562399999886,2.0640999999996,1.87974799999938,0.0682230000000175
560.155598777438,4.55699400000049,2.05324599999949,2.16956800000025,0.0641149999999868
562.156154487358,4.52981100000034,2.04361900000004,2.14323100000001,0.0698700000000088
564.156710197277,4.56436199999916,1.96648100000039,2.20012399999996,0.0637089999999887
566.157265907196,4.50589899999977,2.08296500000051,2.12250899999981,0.0652780000000064
568.157821617116,4.53765199999907,2.14706800000022,2.13422399999945,0.063130000000001
570.158377327035,4.54141100000015,1.9601560000001,1.96907800000008,0.0626879999999801
572.158933036955,4.77900100000079,2.0722539999997,1.93415499999992,0.0659500000000151
574.159488746874,4.70324499999879,1.93457699999999,1.95747500000016,0.0650559999999984
576.160044456794,5.05835700000171,1.9537990000008,1.94563199999993,0.0660570000000007
578.160600166713,4.93397200000072,2.01358399999936,2.00219800000013,0.0638969999999972
580.161155876632,4.70704000000114,1.95419700000002,2.07776999999987,0.0643980000000113
582.161711586552,4.68647500000043,1.98143100000016,2.10520600000018,0.0613999999999919
584.162267296471,4.73641599999974,1.98577800000021,2.11416800000006,0.0658090000000016
586.162823006391,4.60934499999894,2.04436400000031,1.88829699999951,0.0647160000000042
588.16337871631,4.61587500000132,2.11259100000007,1.9118010000002,0.0657669999999939
590.16393442623,4.66482700000051,2.11981899999955,1.88643999999931,0.0641889999999989
592.164490136149,4.80638499999986,2.04193200000009,1.92354900000009,0.0653750000000173
594.165045846068,4.84805999999844,1.93175699999938,1.9349830000001,0.0658459999999934
596.165601555988,4.85325900000134,2.04574200000025,1.94325600000047,0.0639960000000031
598.166157265907,4.66936600000008,1.97050299999955,1.97043300000041,0.0647350000000131
600.166712975827,4.5727799999986,2.01681400000052,2.01009599999998,0.0647330000000181
602.167268685746,4.73066599999947,1.94634399999995,2.09868800000004,0.0664099999999905
604.167824395665,4.73432500000126,2.15104400000018,2.06895999999961,0.064945999999992
606.168380105585,4.72259599999961,2.15733899999941,2.13389999999981,0.0628240000000062
608.168935815504,4.78691400000025,1.88934900000004,2.13246499999968,0.0641149999999868
610.169491525424,4.6188379999985,1.91831099999945,2.11144100000001,0.064423000000005
612.170047235343,4.80548799999997,1.98466600000029,2.06342500000028,0.0643510000000163
614.170602945263,4.6018069999991,2.02973300000031,2.15131699999984,0.0660520000000133
616.171158655182,4.98458199999914,1.94257899999957,2.2199929999997,0.0633490000000165
618.171714365101,4.71785500000078,2.18428799999947,2.00801799999954,0.064787999999993
620.172270075021,4.61513999999988,1.9584190000005,1.92526199999975,0.0663600000000031
622.17282578494,4.48179500000151,1.94731200000024,2.12768200000028,0.0645859999999914
624.17338149486,4.72652199999902,1.9491880000005,2.07140600000002,0.06713400000001
626.173937204779,4.79154199999903,2.08500399999957,1.93688600000041,0.0671769999999867
628.174492914698,4.641302,2.06708400000025,1.93696999999975,0.0617770000000064
630.175048624618,4.58490899999924,2.19735599999967,2.07810100000006,0.0615530000000035
632.175604334537,4.77786299999934,2.18868699999985,2.14138299999922,0.0644170000000202
634.176160044457,4.70864599999913,1.89902299999994,2.12788099999943,0.0624009999999942
636.176715754376,4.62197800000104,2.26005499999974,2.16934100000071,0.0626689999999996
638.177271464296,4.60418500000014,2.26354399999946,2.16586499999994,0.0686120000000017
640.177827174215,4.60206400000061,2.27527499999997,2.14479599999959,0.0630230000000154
642.178382884135,4.58434699999998,2.09943900000053,2.22291700000005,0.0624859999999785
644.178938594054,4.75967200000014,2.13984099999925,2.05281699999978,0.0626339999999743
646.179494303973,4.78531300000031,2.13709100000051,2.15394400000059,0.0648989999999969
648.180050013893,4.62868400000116,2.10212700000011,1.9243919999999,0.0674799999999891
650.180605723812,4.68974999999955,2.19328900000073,1.88776899999993,0.0710409999999797
652.181161433732,4.732978,2.23214000000007,1.86081400000057,0.0649740000000065
654.181717143651,4.88172200000008,2.18400899999961,1.91795700000057,0.0640689999999893
656.18227285357,4.64373100000012,2.26486300000033,1.89564900000005,0.0664490000000058
658.18282856349,4.94522899999902,2.27021599999989,1.8719430000001,0.0695619999999906
660.183384273409,4.65146100000129,2.13192900000013,1.89948999999979,0.064643000000018
662.183939983329,4.62088899999981,2.09753000000001,1.91142299999956,0.0655360000000087
664.184495693248,4.5706820000014,2.19487699999991,1.90467499999977,0.063855999999987
666.185051403168,4.89264900000126,2.04912400000012,1.89918699999998,0.0622899999999902
668.185607113087,4.59873599999992,1.99573799999962,1.91449899999952,0.0621359999999811
670.186162823006,4.77950299999975,1.94209099999989,1.89246699999967,0.062784999999991
672.186718532926,4.62348999999995,2.01986300000044,1.91639000000032,0.0627570000000048
674.187274242845,4.7207899999994,1.96392199999991,1.91116700000021,0.0637790000000109
676.187829952765,4.83943699999872,1.96966200000043,1.97675200000049,0.064926000000014
678.188385662684,4.83987500000148,2.06164799999988,1.90406800000073,0.0652469999999994
680.188941372603,4.85156400000051,2.03493399999934,1.91297499999928,0.0639929999999822
682.189497082523,4.44577099999879,1.9530050000003,1.90682199999992,0.0628439999999841
684.190052792442,4.70191599999998,1.96812200000022,1.93468799999937,0.0619970000000194
686.190608502362,4.78514299999915,2.18101999999999,1.96164099999987,0.0625990000000058
688.191164212281,4.55432800000017,1.94707900000049,1.92035900000064,0.0620130000000074
690.191719922201,4.58812900000157,2.09168700000009,1.90051500000027,0.0668360000000234
692.19227563212,4.76273899999978,1.9816209999999,1.9216209999995,0.0683559999999943
694.192831342039,4.85947900000065,1.93779900000027,1.94849299999987,0.0655469999999809
696.193387051959,5.06580600000052,1.95892300000014,1.9315660000002,0.0647400000000005
698.193942761878,4.61624900000061,1.94993700000032,1.95514899999944,0.0659570000000258
700.194498471798,5.03501700000015,2.01236400000016,1.9843920000003,0.0666590000000156
702.195054181717,4.58958500000153,1.95166700000027,1.96659199999976,0.0634529999999813
704.195609891637,4.5928070000009,1.96965100000034,1.89373199999955,0.0650339999999971
706.196165601556,4.68108899999788,1.97116499999993,1.92957299999944,0.0640149999999835
708.196721311475,4.67092499999853,2.09320699999989,1.92755399999987,0.0630800000000136
710.197277021395,4.82509199999913,2.0187020000003,1.92770099999962,0.067056000000008
712.197832731314,4.78376099999878,2.00089800000023,1.98243600000023,0.0661050000000216
714.198388441234,4.81417300000248,2.17647299999953,1.95383400000082,0.0677859999999839
716.198944151153,4.55110499999864,2.11608299999989,1.92700999999943,0.0642719999999599
718.199499861072,4.52479599999788,2.10373000000072,1.91373899999962,0.0634269999999901


==> graphics/data/DATASYNT2_1357_rot.dat <==
0,1,1,1,1
1.00013890818169,30,30,30,30
2.00027781636338,34,34,34,34
3.00041672454508,37,37,37,37
4.00055563272677,39,39,39,39
5.00069454090846,40,40,40,40
6.00083344909015,40,40,40,40
7.00097235727184,41,41,41,41
8.00111126545353,41,41,41,41
9.00125017363523,41,41,41,41
10.0013890818169,41,41,41,41
11.0015279899986,41,41,41,41
12.0016668981803,41,41,41,41
13.001805806362,41,41,41,41
14.0019447145437,41,41,41,41
15.0020836227254,41,41,41,41
16.0022225309071,41,41,41,41
17.0023614390888,41,41,41,41
18.0025003472705,41,41,41,41
19.0026392554521,41,41,41,41
20.0027781636338,41,41,41,41
21.0029170718155,41,41,41,41
22.0030559799972,41,41,41,41
23.0031948881789,41,41,41,41
24.0033337963606,41,41,41,41
25.0034727045423,41,41,41,41
26.003611612724,41,41,41,41
27.0037505209057,41,41,41,41
28.0038894290874,41,41,41,41
29.0040283372691,41,41,41,41
30.0041672454508,41,41,41,41
31.0043061536324,41,41,41,41
32.0044450618141,41,41,41,41
33.0045839699958,41,41,41,41
34.0047228781775,41,41,41,41
35.0048617863592,41,41,41,41
36.0050006945409,41,41,41,41
37.0051396027226,41,41,41,41
38.0052785109043,41,41,41,41
39.005417419086,41,41,41,41
40.0055563272677,41,41,41,41
41.0056952354494,41,41,41,41
42.0058341436311,41,41,41,41
43.0059730518128,41,41,41,41
44.0061119599944,41,41,41,41
45.0062508681761,41,41,41,41
46.0063897763578,41,41,41,41
47.0065286845395,41,41,41,41
48.0066675927212,41,41,41,41
49.0068065009029,41,41,41,41
50.0069454090846,41,41,41,41
51.0070843172663,41,41,41,41
52.007223225448,41,41,41,41
53.0073621336297,41,41,41,41
54.0075010418114,41,41,41,41
55.0076399499931,41,41,41,41
56.0077788581747,41,41,41,41
57.0079177663564,41,41,41,41
58.0080566745381,41,41,41,41
59.0081955827198,41,41,41,41
60.0083344909015,41,41,41,41
61.0084733990832,41,41,41,41
62.0086123072649,41,41,41,41
63.0087512154466,41,41,41,41
64.0088901236283,41,41,41,41
65.00902903181,41,41,41,41
66.0091679399917,41,41,41,41
67.0093068481734,41,41,41,41
68.009445756355,41,41,41,41
69.0095846645367,41,41,41,41
70.0097235727184,41,41,41,41
71.0098624809001,41,41,41,41
72.0100013890818,41,41,41,41
73.0101402972635,41,41,41,41
74.0102792054452,41,41,41,41
75.0104181136269,41,41,41,41
76.0105570218086,41,41,41,41
77.0106959299903,41,41,41,41
78.010834838172,41,41,41,41
79.0109737463537,41,41,41,41
80.0111126545354,41,41,41,41
81.011251562717,41,41,41,41
82.0113904708987,41,41,41,41
83.0115293790804,41,41,41,41
84.0116682872621,41,41,41,41
85.0118071954438,41,41,41,41
86.0119461036255,41,41,41,41
87.0120850118072,41,41,41,41
88.0122239199889,41,41,41,41
89.0123628281706,41,41,41,41
90.0125017363523,41,41,41,41
91.012640644534,41,41,41,41
92.0127795527157,41,41,41,41
93.0129184608974,41,41,41,41
94.013057369079,41,41,41,41
95.0131962772607,41,41,41,41
96.0133351854424,41,41,41,41
97.0134740936241,41,41,41,41
98.0136130018058,41,41,41,41
99.0137519099875,41,41,41,41
100.013890818169,41,41,41,41
101.014029726351,41,41,41,41
102.014168634533,41,41,41,41
103.014307542714,41,41,41,41
104.014446450896,41,41,41,41
105.014585359078,41,41,41,41
106.014724267259,41,41,41,41
107.014863175441,41,41,41,41
108.015002083623,41,41,41,41
109.015140991804,41,41,41,41
110.015279899986,41,41,41,41
111.015418808168,41,41,41,41
112.015557716349,41,41,41,41
113.015696624531,41,41,41,41
114.015835532713,41,41,41,41
115.015974440895,41,41,41,41
116.016113349076,41,41,41,41
117.016252257258,41,41,41,41
118.01639116544,41,41,41,41
119.016530073621,41,41,41,41
120.016668981803,41,41,41,41
121.016807889985,41,41,41,41
122.016946798166,41,41,41,41
123.017085706348,41,41,41,41
124.01722461453,41,41,41,41
125.017363522711,41,41,41,41
126.017502430893,41,41,41,41
127.017641339075,41,41,41,41
128.017780247257,41,41,41,41
129.017919155438,41,41,41,41
130.01805806362,41,41,41,41
131.018196971802,41,41,41,41
132.018335879983,41,41,41,41
133.018474788165,41,41,41,41
134.018613696347,41,41,41,41
135.018752604528,41,41,41,41
136.01889151271,41,41,41,41
137.019030420892,41,41,41,41
138.019169329073,41,41,41,41
139.019308237255,41,41,41,41
140.019447145437,41,41,41,41
141.019586053619,41,41,41,41
142.0197249618,41,41,41,41
143.019863869982,41,41,41,41
144.020002778164,41,41,41,41
145.020141686345,41,41,41,41
146.020280594527,41,41,41,41
147.020419502709,41,41,41,41
148.02055841089,41,41,41,41
149.020697319072,41,41,41,41
150.020836227254,41,41,41,41
151.020975135435,41,41,41,41
152.021114043617,41,41,41,41
153.021252951799,41,41,41,41
154.021391859981,41,41,41,41
155.021530768162,41,41,41,41
156.021669676344,41,41,41,41
157.021808584526,41,41,41,41
158.021947492707,41,41,41,41
159.022086400889,41,41,41,41
160.022225309071,41,41,41,41
161.022364217252,41,41,41,41
162.022503125434,41,41,41,41
163.022642033616,41,41,41,41
164.022780941797,41,41,41,41
165.022919849979,41,41,41,41
166.023058758161,41,41,41,41
167.023197666343,41,41,41,41
168.023336574524,41,41,41,41
169.023475482706,41,41,41,41
170.023614390888,41,41,41,41
171.023753299069,41,41,41,41
172.023892207251,41,41,41,41
173.024031115433,41,41,41,41
174.024170023614,41,41,41,41
175.024308931796,41,41,41,41
176.024447839978,41,41,41,41
177.024586748159,41,41,41,41
178.024725656341,41,41,41,41
179.024864564523,41,41,41,41
180.025003472705,41,41,41,41
181.025142380886,41,41,41,41
182.025281289068,41,41,41,41
183.02542019725,41,41,41,41
184.025559105431,41,41,41,41
185.025698013613,41,41,41,41
186.025836921795,41,41,41,41
187.025975829976,41,41,41,41
188.026114738158,41,41,41,41
189.02625364634,41,41,41,41
190.026392554521,41,41,41,41
191.026531462703,41,41,41,41
192.026670370885,41,41,41,41
193.026809279067,41,41,41,41
194.026948187248,41,41,41,41
195.02708709543,41,41,41,41
196.027226003612,41,41,41,41
197.027364911793,41,41,41,41
198.027503819975,41,41,41,41
199.027642728157,41,41,41,41
200.027781636338,41,41,41,41
201.02792054452,41,41,41,41
202.028059452702,41,41,41,41
203.028198360883,41,41,41,41
204.028337269065,41,41,41,41
205.028476177247,41,41,41,41
206.028615085429,41,41,41,41
207.02875399361,41,41,41,41
208.028892901792,41,41,41,41
209.029031809974,41,41,41,41
210.029170718155,41,41,41,41
211.029309626337,41,41,41,41
212.029448534519,41,41,41,41
213.0295874427,41,41,41,41
214.029726350882,41,41,41,41
215.029865259064,41,41,41,41
216.030004167245,41,41,41,41
217.030143075427,41,41,41,41
218.030281983609,41,41,41,41
219.030420891791,41,41,41,41
220.030559799972,41,41,41,41
221.030698708154,41,41,41,41
222.030837616336,41,41,41,41
223.030976524517,41,41,41,41
224.031115432699,41,41,41,41
225.031254340881,41,41,41,41
226.031393249062,41,41,41,41
227.031532157244,41,41,41,41
228.031671065426,41,41,41,41
229.031809973607,41,41,41,41
230.031948881789,41,41,41,41
231.032087789971,41,41,41,41
232.032226698153,41,41,41,41
233.032365606334,41,41,41,41
234.032504514516,41,41,41,41
235.032643422698,41,41,41,41
236.032782330879,41,41,41,41
237.032921239061,41,41,41,41
238.033060147243,41,41,41,41
239.033199055424,41,41,41,41
240.033337963606,41,41,41,41
241.033476871788,41,41,41,41
242.033615779969,41,41,41,41
243.033754688151,41,41,41,41
244.033893596333,41,41,41,41
245.034032504515,41,41,41,41
246.034171412696,41,41,41,41
247.034310320878,41,41,41,41
248.03444922906,41,41,41,41
249.034588137241,41,41,41,41
250.034727045423,41,41,41,41
251.034865953605,41,41,41,41
252.035004861786,41,41,41,41
253.035143769968,41,41,41,41
254.03528267815,41,41,41,41
255.035421586331,41,41,41,41
256.035560494513,41,41,41,41
257.035699402695,41,41,41,41
258.035838310876,41,41,41,41
259.035977219058,41,41,41,41
260.03611612724,41,41,41,41
261.036255035422,41,41,41,41
262.036393943603,41,41,41,41
263.036532851785,41,41,41,41
264.036671759967,41,41,41,41
265.036810668148,41,41,41,41
266.03694957633,41,41,41,41
267.037088484512,41,41,41,41
268.037227392693,41,41,41,41
269.037366300875,41,41,41,41
270.037505209057,41,41,41,41
271.037644117239,41,41,41,41
272.03778302542,41,41,41,41
273.037921933602,41,41,41,41
274.038060841784,41,41,41,41
275.038199749965,41,41,41,41
276.038338658147,41,41,41,41
277.038477566329,41,41,41,41
278.03861647451,41,41,41,41
279.038755382692,41,41,41,41
280.038894290874,41,41,41,41
281.039033199055,41,41,41,41
282.039172107237,41,41,41,41
283.039311015419,41,41,41,41
284.039449923601,41,41,41,41
285.039588831782,41,41,41,41
286.039727739964,41,41,41,41
287.039866648146,41,41,41,41
288.040005556327,41,41,41,41
289.040144464509,41,41,41,41
290.040283372691,41,41,41,41
291.040422280872,41,41,41,41
292.040561189054,41,41,41,41
293.040700097236,41,41,41,41
294.040839005417,41,41,41,41
295.040977913599,41,41,41,41
296.041116821781,41,41,41,41
297.041255729962,41,41,41,41
298.041394638144,41,41,41,41
299.041533546326,41,41,41,41
300.041672454508,41,41,41,41
301.041811362689,41,41,41,41
302.041950270871,41,41,41,41
303.042089179053,41,41,41,41
304.042228087234,41,41,41,41
305.042366995416,41,41,41,41
306.042505903598,41,41,41,41
307.042644811779,41,41,41,41
308.042783719961,41,41,41,41
309.042922628143,41,41,41,41
310.043061536325,41,41,41,41
311.043200444506,41,41,41,41
312.043339352688,41,41,41,41
313.04347826087,41,41,41,41
314.043617169051,41,41,41,41
315.043756077233,41,41,41,41
316.043894985415,41,41,41,41
317.044033893596,41,41,41,41
318.044172801778,41,41,41,41
319.04431170996,41,41,41,41
320.044450618141,41,41,41,41
321.044589526323,41,41,41,41
322.044728434505,41,41,41,41
323.044867342686,41,41,41,41
324.045006250868,41,41,41,41
325.04514515905,41,41,41,41
326.045284067232,41,41,41,41
327.045422975413,41,41,41,41
328.045561883595,41,41,41,41
329.045700791777,41,41,41,41
330.045839699958,41,41,41,41
331.04597860814,41,41,41,41
332.046117516322,41,41,41,41
333.046256424503,41,41,41,41
334.046395332685,41,41,41,41
335.046534240867,41,41,41,41
336.046673149049,41,41,41,41
337.04681205723,41,41,41,41
338.046950965412,41,41,41,41
339.047089873594,41,41,41,41
340.047228781775,41,41,41,41
341.047367689957,41,41,41,41
342.047506598139,41,41,41,41
343.04764550632,41,41,41,41
344.047784414502,41,41,41,41
345.047923322684,41,41,41,41
346.048062230865,41,41,41,41
347.048201139047,41,41,41,41
348.048340047229,41,41,41,41
349.04847895541,41,41,41,41
350.048617863592,41,41,41,41
351.048756771774,41,41,41,41
352.048895679956,41,41,41,41
353.049034588137,41,41,41,41
354.049173496319,41,41,41,41
355.049312404501,41,41,41,41
356.049451312682,41,41,41,41
357.049590220864,41,41,41,41
358.049729129046,41,41,41,41
359.049868037227,41,41,41,41
360.050006945409,41,41,41,41
361.050145853591,41,41,41,41
362.050284761772,41,41,41,41
363.050423669954,41,41,41,41
364.050562578136,41,41,41,41
365.050701486318,41,41,41,41
366.050840394499,41,41,41,41
367.050979302681,41,41,41,41
368.051118210863,41,41,41,41
369.051257119044,41,41,41,41
370.051396027226,41,41,41,41
371.051534935408,41,41,41,41
372.051673843589,41,41,41,41
373.051812751771,41,41,41,41
374.051951659953,41,41,41,41
375.052090568134,41,41,41,41
376.052229476316,41,41,41,41
377.052368384498,41,41,41,41
378.05250729268,41,41,41,41
379.052646200861,41,41,41,41
380.052785109043,41,41,41,41
381.052924017225,41,41,41,41
382.053062925406,41,41,41,41
383.053201833588,41,41,41,41
384.05334074177,41,41,41,41
385.053479649951,41,41,41,41
386.053618558133,41,41,41,41
387.053757466315,41,41,41,41
388.053896374496,41,41,41,41
389.054035282678,41,41,41,41
390.05417419086,41,41,41,41
391.054313099042,41,41,41,41
392.054452007223,41,41,41,41
393.054590915405,41,41,41,41
394.054729823587,41,41,41,41
395.054868731768,41,41,41,41
396.05500763995,41,41,41,41
397.055146548132,41,41,41,41
398.055285456313,41,41,41,41
399.055424364495,41,41,41,41
400.055563272677,41,41,41,41
401.055702180858,41,41,41,41
402.05584108904,41,41,41,41
403.055979997222,41,41,41,41
404.056118905404,41,41,41,41
405.056257813585,41,41,41,41
406.056396721767,41,41,41,41
407.056535629949,41,41,41,41
408.05667453813,41,41,41,41
409.056813446312,41,41,41,41
410.056952354494,41,41,41,41
411.057091262675,41,41,41,41
412.057230170857,41,41,41,41
413.057369079039,41,41,41,41
414.05750798722,41,41,41,41
415.057646895402,41,41,41,41
416.057785803584,41,41,41,41
417.057924711766,41,41,41,41
418.058063619947,41,41,41,41
419.058202528129,41,41,41,41
420.058341436311,41,41,41,41
421.058480344492,41,41,41,41
422.058619252674,41,41,41,41
423.058758160856,41,41,41,41
424.058897069037,41,41,41,41
425.059035977219,41,41,41,41
426.059174885401,41,41,41,41
427.059313793582,41,41,41,41
428.059452701764,41,41,41,41
429.059591609946,41,41,41,41
430.059730518128,41,41,41,41
431.059869426309,41,41,41,41
432.060008334491,41,41,41,41
433.060147242673,41,41,41,41
434.060286150854,41,41,41,41
435.060425059036,41,41,41,41
436.060563967218,41,41,41,41
437.060702875399,41,41,41,41
438.060841783581,41,41,41,41
439.060980691763,41,41,41,41
440.061119599944,41,41,41,41
441.061258508126,41,41,41,41
442.061397416308,41,41,41,41
443.06153632449,41,41,41,41
444.061675232671,41,41,41,41
445.061814140853,41,41,41,41
446.061953049035,41,41,41,41
447.062091957216,41,41,41,41
448.062230865398,41,41,41,41
449.06236977358,41,41,41,41
450.062508681761,41,41,41,41
451.062647589943,41,41,41,41
452.062786498125,41,41,41,41
453.062925406306,41,41,41,41
454.063064314488,41,41,41,41
455.06320322267,41,41,41,41
456.063342130851,41,41,41,41
457.063481039033,41,41,41,41
458.063619947215,41,41,41,41
459.063758855397,41,41,41,41
460.063897763578,41,41,41,41
461.06403667176,41,41,41,41
462.064175579942,41,41,41,41
463.064314488123,41,41,41,41
464.064453396305,41,41,41,41
465.064592304487,41,41,41,41
466.064731212668,41,41,41,41
467.06487012085,41,41,41,41
468.065009029032,41,41,41,41
469.065147937214,41,41,41,41
470.065286845395,41,41,41,41
471.065425753577,41,41,41,41
472.065564661759,41,41,41,41
473.06570356994,41,41,41,41
474.065842478122,41,41,41,41
475.065981386304,41,41,41,41
476.066120294485,41,41,41,41
477.066259202667,41,41,41,41
478.066398110849,41,41,41,41
479.06653701903,41,41,41,41
480.066675927212,41,41,41,41
481.066814835394,41,41,41,41
482.066953743575,41,41,41,41
483.067092651757,41,41,41,41
484.067231559939,41,41,41,41
485.067370468121,41,41,41,41
486.067509376302,41,41,41,41
487.067648284484,41,41,41,41
488.067787192666,41,41,41,41
489.067926100847,41,41,41,41
490.068065009029,41,41,41,41
491.068203917211,41,41,41,41
492.068342825392,41,41,41,41
493.068481733574,41,41,41,41
494.068620641756,41,41,41,41
495.068759549938,41,41,41,41
496.068898458119,41,41,41,41
497.069037366301,41,41,41,41
498.069176274483,41,41,41,41
499.069315182664,41,41,41,41
500.069454090846,41,41,41,41
501.069592999028,41,41,41,41
502.069731907209,41,41,41,41
503.069870815391,41,41,41,41
504.070009723573,41,41,41,41
505.070148631754,41,41,41,41
506.070287539936,41,41,41,41
507.070426448118,41,41,41,41
508.070565356299,41,41,41,41
509.070704264481,41,41,41,41
510.070843172663,41,41,41,41
511.070982080845,41,41,41,41
512.071120989026,41,41,41,41
513.071259897208,41,41,41,41
514.07139880539,41,41,41,41
515.071537713571,41,41,41,41
516.071676621753,41,41,41,41
517.071815529935,41,41,41,41
518.071954438116,41,41,41,41
519.072093346298,41,41,41,41
520.07223225448,41,41,41,41
521.072371162662,41,41,41,41
522.072510070843,41,41,41,41
523.072648979025,41,41,41,41
524.072787887207,41,41,41,41
525.072926795388,41,41,41,41
526.07306570357,41,41,41,41
527.073204611752,41,41,41,41
528.073343519933,41,41,41,41
529.073482428115,41,41,41,41
530.073621336297,41,41,41,41
531.073760244478,41,41,41,41
532.07389915266,41,41,41,41
533.074038060842,41,41,41,41
534.074176969023,41,41,41,41
535.074315877205,41,41,41,41
536.074454785387,41,41,41,41
537.074593693569,41,41,41,41
538.07473260175,41,41,41,41
539.074871509932,41,41,41,41
540.075010418114,41,41,41,41
541.075149326295,41,41,41,41
542.075288234477,41,41,41,41
543.075427142659,41,41,41,41
544.07556605084,41,41,41,41
545.075704959022,41,41,41,41
546.075843867204,41,41,41,41
547.075982775385,41,41,41,41
548.076121683567,41,41,41,41
549.076260591749,41,41,41,41
550.076399499931,41,41,41,41
551.076538408112,41,41,41,41
552.076677316294,41,41,41,41
553.076816224476,41,41,41,41
554.076955132657,41,41,41,41
555.077094040839,41,41,41,41
556.077232949021,41,41,41,41
557.077371857202,41,41,41,41
558.077510765384,41,41,41,41
559.077649673566,41,41,41,41
560.077788581747,41,41,41,41
561.077927489929,41,41,41,41
562.078066398111,41,41,41,41
563.078205306292,41,41,41,41
564.078344214474,41,41,41,41
565.078483122656,41,41,41,41
566.078622030838,41,41,41,41
567.078760939019,41,41,41,41
568.078899847201,41,41,41,41
569.079038755383,41,41,41,41
570.079177663564,41,41,41,41
571.079316571746,41,41,41,41
572.079455479928,41,41,41,41
573.07959438811,41,41,41,41
574.079733296291,41,41,41,41
575.079872204473,41,41,41,41
576.080011112655,41,41,41,41
577.080150020836,41,41,41,41
578.080288929018,41,41,41,41
579.0804278372,41,41,41,41
580.080566745381,41,41,41,41
581.080705653563,41,41,41,41
582.080844561745,41,41,41,41
583.080983469926,41,41,41,41
584.081122378108,41,41,41,41
585.08126128629,41,41,41,41
586.081400194471,41,41,41,41
587.081539102653,41,41,41,41
588.081678010835,41,41,41,41
589.081816919017,41,41,41,41
590.081955827198,41,41,41,41
591.08209473538,41,41,41,41
592.082233643562,41,41,41,41
593.082372551743,41,41,41,41
594.082511459925,41,41,41,41
595.082650368107,41,41,41,41
596.082789276288,41,41,41,41
597.08292818447,41,41,41,41
598.083067092652,41,41,41,41
599.083206000833,41,41,41,41
600.083344909015,41,41,41,41
601.083483817197,41,41,41,41
602.083622725379,41,41,41,41
603.08376163356,41,41,41,41
604.083900541742,41,41,41,41
605.084039449924,41,41,41,41
606.084178358105,41,41,41,41
607.084317266287,41,41,41,41
608.084456174469,41,41,41,41
609.08459508265,41,41,41,41
610.084733990832,41,41,41,41
611.084872899014,41,41,41,41
612.085011807195,41,41,41,41
613.085150715377,41,41,41,41
614.085289623559,41,41,41,41
615.08542853174,41,41,41,41
616.085567439922,41,41,41,41
617.085706348104,41,41,41,41
618.085845256286,41,41,41,41
619.085984164467,41,41,41,41
620.086123072649,41,41,41,41
621.086261980831,41,41,41,41
622.086400889012,41,41,41,41
623.086539797194,41,41,41,41
624.086678705376,41,41,41,41
625.086817613557,41,41,41,41
626.086956521739,41,41,41,41
627.087095429921,41,41,41,41
628.087234338102,41,41,41,41
629.087373246284,41,41,41,41
630.087512154466,41,41,41,41
631.087651062648,41,41,41,41
632.087789970829,41,41,41,41
633.087928879011,41,41,41,41
634.088067787193,41,41,41,41
635.088206695374,41,41,41,41
636.088345603556,41,41,41,41
637.088484511738,41,41,41,41
638.088623419919,41,41,41,41
639.088762328101,41,41,41,41
640.088901236283,41,41,41,41
641.089040144465,41,41,41,41
642.089179052646,41,41,41,41
643.089317960828,41,41,41,41
644.08945686901,41,41,41,41
645.089595777191,41,41,41,41
646.089734685373,41,41,41,41
647.089873593555,41,41,41,41
648.090012501736,41,41,41,41
649.090151409918,41,41,41,41
650.0902903181,41,41,41,41
651.090429226281,41,41,41,41
652.090568134463,41,41,41,41
653.090707042645,41,41,41,41
654.090845950827,41,41,41,41
655.090984859008,41,41,41,41
656.09112376719,41,41,41,41
657.091262675372,41,41,41,41
658.091401583553,41,41,41,41
659.091540491735,41,41,41,41
660.091679399917,41,41,41,41
661.091818308098,41,41,41,41
662.09195721628,41,41,41,41
663.092096124462,41,41,41,41
664.092235032643,41,41,41,41
665.092373940825,41,41,41,41
666.092512849007,41,41,41,41
667.092651757188,41,41,41,41
668.09279066537,41,41,41,41
669.092929573552,41,41,41,41
670.093068481734,41,41,41,41
671.093207389915,41,41,41,41
672.093346298097,41,41,41,41
673.093485206279,41,41,41,41
674.09362411446,41,41,41,41
675.093763022642,41,41,41,41
676.093901930824,41,41,41,41
677.094040839005,41,41,41,41
678.094179747187,41,41,41,41
679.094318655369,41,41,41,41
680.09445756355,41,41,41,41
681.094596471732,41,41,41,41
682.094735379914,41,41,41,41
683.094874288096,41,41,41,41
684.095013196277,41,41,41,41
685.095152104459,41,41,41,41
686.095291012641,41,41,41,41
687.095429920822,41,41,41,41
688.095568829004,41,41,41,41
689.095707737186,41,41,41,41
690.095846645367,41,41,41,41
691.095985553549,41,41,41,41
692.096124461731,41,41,41,41
693.096263369912,41,41,41,41
694.096402278094,41,41,41,41
695.096541186276,41,41,41,41
696.096680094458,41,41,41,41
697.096819002639,41,41,41,41
698.096957910821,41,41,41,41
699.097096819003,41,41,41,41
700.097235727184,41,41,41,41
701.097374635366,41,41,41,41
702.097513543548,41,41,41,41
703.097652451729,41,41,41,41
704.097791359911,41,41,41,41
705.097930268093,41,41,41,41
706.098069176275,41,41,41,41
707.098208084456,41,41,41,41
708.098346992638,41,41,41,41
709.09848590082,41,41,41,41
710.098624809001,41,41,41,41
711.098763717183,41,41,41,41
712.098902625365,41,41,41,41
713.099041533546,41,41,41,41
714.099180441728,41,41,41,41
715.09931934991,41,41,41,41
716.099458258091,41,41,41,41
717.099597166273,41,41,41,41
718.099736074455,41,41,41,41
719.099874982636,41,41,41,41


==> graphics/data/DATASYNT2_1357_tot.dat <==
0,0,0,0,0
1.00013890818169,3.375488,2.981385,0.954139,0.955373999999999
2.00027781636338,3.08785,2.124496,1.15881,0.544385000000002
3.00041672454508,3.570787,2.809155,1.353278,0.343814000000002
4.00055563272677,3.64815099999998,1.448584,1.481365,0.321424
5.00069454090846,3.55079899999998,1.36885199999999,1.532866,0.248062000000001
6.00083344909015,3.43890400000001,1.387868,1.515331,0.152538
7.00097235727184,3.74044000000001,1.56522199999998,1.563652,0.168423000000001
8.00111126545353,3.82084000000003,1.56810000000002,1.59058899999999,0.174287
9.00125017363523,3.78419499999995,1.55056199999999,1.648697,0.0699990000000028
10.0013890818169,3.82826399999999,1.63694799999999,1.72091,0.0688439999999986
11.0015279899986,3.83466000000004,1.54467,1.73192299999999,0.0825840000000042
12.0016668981803,3.76887400000004,1.76458400000001,1.70403400000001,0.0814909999999998
13.001805806362,3.814076,1.679767,1.44608200000002,0.0854390000000009
14.0019447145437,3.79261699999995,1.69375200000002,1.43776299999999,0.0636639999999957
15.0020836227254,3.97424100000001,1.69284700000003,1.48751300000001,0.0692050000000037
16.0022225309071,3.87386500000002,1.69787299999996,1.52130099999999,0.0646119999999968
17.0023614390888,4.03533600000003,1.72644000000003,1.51768999999999,0.0673229999999947
18.0025003472705,3.99225100000001,1.76620599999995,1.55264999999997,0.0634659999999982
19.0026392554521,3.74975000000006,1.81727999999998,1.59057000000001,0.065259999999995
20.0027781636338,3.75588500000003,1.82320200000004,1.55686099999997,0.0655750000000026
21.0029170718155,3.92988099999991,1.859103,1.59753900000004,0.0642780000000016
22.0030559799972,3.842895,1.947,1.62308900000005,0.0678160000000005
23.0031948881789,3.88425800000005,1.837312,1.71921600000002,0.0637079999999983
24.0033337963606,3.81270599999993,1.69489999999996,1.70037200000002,0.0666730000000015
25.0034727045423,3.81294700000001,1.82325700000001,1.68904399999997,0.0665149999999954
26.003611612724,3.92428799999993,1.91119800000001,1.55250999999998,0.0614449999999991
27.0037505209057,3.79915199999994,1.78797099999997,1.69528400000002,0.0649960000000007
28.0038894290874,3.80061799999999,1.524475,1.685585,0.0628770000000003
29.0040283372691,3.93921799999998,1.64291000000003,1.71736199999998,0.0652019999999993
30.0041672454508,3.99555800000007,1.64723900000001,1.667799,0.0670500000000018
31.0043061536324,4.03675700000008,1.58031500000004,1.50345299999998,0.0633750000000006
32.0044450618141,4.00361399999997,1.58188299999995,1.65095600000001,0.0646190000000004
33.0045839699958,3.74272100000007,1.67614200000003,1.64525200000003,0.0659810000000007
34.0047228781775,3.9767240000001,1.82072200000005,1.66600900000003,0.0658069999999995
35.0048617863592,3.84331799999995,1.93060800000001,1.56541499999992,0.0679429999999996
36.0050006945409,3.80633400000011,1.67344700000001,1.59648299999992,0.0647889999999975
37.0051396027226,3.86481400000002,1.7668369999999,1.60893399999998,0.0651780000000031
38.0052785109043,3.87464399999999,1.58287099999995,1.67505400000005,0.0631470000000007
39.005417419086,3.9590310000001,1.688804,1.61606500000005,0.0638760000000005
40.0055563272677,3.92160199999989,1.53363999999999,1.54019800000003,0.0615769999999998
41.0056952354494,3.93433299999992,1.55846499999996,1.58632899999998,0.0630860000000055
42.0058341436311,3.92564599999992,1.60475400000007,1.57974999999999,0.0616669999999999
43.0059730518128,4.38978599999996,1.687997,1.60526100000004,0.0615920000000045
44.0061119599944,4.29038299999979,1.69051999999999,1.63153499999999,0.0649349999999984
45.0062508681761,3.76729399999999,1.71110999999996,1.64810999999997,0.0622889999999998
46.0063897763578,3.94947699999989,1.73183100000006,1.63522699999999,0.0636830000000046
47.0065286845395,3.81091100000003,1.79664600000001,1.58569,0.063248999999999
48.0066675927212,3.81424500000003,1.80432800000005,1.58038099999999,0.0628110000000035
49.0068065009029,3.83854499999984,1.79520500000001,1.63115700000003,0.0617360000000033
50.0069454090846,3.76646400000004,1.84859699999993,1.59197999999992,0.0633239999999944
51.0070843172663,3.7985349999999,1.77992599999993,1.71185000000003,0.0645110000000031
52.007223225448,3.81124599999998,1.61347899999998,1.74218799999994,0.0678320000000028
53.0073621336297,3.96858300000008,1.52560400000004,1.708979,0.064783999999996
54.0075010418114,4.00062099999968,1.58274199999994,1.72172,0.0666939999999983
55.0076399499931,4.24643900000001,1.57159100000001,1.616488,0.0652860000000004
56.0077788581747,4.0360840000003,1.64709000000005,1.63142800000003,0.0655949999999876
57.0079177663564,3.89097400000037,1.59030900000005,1.53511000000003,0.0612490000000037
58.0080566745381,3.81908299999986,1.80596600000001,1.56992500000001,0.0613959999999878
59.0081955827198,3.87985100000014,1.79993400000001,1.58345900000006,0.0659830000000028
60.0083344909015,3.79881700000033,1.814885,1.61693500000001,0.0635260000000102
61.0084733990832,3.94451500000014,1.94953600000008,1.72240899999997,0.0624260000000021
62.0086123072649,3.79199299999982,1.65985799999999,1.68278200000009,0.0620389999999986
63.0087512154466,3.94553799999994,1.65780699999982,1.72401200000002,0.0628970000000066
64.0088901236283,4.23756800000001,1.515398,1.72436099999993,0.0648759999999982
65.00902903181,3.97348299999976,1.53259700000012,1.46593000000007,0.0634610000000038
66.0091679399917,3.97474499999998,1.64185599999996,1.6937069999999,0.062730000000002
67.0093068481734,3.85624200000029,1.64575300000001,1.4185030000001,0.0658120000000082
68.009445756355,4.03998700000011,1.65775199999985,1.46749700000009,0.0661719999999946
69.0095846645367,3.84730600000012,1.73989800000004,1.44740000000002,0.0659729999999996
70.0097235727184,3.8325789999999,1.74094499999978,1.469247,0.065716000000009
71.0098624809001,3.89609300000029,1.77192999999988,1.56464800000003,0.0632789999999943
72.0100013890818,3.7878740000001,1.89110500000015,1.45887500000003,0.0662569999999931
73.0101402972635,3.89114399999971,1.79031800000007,1.54331400000001,0.0645920000000046
74.0102792054452,3.77627100000018,1.83210999999983,1.57713899999999,0.0657460000000043
75.0104181136269,3.78874999999971,1.83175600000004,1.45552199999997,0.0642769999999899
76.0105570218086,4.21690200000012,1.69762500000002,1.4402869999999,0.0662070000000057
77.0106959299903,4.01051099999995,1.53479799999991,1.4266419999999,0.0653649999999999
78.010834838172,3.98312299999998,1.52856699999984,1.43811399999981,0.0632980000000032
79.0109737463537,3.72289099999989,1.59006299999987,1.43120900000008,0.0643819999999948
80.0111126545354,4.10731600000008,1.57495799999992,1.45616999999993,0.0659980000000076
81.011251562717,3.87912499999993,1.59631999999988,1.48656899999992,0.0629789999999986
82.0113904708987,3.94365199999993,1.64764799999989,1.45805700000005,0.0664620000000014
83.0115293790804,4.0163050000001,1.84644200000002,1.5289600000001,0.0639970000000005
84.0116682872621,3.75370100000009,1.82134900000005,1.54611799999998,0.0660429999999934
85.0118071954438,3.77805500000022,1.83664299999987,1.46683099999996,0.060608000000002
86.0119461036255,3.77025000000003,1.75927700000011,1.54892399999994,0.0652230000000031
87.0120850118072,3.81108099999983,1.49754899999994,1.55655299999989,0.064668999999995
88.0122239199889,3.95239200000015,1.6848,1.65690899999981,0.0631659999999954
89.0123628281706,3.88178599999992,1.54686900000002,1.69400900000005,0.0678939999999955
90.0125017363523,3.70451900000035,1.53583200000003,1.71512799999982,0.0624639999999914
91.012640644534,3.94657800000004,1.58070599999996,1.73073299999987,0.0643130000000127
92.0127795527157,3.95245199999999,1.57409199999984,1.55982499999982,0.0682580000000002
93.0129184608974,3.85452600000008,1.58208300000001,1.45972899999992,0.0644599999999969
94.013057369079,3.79837300000008,1.75776200000018,1.46376499999997,0.0675619999999952
95.0131962772607,3.84777299999996,1.98857900000007,1.55368999999996,0.0627520000000032
96.0133351854424,3.90976799999999,1.8260929999999,1.54128399999991,0.062492000000006
97.0134740936241,3.77935600000001,1.81519700000013,1.57762200000002,0.0658749999999912
98.0136130018058,3.83271999999988,1.76424799999995,1.44734600000015,0.0649969999999911
99.0137519099875,4.22501599999987,1.57332799999995,1.45929100000012,0.0642369999999914
100.013890818169,3.99560000000019,1.63821000000007,1.45058100000006,0.0693449999999984
101.014029726351,4.21790099999998,1.48196300000018,1.47359800000004,0.0650669999999991
102.014168634533,3.71450800000002,1.52550800000017,1.44117099999994,0.0658250000000038
103.014307542714,3.87786800000003,1.52038700000003,1.44999099999995,0.0651329999999888
104.014446450896,3.80119600000035,1.51810900000009,1.43105199999991,0.0630950000000041
105.014585359078,3.82280200000014,1.59511500000008,1.46949799999993,0.0663409999999942
106.014724267259,3.76563100000021,1.55117199999995,1.42250100000001,0.0649690000000049
107.014863175441,3.91039700000056,1.65434499999992,1.46075399999995,0.0649370000000005
108.015002083623,3.82365900000059,1.54432299999985,1.47116099999994,0.0617360000000104
109.015140991804,3.84843100000035,1.49977999999987,1.53608099999997,0.0634710000000069
110.015279899986,3.80524699999933,1.50280699999985,1.52912400000014,0.0671289999999942
111.015418808168,4.04218300000048,1.56678499999998,1.5534889999999,0.0632289999999927
112.015557716349,4.00314499999968,1.54939399999989,1.56974300000002,0.0610629999999901
113.015696624531,4.00388600000042,1.70029599999998,1.67750000000001,0.062839000000011
114.015835532713,3.75078399999984,1.55832899999996,1.68483000000015,0.0663600000000031
115.015974440895,3.82466999999997,1.57179199999996,1.7233090000002,0.0693559999999991
116.016113349076,3.82672100000036,1.57233399999996,1.69221100000004,0.0631340000000051
117.016252257258,3.81800699999985,1.58176400000002,1.47449099999994,0.0677089999999936
118.01639116544,3.86905999999999,1.591228,1.45452699999987,0.0664350000000127
119.016530073621,3.77783600000021,1.6932139999999,1.44329599999992,0.0636840000000092
120.016668981803,3.78998799999954,1.805744,1.5199070000001,0.0631589999999989
121.016807889985,3.88188099999934,1.82059600000002,1.50650799999994,0.0665089999999964
122.016946798166,3.91505199999938,1.6905999999999,1.5464770000001,0.0677610000000044
123.017085706348,4.13282500000059,1.79267299999992,1.45160899999996,0.0667839999999984
124.01722461453,3.86756999999943,1.80998200000022,1.46438799999987,0.0699390000000051
125.017363522711,3.94979000000058,1.87317399999984,1.46471799999995,0.066203999999999
126.017502430893,3.72944499999994,1.52543000000014,1.45078599999988,0.0645980000000037
127.017641339075,3.6866399999999,1.62185099999988,1.47736499999996,0.0667270000000002
128.017780247257,3.86048500000015,1.57468299999982,1.46108099999992,0.06451899999999
129.017919155438,3.75974399999996,1.57037900000023,1.4618660000001,0.0610480000000138
130.01805806362,3.8328620000002,1.64929500000017,1.41164500000014,0.0639830000000075
131.018196971802,3.87349600000016,1.58385300000009,1.49159099999997,0.0664610000000039
132.018335879983,3.89317500000016,1.80067099999997,1.53283999999985,0.0600309999999951
133.018474788165,3.7431059999999,1.82806600000004,1.54567900000029,0.0627929999999992
134.018613696347,3.8484210000006,1.91509399999995,1.52040399999987,0.0648800000000023
135.018752604528,4.08382799999981,1.81611699999985,1.53707099999974,0.0667460000000091
136.01889151271,3.92353600000024,1.89388999999983,1.50654099999974,0.0670120000000054
137.019030420892,4.26673200000005,1.8035060000002,1.54626499999995,0.0644759999999991
138.019169329073,4.38504399999965,1.63943699999982,1.66022000000021,0.0616819999999905
139.019308237255,4.4652900000001,1.49926000000005,1.67334200000005,0.064549999999997
140.019447145437,4.16462700000011,1.50960500000019,1.73160900000039,0.0632710000000003
141.019586053619,4.39177500000005,1.66981799999985,1.72007299999996,0.0665489999999949
142.0197249618,4.23584500000015,1.5307029999999,1.43330799999967,0.0653229999999922
143.019863869982,4.28768800000034,1.55064399999992,1.44727700000021,0.0646490000000028
144.020002778164,4.44035799999983,1.60054199999968,1.52568999999994,0.0651370000000071
145.020141686345,4.21534599999995,1.60498400000006,1.55601099999967,0.0636420000000015
146.020280594527,4.35859500000061,1.71751799999993,1.4801809999999,0.0643910000000005
147.020419502709,4.26406299999962,1.50834499999974,1.58578699999998,0.0617759999999947
148.02055841089,4.31266599999981,1.50241000000005,1.64742000000024,0.0633230000000111
149.020697319072,4.25615000000016,1.61236799999961,1.70341499999995,0.0639989999999955
150.020836227254,4.14586799999961,1.54288799999995,1.69891400000006,0.0666570000000064
151.020975135435,4.24078499999996,1.57783900000004,1.70927499999971,0.0686050000000051
152.021114043617,4.18044900000041,1.64523299999973,1.72121400000015,0.0640269999999958
153.021252951799,4.17168500000025,1.56717600000002,1.46793399999979,0.0614929999999987
154.021391859981,4.0961470000002,1.58688800000027,1.44140199999993,0.0620230000000106
155.021530768162,3.94010600000001,1.59674099999984,1.56097099999988,0.0627440000000092
156.021669676344,4.10526399999981,1.86653800000022,1.43573900000001,0.0656409999999994
157.021808584526,4.03767799999969,1.80117400000017,1.55003599999964,0.0647129999999834
158.021947492707,4.06177800000023,1.91672500000004,1.55355099999997,0.0641459999999938
159.022086400889,4.07706299999973,1.69566699999996,1.55103400000007,0.0667349999999942
160.022225309071,3.82958599999984,1.54514599999993,1.56059199999982,0.0627139999999997
161.022364217252,3.83807400000023,1.69767200000024,1.56559400000015,0.0634080000000097
162.022503125434,3.94864599999983,1.53969300000017,1.57645200000024,0.0625990000000058
163.022642033616,4.06324700000005,1.52856900000006,1.63775200000009,0.0644240000000025
164.022780941797,4.02490500000022,1.55269699999963,1.65641099999993,0.0637509999999963
165.022919849979,4.11603100000048,1.56702300000006,1.68791299999975,0.0668139999999937
166.023058758161,4.12630799999988,1.698578,1.56612799999994,0.0629710000000046
167.023197666343,4.10087699999985,1.57854299999963,1.60924600000044,0.0628350000000069
168.023336574524,3.96983400000045,1.80159300000014,1.6101020000001,0.0628559999999823
169.023475482706,3.93143000000055,1.82631099999981,1.65046699999994,0.0647190000000251
170.023614390888,4.24682099999973,1.83420700000033,1.63161200000013,0.0611419999999896
171.023753299069,4.34603699999934,1.78994899999998,1.63878199999999,0.0639840000000049
172.023892207251,4.07187099999919,1.64248099999986,1.58496799999966,0.0677290000000141
173.024031115433,3.95856300000014,1.60273499999994,1.58671200000026,0.0627340000000061
174.024170023614,3.9434110000002,1.65414599999986,1.60368599999993,0.0666459999999915
175.024308931796,3.89209200000005,1.53754799999979,1.64635099999987,0.0655799999999829
176.024447839978,3.9183550000007,1.53497299999981,1.70326999999997,0.0639970000000005
177.024586748159,3.8175569999994,1.58987400000024,1.71982600000001,0.0639470000000131
178.024725656341,3.7762130000001,1.57435499999974,1.71689699999979,0.0637890000000141
179.024864564523,3.78195700000015,1.58476500000006,1.66567900000018,0.0650520000000085
180.025003472705,3.8144400000001,1.5969799999998,1.66805000000022,0.0699540000000241
181.025142380886,3.93878200000017,1.78255100000024,1.4749240000001,0.065339999999992
182.025281289068,4.23106700000062,1.8221110000004,1.60266000000001,0.0642200000000059
183.02542019725,4.00253599999996,1.8212639999997,1.65906399999994,0.0613950000000045
184.025559105431,3.98739900000055,1.80171399999972,1.47744899999998,0.0660979999999824
185.025698013613,3.83644900000036,1.51165899999978,1.54855700000007,0.0637909999999806
186.025836921795,3.77975900000001,1.69240899999977,1.60033599999997,0.0619250000000022
187.025975829976,3.79768100000001,1.53499300000021,1.64410399999997,0.0663590000000056
188.026114738158,3.79806899999949,1.65475400000014,1.6725720000004,0.0635480000000257
189.02625364634,3.73072200000024,1.66378899999972,1.7055720000003,0.065369000000004
190.026392554521,3.78080299999965,1.65136099999972,1.57288400000016,0.062689000000006
191.026531462703,3.75949599999967,1.6764119999998,1.58413800000017,0.0651729999999873
192.026670370885,3.78932000000077,1.74786700000004,1.54590000000007,0.0631170000000054
193.026809279067,3.95436599999994,1.72811999999976,1.61377499999981,0.0629260000000045
194.026948187248,3.9223750000001,1.78393000000005,1.62527399999999,0.0667219999999986
195.02708709543,3.88256599999931,1.87392599999976,1.60072300000002,0.0642349999999965
196.027226003612,3.86157699999967,1.64451800000006,1.65383299999985,0.0694340000000011
197.027364911793,4.10512900000049,1.64484999999968,1.6359510000002,0.0661860000000161
198.027503819975,3.82363600000008,1.64650600000004,1.58445399999982,0.0660470000000259
199.027642728157,3.84129100000064,1.73949399999992,1.62123800000018,0.0638100000000179
200.027781636338,3.76725699999952,1.51420400000006,1.65542099999993,0.062814000000003
201.02792054452,3.77146600000015,1.59476700000005,1.58779700000014,0.0634900000000016
202.028059452702,3.7773159999997,1.63010299999996,1.75031300000001,0.0629629999999963
203.028198360883,3.98122899999998,1.6546199999998,1.59005999999999,0.0618620000000192
204.028337269065,3.96824199999992,1.60140200000023,1.71947300000011,0.0658669999999972
205.028476177247,4.24561600000015,1.74590200000011,1.42960999999968,0.0640410000000031
206.028615085429,3.97293199999967,1.78044499999987,1.53447400000005,0.0621779999999887
207.02875399361,3.76505600000019,1.79045599999972,1.55131600000004,0.0639619999999752
208.028892901792,3.73999700000059,1.81830799999989,1.44469499999968,0.0614750000000015
209.029031809974,3.87754099999984,1.55122899999969,1.45741999999973,0.0623800000000188
210.029170718155,3.83742399999937,1.80683199999976,1.45940599999994,0.0649040000000127
211.029309626337,3.79512799999975,1.67312600000014,1.54205100000036,0.0625529999999799
212.029448534519,3.8735910000014,1.54318499999999,1.5523790000002,0.060955000000007
213.0295874427,3.89679000000069,1.647966,1.55479800000012,0.064011000000022
214.029726350882,3.93679899999916,1.56890000000021,1.48564600000009,0.0639679999999885
215.029865259064,3.76716800000031,1.58159100000012,1.46356299999979,0.0666180000000054
216.030004167245,4.27246600000035,1.58810300000005,1.5785350000001,0.0649970000000053
217.030143075427,3.94129199999952,1.76834000000008,1.56990600000017,0.0655490000000043
218.030281983609,3.79369900000165,1.81699000000026,1.59977800000024,0.0636130000000037
219.030420891791,3.71778900000027,1.83142700000008,1.58449000000019,0.0661229999999762
220.030559799972,3.79147100000046,1.6849259999999,1.60905400000001,0.0629240000000095
221.030698708154,3.90318600000137,1.56498000000011,1.64033000000018,0.0641459999999938
222.030837616336,4.17526200000066,1.60331700000006,1.67721400000028,0.0653489999999977
223.030976524517,3.90048600000046,1.69277200000033,1.61333599999989,0.0661029999999982
224.031115432699,3.90621099999953,1.53752900000018,1.58239700000013,0.066063000000014
225.031254340881,3.89579100000083,1.54014899999993,1.61428999999998,0.0712000000000046
226.031393249062,3.78606400000172,1.66112100000009,1.72028100000034,0.0657769999999971
227.031532157244,3.73942499999976,1.57584700000007,1.72591899999998,0.0638969999999972
228.031671065426,3.88353199999983,1.57244299999957,1.67680200000041,0.0627230000000054
229.031809973607,3.91132300000027,1.59172100000023,1.70475399999987,0.0650930000000187
230.031948881789,3.94803200000024,1.80738299999985,1.43211599999995,0.0658990000000017
231.032087789971,3.83820299999934,1.81168499999967,1.44624500000009,0.0649789999999939
232.032226698153,3.87834800000019,1.9228250000001,1.54610099999991,0.0638280000000009
233.032365606334,3.8672260000003,1.82200199999988,1.56194000000005,0.0627540000000124
234.032504514516,3.75816699999996,1.59714800000029,1.45166999999992,0.0672770000000185
235.032643422698,4.19010999999955,1.62682600000016,1.5592529999999,0.060719999999975
236.032782330879,4.11674599999969,1.65152599999965,1.56711399999995,0.0627389999999934
237.032921239061,4.0870759999998,1.53351000000021,1.60357500000009,0.0668009999999981
238.033060147243,4.14565299999958,1.59280500000023,1.6276499999999,0.0689929999999777
239.033199055424,4.43216799999936,1.58695799999987,1.66663300000027,0.0627210000000105
240.033337963606,4.32033899999988,1.66933400000016,1.71271999999999,0.064992999999987
241.033476871788,4.41618300000118,1.72500000000036,1.725144,0.0649420000000021
242.033615779969,4.81143100000008,1.74583600000005,1.68465699999979,0.0653189999999881
243.033754688151,4.30803900000137,1.80043500000011,1.43788499999982,0.0624600000000157
244.033893596333,3.95327800000086,1.78155900000002,1.50897399999985,0.0641830000000141
245.034032504515,3.790649999999,1.81958499999928,1.50135099999989,0.0656469999999842
246.034171412696,3.83681900000011,1.81572399999914,1.54472900000019,0.0623700000000156
247.034310320878,3.74681600000076,1.71875799999998,1.49697500000002,0.0655869999999936
248.03444922906,3.85939800000051,1.54786799999965,1.53438800000004,0.0668630000000121
249.034588137241,3.83622699999978,1.54157899999973,1.5212590000001,0.0688849999999945
250.034727045423,3.76578700000027,1.65746900000067,1.59277500000007,0.0666040000000123
251.034865953605,3.85247999999956,1.6727149999997,1.66587700000036,0.0637739999999951
252.035004861786,3.94994899999983,1.67512600000009,1.67188000000033,0.0636619999999937
253.035143769968,3.95694700000058,1.73328200000014,1.70563000000038,0.0634119999999996
254.03528267815,3.68900399999984,1.75804699999935,1.6919670000002,0.0656129999999848
255.035421586331,3.73171499999989,1.76036199999999,1.63647599999967,0.0635580000000004
256.035560494513,3.92427099999986,1.76042799999959,1.66406499999994,0.0654759999999897
257.035699402695,3.81481299999905,1.92403099999956,1.68119999999999,0.0648940000000096
258.035838310876,3.8820850000011,1.84441400000014,1.49551000000019,0.0655639999999948
259.035977219058,3.7282039999991,1.54481399999986,1.49783600000001,0.0648960000000045
260.03611612724,3.87049999999908,1.67248399999971,1.44101000000001,0.0668960000000141
261.036255035422,3.75364000000081,1.71424999999999,1.54814799999986,0.0668259999999918
262.036393943603,3.75829400000111,1.78425900000002,1.56851499999993,0.067294000000004
263.036532851785,3.76394400000027,1.6993250000005,1.54260199999953,0.0646659999999883
264.036671759967,3.958122,1.75583899999947,1.54796400000032,0.0622109999999907
265.036810668148,3.94028299999991,1.79750500000046,1.62096199999996,0.063366000000002
266.03694957633,3.91426399999909,1.80010500000026,1.73499700000048,0.0656639999999982
267.037088484512,3.70633799999996,1.9587790000005,1.74380099999962,0.0637690000000077
268.037227392693,3.90705200000048,1.87515600000006,1.75257699999929,0.0642610000000161
269.037366300875,3.80024000000049,1.77370900000005,1.57842299999993,0.0628779999999836
270.037505209057,3.79914300000019,1.62469099999998,1.61179799999991,0.0656249999999829
271.037644117239,4.00259000000005,1.60028899999998,1.60179499999958,0.0649099999999976
272.03778302542,3.80330099999992,1.66214200000013,1.61033700000007,0.0643530000000112
273.037921933602,3.76629400000093,1.55418199999986,1.66943700000047,0.062437999999986
274.038060841784,3.78826200000003,1.53320600000006,1.67657299999973,0.0639520000000005
275.038199749965,4.00142700000106,1.5885530000005,1.59781999999996,0.0688550000000134
276.038338658147,4.24685899999895,1.60277599999972,1.62386499999957,0.0682490000000087
277.038477566329,3.98992899999939,1.65044000000034,1.63908900000024,0.0635949999999923
278.03861647451,3.99403000000166,1.66108499999973,1.67958199999975,0.0613989999999944
279.038755382692,3.76476000000002,1.77713400000084,1.77172299999984,0.0659200000000055
280.038894290874,3.99094499999956,1.60218400000031,1.66675600000053,0.0688940000000002
281.039033199055,3.82019500000024,1.62326500000017,1.73620000000028,0.0620480000000043
282.039172107237,3.8203829999984,1.80302699999993,1.43579099999988,0.0648109999999917
283.039311015419,3.75941600000078,1.5326299999997,1.42993800000022,0.0682669999999916
284.039449923601,3.89453199999843,1.70227900000009,1.49887899999976,0.0641009999999937
285.039588831782,3.91501299999982,1.69945900000039,1.54922200000055,0.0628749999999911
286.039727739964,3.81748999999945,1.68506100000013,1.55738399999973,0.0665229999999895
287.039866648146,3.93644400000085,1.7037650000002,1.72110499999962,0.0661599999999964
288.040005556327,3.99556099999973,1.74441500000012,1.68950800000039,0.0683199999999999
289.040144464509,4.28923800000121,1.80655699999988,1.60985999999957,0.065353999999985
290.040283372691,3.74682299999949,1.79674100000011,1.62313499999982,0.0651760000000081
291.040422280872,3.74531100000058,1.90113399999973,1.46872299999995,0.0664380000000051
292.040561189054,3.98077999999987,1.87995099999989,1.52940800000033,0.065638000000007
293.040700097236,3.81177300000127,1.95651600000019,1.55111600000055,0.0657219999999938
294.040839005417,3.89017500000045,1.71809600000051,1.58902699999999,0.0659289999999828
295.040977913599,3.81602200000088,1.67281999999977,1.62774100000024,0.0632620000000088
296.041116821781,3.81474300000082,1.67708200000015,1.63421500000004,0.0638529999999946
297.041255729962,3.80051800000001,1.51735499999995,1.63373599999977,0.0664639999999963
298.041394638144,3.79773399999976,1.77241099999992,1.66381900000033,0.064013999999986
299.041533546326,3.97196000000076,1.53967999999986,1.61382299999968,0.0657520000000034
300.041672454508,3.99095900000066,1.59321999999975,1.60401199999978,0.072654
301.041811362689,3.73888499999885,1.59618000000046,1.60251700000026,0.0643829999999923
302.041950270871,3.93282999999974,1.58274100000017,1.61729800000012,0.0642679999999984
303.042089179053,3.98742500000117,1.58528500000011,1.45962800000052,0.0681820000000073
304.042228087234,4.01519000000008,1.69565300000068,1.49306799999977,0.0644190000000151
305.042366995416,3.81807099999969,1.8158370000001,1.54612900000029,0.0650870000000054
306.042505903598,3.82546900000125,1.83026599999994,1.6164859999999,0.0660589999999956
307.042644811779,3.87016299999959,1.88052100000004,1.62233100000049,0.0658470000000193
308.042783719961,3.79996000000028,1.79801599999973,1.64267000000018,0.0662489999999991
309.042922628143,3.89788100000078,1.81044800000018,1.68274099999962,0.06535599999998
310.043061536325,3.76490399999966,1.51805300000069,1.67805100000078,0.0668799999999976
311.043200444506,4.12143499999911,1.69293199999993,1.63609600000018,0.0647829999999772
312.043339352688,4.02708200000052,1.69223099999999,1.60205299999961,0.0633610000000147
313.04347826087,3.67970700000114,1.79820300000029,1.61054799999965,0.0652479999999969
314.043617169051,3.761516999999,1.76261799999975,1.65832600000067,0.0655109999999866
315.043756077233,3.97479599999861,1.8031689999998,1.61697499999991,0.0615920000000187
316.043894985415,4.00842200000079,1.8094659999997,1.6010469999992,0.0641019999999912
317.044033893596,4.08867699999973,1.8614319999997,1.54876300000069,0.0641109999999969
318.044172801778,3.87491900000168,1.88472900000033,1.58616400000028,0.0673759999999959
319.04431170996,3.89954200000102,1.88799199999994,1.59795699999995,0.0633019999999931
320.044450618141,3.91158799999903,1.53815499999928,1.62739500000043,0.0682099999999934
321.044589526323,3.91608600000109,1.67724399999952,1.63398599999982,0.06235700000002
322.044728434505,3.81247099999928,1.77931999999964,1.6795259999999,0.0655749999999955
323.044867342686,3.97818999999981,1.58457499999986,1.7040049999996,0.065843000000001
324.045006250868,4.23245099999986,1.66704399999981,1.59241300000031,0.067639999999983
325.04514515905,4.16959899999893,1.75475600000027,1.64538600000014,0.0653930000000003
326.045284067232,3.95260600000074,1.66675699999996,1.69570299999941,0.0632579999999905
327.045422975413,3.68344100000104,1.74110699999983,1.6220830000002,0.0624179999999797
328.045561883595,3.84130499999992,1.73279399999956,1.62373699999989,0.0659189999999796
329.045700791777,3.85409299999992,1.80320499999925,1.60535299999992,0.0647449999999878
330.045839699958,3.92801999999938,1.90112900000076,1.62671800000044,0.0666580000000181
331.04597860814,3.91003699999965,1.82591100000081,1.64592399999947,0.0630069999999989
332.046117516322,3.89609899999959,1.79223999999977,1.65194900000006,0.062736000000001
333.046256424503,4.01520700000037,1.76278100000036,1.67296900000019,0.0622219999999913
334.046395332685,3.89498399999866,1.50419799999963,1.70257000000038,0.0715199999999925
335.046534240867,4.14372700000058,1.49297100000058,1.67502000000059,0.0661029999999982
336.046673149049,4.04239600000074,1.57235700000001,1.58575000000019,0.0662330000000111
337.04681205723,4.06729399999858,1.55074699999932,1.69571200000064,0.0683319999999981
338.046950965412,4.0060510000003,1.51473600000008,1.68994699999985,0.0655790000000138
339.047089873594,3.71032600000035,1.5763850000003,1.63385500000004,0.0644369999999981
340.047228781775,3.74182300000029,1.53185599999961,1.41602800000055,0.0652450000000044
341.047367689957,3.81637000000046,1.53181799999948,1.41327900000033,0.0636229999999784
342.047506598139,3.81799800000044,1.5424120000007,1.46458000000075,0.0671159999999986
343.04764550632,4.0582349999986,1.56432799999948,1.51297599999998,0.0615369999999871
344.047784414502,3.8993730000002,1.62051599999995,1.54188500000055,0.0663380000000018
345.047923322684,3.95974099999876,1.56748900000002,1.55462799999987,0.0622459999999876
346.048062230865,3.79197699999895,1.77318699999978,1.56925000000047,0.0638570000000129
347.048201139047,3.95478300000104,1.58368400000018,1.57426099999975,0.0625740000000121
348.048340047229,4.1822970000012,1.54896399999961,1.58841900000061,0.0640959999999779
349.04847895541,4.22474500000135,1.66431699999976,1.57298600000013,0.0664050000000032
350.048617863592,4.05322100000012,1.66474400000061,1.66051800000059,0.0640160000000094
351.048756771774,3.94722899999942,1.74154499999986,1.71230099999957,0.0655549999999607
352.048895679956,3.98233700000128,1.66377199999988,1.42701399999987,0.0635760000000118
353.049034588137,3.97808499999883,1.71495400000003,1.41248199999973,0.0610399999999913
354.049173496319,3.89327100000082,1.72205000000031,1.45620700000018,0.0665200000000254
355.049312404501,3.88880900000004,1.77083399999992,1.44754999999986,0.0642619999999852
356.049451312682,3.90855499999998,1.80655100000058,1.46176100000048,0.0611749999999915
357.049590220864,3.93528800000058,1.82931300000018,1.56073300000025,0.0650760000000332
358.049729129046,4.12407100000019,1.80595499999981,1.57203800000025,0.067167999999981
359.049868037227,3.97117699999944,1.65455500000007,1.54602999999952,0.064393999999993
360.050006945409,3.99763600000006,1.58974399999988,1.57291499999974,0.0651850000000422
361.050145853591,3.70573599999989,1.57817299999988,1.61012200000005,0.0660110000000032
362.050284761772,3.79908799999976,1.65905999999995,1.65933800000039,0.063288
363.050423669954,3.84834800000135,1.60540700000001,1.70417799999996,0.0668469999999957
364.050562578136,3.86379099999976,1.60302999999931,1.76145600000018,0.0627739999999903
365.050701486318,3.90730299999996,1.71358999999939,1.66978699999981,0.0645230000000083
366.050840394499,3.88260499999888,1.62183699999969,1.7340750000003,0.0639570000000163
367.050979302681,3.90798899999936,1.60114499999963,1.71919399999933,0.0661269999999945
368.051118210863,3.79117799999949,1.8025690000004,1.43346500000007,0.0667970000000082
369.051257119044,3.81599999999889,1.66342299999997,1.48876700000073,0.063844999999958
370.051396027226,4.00337500000023,1.68817600000057,1.53961799999979,0.0674670000000219
371.051534935408,3.99487399999998,1.6572699999997,1.58047299999998,0.0665330000000495
372.051673843589,4.00319800000034,1.53657600000042,1.56759299999976,0.0687780000000089
373.051812751771,3.83050899999944,1.54791599999953,1.56849899999997,0.0668479999999931
374.051951659953,3.82490499999949,1.57710399999996,1.61981700000069,0.0659139999999638
375.052090568134,3.93195099999866,1.63991500000066,1.64712599999984,0.0656480000000101
376.052229476316,3.95490400000017,1.58357299999989,1.74528600000031,0.0618750000000432
377.052368384498,3.8101000000006,1.58586100000048,1.74233400000048,0.064202000000023
378.05250729268,3.84045999999944,1.79874599999948,1.73829699999987,0.0672759999999926
379.052646200861,3.79637300000104,1.83172500000001,1.45189399999981,0.0638299999999958
380.052785109043,3.7964379999994,1.81917499999963,1.49913799999922,0.0691310000000271
381.052924017225,3.8172340000001,1.79374800000005,1.53066799999942,0.064391999999998
382.053062925406,3.96896500000003,1.6748179999995,1.51784899999984,0.0709390000000099
383.053201833588,4.27197399999932,1.8226650000006,1.58303299999989,0.0636010000000056
384.05334074177,3.74780600000122,1.78009200000088,1.57835700000032,0.0620920000000069
385.053479649951,4.0888270000014,1.53421899999921,1.6867229999998,0.0664049999999747
386.053618558133,3.84691100000055,1.63910899999973,1.70407400000022,0.066737000000046
387.053757466315,3.84417600000052,1.58229299999948,1.68457199999921,0.0650540000000319
388.053896374496,3.79466499999944,1.66142300000047,1.53731400000015,0.0656549999999925
389.054035282678,3.88875200000075,1.65917400000035,1.53521099999944,0.0644939999999679
390.05417419086,3.80124799999976,1.77976599999965,1.53620200000023,0.064625000000035
391.054313099042,3.80849099999978,1.83309899999949,1.57523700000002,0.0675029999999879
392.054452007223,3.92653799999971,1.9237779999994,1.61603400000058,0.0624880000000303
393.054590915405,4.2269780000006,1.81649500000003,1.63918199999989,0.0616529999999784
394.054729823587,3.99499900000046,1.71031700000003,1.66854500000045,0.0691879999999969
395.054868731768,4.26952699999856,1.53051899999991,1.68920400000025,0.0620180000000232
396.05500763995,3.99898599999869,1.78828399999929,1.68017499999951,0.0659790000000271
397.055146548132,3.7505829999991,1.8670919999995,1.60904399999981,0.061918999999989
398.055285456313,3.74167099999977,1.54160499999944,1.62195700000029,0.0670279999999934
399.055424364495,4.20419100000072,1.58406000000014,1.5974040000001,0.0661460000000034
400.055563272677,3.79614799999945,1.57513000000017,1.47001199999977,0.0669419999999832
401.055702180858,3.94468799999959,1.57644600000003,1.48128400000041,0.0623899999999935
402.05584108904,3.75995499999954,1.61228100000062,1.43458100000043,0.065764999999999
403.055979997222,3.76584100000036,1.69383800000014,1.42176000000018,0.065386999999987
404.056118905404,3.79432500000075,1.83207899999979,1.46164500000032,0.0649029999999584
405.056257813585,4.23078800000076,1.81721899999957,1.44655299999977,0.0633400000000393
406.056396721767,3.97638799999913,1.83585799999946,1.54809099999966,0.0671150000000011
407.056535629949,4.2291269999987,1.68485899999996,1.56329900000037,0.0689830000000029
408.05667453813,3.8298020000002,1.62572399999954,1.44315300000017,0.0656370000000379
409.056813446312,3.73219100000097,1.76221100000021,1.4499850000002,0.064015999999981
410.056952354494,3.86311999999998,1.57982300000003,1.46203299999979,0.0680909999999812
411.057091262675,3.92855799999961,1.623243,1.46947,0.0661759999999845
412.057230170857,3.8834169999991,1.64602800000011,1.46110800000042,0.0656869999999685
413.057369079039,3.79237699999976,1.66530000000057,1.46194100000048,0.0689520000000243
414.05750798722,3.79164200000014,1.73945000000003,1.42214300000069,0.0619410000000471
415.057646895402,3.90768099999877,1.73714199999995,1.41725299999962,0.0638299999999958
416.057785803584,3.86676099999931,1.73495800000001,1.42333199999939,0.0625309999999786
417.057924711766,3.96822599999905,1.65609899999981,1.50565399999959,0.0676770000000033
418.058063619947,3.9820069999987,1.63880700000027,1.53080199999931,0.0648809999999571
419.058202528129,4.00886399999945,1.8287820000005,1.55917500000032,0.0661349999999743
420.058341436311,3.72833299999911,1.84841500000039,1.55713300000025,0.0637960000000248
421.058480344492,3.81717500000013,1.70642700000008,1.52021400000012,0.0636659999999551
422.058619252674,3.896976,1.51323400000001,1.58465099999921,0.0673600000000079
423.058758160856,3.801451000003,1.53210500000023,1.73031600000013,0.0652769999999805
424.058897069037,3.90696000000025,1.53612800000064,1.66826799999944,0.0633609999999862
425.059035977219,3.76813100000072,1.5123080000003,1.74759900000026,0.0674270000000092
426.059174885401,3.78870300000199,1.58749099999932,1.7399719999994,0.0666610000000105
427.059313793582,3.88582499999757,1.55637800000022,1.45117699999992,0.0670059999999921
428.059452701764,3.85090499999933,1.53697199999988,1.43734100000074,0.0654450000000111
429.059591609946,4.04756700000144,1.54031500000019,1.58214399999997,0.0646370000000047
430.059730518128,4.37378600000011,1.57889599999999,1.46304599999985,0.0683569999999918
431.059869426309,3.98632299999736,1.49773999999979,1.56371399999989,0.0620450000000119
432.060008334491,3.99838600000294,1.65025200000036,1.44040700000005,0.0643269999999916
433.060147242673,4.0140739999988,1.5668969999997,1.50736799999959,0.062560000000019
434.060286150854,3.93657499999972,1.56545000000006,1.56967299999997,0.0658320000000003
435.060425059036,3.82396100000187,1.57567300000028,1.61025700000027,0.0646649999999909
436.060563967218,3.86372699999993,1.65023700000074,1.76765699999942,0.0627219999999511
437.060702875399,3.88737300000139,1.58789200000047,1.74136399999952,0.0639060000000313
438.060841783581,3.77524500000072,1.64052300000003,1.75423799999953,0.0655390000000011
439.060980691763,3.93768500000078,1.584656,1.58332599999994,0.0651589999999942
440.061119599944,3.95626499999707,1.67396499999995,1.52451999999994,0.0658850000000371
441.061258508126,3.98346300000048,1.8361219999997,1.44585199999983,0.0648100000000227
442.061397416308,4.03070600000137,1.81213499999922,1.44083599999976,0.0623170000000073
443.06153632449,4.02992699999959,1.68797699999959,1.56324600000062,0.0625159999999596
444.061675232671,4.02311800000098,1.64537199999995,1.53884800000014,0.063176999999996
445.061814140853,3.72055499999988,1.72413499999948,1.44929999999931,0.06426799999997
446.061953049035,3.9327630000007,1.52301499999976,1.45788300000004,0.0622290000000021
447.062091957216,4.00137399999949,1.54498999999942,1.45182899999963,0.0628250000000321
448.062230865398,3.81310500000109,1.66031599999951,1.45836400000007,0.0637810000000059
449.06236977358,3.72988500000065,1.73031900000024,1.44346000000041,0.0663090000000466
450.062508681761,3.91575899999953,1.73042299999997,1.55929899999956,0.0671649999999886
451.062647589943,4.13133400000152,1.74771800000053,1.59973600000012,0.0631049999999505
452.062786498125,3.93143700000292,1.76863599999979,1.61375599999974,0.065591999999981
453.062925406306,3.93020499999693,1.74352100000033,1.6302740000001,0.0642710000000193
454.063064314488,4.01058199999898,1.79383700000017,1.66721400000006,0.0666370000000143
455.06320322267,3.79808899999989,1.5433979999998,1.69082700000035,0.063728000000026
456.063342130851,3.72810100000061,1.64428700000008,1.69761900000049,0.0693880000000036
457.063481039033,3.77544500000295,1.61275899999964,1.63125899999977,0.0661640000000148
458.063619947215,3.91665000000285,1.64463299999989,1.60983000000033,0.0636179999999626
459.063758855397,3.82327799999985,1.61136199999964,1.70637799999986,0.0630009999999857
460.063897763578,3.83315199999925,1.62659799999983,1.64226299999973,0.0642110000000002
461.06403667176,3.79793299999801,1.59792199999993,1.64449199999945,0.0626179999999863
462.064175579942,3.75578099999984,1.583259,1.77413700000034,0.0616679999999974
463.064314488123,3.8721829999995,1.6650380000001,1.56537099999969,0.0641549999999711
464.064453396305,3.96264700000029,1.65911299999971,1.73255199999949,0.0660369999999944
465.064592304487,3.98041100000046,1.80764200000067,1.44022700000005,0.065845999999965
466.064731212668,4.07634500000131,1.81162099999983,1.47241299999951,0.0694369999999935
467.06487012085,3.77592999999979,1.70562599999994,1.51440600000024,0.0653770000000122
468.065009029032,3.94998499999929,1.69356299999981,1.57320799999979,0.0640950000000089
469.065147937214,3.87793100000272,1.70089300000018,1.55827800000043,0.0643759999999816
470.065286845395,3.83715000000302,1.78143699999964,1.58238600000004,0.0673550000000205
471.065425753577,3.74895800000013,1.83135200000015,1.57686100000046,0.0662669999999821
472.065564661759,3.80570300000181,1.67995800000062,1.62493600000016,0.0657190000000014
473.06570356994,3.77063999999882,1.68989000000056,1.70411999999942,0.0662619999999947
474.065842478122,3.82045199999993,1.70834100000047,1.72787700000026,0.0636309999999867
475.065981386304,3.83015899999737,1.86653399999977,1.76693300000079,0.066381999999976
476.066120294485,3.99988200000007,1.9341629999999,1.44411799999943,0.0640790000000493
477.066259202667,4.02314100000149,1.81457899999987,1.56825899999967,0.06546400000002
478.066398110849,4.26439300000129,1.82090200000039,1.42702800000006,0.0662340000000086
479.06653701903,3.83318199999849,2.03971199999978,1.48196999999982,0.0668459999999982
480.066675927212,3.88082999999824,1.97063799999978,1.5115880000003,0.0660880000000361
481.066814835394,3.77905499999906,1.7394690000001,1.57995800000026,0.062925000000007
482.066953743575,3.80606199999966,1.69637299999977,1.71395699999994,0.0675449999999955
483.067092651757,3.89660200000071,1.5296129999997,1.63076600000022,0.06510499999996
484.067231559939,3.75780499999746,1.72451000000001,1.66658400000051,0.0632239999999911
485.067370468121,3.83622100000139,1.63017299999956,1.64050399999996,0.0635139999999978
486.067509376302,3.79048200000034,1.5341040000003,1.61431600000014,0.0621940000000336
487.067648284484,3.81500500000038,1.64852799999971,1.74233099999947,0.0648720000000367
488.067787192666,3.99482600000192,1.57737700000143,1.70246000000043,0.0662409999999909
489.067926100847,3.99938399999883,1.70297500000015,1.43655300000046,0.0634220000000028
490.068065009029,3.7115870000016,1.6245629999994,1.5079480000004,0.0685809999999947
491.068203917211,3.72209899999871,1.60668700000133,1.4658500000005,0.0631569999999897
492.068342825392,3.82828300000256,1.50471899999866,1.55200200000036,0.0612179999999967
493.068481733574,3.82628200000181,1.63172099999974,1.55565000000024,0.0653079999999591
494.068620641756,3.83988399999726,1.6389479999998,1.59410300000036,0.0754270000000474
495.068759549938,3.90578299999834,1.51974100000007,1.57212000000072,0.070239000000015
496.068898458119,3.80720600000132,1.72671600000103,1.56215800000064,0.0622410000000286
497.069037366301,3.89516899999944,1.52480300000025,1.59246099999928,0.0643819999999664
498.069176274483,3.82320899999831,1.51768000000084,1.69081900000037,0.0651710000000207
499.069315182664,4.19637900000089,1.51900399999977,1.73670500000026,0.0669149999999945
500.069454090846,3.96744599999874,1.51313200000004,1.71815599999991,0.0643699999999967
501.069592999028,3.734500999999,1.59237300000132,1.76294299999972,0.0660490000000209
502.069731907209,3.73701100000108,1.60675699999956,1.43133399999988,0.0610709999999699
503.069870815391,3.82416000000012,1.55415399999947,1.47691799999939,0.0627170000000206
504.070009723573,3.8190059999979,1.53525199999967,1.51561000000038,0.0624839999999836
505.070148631754,3.86462799999936,1.52580099999977,1.53705199999968,0.0654519999999934
506.070287539936,3.98761999999988,1.51316300000144,1.57323300000007,0.0650330000000281
507.070426448118,3.76949099999911,1.54569600000104,1.58222699999988,0.0653189999999881
508.070565356299,3.78984900000069,1.577045,1.60944299999937,0.0643999999999778
509.070704264481,3.80244799999855,1.71175099999891,1.47266000000036,0.0620889999999577
510.070843172663,3.79515600000013,1.55875600000036,1.44772600000033,0.0674469999999587
511.070982080845,4.1612329999989,1.61478200000056,1.4430999999995,0.0697099999999864
512.071120989026,3.99147900000025,1.58241499999895,1.53895699999975,0.0655689999999822
513.071259897208,3.78910999999789,1.60396799999944,1.56664700000056,0.066045000000031
514.07139880539,3.7442970000011,1.58068100000128,1.59353499999997,0.0659180000000106
515.071537713571,4.02477799999906,1.6770290000004,1.62577199999942,0.0658279999999536
516.071676621753,3.92191100000127,1.8219680000002,1.63895400000001,0.0653889999999819
517.071815529935,3.85834400000022,1.92762100000073,1.66114099999959,0.063873000000001
518.071954438116,3.78569400000197,1.83946599999945,1.68298999999934,0.0660420000000386
519.072093346298,3.87053999999989,1.8231250000008,1.58794200000011,0.0670630000000187
520.07223225448,3.77483800000118,1.528413,1.62085200000001,0.0623630000000048
521.072371162662,3.76802999999927,1.65468999999939,1.61475000000064,0.068870000000004
522.072510070843,4.11898499999734,1.53183100000024,1.62046499999997,0.0649680000000217
523.072648979025,3.93074999999953,1.53335100000004,1.62806699999965,0.0672500000000014
524.072787887207,4.00021899999774,1.59673400000065,1.55315599999994,0.0646249999999782
525.072926795388,3.72058900000047,1.67909200000031,1.58868599999914,0.0622410000000286
526.07306570357,3.72504800000024,1.6046750000005,1.6554959999994,0.0653220000000374
527.073204611752,4.0163790000006,1.71582099999978,1.62433899999996,0.0636259999999993
528.073343519933,3.80047100000229,1.60855400000037,1.65400000000045,0.0653459999999768
529.073482428115,3.80705300000045,1.59890799999994,1.65505699999994,0.0615220000000249
530.073621336297,4.01801799999885,1.6117119999999,1.70740900000055,0.0675019999999904
531.073760244478,3.90437100000054,1.84425700000065,1.69733199999973,0.0655209999999897
532.07389915266,3.99981299999854,1.60184500000105,1.62335800000074,0.0668989999999781
533.074038060842,3.78918399999748,1.77669700000115,1.63489799999843,0.0641479999999888
534.074176969023,4.00839899999846,1.55002799999966,1.62305399999968,0.0660890000000336
535.074315877205,3.95391599999857,1.54526600000099,1.58787699999993,0.0663040000000024
536.074454785387,4.30277700000079,1.64485500000046,1.55033899999944,0.066868999999997
537.074593693569,3.73749000000316,1.62351300000046,1.6284510000005,0.0650160000000142
538.07473260175,3.82365600000048,1.5891300000003,1.64674700000069,0.062706999999989
539.074871509932,3.85560299999997,1.59602399999858,1.61883300000045,0.0689380000000028
540.075010418114,3.89361099999951,1.79558600000018,1.62483600000087,0.0679399999999646
541.075149326295,3.77160899999944,1.79528200000095,1.66782299999977,0.0653959999999643
542.075288234477,3.76146599999993,1.93802099999994,1.68132100000003,0.066003999999964
543.075427142659,3.79854800000248,1.72238700000162,1.58917699999984,0.062577000000033
544.07556605084,3.80723500000022,1.55810700000075,1.64183600000069,0.0647749999999974
545.075704959022,4.01422699999966,1.61547600000085,1.62654699999985,0.0685730000000149
546.075843867204,4.04625099999976,1.64630800000123,1.63010799999938,0.0630199999999945
547.075982775385,3.98503100000016,1.51193799999965,1.61936900000001,0.0679250000000025
548.076121683567,3.82228599999871,1.60637399999905,1.5387899999987,0.0665960000000041
549.076260591749,3.86358599999949,1.50650900000073,1.5806790000006,0.064425999999969
550.076399499931,3.88976399999956,1.68764499999997,1.65311900000052,0.0658000000000243
551.076538408112,3.83325999999943,1.69765899999948,1.63229599999977,0.0658010000000218
552.076677316294,3.75884600000063,1.82305300000007,1.68370799999866,0.0668780000000311
553.076816224476,3.91508400000021,1.71649400000024,1.70254800000112,0.066376000000048
554.076955132657,3.77522799999861,1.71697200000017,1.68971899999997,0.0676020000000221
555.077094040839,3.79593000000023,1.49105400000008,1.61269600000014,0.0630670000000464
556.077232949021,3.83832999999868,1.49636899999859,1.6335229999986,0.0634230000000002
557.077371857202,3.98439900000085,1.53558300000077,1.66796100000101,0.0659580000000233
558.077510765384,4.0026349999971,1.62797299999875,1.76884400000017,0.0642430000000331
559.077649673566,3.84904800000004,1.58175300000039,1.75222199999916,0.0636549999999829
560.077788581747,3.75222900000153,1.57940100000087,1.7417549999991,0.0656989999999951
561.077927489929,4.03355100000044,1.64986700000009,1.46575200000007,0.0615710000000149
562.078066398111,3.84786100000201,1.65699300000051,1.57220299999972,0.0621360000000095
563.078205306292,3.9009960000003,1.59056699999928,1.54652400000123,0.0652749999999855
564.078344214474,4.07296700000006,1.66160200000013,1.47503099999994,0.0645420000000172
565.078483122656,3.79682200000025,1.79638400000113,1.56390900000042,0.0607990000000314
566.078622030838,3.79329700000017,1.81463699999949,1.55599600000096,0.0631960000000049
567.078760939019,3.97833900000114,1.8185480000011,1.45839400000114,0.0665500000000065
568.078899847201,3.94827499999883,1.91391199999998,1.6016329999984,0.0649109999999951
569.079038755383,3.98736199999985,1.79948200000035,1.65759199999957,0.0668830000000185
570.079177663564,4.31494700000258,1.51581299999998,1.67453800000112,0.0646450000000414
571.079316571746,4.01187199999913,1.67093400000158,1.74736999999914,0.0677210000000059
572.079455479928,3.70116000000053,1.76605100000052,1.75192600000082,0.062831000000017
573.07959438811,3.93345200000113,1.54427100000066,1.45990600000005,0.0649369999999863
574.079733296291,3.84269299999869,1.58795600000121,1.44698800000151,0.0636279999999942
575.079872204473,3.88208800000211,1.60999400000037,1.44204499999978,0.0624740000000088
576.080011112655,3.84506399999736,1.60688400000072,1.48670199999833,0.06166300000001
577.080150020836,3.93535699999848,1.60601200000019,1.53322200000002,0.06527200000005
578.080288929018,3.92924299999868,1.58553199999915,1.55133899999964,0.0668860000000109
579.0804278372,3.82862399999794,1.59595200000149,1.53724599999987,0.066722000000027
580.080566745381,3.99121100000048,1.65817400000014,1.49751900000047,0.063810999999987
581.080705653563,4.12090900000112,1.73045099999945,1.60179099999914,0.0677469999999971
582.080844561745,4.24425799999881,1.53342100000009,1.66766900000039,0.0674420000000282
583.080983469926,3.73373700000229,1.85521200000039,1.68410899999981,0.0648269999999798
584.081122378108,3.74131699999998,1.65569800000048,1.77444600000126,0.0648730000000342
585.08126128629,3.83270600000105,1.6759689999999,1.60654400000021,0.0643630000000144
586.081400194471,3.85803599999781,1.70545400000083,1.59812600000078,0.0666570000000206
587.081539102653,3.87625900000057,1.85783300000003,1.65333099999953,0.0662590000000023
588.081678010835,3.90645799999766,1.89968200000112,1.65972800000054,0.0652189999999564
589.081816919017,4.01464200000191,1.80106999999953,1.68055600000116,0.0653450000000362
590.081955827198,4.03101600000082,1.91746499999863,1.69842000000062,0.063919999999996
591.08209473538,4.06163300000117,1.85737900000095,1.72715099999914,0.0628919999999766
592.082233643562,3.97561100000166,1.8680260000001,1.61664999999994,0.0628970000000209
593.082372551743,4.00264699999752,1.72423499999968,1.62811599999986,0.0666699999999878
594.082511459925,4.01239499999792,1.70366800000011,1.64612800000032,0.0650919999999928
595.082650368107,3.74105799999961,1.79480300000068,1.74780900000042,0.0644589999999994
596.082789276288,3.85227400000076,1.92230000000018,1.74546299999929,0.0638829999999757
597.08292818447,4.02458899999692,1.54002600000058,1.73270599999887,0.0658760000000029
598.083067092652,4.08376800000042,1.63875499999995,1.4487680000002,0.0615620000000376
599.083206000833,3.89584399999876,1.65309700000034,1.42293599999903,0.0625229999999988
600.083344909015,3.84719300000143,1.57149099999879,1.62033299999894,0.0662649999999871
601.083483817197,4.0357010000007,1.58640399999967,1.63099600000169,0.0654499999999985
602.083622725379,4.02738200000022,1.60069499999918,1.67143100000067,0.0678480000000263
603.08376163356,3.82077100000242,1.90027299999929,1.70053999999982,0.07024100000001
604.083900541742,3.94276399999944,1.82517100000041,1.61272800000006,0.0640060000000062
605.084039449924,3.99998000000051,1.81395899999916,1.61736999999994,0.0641799999999648
606.084178358105,4.021976,1.79654699999992,1.66863100000046,0.0634630000000129
607.084317266287,3.73199100000056,1.68501900000047,1.70521199999894,0.0674409999999739
608.084456174469,3.94988799999919,1.69798900000023,1.63158599999952,0.0663720000000012
609.08459508265,3.84705499999836,1.81048100000044,1.4957059999997,0.0636220000000094
610.084733990832,3.82158599999821,1.51995899999929,1.73322999999982,0.0698409999999967
611.084872899014,3.81108900000254,1.57699299999877,1.70356899999933,0.0640209999999684
612.085011807195,3.83072099999845,1.49693000000116,1.48437999999987,0.0683730000000082
613.085150715377,3.88605800000005,1.57027600000038,1.43275800000083,0.0646029999999769
614.085289623559,3.81829199999993,1.59596799999963,1.48448099999951,0.0656250000000114
615.08542853174,3.93878699999914,1.5435379999999,1.55007899999873,0.0657949999999801
616.085567439922,3.98335600000064,1.61590599999909,1.568768000001,0.0674129999999877
617.085706348104,3.775576,1.53366300000016,1.53721000000041,0.0628759999999602
618.085845256286,4.28320600000006,1.79168600000048,1.5585059999994,0.066312000000039
619.085984164467,3.74744499999724,1.80659100000048,1.6488049999989,0.062673000000018
620.086123072649,3.91779200000019,1.89297799999986,1.66769000000022,0.0678980000000138
621.086261980831,3.8108719999982,1.77296399999977,1.7404430000006,0.0668719999999894
622.086400889012,3.77440800000113,1.66415699999925,1.69156699999985,0.0658210000000281
623.086539797194,3.88948299999902,1.53198499999962,1.47808499999883,0.0644429999999829
624.086678705376,3.85939700000017,1.57609400000001,1.48951400000078,0.0782970000000205
625.086817613557,3.77320999999938,1.59918499999912,1.44733099999939,0.068095000000028
626.086956521739,3.76282799999899,1.64168900000004,1.4475910000001,0.0643369999999663
627.087095429921,3.81287099999827,1.58165700000063,1.56481699999858,0.0618900000000053
628.087234338102,4.06589299999905,1.59604600000057,1.59037300000091,0.0660089999999514
629.087373246284,4.02899199999956,1.79312800000116,1.41743899999892,0.0659180000000106
630.087512154466,3.67247399999906,1.91046600000118,1.4560849999998,0.0662810000000036
631.087651062648,3.54720400000224,1.68163199999981,1.47221999999965,0.0676879999999755
632.087789970829,3.83251299999756,1.67147500000101,1.43892100000085,0.0692900000000236
633.087928879011,3.96918399999777,1.71294899999884,1.42886700000054,0.0661000000000058
634.088067787193,3.82261300000027,1.90951799999857,1.44537400000081,0.0627850000000194
635.088206695374,3.81449200000134,1.61369200000081,1.45717399999921,0.0642149999999901
636.088345603556,4.04297299999962,1.73113700000067,1.43664499999977,0.0633080000000064
637.088484511738,4.05410699999993,1.73508100000072,1.44271499999923,0.0638630000000262
638.088623419919,3.97745900000155,1.63436599999841,1.45308499999919,0.0650049999999851
639.088762328101,3.92427399999724,1.65674799999942,1.54141300000083,0.0653899999999794
640.088901236283,4.12557100000049,1.71441700000105,1.5439920000008,0.0708909999999605
641.089040144465,4.03492800000095,1.74889699999949,1.53448399999979,0.0628570000000082
642.089179052646,3.73834899999929,1.74536400000034,1.53121600000122,0.0651139999999941
643.089317960828,3.60166299999764,1.88762099999985,1.61625399999866,0.0670569999999771
644.08945686901,3.84461799999917,1.90232199999991,1.6777060000004,0.0676940000000172
645.089595777191,3.73332900000241,1.79873399999997,1.68008200000077,0.065905999999984
646.089734685373,3.75077999999849,1.54811800000061,1.79184499999974,0.0667510000000107
647.089873593555,3.75952999999936,1.67382600000019,1.74037099999987,0.0658029999999599
648.090012501736,3.81640199999674,1.58637199999976,1.73729100000128,0.0662810000000036
649.090151409918,3.91497499999969,1.5892240000012,1.41853200000151,0.0627600000000257
650.0902903181,3.90993499999968,1.55973999999878,1.46982500000013,0.0666050000000382
651.090429226281,3.87584100000095,1.58553500000016,1.5290559999994,0.0655800000000113
652.090568134463,3.9193809999997,1.71065699999963,1.54197999999997,0.0619649999999865
653.090707042645,3.73493499999677,1.79747499999939,1.56004500000017,0.0664990000000216
654.090845950827,3.67251399999805,1.80155000000013,1.51313200000004,0.0654680000000099
655.090984859008,3.71887399999832,1.78560900000048,1.58314599999903,0.0616239999999948
656.09112376719,4.00326700000005,1.85217700000067,1.6019180000003,0.0631759999999986
657.091262675372,3.82413099999758,1.65661900000123,1.68761099999938,0.0662400000000503
658.091401583553,3.78164600000309,1.53747899999871,1.74042199999894,0.0628570000000082
659.091540491735,3.80825200000254,1.52579900000092,1.7363690000002,0.0662149999999997
660.091679399917,3.90271299999949,1.61455899999964,1.71526800000174,0.0624589999999898
661.091818308098,3.95699400000012,1.8249450000003,1.72525200000018,0.0623499999999808
662.09195721628,3.84844099999827,1.66894200000024,1.43840000000091,0.0639070000000288
663.092096124462,3.73651799999789,1.7545629999986,1.50792999999976,0.0644909999999754
664.092235032643,3.90948299999945,1.81945799999994,1.53980600000068,0.0647539999999935
665.092373940825,4.01133400000253,1.76517899999999,1.52877499999886,0.0611640000000193
666.092512849007,3.73111100000096,1.87966799999958,1.59135900000001,0.0662200000000439
667.092651757188,3.91691600000195,1.94211799999903,1.44886299999962,0.0638069999999971
668.09279066537,3.97501499999998,1.85255700000016,1.46073100000103,0.0620220000000131
669.092929573552,4.07964899999934,1.75396600000022,1.47795199999928,0.0660470000000259
670.093068481734,3.86206899999888,1.78463499999998,1.44349099999999,0.0661119999999755
671.093207389915,3.84192299999995,1.88734199999999,1.43745299999864,0.0608119999999985
672.093346298097,3.82411199999842,1.65710899999976,1.48380399999951,0.0647999999999911
673.093485206279,3.78230500000063,1.54784599999948,1.42901100000017,0.0656149999999798
674.09362411446,3.80880699999761,1.52806699999928,1.47831899999983,0.0628180000000498
675.093763022642,3.93620300000111,1.58205399999861,1.43726000000061,0.0662540000000149
676.093901930824,4.02633500000229,1.61998099999983,1.51544300000023,0.0643200000000093
677.094040839005,4.03167699999904,1.64077700000053,1.55246699999952,0.0659790000000271
678.094179747187,4.1057550000005,1.58078500000011,1.56528700000126,0.0673440000000483
679.094318655369,3.79227200000241,1.78237100000115,1.44960800000081,0.0626029999999673
680.09445756355,3.82909899999868,1.79938200000106,1.56846599999881,0.0658389999999827
681.094596471732,3.81340300000011,1.90433499999926,1.59801599999992,0.0647429999999645
682.094735379914,3.87137699999948,1.78637700000036,1.68199600000116,0.0627269999999953
683.094874288096,4.0882640000018,1.68554500000027,1.7121330000009,0.0648479999999836
684.095013196277,3.93035400000008,1.7938060000015,1.48144200000024,0.0679880000000139
685.095152104459,3.82425699999658,1.60761399999865,1.44123899999977,0.0631799999999885
686.095291012641,3.84913600000073,1.61752299999898,1.45369800000117,0.0634489999999914
687.095429920822,4.04395999999906,1.56732100000045,1.43987700000071,0.0684040000000437
688.095568829004,3.97835299999861,1.49843699999838,1.46747300000061,0.0622079999999983
689.095707737186,4.28898499999923,1.4980599999999,1.55475500000102,0.0617520000000127
690.095846645367,3.56223099999988,1.50893700000051,1.55166100000133,0.0658760000000029
691.095985553549,3.67940799999997,1.54279599999973,1.55121200000031,0.0698059999999714
692.096124461731,3.6891140000007,1.53325600000062,1.59412800000064,0.0670289999999909
693.096263369912,4.05002299999978,1.53915500000039,1.57841299999927,0.0667589999999905
694.096402278094,3.87997000000178,1.55567100000007,1.67273199999909,0.0631000000000199
695.096541186276,3.89392999999836,1.52881200000047,1.69131999999991,0.0626889999999776
696.096680094458,3.91787299999851,1.5419039999997,1.75563899999906,0.0617279999999596
697.096819002639,4.1108770000028,1.56570800000009,1.74134199999935,0.0649799999999914
698.096957910821,3.98280599999998,1.67692600000009,1.72672299999977,0.0674809999999866
699.097096819003,3.9729359999983,1.53032799999892,1.42344600000069,0.0621109999999589
700.097235727184,3.92912700000306,1.52589200000148,1.45941200000016,0.0666850000000068
701.097374635366,4.03397699999914,1.58894800000053,1.54229499999929,0.0672819999999774
702.097513543548,4.02569800000128,1.58615999999893,1.52600500000153,0.0625519999999824
703.097652451729,3.72144300000218,1.58961199999976,1.57299600000078,0.0632909999999924
704.097791359911,3.79254099999889,1.61160500000005,1.57496299999912,0.0639029999999821
705.097930268093,3.84205799999836,1.57547799999884,1.60325399999965,0.0720400000000154
706.098069176275,3.85656999999992,1.79249199999867,1.63186700000006,0.0631029999999555
707.098208084456,3.83831000000282,1.6056009999993,1.74861600000077,0.0626120000000014
708.098346992638,4.00740900000164,1.71696900000097,1.75146200000017,0.0657449999999926
709.09848590082,3.80349799999749,1.54409499999929,1.7107560000004,0.0638920000000098
710.098624809001,3.99219200000152,1.79624300000069,1.76150899999993,0.0635260000000244
711.098763717183,3.96765099999902,1.65642699999989,1.43545199999971,0.063241000000005
712.098902625365,3.97914600000149,1.51069699999971,1.47784599999977,0.0646310000000199
713.099041533546,3.75648899999942,1.49095400000078,1.51089800000045,0.0656760000000531
714.099180441728,3.94616300000052,1.58564599999954,1.55882999999994,0.0654680000000099
715.09931934991,3.94933500000116,1.53296299999965,1.56894899999861,0.0652460000000019
716.099458258091,3.88451899999927,1.63518099999965,1.46603200000027,0.0659990000000334
717.099597166273,3.856663999999,1.61328299999877,1.58214899999984,0.0649229999999648
718.099736074455,3.92749099999855,1.72865099999945,1.59844700000031,0.0637609999999995
719.099874982636,3.8295079999989,1.85257900000033,1.59879399999954,0.0652379999999653


==> graphics/data/DATASYNT2_nt5_1357_tot.dat <==
0,0,0,0,0
2.00055570991942,4.827354,3.239621,1.826586,0.945464999999999
4.00111141983884,4.88925,3.44708999999999,1.99728500000001,0.510214000000001
6.00166712975827,4.68553199999999,2.08767,2.021881,0.352611
8.00222283967769,4.38738699999999,1.980514,1.90269499999999,0.280571999999999
10.0027785495971,4.47593499999999,1.96960000000001,1.90785799999999,0.165603999999998
12.0033342595165,4.48121499999996,1.942791,1.900565,0.0639600000000016
14.003889969436,4.49728499999998,2.12375900000001,1.93889099999998,0.0600039999999993
16.0044456793554,4.570448,2.072472,1.973343,0.0618629999999989
18.0050013892748,4.565968,2.15390199999999,2.02042299999999,0.0606580000000001
20.0055570991942,4.51767899999999,2.065156,1.97969900000001,0.0611429999999977
22.0061128091136,4.74140199999999,2.05105299999997,1.99672999999999,0.0672710000000016
24.0066685190331,4.68212800000003,2.27833599999997,2.03256499999998,0.0652930000000005
26.0072242289525,4.75801300000001,2.234735,2.06625199999999,0.0617129999999975
28.0077799388719,4.70229100000006,2.22573300000005,2.07611000000003,0.0644369999999981
30.0083356487913,5.00662599999998,2.37036999999998,2.16677700000002,0.0637860000000003
32.0088913587108,5.00098100000002,2.35119100000003,2.18850100000003,0.0641259999999946
34.0094470686302,4.90518199999997,2.28831700000001,2.11693200000002,0.0648920000000004
36.0100027785496,4.8232660000001,2.04649000000001,1.96276499999999,0.0669350000000009
38.010558488469,4.78845999999999,2.13978599999996,1.97037,0.0612050000000011
40.0111141983884,4.823487,1.94373300000001,1.99524600000001,0.0631580000000014
42.0116699083079,4.59587799999997,1.93699600000002,2.03708700000004,0.0677999999999983
44.0122256182273,4.60919100000001,2.06576100000001,2.11318800000004,0.0603279999999984
46.0127813281467,4.88204099999984,1.96347000000003,2.13221600000003,0.0644090000000048
48.0133370380661,4.64213100000006,2.04920800000002,2.12096500000001,0.0657150000000044
50.0138927479856,4.75142800000003,1.98784000000001,2.14458999999999,0.0650580000000005
52.014448457905,4.80800999999997,1.97054400000002,2.171065,0.0679680000000005
54.0150041678244,4.6420270000001,1.96738100000005,2.12526700000001,0.0658069999999995
56.0155598777438,4.77770899999996,2.05544499999996,2.18644999999992,0.0620530000000059
58.0161155876632,4.60322600000018,2.12857899999995,1.92357499999991,0.0628829999999994
60.0166712975827,4.56382600000006,2.04229100000009,1.92503399999998,0.0677140000000023
62.0172270075021,4.77611700000011,2.11610399999995,1.89714300000003,0.0672800000000038
64.0177827174215,4.65622699999994,1.95586200000002,1.94613199999992,0.0615769999999998
66.0183384273409,4.64442800000006,1.93789400000003,1.94265900000005,0.0659519999999958
68.0188941372603,4.64123399999994,2.0108590000001,1.9546049999999,0.0681880000000064
70.0194498471798,4.76546400000007,1.96064699999999,1.96180500000003,0.0672750000000022
72.0200055570992,4.64408800000001,1.97772199999997,1.94987900000001,0.0641990000000021
74.0205612670186,4.90712499999995,1.98512500000004,2.00411599999995,0.067107
76.021116976938,5.13086500000009,1.98572899999999,2.07029799999998,0.0663819999999973
78.0216726868575,4.92561799999999,1.94629899999995,1.90678100000002,0.0664459999999991
80.0222283967769,4.60011699999995,2.07550400000002,1.89108199999998,0.0630790000000019
82.0227841066963,4.63344400000005,2.09296000000006,1.890533,0.0744129999999998
84.0233398166157,4.64559200000008,1.96989500000007,1.90630899999996,0.0669010000000014
86.0238955265351,4.65449699999999,2.2694130000001,1.89992200000006,0.0738850000000042
88.0244512364546,4.788501,2.08862199999999,1.898957,0.0613829999999993
90.025006946374,4.79694100000006,2.11044900000002,1.91326800000002,0.0656019999999984
92.0255626562934,4.78700299999991,2.13487799999996,1.91396699999996,0.0646010000000032
94.0261183662128,4.99844900000016,2.11137700000006,1.93548199999998,0.0609110000000044
96.0266740761323,4.74895599999991,2.12483499999985,1.91959400000007,0.0678190000000001
98.0272297860517,4.77875399999994,2.17565100000002,1.90066899999999,0.0645990000000012
100.027785495971,4.54975799999966,2.15459699999997,1.90338399999996,0.065408000000005
102.028341205891,4.70778100000007,2.20491100000004,1.92636499999992,0.0651229999999998
104.02889691581,4.60812600000008,2.32888199999979,1.92148700000007,0.063364
106.029452625729,4.77746999999999,1.91026099999999,1.92046299999993,0.0620520000000013
108.030008335649,4.67450199999985,2.32678299999998,1.96273100000008,0.0630549999999985
110.030564045568,4.6331610000002,2.1561999999999,1.9673479999999,0.0667220000000057
112.031119755488,4.66069400000015,2.06278600000019,1.97298599999999,0.0658310000000029
114.031675465407,4.78969300000017,2.0567010000002,1.95186400000011,0.0642580000000024
116.032231175326,4.63353199999983,2.05470600000012,1.93311299999982,0.0646629999999959
118.032786885246,4.9752410000001,2.13814099999991,1.94237300000009,0.0627099999999956
120.033342595165,4.60285900000008,2.06046199999992,1.98085100000003,0.0640470000000022
122.033898305085,4.58961100000033,2.17446600000017,1.95551799999998,0.0666560000000018
124.034454015004,4.48451900000009,2.16440699999998,2.035799,0.0640399999999985
126.035009724924,4.6933610000001,2.15571899999986,2.02140899999995,0.0626779999999982
128.035565434843,4.76324300000033,2.29070499999989,2.03575599999999,0.0638950000000023
130.036121144762,4.80446600000005,2.25325799999996,2.06259099999988,0.0605540000000104
132.036676854682,4.75923700000021,2.32485799999995,1.94832199999996,0.063248999999999
134.037232564601,4.69066900000007,2.25285000000008,1.92567099999997,0.0656379999999928
136.037788274521,4.54049299999997,2.09124799999995,1.95318999999995,0.0640939999999972
138.03834398444,4.65386799999987,1.95594299999993,1.96887199999992,0.0642069999999961
140.03889969436,4.58979100000033,1.98010399999998,1.93018100000018,0.0671600000000012
142.039455404279,4.49865099999988,1.97093800000016,1.90283600000021,0.0661829999999952
144.040011114198,4.47867799999995,2.14814999999999,1.93073700000014,0.0601060000000047
146.040566824118,4.63243899999998,1.97710499999994,1.96982700000012,0.0633090000000038
148.041122534037,4.62699800000019,2.12508099999991,1.92875299999992,0.0614230000000049
150.041678243957,4.63309800000025,2.03777400000013,2.02254000000016,0.0637919999999923
152.042233953876,4.68196999999964,1.9997249999999,2.03257400000007,0.0621299999999962
154.042789663796,4.74396400000023,2.15632299999993,2.00917600000002,0.0643850000000015
156.043345373715,4.89922100000013,2.13458000000014,2.16357099999982,0.0641509999999954
158.043901083634,4.55674200000021,1.98453399999994,1.9658300000001,0.0624700000000047
160.044456793554,4.76088300000038,1.95587399999999,1.94936699999994,0.0622389999999911
162.045012503473,4.67555700000003,2.09278600000016,1.93459899999993,0.0694149999999922
164.045568213393,4.75051799999983,2.07584999999995,2.01604900000007,0.0664680000000004
166.046123923312,4.46615699999984,2.13096600000017,1.97865899999988,0.0623120000000057
168.046679633231,4.7740060000001,2.20126900000014,1.97398900000007,0.0619829999999979
170.047235343151,4.78272400000014,2.29645600000003,1.93776600000001,0.0671400000000091
172.04779105307,4.77940600000011,2.22110700000007,1.96817199999987,0.0649350000000055
174.04834676299,4.66430600000012,2.26902799999993,1.96108099999992,0.0646169999999984
176.048902472909,4.78248600000006,2.0176399999998,1.95456200000012,0.0665899999999908
178.049458182829,4.75876500000049,1.9542829999998,1.92800800000009,0.061561999999995
180.050013892748,4.72354300000006,2.02338499999996,1.93920400000002,0.0672609999999878
182.050569602667,4.79817299999922,1.94217299999991,2.13552800000002,0.0651960000000003
184.051125312587,4.59057500000017,2.11373799999978,1.95568800000001,0.0633909999999958
186.051681022506,4.58222099999966,1.9578120000001,1.94807100000003,0.0662789999999944
188.052236732426,4.58202800000072,1.99474799999984,1.91877999999997,0.061325999999994
190.052792442345,4.51952200000051,1.98211100000003,1.914759,0.0648079999999993
192.053348152265,4.58856100000048,1.9963909999999,1.93800399999986,0.0638699999999943
194.053903862184,4.6413220000004,2.04050400000006,1.9736989999999,0.0644630000000035
196.054459572103,4.78329000000031,1.92921699999988,1.97674500000016,0.0630680000000012
198.055015282023,4.88212699999985,1.97501499999998,2.0252539999999,0.0611179999999933
200.055570991942,4.68982899999992,2.00445799999989,2.02264000000014,0.0666149999999988
202.056126701862,4.51397299999917,2.08958799999982,2.01013799999987,0.0650130000000075
204.056682411781,5.0721680000006,2.19361400000025,1.93164299999989,0.0635300000000001
206.0572381217,4.87868400000025,2.09352499999977,2.158455,0.0618000000000052
208.05779383162,4.69031399999949,1.95756800000026,2.11699099999987,0.0646079999999927
210.058349541539,4.59794599999987,2.06189100000029,2.14579400000002,0.0637889999999999
212.058905251459,4.8026490000002,2.19628000000012,2.15291500000012,0.0671629999999936
214.059460961378,4.67121499999939,2.09709199999998,2.13682599999993,0.063676000000001
216.060016671298,4.71431600000051,2.0792120000001,2.17010600000003,0.0627569999999906
218.060572381217,4.67756700000064,2.22909100000015,2.07414800000015,0.0650740000000098
220.061128091136,4.78549500000008,2.30186500000036,1.93038100000012,0.0611400000000089
222.061683801056,4.71174399999927,2.20815900000025,1.89930299999969,0.0663389999999993
224.062239510975,4.94080500000018,2.27106499999991,1.90581500000008,0.064477999999994
226.062795220895,4.54598400000032,2.35092200000008,1.9405999999999,0.0618390000000062
228.063350930814,4.87738899999931,2.16974400000026,1.93299399999978,0.0636590000000012
230.063906640734,4.62639099999978,2.05522599999995,1.90757399999984,0.0728619999999864
232.064462350653,4.57106999999996,1.91956299999993,1.900083,0.0632439999999974
234.065018060572,4.73768800000016,2.06835799999999,1.92788099999962,0.0656890000000061
236.065573770492,4.83477700000003,2.03761399999985,1.94714299999987,0.0650710000000032
238.066129480411,4.59764200000063,2.06967499999973,1.92478000000028,0.0629650000000055
240.066685190331,4.60516300000018,2.15583900000001,1.95993300000009,0.0645829999999989
242.06724090025,4.68936699999995,2.07767800000011,1.99914699999999,0.0663140000000055
244.067796610169,4.86565599999994,2.23277400000006,2.00331400000005,0.0642360000000082
246.068352320089,4.52810299999965,2.14512599999989,1.99471399999993,0.0634469999999965
248.068908030008,4.66864699999951,2.1348509999998,1.92140699999982,0.0651260000000065
250.069463739928,4.59368799999993,2.19940300000007,1.9369670000001,0.0633080000000064
252.070019449847,4.5830390000001,2.32282799999984,1.94909499999994,0.0666580000000039
254.070575159767,4.42328799999996,2.28851099999974,1.9457809999999,0.0639619999999894
256.071130869686,4.73465699999997,2.30307700000003,2.00950000000012,0.0661630000000031
258.071686579605,4.71152999999958,2.17907300000024,2.1578199999999,0.0632169999999945
260.072242289525,4.70051699999931,2.04902300000003,2.17296600000009,0.0645960000000088
262.072797999444,4.60466899999938,1.96075500000006,2.12641900000017,0.065289000000007
264.073353709364,4.74916600000051,1.92845699999998,2.16708999999992,0.0654039999999867
266.073909419283,4.70631099999991,2.15485899999976,2.18658300000016,0.0620849999999962
268.074465129203,4.87974600000052,2.15103399999998,2.08936799999992,0.0665770000000094
270.075020839122,4.59658299999955,2.15595699999994,2.08292200000005,0.065882000000002
272.075576549041,4.69249300000047,2.26822899999979,2.04660800000011,0.066615000000013
274.076132258961,4.46880999999939,2.27190700000028,2.06453899999997,0.0625959999999992
276.07668796888,4.67504300000019,2.32783999999992,1.99317500000006,0.0634670000000028
278.0772436788,4.66203800000039,2.28140900000017,1.92174800000021,0.0663190000000071
280.077799388719,4.59085800000048,2.25496199999998,1.94685799999979,0.0659490000000034
282.078355098638,4.7776100000001,2.38310000000001,1.92702899999995,0.0679159999999968
284.078910808558,4.47528799999964,2.11373999999978,1.90199400000029,0.066482999999991
286.079466518477,4.47595199999978,2.12005399999998,1.96598300000005,0.0656049999999908
288.080022228397,4.62076400000024,2.09455600000001,1.98042699999996,0.0641689999999926
290.080577938316,4.50594499999988,2.16114200000038,1.92830400000003,0.0653049999999951
292.081133648236,4.47584999999981,2.23235699999987,1.93682200000012,0.0664869999999951
294.081689358155,4.46311799999967,2.25211999999965,1.95200400000022,0.0671190000000053
296.082245068074,4.60823000000073,2.2711119999999,1.95533999999998,0.0645570000000077
298.082800777994,4.87347399999999,2.26769700000023,1.93424600000026,0.0631739999999894
300.083356487913,4.63401900000008,1.91834999999992,1.97515700000031,0.0657670000000081
302.083912197833,4.81308100000024,2.11534499999971,1.93554199999971,0.070849999999993
304.084467907752,4.73208400000021,2.01326699999981,1.92929400000003,0.0635690000000011
306.085023617672,4.66154600000027,2.09944799999994,1.92653700000028,0.0625040000000041
308.085579327591,4.69097499999953,2.03443400000015,1.94343500000014,0.0635479999999973
310.08613503751,4.85780799999975,2.00515900000028,1.93866700000035,0.0649920000000037
312.08669074743,4.91620999999941,1.99809999999979,1.99931199999992,0.0658949999999976
314.087246457349,5.0614429999996,1.95316700000012,1.89271700000018,0.0660260000000079
316.087802167269,4.57049099999949,1.95439299999998,1.91985000000022,0.0656190000000123
318.088357877188,4.48962800000027,2.00886900000023,1.93614200000002,0.0627099999999956
320.088913587108,4.6100890000007,1.98717499999975,1.91914700000007,0.060418999999996
322.089469297027,4.79731999999967,1.95663500000001,1.95699400000012,0.0623070000000041
324.090025006946,4.78300099999979,1.97743700000001,1.92909800000007,0.064187000000004
326.090580716866,4.72529600000053,2.06672899999967,1.99954900000012,0.0629869999999926
328.091136426785,4.74675200000001,2.16324899999972,1.94762100000025,0.067294000000004
330.091692136705,4.6628440000004,2.08423300000004,1.95340699999997,0.0648840000000064
332.092247846624,4.91494700000021,2.12456400000019,1.93972000000031,0.0642579999999953
334.092803556543,4.978478,1.96459900000036,1.9342529999999,0.0637899999999831
336.093359266463,4.62187200000062,1.9835579999999,1.89216299999998,0.0633769999999743
338.093914976382,4.58387399999992,2.06953199999998,1.9770980000003,0.0630309999999952
340.094470686302,4.66985299999942,2.1119490000001,1.90944200000013,0.0662480000000016
342.095026396221,4.8188110000001,1.96690600000011,1.90948500000013,0.0618620000000192
344.095582106141,4.74231899999995,1.96454300000005,1.93742699999984,0.0621969999999976
346.09613781606,4.69737900000018,2.051289,1.92102900000009,0.0654729999999972
348.096693525979,4.73588299999938,1.95235200000025,1.9178780000002,0.0638720000000035
350.097249235899,4.64438800000062,1.95013000000017,1.91995199999974,0.0635269999999934
352.097804945818,4.72237099999984,2.07548799999995,2.10536200000024,0.0649359999999888
354.098360655738,4.66615199999978,2.0653040000002,1.90522099999998,0.0668830000000185
356.098916365657,4.95883400000093,2.02559999999994,2.14685499999996,0.0612360000000081
358.099472075577,4.90371499999856,2.06008799999972,2.18799200000012,0.0663529999999923
360.100027785496,5.00514500000099,1.93562900000006,2.13299600000028,0.0662489999999991
362.100583495415,4.64500700000099,1.95842900000025,2.09157600000026,0.0648209999999949
364.101139205335,4.74865200000022,1.97607999999991,2.24914799999988,0.0635999999999797
366.101694915254,4.77665800000068,1.97030399999994,2.04904600000009,0.0634919999999966
368.102250625174,4.76210300000093,2.05726699999968,1.93378299999995,0.0630440000000192
370.102806335093,4.67998299999999,1.98649000000023,1.94518599999992,0.0659970000000101
372.103362045012,4.67510199999924,2.06083500000022,1.94430300000022,0.0638300000000243
374.103917754932,5.00641500000165,2.02904200000012,2.00317600000017,0.06087500000001
376.104473464851,4.92643099999987,1.98103500000025,2.00849000000017,0.0723779999999863
378.105029174771,5.13190399999985,2.03252900000007,1.98818800000026,0.062293000000011
380.10558488469,4.5250300000007,1.92314899999974,2.01141700000016,0.0619910000000061
382.10614059461,4.88508399999955,2.25400799999989,1.94714499999964,0.0610269999999957
384.106696304529,4.67174400000113,2.07995600000004,2.15554199999997,0.0638210000000186
386.107252014448,4.58485599999949,2.0198419999997,2.20237499999985,0.0645249999999749
388.107807724368,4.74856899999941,2.02276600000005,2.15060200000016,0.0664199999999937
390.108363434287,4.74207000000024,2.06047799999942,2.21773899999971,0.0601770000000101
392.108919144207,4.58354099999997,1.99210399999993,1.92876500000011,0.063808999999992
394.109474854126,4.76102100000026,2.0322699999997,1.94634899999983,0.0623799999999903
396.110030564046,4.67043799999919,2.0158449999999,1.96065399999998,0.0627810000000011
398.110586273965,4.68215299999974,2.01328999999987,1.95870799999966,0.0636269999999968
400.111141983884,4.89213399999971,2.00350000000071,2.0076610000001,0.0671069999999929
402.111697693804,4.98199799999929,2.16273600000022,2.02348299999994,0.0647209999999916
404.112253403723,4.9534360000016,2.06906099999924,1.97315500000013,0.0676840000000141
406.112809113643,4.62767300000087,2.17972399999962,1.91992900000014,0.0653299999999888
408.113364823562,4.83749499999976,2.06154900000001,1.932323,0.063288
410.113920533482,4.46861399999943,2.05232799999976,1.97161899999992,0.0624749999999779
412.114476243401,4.67188499999975,2.11507700000038,1.90573600000016,0.0650949999999852
414.11503195332,4.62280099999953,2.16003700000056,1.90415200000007,0.0634239999999977
416.11558766324,4.70156099999986,2.16372700000011,1.91120099999989,0.0633850000000109
418.116143373159,4.68479399999887,2.23498599999948,1.9539020000002,0.0637099999999862
420.116699083079,4.82022599999982,2.23450600000069,1.97837400000026,0.0626310000000103
422.117254792998,4.67805299999964,2.319211,1.96629700000085,0.0643159999999909
424.117810502917,4.64047199999914,2.31095800000003,1.91105300000072,0.0666819999999859
426.118366212837,4.952448,2.3507210000007,1.93535200000042,0.0676879999999755
428.118921922756,4.67792100000042,2.12239599999975,1.94773600000008,0.0611780000000124
430.119477632676,4.93553100000099,2.08742500000062,1.90190500000062,0.0615820000000156
432.120033342595,4.85927599999923,2.11727200000041,1.95000000000073,0.0623139999999864
434.120589052515,4.6744920000001,2.11691499999961,2.18660199999977,0.0637260000000026
436.121144762434,4.62313100000028,1.93502600000011,2.16665399999965,0.0628020000000049
438.121700472353,4.61999499999911,2.0369469999996,2.11037000000033,0.0665570000000173
440.122256182273,4.58399300000019,2.00776200000018,2.08241999999973,0.065716000000009
442.122811892192,4.60347699999875,1.9770239999998,2.04565199999979,0.0659770000000037
444.123367602112,4.57383699999991,2.03721700000006,1.97527100000025,0.0635780000000068
446.123923312031,4.49107100000037,1.95680399999947,1.94154600000002,0.0640160000000094
448.124479021951,4.51205699999991,2.05631300000005,1.94034300000021,0.0608749999999816
450.12503473187,4.44982200000049,1.95495999999912,1.98456399999941,0.0641499999999837
452.125590441789,4.80486000000019,2.1501789999993,1.98803899999984,0.0665029999999831
454.126146151709,4.79270899999938,2.12414499999977,1.95290000000023,0.0641239999999925
456.126701861628,4.58855800000129,2.0697339999997,1.92746700000043,0.0670840000000226
458.127257571548,4.71681800000079,1.96852500000023,1.91705899999943,0.0666659999999979
460.127813281467,4.69815300000118,1.950245,1.9304689999999,0.0652170000000183
462.128368991386,4.65438300000096,1.94657699999971,1.94811900000059,0.0675580000000195
464.128924701306,4.737086000001,1.97922999999992,1.93492699999933,0.0615059999999801
466.129480411225,4.97877599999993,2.06891799999994,1.91299899999922,0.0606109999999944
468.130036121145,4.88912500000151,2.19260299999951,1.98146900000029,0.0609829999999931
470.130591831064,4.87050400000044,2.20767500000056,1.9031359999999,0.0628309999999885
472.131147540984,4.69241200000033,2.18250900000021,1.99092599999949,0.0613930000000096
474.131703250903,5.07145999999921,2.35780299999988,1.98551500000031,0.0650649999999757
476.132258960822,4.9963000000007,1.94624999999996,1.9778980000001,0.0646350000000098
478.132814670742,4.80519200000163,2.04742700000043,2.1342910000003,0.0619509999999934
480.133370380661,4.6135119999999,2.07133200000044,1.99803400000019,0.0655319999999904
482.133926090581,4.92768400000023,2.02414000000044,1.91609799999969,0.0606339999999932
484.1344818005,4.69501599999967,2.04676300000028,1.95440999999937,0.063619999999986
486.13503751042,4.57975900000019,2.05981200000042,1.9679959999994,0.0675740000000076
488.135593220339,4.70156900000075,1.95157300000028,1.92725599999994,0.0633180000000095
490.136148930258,4.97928700000011,1.93984799999998,1.97641700000077,0.0669430000000091
492.136704640178,5.00478400000065,2.01041900000018,1.92746700000043,0.0664280000000019
494.137260350097,4.91992600000049,1.97421699999995,1.96903100000054,0.062137000000007
496.137816060017,4.5964759999988,2.05262399999992,1.98808000000008,0.0624339999999961
498.138371769936,4.69892699999946,1.98219399999925,1.94478999999956,0.0607940000000156
500.138927479856,4.57369599999947,2.06587599999966,1.96536099999958,0.0636719999999968
502.139483189775,4.77147399999922,1.97071500000038,2.09404900000027,0.0685770000000048
504.140038899694,4.75369800000044,2.15746399999989,1.99834700000065,0.064280999999994
506.140594609614,4.75743299999885,2.0840560000006,1.97833999999966,0.064799000000022
508.141150319533,4.60705100000087,2.07973200000015,1.94931499999984,0.0616700000000208
510.141706029453,4.79404400000021,2.06655299999966,1.90328500000032,0.0618530000000135
512.142261739372,4.87973099999908,1.9517249999999,1.91727900000024,0.0615010000000211
514.142817449291,4.97638000000006,2.00122900000042,1.96243800000047,0.0647490000000062
516.143373159211,4.63437700000031,1.93452199999956,1.96610299999975,0.0626599999999939
518.14392886913,4.74351399999978,1.97303199999988,1.96310400000038,0.0649659999999983
520.14448457905,4.44323099999929,1.98728500000016,1.94967499999984,0.0639759999999967
522.145040288969,4.49290399999882,1.98725700000068,1.99082599999929,0.0631620000000055
524.145595998889,4.60273799999959,1.99310500000047,1.9856520000003,0.0667280000000119
526.146151708808,4.80352700000003,1.98717399999987,1.9869920000001,0.0612299999999948
528.146707418727,4.66289200000028,2.06569600000057,1.98643799999991,0.0680749999999932
530.147263128647,4.62284800000089,2.07417100000021,2.04327899999953,0.0632559999999955
532.147818838566,4.769776000001,2.06579899999997,2.14391100000012,0.0667309999999759
534.148374548486,4.82420300000013,1.92539699999998,2.19421200000033,0.0641299999999774
536.148930258405,4.87500499999987,2.12770199999977,2.19123500000023,0.061678999999998
538.149485968324,5.10012900000038,2.00907499999994,2.1082779999997,0.0608589999999936
540.150041678244,5.10008000000016,2.01432699999987,2.19393299999956,0.0645469999999762
542.150597388163,4.74998199999936,1.99041099999977,1.90455500000007,0.062501999999995
544.151153098083,4.58182699999998,2.06576999999925,2.04070200000024,0.0653420000000153
546.151708808002,4.73298599999907,2.00892399999975,2.10650299999998,0.0629509999999982
548.152264517922,4.82233699999961,1.96879499999977,2.10893399999986,0.062326999999982
550.152820227841,4.68185099999937,1.97566900000038,2.15070699999978,0.0661170000000197
552.153375937761,4.61875900000086,1.9499450000003,2.11546599999929,0.0608830000000182
554.15393164768,4.71047999999973,1.94555700000001,1.99708200000077,0.0621140000000082
556.154487357599,4.68583299999955,2.21037700000034,1.94612199999938,0.0624489999999867
558.155043067519,4.79664199999934,2.17497200000071,2.05258099999992,0.064819
560.155598777438,4.63901600000099,2.18395400000009,1.91017800000009,0.0670489999999972
562.156154487358,4.60946700000022,2.02701500000057,1.95596500000011,0.0656879999999944
564.156710197277,4.58112599999913,1.95843299999979,2.00579799999923,0.0631829999999809
566.157265907196,4.5005629999996,1.96795800000018,1.92854400000033,0.0652340000000038
568.157821617116,4.58235099999911,2.05433100000027,1.94906499999979,0.0675410000000056
570.158377327035,4.70403199999964,1.94934000000012,1.93301500000052,0.0630730000000028
572.158933036955,4.90385799999967,1.96085599999969,1.98433999999997,0.061300000000017
574.159488746874,4.75463299999865,1.96339499999976,2.02285699999993,0.0651599999999917
576.160044456794,4.7860440000004,1.9433310000004,1.93057099999987,0.0645880000000147
578.160600166713,4.61005099999966,2.02830499999982,1.9330060000002,0.0656879999999944
580.161155876632,4.7181729999993,1.9733669999996,1.91773600000033,0.0716730000000041
582.161711586552,4.56336900000133,2.10762100000011,2.00288100000034,0.0646240000000091
584.162267296471,4.6249399999997,1.95982200000071,1.93450399999983,0.0620110000000125
586.162823006391,4.49881900000037,2.17510500000026,1.92690400000083,0.0666330000000244
588.16337871631,4.57880099999966,2.29195399999935,1.89817800000037,0.0634719999999902
590.16393442623,4.62961799999903,1.92964699999993,1.90781199999947,0.0663200000000188
592.164490136149,4.7795389999992,1.98035199999958,1.93582399999923,0.0630949999999757
594.165045846068,4.79186300000038,1.93603600000006,1.91481500000009,0.0637710000000027
596.165601555988,4.65862600000037,1.95904400000018,1.91387899999972,0.0649899999999946
598.166157265907,4.83910800000012,1.9515939999992,1.98374899999999,0.0669929999999965
600.166712975827,4.97142399999939,2.01722299999983,1.97972700000082,0.066820000000007
602.167268685746,4.65169699999933,1.97444799999994,2.09527399999934,0.0676559999999995
604.167824395665,4.86792499999865,2.02424300000075,2.1239230000001,0.0710400000000107
606.168380105585,4.61054700000022,2.10582700000032,2.15781800000059,0.064154000000002
608.168935815504,4.60477399999945,2.05515500000001,2.15508200000022,0.0674820000000125
610.169491525424,4.59500599999956,2.01057000000037,2.20184599999993,0.0680209999999875
612.170047235343,4.80201000000125,2.17775400000028,2.16344000000026,0.0627890000000093
614.170602945263,4.73717199999919,2.1717920000001,2.15883099999974,0.0617750000000115
616.171158655182,4.5957240000007,2.08665399999973,2.15788400000019,0.0655600000000049
618.171714365101,4.75450900000033,2.12601899999936,2.20415000000048,0.0608870000000081
620.172270075021,4.80671199999961,2.17258299999958,2.07880099999966,0.0646209999999883
622.17282578494,5.03204299999925,2.23832399999992,2.12317499999972,0.063793000000004
624.17338149486,5.12626900000032,2.23035399999935,1.95876599999974,0.0663340000000119
626.173937204779,4.58982300000025,2.22476200000074,2.01122399999986,0.0648110000000202
628.174492914698,4.53634199999942,2.27223400000003,2.00892799999929,0.0698999999999899
630.175048624618,4.64643400000023,2.29231399999935,1.98198500000035,0.0638280000000009
632.175604334537,4.73338199999853,2.0819760000004,1.9412169999996,0.064393999999993
634.176160044457,4.69159700000091,1.93776499999967,1.91654999999992,0.0639089999999953
636.176715754376,4.69728500000019,2.07636000000002,1.93385000000035,0.0617069999999842
638.177271464296,4.87105700000029,1.93671200000063,1.9175639999994,0.0641790000000242
640.177827174215,4.82440099999985,1.95687499999985,1.90565200000037,0.0679170000000227
642.178382884135,4.77412200000072,1.92901099999926,1.94958799999949,0.0660149999999931
644.178938594054,4.58454200000051,1.96451100000013,1.98303899999974,0.0633600000000172
646.179494303973,4.56559299999935,2.06212400000004,1.94426500000009,0.065936000000022
648.180050013893,4.5236359999999,2.11783900000046,1.94042199999967,0.0653650000000141
650.180605723812,4.47181499999897,2.19262399999934,1.95742299999984,0.0635560000000055
652.181161433732,4.76341900000079,2.24024899999949,1.98442799999975,0.0634989999999789
654.181717143651,4.7286699999986,1.98739000000023,1.94021599999996,0.0657610000000091
656.18227285357,4.61750199999915,2.27366900000015,1.99312599999939,0.0665830000000085
658.18282856349,4.79575300000033,1.96277499999997,1.91180499999973,0.0630079999999964
660.183384273409,4.67076400000042,1.9531850000003,1.90461900000082,0.0658650000000023
662.183939983329,4.50592399999914,2.04861100000016,1.97364199999993,0.0658650000000023
664.184495693248,4.81296599999951,2.03540899999916,1.94324700000016,0.0645869999999888
666.185051403168,4.80479999999989,1.95954900000015,1.94693800000005,0.0624469999999917
668.185607113087,4.92551400000048,2.02466800000002,2.020759,0.0648649999999975
670.186162823006,4.61939999999959,2.05349300000034,1.98241000000053,0.0615889999999979
672.186718532926,4.55019600000014,2.18204400000013,1.93702399999984,0.0653049999999951
674.187274242845,4.75428000000102,2.16963000000032,1.90368099999978,0.0668569999999988
676.187829952765,4.71632099999988,2.13829700000042,1.9377970000005,0.0664400000000001
678.188385662684,4.5923670000011,2.35520499999984,1.98596199999974,0.0717400000000055
680.188941372603,4.93125099999997,2.29117399999996,1.97766200000024,0.0670709999999985
682.189497082523,4.66619700000047,2.28518000000076,1.98848499999986,0.0672280000000001
684.190052792442,4.64614399999846,2.20443799999975,1.91630499999974,0.0629959999999983
686.190608502362,4.7631679999995,2.15434000000005,1.89813699999922,0.0610870000000148
688.191164212281,4.6620210000001,1.96843200000058,1.91695000000072,0.0648899999999912
690.191719922201,4.61280299999999,2.01803000000018,1.91818899999998,0.0650009999999952
692.19227563212,4.59027600000081,2.00271599999996,1.91844600000059,0.0637690000000077
694.192831342039,4.44815599999856,2.04170299999987,1.96577400000024,0.0668440000000032
696.193387051959,4.72390799999994,1.87021499999992,1.98353600000064,0.0608360000000232
698.193942761878,4.56274800000028,1.92330799999945,1.91534700000011,0.0635159999999928
700.194498471798,4.80285499999809,1.99425799999972,1.94132700000046,0.0629600000000039
702.195054181717,4.80293399999937,1.94905599999947,1.97871500000019,0.0672390000000007
704.195609891637,4.63937799999985,1.88907300000028,2.01384899999994,0.0660900000000026
706.196165601556,4.77687800000058,1.918138,1.99040299999979,0.0675869999999748
708.196721311475,4.73534999999902,1.91196200000013,2.09055400000034,0.0638739999999984
710.197277021395,5.21213699999862,1.97387999999955,1.97293100000024,0.0651050000000168
712.197832731314,4.75954300000012,2.17709500000001,1.96985099999984,0.0677450000000022
714.198388441234,4.6116949999996,2.0696910000006,1.91373300000032,0.0650589999999909
716.198944151153,4.71767399999953,2.06747600000017,1.92764999999963,0.0642629999999826
718.199499861072,4.66412800000035,2.07570100000066,1.95976500000052,0.0657949999999801


==> graphics/data/MYDATA1_1357_rot.dat <==
1,1,1,1
127,127,127,127
132,132,132,132
136,136,136,136
140,140,140,140
144,144,144,144
146,146,146,146
148,148,148,148
150,150,150,150
152,152,152,152
153,153,153,153
154,154,154,154
155,155,155,155
156,156,156,156
158,158,158,158
158,158,158,158
159,159,159,159
159,159,159,159
161,161,161,161
161,161,161,161
161,161,161,161
162,162,162,162
162,162,162,162
162,162,162,162
162,162,162,162
162,162,162,162
162,162,162,162
162,162,162,162
162,162,162,162
162,162,162,162
162,162,162,162
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163


==> graphics/data/MYDATA1_1357_tot.dat <==
0,0,0,0
1.509058,1.07373,1.140975,0.918224
6.966883,6.759359,4.939165,3.990018
7.324361,7.267137,4.336963,4.326102
7.311134,7.24973,4.744553,4.294509
8.211855,7.823431,4.629135,4.088989
8.253533,8.08208,5.173982,4.937165
8.433408,8.299846,4.942284,4.343689
8.330502,8.373857,5.166249,4.226517
8.64063400000001,8.688242,5.723107,4.17397
8.98912399999999,9.06581299999999,5.591477,4.61271
9.72742500000001,9.695582,5.60435,4.542883
9.81636,9.62873900000001,5.994063,5.032153
10.230278,10.021686,6.97409,4.949448
9.96857999999999,9.70997100000001,6.700039,4.961224
10.475605,10.302374,6.862329,4.566591
10.51332,10.304814,5.58143799999999,4.24063
10.649697,10.489938,6.04391200000001,3.31762500000001
10.715799,10.439483,6.105734,3.31285699999999
10.953721,10.682278,5.705056,3.761544
10.991215,10.710685,5.70308200000001,4.10466500000001
10.992289,10.714175,5.81711899999999,4.202421
10.222914,9.945751,5.80648500000001,3.65228499999999
10.244349,9.97419600000001,5.86204599999999,4.05816900000001
10.298285,9.88616099999999,5.829078,3.56085399999999
10.263804,9.86767400000002,5.84489600000001,3.91605700000001
10.313812,9.87780799999999,6.716914,4.10489399999999
9.93622299999998,9.89596299999999,6.84672399999999,4.30637400000001
9.99464700000001,9.89722,6.79196400000001,4.442504
10.897113,10.905307,6.80204799999998,3.838061
10.902542,10.810454,6.78536300000002,3.94937400000001
10.968924,10.873381,6.73706300000001,4.635409
11.14468,11.070681,6.77535999999998,3.87413200000002
10.265206,10.168598,6.881677,3.89545199999998
11.061887,10.911711,6.83966600000002,4.19162600000001
10.999482,10.969689,6.78957599999998,4.27067499999998
10.999001,10.946243,6.853443,4.30887300000001
10.996009,10.971291,6.772178,4.39252000000002
10.939371,10.876121,6.87385600000002,4.62680799999998
11.063397,10.954235,6.85482400000001,4.723074
11.208168,10.96582,6.89980999999997,4.247455
11.174362,10.937332,6.83268800000002,4.26801700000001
11.204694,10.937467,5.973859,4.37282099999999
11.181997,10.870583,5.87738599999997,3.40638200000001
11.189416,10.882796,5.85686000000004,3.48935
11.227841,10.97072,5.87316099999998,3.60410099999999
11.160557,10.982729,5.91323,3.62278800000001
11.191441,10.936789,5.90172699999999,2.72140299999998
11.166992,10.917827,5.79957999999999,2.70907500000001
11.204109,10.756394,5.83347200000003,2.80810500000001
10.911544,10.974501,5.74985099999998,2.91343899999998
11.0006289999999,10.861629,5.74678899999998,2.95801800000001
10.914489,10.815019,5.77657500000004,3.02167599999999
10.961459,10.846628,5.78780499999999,3.04126400000001
10.962979,10.807202,5.76173699999998,3.004234
10.911217,10.788061,5.79773,3.144791
10.959608,10.724813,5.79089900000002,3.14919399999999
11.1111540000001,10.720019,5.788318,3.19143600000001
11.083522,10.745416,5.89530099999996,3.290526
11.0937279999999,10.804525,5.83734600000003,3.27929700000001
11.2131370000001,10.823921,5.90038499999997,3.188333
11.127383,10.768287,5.74609800000002,3.32677099999998
11.088578,10.73996,5.73909200000003,3.31972300000001
11.1102659999999,10.766163,5.745453,3.40274099999999
11.1089300000001,10.817362,5.835713,3.40911
11.1403849999999,10.76698,5.80568499999998,3.401704
11.1769770000001,10.8250420000001,5.753716,2.441912
11.0959419999999,10.8650309999999,5.81438100000003,2.448519
11.15925,10.921299,5.66412099999997,2.46387200000001
11.161972,10.8641600000001,5.764206,2.46619100000001
11.119684,10.915384,5.69643400000001,1.66168099999999
11.070338,10.9547669999999,5.67958499999997,1.67915499999998
10.98523,10.943941,5.66586600000005,1.69242100000002
11.291912,10.9862420000001,5.68621399999995,1.68773099999999
11.137038,10.9260589999999,5.708258,1.68681700000002
11.246819,11.056633,5.612235,1.705397
11.2514200000001,10.902099,5.66967200000005,1.69289299999997
11.1515449999999,10.884529,5.68339299999997,1.70340900000002
11.163811,10.93062,5.66896800000001,1.70318600000002
11.142369,10.838401,5.76997799999998,1.68629899999996
11.250297,10.865816,5.81445600000001,1.26933600000001
11.20264,10.857975,5.80006000000003,1.27520700000002
11.189123,10.926645,5.79445699999997,1.28883199999996
11.183788,10.831224,5.801174,0.785032999999999
11.2308919999999,10.8631889999999,5.802008,0.795845000000043
11.0861120000001,10.9711120000001,5.75776200000001,0.792984999999987
11.034313,10.98348,5.76425499999999,0.783321000000001
11.256268,10.949058,5.72605600000003,0.785542000000021
11.2213369999999,10.92675,5.72709100000003,0.787840999999958
11.2962110000001,10.936359,5.76848999999993,0.787492000000043
11.357401,10.9728869999999,5.72698000000003,0.789930999999967
11.276349,10.8875770000001,5.74439900000004,0.78453300000001
11.357695,10.774913,5.76980199999991,0.298986000000014
11.215746,10.7470960000001,5.726135,0.292340999999965
10.983101,10.7289509999999,5.80456100000004,0.288680999999997
11.0284789999999,10.728577,5.80020500000001,0.288954000000047
10.977485,10.878551,5.74961900000005,0.288738999999964
10.959694,10.791589,5.84345399999995,0.284333000000004
10.969331,10.7891539999999,5.82782799999995,0.293499999999995
11.0289,10.939138,5.82820000000004,0.286131000000012
11.080614,10.963616,5.89887599999997,0.292419999999993
10.9568039999999,10.9015140000001,5.82773900000007,0.284577000000013
10.9996470000001,10.8568379999999,5.79915999999992,0.293673000000013
11.0822929999999,10.8859520000001,5.82341600000007,0.292058999999995
11.1215950000001,10.922329,5.80185800000004,0.286955999999975
11.125039,10.9880089999999,5.8267679999999,0.293840999999986
11.109449,11.042281,5.93882400000007,0.287918000000047
11.1022679999999,10.9677899999999,5.84918500000003,0.28690499999999
11.1508240000001,10.959828,5.88721599999997,0.287992999999972
11.1028710000001,10.93985,5.82075799999996,0.287924000000032
11.0831519999999,10.9054610000001,5.82150100000001,0.294909999999959
11.151063,11.010833,5.74422200000004,0.30517500000002
11.2417479999999,10.9807029999999,5.82184899999993,0.290347999999994
11.1289980000001,10.9402870000001,5.79610400000001,0.287402999999983
10.989456,10.9224429999999,5.76575800000001,0.286371000000031
11.0957329999999,10.96964,5.76198399999998,0.286472000000003
11.0777760000001,10.9720119999999,5.75969400000008,0.287537999999984
11.141496,10.9032090000001,5.77570900000001,0.292753000000005
10.934538,10.953849,5.694886,0.289847000000009
10.9061690000001,10.919969,5.79460099999994,0.292011000000002
10.9701949999999,10.920576,5.73755100000005,0.286483999999973
10.9991790000001,10.977936,5.77768299999991,0.291760000000011
10.965659,10.978779,5.77734100000009,0.285598999999991
11.0703039999999,10.9912459999998,5.79580099999998,0.295277999999996
11.1478490000002,10.7860970000002,5.73355099999992,0.287778000000003
11.1247779999999,10.8297729999999,5.77993000000004,0.285167999999999
11.0846140000001,10.990458,5.793319,0.290290000000027
11.0660639999999,10.7502629999999,5.74891700000001,0.292490999999984
11.0064540000001,10.7130910000001,5.88082800000007,0.297864000000004
11.0214000000001,10.835169,5.7589999999999,0.290086000000031
11.064993,10.7795540000002,5.82122200000003,0.288276999999994
11.0317399999999,10.765308,5.78023200000007,0.292363999999964
10.9832000000001,10.7749509999999,5.85058599999991,0.287328000000002
11.096489,10.72306,5.83563400000003,0.286201000000005
11.1354699999999,10.7815949999999,5.81140000000005,0.285436000000004
11.0900899999999,10.819164,5.76817299999993,0.291348000000028
11.0860990000001,10.8634010000001,5.77394500000003,0.294543999999973
11.0776069999999,10.79341,5.85037599999998,0.286127000000022
11.1348869999999,10.779536,5.83792400000004,0.286062999999956
11.131286,10.800033,5.85641599999997,0.294303000000014
11.13618,10.823582,5.76696100000004,0.296621000000016
11.1169179999999,10.950846,5.66373199999998,0.282396000000006
11.2118390000001,10.7952760000001,5.69501100000002,0.280352999999991
11.129721,10.7978049999999,5.67742499999997,0.298785000000009
11.1509350000001,10.7558220000001,5.75300200000004,0.288492000000019
11.1778239999999,10.877549,5.76727199999993,0.288552999999979
11.066881,10.773758,5.75997600000005,0.294060000000002
11.1392020000001,10.888097,5.78422,0.282137999999975
11.0922149999999,10.8018109999998,5.76821999999993,0.283926000000008
11.0333090000001,10.902695,5.69460600000002,0.289986999999996
10.950801,10.867342,5.74413800000002,0.292434000000014
10.9862149999999,10.8844180000001,5.70656399999996,0.282381999999984
10.9484360000001,10.8696170000001,5.78339400000004,0.281870000000026
11.046623,10.8562339999999,5.83564699999999,0.28516099999996
11.00191,10.9154920000001,5.73317799999995,0.289790000000039
11.1065000000001,10.946983,5.824297,0.292754000000002
11.148085,10.9727759999998,5.84448100000009,0.281268000000011
11.1932549999999,10.9539690000001,5.83039299999996,0.288902999999948
10.944972,10.8718280000001,5.76768300000003,0.288720000000012
10.9959060000001,10.976645,5.79917799999998,0.301768000000038
11.0613039999998,10.9776179999999,5.83857899999998,0.285347000000002
11.033124,10.8916320000001,5.811781,0.290975000000003
11.012956,10.890885,5.87434400000006,0.288707999999986
10.9353249999999,10.8959669999999,5.8758059999999,0.282372000000009
11.091236,10.8713740000001,5.86904000000004,0.287635999999964
11.0431310000001,10.814619,5.77129600000001,0.287586000000033
11.0833,10.8213579999999,5.733926,0.281009999999981
11.0315439999999,10.871635,5.76200000000006,0.282028000000025
11.161758,10.845294,5.84206199999994,0.282783999999992
11.11177,10.7738550000001,5.71086700000001,0.289082000000008
11.154538,10.9322629999999,5.74608899999998,0.287488999999994
11.146604,10.828072,5.75916600000005,0.288972999999999
11.191061,10.823441,5.74184400000001,0.290281999999991
11.196074,10.916295,5.738293,0.295990000000018
11.1802560000001,10.878817,5.79308199999991,0.285487999999987
11.1539970000001,10.832666,5.755582,0.281275999999991
11.1452609999999,10.7966670000001,5.74014199999999,0.290416999999991
11.238251,10.8642259999999,5.72605500000009,0.285470000000032
11.13168,10.771279,5.72319599999992,0.287527999999952
11.0506660000001,10.746889,5.78072199999997,0.286796000000038
11.030233,10.8209199999999,5.761391,0.287919999999986
11.1117959999999,10.9163820000001,5.73709200000008,0.288055999999983
11.084282,10.92688,5.80428400000005,0.288098999999988
10.9932760000002,10.9613319999999,5.76587199999994,0.294954000000018
10.9682519999999,10.947703,5.77556600000003,0.287304000000006
11.017683,10.948948,5.76867500000003,0.286790999999994
10.9107799999999,10.9632550000001,5.796468,0.288864999999987
11.0194550000001,10.9017240000001,5.75744999999984,0.284939000000008
10.9984010000001,10.927197,5.78596900000002,0.297164000000009
11.0573989999998,10.9994389999999,5.81999900000005,0.290719000000024
11.1623,11.0355950000001,5.80026599999997,0.293879000000004
11.0512870000002,10.9594069999998,5.80910800000015,0.278080999999986
10.986406,10.9450250000002,5.821326,0.294160999999974
11.0314899999998,10.9161819999999,5.85438599999998,0.287070000000028
11.0091790000001,10.9753500000002,5.83524899999998,0.281533999999965
10.9507239999998,10.9581939999998,5.90915100000007,0.282857000000035
11.009873,10.9871229999999,5.86230599999999,0.286485999999968
10.9402970000001,10.8879540000003,5.87039199999981,0.291891000000021
11.082492,10.9894359999998,5.81787200000008,0.290317000000016
11.1025420000001,10.7996400000002,5.87113799999997,0.283319000000006
11.0145969999999,10.761567,5.86678299999994,0.282579999999996
11.0235600000001,10.7472109999999,5.86946400000011,0.288992000000007
11.2002349999998,10.7488619999999,5.86176799999998,0.297679999999957
11.1724130000002,10.8161150000001,5.82409000000007,0.293993
11.2360669999998,10.7764349999998,5.65794099999994,0.284649999999999
11.1210920000003,10.78226,5.80284600000005,0.282579999999996
11.1317629999999,10.80197,5.785437,0.283951999999999
11.190274,10.7958410000001,5.73654299999998,0.287846000000002
11.1745780000001,10.8340950000002,5.80459199999996,0.284127000000012
11.2508719999996,10.680112,5.76696599999991,0.293388999999991
11.215741,10.7283499999999,5.70201700000007,0.290010999999993
11.1701380000004,10.7326080000003,5.76065100000005,0.281072000000052
11.2952539999997,10.7584109999998,5.70759700000008,0.284669999999949
11.3095060000001,10.8047160000001,5.72962799999982,0.283874000000026
11.0805359999999,10.7522049999998,5.74737700000014,0.287764999999979
10.9879070000002,10.846708,5.73623199999997,0.293196000000023
11.1971359999998,10.8392349999999,5.68460299999992,0.289634999999976
11.3136720000002,10.9460050000002,5.74874100000011,0.282751000000019
11.4057429999998,10.9328689999998,5.789264,0.288295000000005
11.3085740000001,10.9512800000002,5.72081000000003,0.286029999999982
11.2989950000001,11.0004720000002,5.70371999999998,0.292166000000009
11.156512,10.9981789999997,5.77370899999983,0.286992999999995
11.1623839999997,10.8776750000002,5.7810370000002,0.284341999999981
11.0298310000003,11.016396,5.75483399999985,0.285911000000056
11.0134410000001,10.9103529999998,5.74856399999999,0.284286999999949
11.0010909999996,10.8525240000004,5.77190100000007,0.281313000000011
11.0510210000002,10.9087609999997,5.87233399999991,0.292222000000038
11.0893160000001,10.8534079999999,5.83847100000003,0.287239999999997
11.1488850000001,10.852065,5.80895299999997,0.281641999999977
10.967885,10.8942179999999,5.8425470000002,0.280076000000008
10.9351629999996,10.8566510000001,5.80947999999989,0.291628000000003
11.1445570000001,10.7704830000002,5.81124199999999,0.285605999999973
11.1356040000001,10.7089849999998,5.80105800000001,0.297101999999995
11.0727500000003,10.6975120000002,5.8367189999999,0.28282200000001
11.114513,10.813674,5.84326499999997,0.280513999999982
11.106088,10.9793030000001,5.81757500000003,0.282871
11.1702789999999,11.0305969999999,5.92918000000009,0.290395000000046
11.1417899999997,10.8019060000001,5.86223199999995,0.285784999999976
11.208529,10.9659799999999,5.8846860000001,0.285708999999997
11.1058540000004,10.9567709999997,5.8855329999999,0.283755999999983
11.1977029999998,10.7074220000004,5.85211600000002,0.28513700000002
11.1413419999999,10.7758309999999,5.77169900000013,0.285588000000018
11.1345110000002,10.787116,5.75326499999983,0.300950999999998
11.0990459999998,10.843899,5.77758100000005,0.280997000000013
11.1528739999999,10.9784420000001,5.69500900000003,0.28792599999997
11.0552520000001,10.8798079999997,5.83176000000003,0.287124000000006
10.869733,10.713221,5.8264529999999,0.28472099999999
10.8975869999999,10.9190610000001,5.79962100000012,0.283073999999999
10.9194350000002,10.980618,5.71831399999996,0.293033000000037
11.0229490000002,11.0213189999999,5.82852099999991,0.293472999999949
10.888598,10.863597,5.69324100000017,0.290163000000007
10.9824529999996,10.9014510000002,5.72366599999987,0.303144000000032
11.0576970000002,10.7490600000001,5.76876300000004,0.293515000000014
11.0922759999999,10.9151189999998,5.76525900000001,0.279224999999997
11.0076020000001,10.9341950000003,5.85184200000003,0.288251000000002
10.9949980000001,10.9785859999997,5.76385099999993,0.282627999999988
11.0195599999997,10.7802590000001,5.75039100000004,0.289070999999979
11.002383,11.0124049999999,5.72270499999991,0.288797999999986
11.0269350000003,11.021119,5.7376240000001,0.285851000000036
10.9554079999998,10.9195070000001,5.83630700000003,0.281791999999996
10.9909790000002,10.9347130000001,5.84384399999999,0.284470999999996
11.064836,10.9054809999998,5.76930599999992,0.287558999999987
11.0395919999996,10.9378270000002,5.78284800000006,0.281599000000028
11.0387060000003,10.9616169999999,5.74835499999995,0.28696199999996
11.2082489999998,10.9016189999998,5.82756399999994,0.281243000000018
11.0870730000001,10.916119,5.7974200000001,0.284619000000021
11.1166640000001,10.877829,5.80212200000005,0.284770999999978
11.1329049999999,10.9675990000001,5.86661099999992,0.277896999999996
11.1192099999998,10.9277050000001,5.79828100000009,0.286493000000007
11.1093700000001,10.9896140000001,5.90815899999984,0.284736000000009
11.182159,11.022516,5.81867800000009,0.27763299999998
11.1506420000001,10.9261280000001,5.89456300000006,0.282640000000015
11.111281,10.7487489999999,5.81820199999993,0.285920999999973
10.9986610000001,10.7930409999999,5.81237299999998,0.303135999999995
11.0625259999997,10.866446,5.739734,0.292293000000029
11.1282100000003,10.942908,5.73203100000001,0.280588000000023
11.0960289999998,10.986492,5.77837900000009,0.285330999999985
11.0919699999999,11.0138670000001,5.81340499999988,0.282280000000014
11.0381200000002,11.0184100000001,5.85475199999996,0.284350999999958
11.0012879999999,10.9326449999999,5.79316000000017,0.289943999999991
10.954115,10.9416550000001,5.83452399999987,0.287902000000031
10.9941869999998,10.9530880000002,5.83397000000014,0.286811999999998
10.8678210000003,10.9967319999996,5.79684399999996,0.281820999999979
11.0271229999998,11.0083360000003,5.81817799999999,0.285811000000024
10.9932400000002,11.0208549999998,5.81830100000002,0.292228999999963
11.1536229999997,11.0430919999999,5.79617899999994,0.285465000000045
11.1191510000003,11.0176470000001,5.78925200000003,0.290520999999956
10.9715609999998,11.0554360000001,5.84736599999997,0.290786000000026
11.0432340000002,11.1161590000002,5.70359800000006,0.282317999999975
11.008468,11.1180649999997,5.81229899999994,0.281365000000051
10.9841389999997,11.1079340000001,5.732123,0.284784000000002
11.011497,10.8847390000001,5.75260900000012,0.287383999999975
10.9226320000002,10.791581,5.70445999999993,0.285139000000015
11.0059539999997,10.7514700000002,5.80121600000007,0.286436999999978
10.9971650000002,10.8083099999999,5.79880899999989,0.289413000000025
11.127352,10.7871919999998,5.77882599999998,0.287260000000003
11.1029840000001,10.7699670000002,5.73188499999992,0.284312999999997
11.0652869999999,10.8737080000001,5.79927800000019,0.300873999999965
11.0632449999998,10.8287930000001,5.86419499999988,0.280907000000013
11.1076830000002,10.8526479999996,5.78521999999998,0.290037999999981
11.0534389999998,10.8686600000001,5.71078299999999,0.286673000000008
11.147144,10.7949790000002,5.63902500000017,0.286075000000039
11.1720130000003,10.7858899999997,5.68503499999997,0.281317999999999
11.272708,10.8638270000001,5.68681599999991,0.288689999999974
11.1794759999998,10.8553529999999,5.66552799999999,0.29033800000002
11.042817,10.9408040000003,5.60713099999998,0.289904999999976
11.0827810000001,10.9865159999999,5.63473900000008,0.287498000000028
11.01332,10.9794619999998,5.66949099999988,0.299061999999992
11.1146989999997,11.0390480000001,5.67018800000005,0.284622000000013
11.1305510000002,10.7823590000003,5.71657200000004,0.289107000000001
11.0196430000001,10.7303939999997,5.65810499999998,0.293868999999972
10.9327699999999,10.7672379999999,5.67615299999989,0.28519
10.9845230000001,10.6669340000003,5.80038800000011,0.287963999999988
10.9354960000001,10.7987829999997,5.6898819999999,0.283829000000026
10.8974519999997,10.7602870000001,5.68762100000004,0.283028999999999
11.1199590000001,10.735228,5.68462199999999,0.285358999999971
11.1061060000002,10.7198109999999,5.67263800000001,0.283901000000014
11.1025949999998,10.7475630000004,5.886888,0.284139999999979
11.210505,10.6998349999999,5.74520600000005,0.281951000000049
11.1837310000001,10.7120809999997,5.74808899999994,0.286044999999945
11.2212159999999,10.7874760000004,5.80965800000013,0.287543000000028
11.1842000000001,10.9302249999996,5.79443399999991,0.294762999999989
11.057307,10.9164310000001,5.74318500000004,0.281450000000007
11.0566079999999,10.8830440000002,5.78384099999994,0.285515000000032
11.1659799999998,10.9890999999998,5.77800500000012,0.288136999999949
11.1952310000001,10.9796160000001,5.78489500000001,0.292920000000038
11.182538,10.8961520000003,5.75977499999999,0.289400999999998
11.139776,10.9490779999996,5.75517100000002,0.28426300000001
11.1403599999999,11.0164830000003,5.84122699999989,0.287345999999957
11.0544890000001,10.964336,5.79010600000015,0.290798999999993
11.1741219999999,10.9160689999999,5.80057999999985,0.287907000000018
11.1822090000001,10.8878679999998,5.8135420000001,0.288204000000007
11.3953430000001,10.86751,5.80190799999991,0.284563999999989
11.1009199999999,10.925596,5.86907599999995,0.291258000000028
11.1109770000003,10.9174630000002,5.85116000000016,0.296457999999973
11.1996019999997,10.972749,5.8263179999999,0.294753000000014
11.1153650000001,10.993825,5.78137300000003,0.298281999999972
11.1697749999998,10.8170739999996,5.77975500000002,0.293765000000008
11.0779380000004,10.7815810000002,5.81635400000005,0.29650300000003
11.124057,10.8393780000001,5.77752399999986,0.279945999999995
11.0820399999998,10.8252130000001,5.77501500000017,0.290135000000021
10.951008,10.7592119999999,5.83526299999994,0.281350999999972
11.0319610000001,10.8326649999999,5.85845999999992,0.287549000000013
11.1805530000001,10.8051529999998,5.78261700000007,0.290167999999994
11.2123059999999,10.8066020000001,5.80185400000005,0.288960999999972
10.9481769999998,10.73155,5.767247,0.292297000000019
10.922321,10.7125430000001,5.83385399999997,0.286743000000001
10.8831600000003,10.696175,5.71554199999991,0.293540000000007
10.9295979999997,10.7227480000001,5.80154799999991,0.285782999999981
10.9317040000001,10.8087489999998,5.82581000000005,0.285552999999993
10.907917,10.7727629999999,5.88439100000005,0.281871000000024
10.893579,10.7355150000003,5.91756600000008,0.283416999999986
11.0067490000001,10.7051879999999,5.81901099999982,0.280689999999993
11.2879370000001,10.7831769999998,5.7895739999999,0.287104999999997
10.9364389999996,10.826982,5.92728800000032,0.287808000000041
10.9836650000002,10.873873,5.93317399999978,0.288317000000006
11.1815240000001,11.006249,5.90037699999993,0.288287999999966
11.1229859999999,10.9298440000002,5.85787800000026,0.283140000000003
11.0380180000002,10.8928709999996,5.97722900000008,0.28837900000002
11.1156329999999,10.9756150000003,5.94431299999997,0.290010999999993
11.14723,10.93867,6.00044799999978,0.274933999999973
11.1461509999999,10.767953,5.95547600000009,0.28922399999999
11.110365,10.9079189999998,5.64156199999979,0.288524000000052
11.0865869999998,10.9097879999999,5.72697400000015,0.290543999999954
11.1394920000002,10.927471,5.94978300000002,0.289705000000026
11.1366239999998,10.9409950000004,5.95489700000007,0.287404999999978
11.1893530000002,10.975993,5.83863599999995,0.286364999999989
11.109242,11.0133229999997,5.74980499999992,0.286267000000009
11.0972959999999,10.9542540000002,5.93422400000009,0.281619000000035
11.1699250000001,11.0072679999998,5.82937899999979,0.282524999999964
11.1557950000001,10.9551710000001,5.82053500000029,0.296447000000001
11.1187359999999,10.9566570000002,5.88101599999982,0.288869000000034
11.1639679999998,11.0065559999998,5.84016400000019,0.291359999999997
11.0748579999999,10.9661970000002,5.8376330000001,0.288284999999973
11.139369,10.9201669999998,5.88946699999997,0.288651000000016
11.1604850000003,10.8064979999999,5.84215999999969,0.285689999999988
11.1701480000002,10.9649520000003,5.79249500000014,0.286788000000001
11.0866129999995,10.778793,5.86688499999991,0.285746000000017
11.2240510000001,10.828943,5.94580600000018,0.288531999999975
11.1700060000003,10.8499419999998,5.89977700000009,0.283524999999997
11.1823690000001,10.8109670000003,5.87881299999981,0.290921000000026
11.1101819999994,10.80674,5.85619300000008,0.292515999999978
11.1229350000003,10.681979,5.93400999999994,0.284383999999989
11.1490690000001,10.7289359999995,5.82426399999986,0.28621000000004
11.0156689999994,10.781054,5.86127699999997,0.288602999999966
10.9726820000005,10.8069450000003,5.87522200000012,0.291844000000026
10.9708279999995,10.7670950000002,5.98484400000007,0.29757699999999
10.9334670000007,10.8494019999998,5.96905000000015,0.286195000000021
10.9898829999993,10.7924460000004,5.89179899999999,0.289300999999966
10.9094880000002,10.7699839999996,5.91527999999971,0.286816000000044
10.9309089999997,10.7944219999999,5.86898599999995,0.288330999999971
10.8984730000002,10.7941540000002,5.9315330000004,0.296015000000011
10.9347440000001,10.8035280000004,5.94400299999961,0.28881899999999
10.896463,10.7629429999997,5.94062500000018,0.297885000000008
10.9494670000004,10.8555969999998,5.862889,0.283015999999975
10.9125129999993,10.9561400000002,5.77521200000001,0.293453999999997
10.8910750000005,11.0213180000001,5.73405199999979,0.286972000000048
10.862204,10.9314210000002,5.78124900000012,0.297309999999982
10.9347209999996,10.9996099999998,5.72720200000003,0.285575999999992
11.0199240000002,10.9163039999994,5.71527999999989,0.284631999999988
11.1015280000001,10.9744290000008,5.64225000000033,0.280594000000008
11.0868099999998,10.9393569999993,5.75526799999989,0.285050000000012
11.0863939999999,10.9294040000004,5.72916200000009,0.28352799999999
11.1378949999998,10.9905760000001,5.66644799999995,0.285507999999993
11.1908210000001,10.9145579999995,5.71250000000009,0.276182000000006
11.0973590000003,10.9116819999999,5.6819959999998,0.286633999999992
11.1361299999999,10.9384450000007,5.73597800000016,0.289397000000008
11.0096309999999,10.9276529999997,5.76770499999975,0.278903000000014
11.0227100000002,10.9267259999997,5.72317000000021,0.288031999999987
11.0955269999995,10.8775800000003,5.74520299999995,0.28616599999998
11.069692,10.9482579999994,5.68181999999979,0.28601500000002
10.9626960000005,10.9842630000003,5.80078500000036,0.290728000000001
11.0178530000003,10.8420809999998,5.75639199999978,0.28830099999999
11.0497429999996,10.7234619999999,5.78783800000019,0.284704000000033
11.028472,10.7522090000002,5.74136599999974,0.281605999999954
11.0087800000001,10.73902,5.86900199999991,0.28587200000004
11.0230249999995,10.8624970000001,5.72633399999995,0.297482000000002
10.9111620000003,10.7584150000002,5.71726700000045,0.291431999999986
10.9032450000004,10.7218659999999,5.76507399999991,0.286806000000013
10.9113509999997,10.6955180000004,5.78656599999977,0.285668999999984
11.0202360000003,10.7860919999994,5.72859300000027,0.288142999999991
10.9621779999998,10.7679480000006,5.75636799999984,0.297646999999984
10.9267170000003,10.7251029999998,5.80966499999977,0.287046000000032
10.9066639999992,10.7574809999996,5.73913100000027,0.285598999999991
10.8927410000006,10.7187810000005,5.83467599999994,0.280359999999973
10.934714,10.7132019999999,5.78643199999988,0.284524000000033
10.8597819999995,10.8254790000001,5.78268900000012,0.281752999999981
10.9544249999999,10.7511589999995,5.83278599999994,0.284159999999986
10.9466250000005,10.8377300000002,5.81209699999999,0.292195000000049
10.9263419999997,11.0972730000003,5.88312700000006,0.286771999999985
10.9336720000001,10.9706559999995,5.89744299999984,0.295753999999988
10.943405,10.8755040000005,5.88014599999997,0.294645000000003
11.0208540000003,10.7571099999996,5.75809300000037,0.29493100000002
10.9971589999996,10.8028949999998,5.69518999999991,0.291359
10.9821860000002,10.7765980000004,5.8027360000001,0.297507999999993
11.1128239999998,10.8392370000001,5.76780999999983,0.293242999999961
11.1061360000003,10.8052779999998,5.74504900000011,0.289391000000023
11.25353,10.8665199999996,5.74408199999971,0.294856999999979
11.1314590000002,10.8223600000001,5.74048400000038,0.288461000000041
11.2126490000001,10.8299219999999,5.64515699999993,0.285848999999985
11.2406269999992,10.9336740000008,5.70375100000001,0.29622999999998
11.0765620000002,10.8262619999996,5.72001799999998,0.295991000000015
11.1402550000003,10.7435240000004,5.71413200000006,0.293627000000015
11.1334070000003,10.7863869999992,5.67198599999983,0.283690999999976
11.1443840000002,10.7784190000002,5.74444300000005,0.288130000000024
11.1630179999993,10.8661470000006,5.76491899999974,0.282544999999971
11.106812,10.8732239999999,5.74667100000033,0.283018000000027
11.1152750000001,10.780229,5.80218799999966,0.284699999999987
11.1349380000001,10.73621,5.80783600000041,0.291929999999979
11.1729029999997,10.7651419999993,5.68800399999964,0.286844000000031
11.213248,10.838546,5.75317100000029,0.303952999999979
11.1458870000006,10.7851820000005,5.75383099999999,0.283870000000036
11.0801689999998,10.7456780000002,5.84715000000006,0.287590999999964
11.1447609999996,10.8582539999998,5.72492399999965,0.28407900000002
11.0664910000005,10.7312160000001,5.80253900000025,0.284787999999992
10.8864489999996,10.6778999999997,5.70786899999985,0.289843000000019
10.8743990000003,10.7396589999998,5.80369900000005,0.279692000000011
10.9532479999998,10.7870410000005,5.72699899999998,0.284232999999972
10.959871,10.7379459999993,5.81051699999989,0.284874000000002
10.9295069999998,10.8562820000006,5.78186000000005,0.288278999999989
10.9302180000004,10.8370629999999,5.80720900000006,0.28783100000004
10.9395290000002,10.9072479999995,5.8866579999999,0.28496899999999
10.9573809999993,10.8035340000006,5.852394,0.277931999999964
10.9210660000008,10.8469519999999,5.81496400000015,0.295050000000003
10.9203929999994,10.9413299999997,5.81900700000006,0.283824000000038
11.0251159999998,10.9016579999998,5.8993059999998,0.282905999999969
10.8969690000004,10.8851340000001,5.90178900000001,0.281435999999985
10.8475920000001,10.9168020000006,5.91872899999998,0.289880000000039
10.9995950000002,10.8033429999996,5.77064000000018,0.289588999999978
10.9695949999996,10.752786,5.8163669999999,0.29608300000001
10.9509909999997,10.976369,5.78398199999992,0.285451000000023
10.9283500000001,10.9288180000003,5.80569300000025,0.286511999999959
11.0517520000003,10.876389,5.8098500000001,0.281912000000034
11.0669630000002,10.9086749999997,5.81675799999994,0.284571999999969
11.0936219999994,10.9732380000005,5.88543899999968,0.283704999999998
10.9336840000005,10.9607979999992,5.80535099999997,0.289137000000039
11.1152160000001,10.9550510000008,5.79704200000015,0.28881199999995
11.132646,10.8340739999994,5.78528899999992,0.289625999999998
11.0698169999996,10.846391,5.80984100000023,0.282715000000053
11.1767460000001,10.9595380000001,5.80279900000005,0.28333699999996
11.1931439999998,10.9499070000002,5.74660499999982,0.303201999999999
11.1086400000004,10.962759,5.79089599999998,0.284530000000018
11.2236229999999,10.919234,5.81855300000007,0.283111000000019
11.1849240000001,10.9314800000002,5.82009699999981,0.288937999999973
11.1784170000001,10.8738899999998,5.81100500000002,0.294131999999991
11.1655559999999,10.886724,5.83297100000027,0.289889000000016
11.1504059999997,10.8836060000003,5.8171870000001,0.284545999999978
11.1195459999999,10.8195719999994,5.90441099999998,0.281312000000014
11.11888,10.7609430000002,5.78073599999971,0.284841000000029
10.9623700000002,10.7893940000004,5.72388500000034,0.28681499999999
10.9486189999998,10.8267269999997,5.83421199999975,0.293543999999997
10.9195259999997,10.6924980000003,5.82972100000006,0.284639999999968
10.9281810000002,10.680891,5.80699800000002,0.287576000000001
10.905076,10.7615669999996,5.74987199999987,0.284897000000001
10.896506,10.7144829999997,5.76645800000006,0.281486000000029
10.9375260000006,10.7420710000006,5.76238000000012,0.287282000000005
10.9025839999995,10.7151859999994,5.78773000000001,0.28866899999997
10.9201130000001,10.7971260000004,5.75044200000002,0.291946999999993
10.9219910000002,10.7615829999995,5.82391099999995,0.280567000000019
10.87781,10.7517100000005,5.7750289999999,0.289623000000006
10.9349949999996,10.8066360000003,5.81283699999994,0.290737999999976
10.9378660000002,10.8154219999997,5.74903300000005,0.288984000000028
10.9447200000004,10.8092120000001,5.785257,0.293015999999966
10.8900309999999,10.825871,5.7473759999998,0.28439800000001
10.9366949999994,10.907862,5.78946200000019,0.289063999999996
11.0065450000002,10.83655,5.81307599999991,0.288138000000004
11.1354540000002,10.8046459999996,5.77686300000005,0.290377000000035
11.0419119999997,10.764107,5.7884939999999,0.284070999999983
11.0892819999999,10.8971040000006,5.85107600000038,0.281791999999996
11.1258379999999,10.8034029999999,5.80130599999984,0.282402999999988
11.1449710000006,10.8006059999998,5.69827399999986,0.284850000000006
11.1170059999995,10.9233759999997,5.76934600000004,0.281474000000003
10.9696130000002,10.8812930000004,5.81057199999987,0.280745000000024
11.1054329999997,10.8628170000002,5.79790900000035,0.285950999999955
11.1854640000001,10.849064,5.83329999999978,0.291758000000016
11.1645410000001,10.9202850000001,5.78425199999992,0.286260000000027
11.1390840000004,10.9282269999994,5.67143699999997,0.290055999999993
11.1475299999993,10.8781790000003,5.67463500000031,0.288597999999979
11.1439650000002,10.9855770000004,5.7789829999997,0.290733999999986
11.060383,10.9321049999999,5.65814300000011,0.285785000000033
11.1150710000002,10.933027,5.69728299999997,0.287807999999984
11.1467359999997,10.9110279999995,5.67605099999992,0.281222000000014
11.079976,10.9566519999998,5.73574000000008,0.288148999999976
11.1322060000002,11.0435430000007,5.78802900000028,0.287863000000016
11.1616640000002,10.9703839999993,5.7899309999998,0.28913
11.0971369999997,11.01656,5.79743899999994,0.289798000000019
10.9967420000003,11.0215880000005,5.760491,0.290143
10.993461,11.0675899999997,5.70076900000004,0.291283999999962
11.0100990000001,11.0459940000001,5.84032699999989,0.291844000000026
10.905342,11.038012,5.79678000000013,0.291290000000004
10.9237159999993,11.0322539999997,5.82830400000012,0.290601999999978
10.9897490000003,11.0615230000003,5.76822399999992,0.290986000000032
10.9395279999999,11.0918039999997,5.819121,0.296470999999997
10.9737990000003,11.0957960000005,5.77183800000012,0.286704999999984
10.9347879999996,11.0452669999995,5.79545999999982,0.291912000000025
11.0107379999999,10.9513200000001,5.8225010000001,0.285455999999954
11.0300320000006,10.9917110000006,5.82326899999998,0.286438000000032
10.9965519999996,10.877246,5.80937300000005,0.286033999999972
10.9749830000001,10.9633099999992,5.67596400000002,0.289120000000025
10.9773480000003,10.9450770000003,5.71358999999984,0.295488999999975
10.9030670000002,10.7502119999999,5.77532800000017,0.29353900000001
10.9843069999997,10.8127210000002,5.802682,0.290849000000037
10.9276239999999,10.7844400000004,5.74655899999971,0.292087999999978
11.1485039999998,10.8973229999992,5.82995700000038,0.292472999999973
11.1828949999999,10.9663950000004,5.84695699999975,0.286828000000014
11.1655490000003,10.8543829999999,5.82608699999992,0.285354999999981
10.9930020000002,10.8764600000004,5.82453100000021,0.286829000000012
11.0245519999999,10.8651419999997,5.6575600000001,0.28379000000001
11.0124029999997,10.9192320000002,5.65370499999972,0.287762999999984
10.9758810000003,10.765652,5.69053299999996,0.285489000000041
10.9228709999998,10.8158800000001,5.74356500000022,0.281058999999971
11.0496330000005,10.927044,5.69006399999989,0.287492999999984
10.9904229999993,10.8788999999997,5.74140299999999,0.282614000000024
11.0798180000002,10.9963459999999,5.70553599999994,0.287991999999974
11.1214209999998,11.0594469999996,5.734962,0.287305000000003
11.0869140000004,10.864826,5.70391400000017,0.286687000000029
10.9590520000002,10.7563150000005,5.71787899999981,0.281431999999995
10.9010710000002,10.784584,5.76142400000026,0.284849000000008
10.8995809999997,10.6980000000003,5.67840099999967,0.287251999999967
10.9944530000002,10.7356589999999,5.76577400000042,0.285903000000019
11.0107600000001,10.8171819999998,5.87685499999998,0.298388999999986
11.0226509999993,10.6797429999997,5.76093499999979,0.293390000000045
11.0064040000007,10.7981630000004,5.76016600000003,0.288409000000001
11.0505019999991,10.725265,5.78799500000014,0.284745999999984
10.9730090000003,10.722111,5.79895699999997,0.289993999999979
10.9922409999999,10.7284110000001,5.75429799999984,0.289344000000028
10.9376790000006,10.7709139999997,5.77365700000018,0.284291999999994
10.9390759999997,10.8962169999995,5.69741999999997,0.282804999999996
10.9156620000003,10.8973150000002,5.82755199999974,0.284873000000005
10.9129779999994,10.7865689999999,5.75856999999996,0.28997899999996
10.8891630000007,10.8031650000003,5.72772500000019,0.287756999999999
11.0002479999994,10.9160019999999,5.77741699999979,0.28587200000004
11.0397480000001,10.9825620000001,5.76006800000005,0.288642999999979
10.9254959999998,10.8255580000005,5.85477200000014,0.286547999999982
10.9299740000006,10.9696249999997,5.73522099999991,0.286032000000034
11.0728549999994,10.9333150000002,5.82313900000008,0.278930000000003
11.0771080000004,10.9369159999997,5.7344149999999,0.276671999999962
10.9611319999995,10.944281,5.70260499999995,0.283652000000018
10.9317790000005,10.8500750000003,5.65857600000027,0.282282000000009
11.011133,10.9590089999992,5.71204399999988,0.283928000000003
11.0305339999995,10.9783000000007,5.788274,0.287074000000018
11.0539310000004,11.0051729999996,5.64300099999991,0.283634000000006
11.0483039999999,10.9922230000002,5.71971200000007,0.299600999999996
11.0283079999999,10.9263940000001,5.6842059999999,0.285450999999966
11.0587210000003,10.9061730000003,5.73453700000027,0.285475000000019
11.0029269999995,10.9021899999998,5.71052599999985,0.287526000000014
11.0227760000007,10.9844729999995,5.71666800000003,0.283840999999995
11.0549539999993,10.9160970000003,5.71759199999997,0.284857999999986
11.0985690000007,10.9607180000003,5.68226899999991,0.286141999999984
10.9774689999995,10.9940390000002,5.74729300000035,0.292795000000012
10.9695149999998,10.9273199999998,5.76486099999966,0.282819000000018
10.9793100000006,10.956905,5.75894000000017,0.285145
11.0189569999993,10.9648269999998,5.79880000000003,0.283912999999984
10.9034940000001,11.0070210000003,5.70666799999981,0.316820000000007
10.9617090000002,10.9386139999997,5.75951699999996,0.292031000000009
10.9405670000006,10.8105390000001,5.741446,0.29033499999997
10.9263979999996,10.8673099999996,5.77950200000032,0.286548000000039
10.8623930000003,10.7391150000003,5.70282699999962,0.289301999999964
11.0225829999999,10.6932729999999,5.77974500000028,0.285170999999991
11.081913,10.7157859999998,5.754097,0.283850000000029
11.0117629999995,10.7518220000002,5.75232400000004,0.290286999999978
10.9436430000005,10.6986310000002,5.81029899999976,0.283571999999992
10.958756,10.7832049999997,5.77653899999996,0.288360000000011
10.9193079999995,10.842506,5.76009900000008,0.28519399999999
10.9217129999997,10.8671990000003,5.73885100000007,0.281565999999998
10.9362280000005,10.730329,5.77970099999993,0.283092000000011
10.9413679999998,10.7901819999997,5.73786599999994,0.282126000000005
11.126432,10.7553090000001,5.84316900000022,0.286051999999984
11.1278090000005,10.7520990000003,5.78964600000018,0.279439000000025
11.1240469999993,10.7272199999998,5.82900599999994,0.281868999999972
11.1074250000001,10.6932000000006,5.85025899999982,0.283621000000039
11.200554,10.939179,5.76666699999987,0.288923000000011
11.0790269999998,10.9561189999995,5.82700100000011,0.280574999999999
11.126851,10.9891040000002,5.77062299999989,0.288277999999991
11.1137990000007,10.8521609999998,5.89008899999999,0.292662000000007
11.1526789999998,10.9545559999997,5.77773700000034,0.283870999999976
11.225625,10.939472,5.80819599999995,0.295900000000017
11.15193,10.9591780000001,5.82435799999985,0.282871999999998
11.072991,10.8903880000007,5.82802600000014,0.289922999999987
11.0859700000001,10.9365759999991,5.78417799999988,0.282048999999972
11.1250059999993,10.9489060000005,5.8268079999998,0.287011000000007
11.1275380000006,11.0034720000003,5.73803300000009,0.287242999999989
11.0904439999995,10.9368639999993,5.77163300000029,0.285515000000032
11.106796,10.9590880000005,5.77523399999973,0.282750000000021
11.0713320000004,10.979566,5.78032100000019,0.294731999999954
11.121666,10.8797559999994,5.72329499999978,0.289096000000029
11.1218950000002,10.9839460000003,5.72271300000011,0.293080999999972
11.0858039999994,10.9221900000002,5.87630100000024,0.281544999999994
11.1047610000005,10.9822819999999,5.76887799999986,0.285780000000045
11.1333809999996,10.9888559999999,5.79999099999986,0.284974999999974
11.1497040000004,10.9927770000004,5.8413129999999,0.286935000000028
11.0472099999997,11.0152739999994,5.7299350000003,0.294376999999997
11.03899,10.8989900000006,5.79962399999977,0.285307999999986
11.1130219999995,10.8897969999998,5.80984200000012,0.293813999999998
11.2025570000005,10.9033719999998,5.78053799999998,0.291744999999992
10.9650780000002,10.9299209999999,5.78577499999983,0.286530000000027
11.06095,10.9216340000003,5.78530200000023,0.291242999999952
11.0798059999997,10.9673009999997,5.77776399999993,0.289996000000031
11.1859199999999,10.9055360000002,5.77639099999988,0.298563999999999
11.1685390000002,10.8357500000002,5.77102600000035,0.296906999999976
11.1552139999994,10.7529589999995,5.85919199999989,0.290648000000033
11.2261830000007,10.7247360000001,5.83756799999992,0.28506699999997
11.1601479999999,10.787746,5.83196199999975,0.292259000000001
11.195952,10.686267,5.87481900000012,0.287859000000026
11.1816220000001,10.697212,5.81360500000028,0.289678999999978
11.1600289999997,10.7227330000005,5.82817899999964,0.294521000000032
11.2290409999996,10.8259479999997,5.82227600000033,0.285889999999995
11.2587960000001,10.818542,5.82451899999978,0.28394499999996
11.3372239999999,10.7995810000002,5.81628600000022,0.281655000000001
11.2559020000008,10.8186769999993,5.83509000000004,0.280906000000016
11.2852089999997,10.7609770000008,5.76685899999984,0.280926000000022
11.284396,10.704009,5.8391529999999,0.285393999999997
11.3255010000003,10.7738719999998,5.75892199999998,0.280572000000006
11.1891079999996,10.7502409999997,5.74122200000011,0.283749999999998
11.0599570000004,10.8318390000004,5.76911299999983,0.288126999999974
11.087485,10.9421619999994,5.84945800000014,0.284041000000002
11.0234639999999,10.936909,5.68159500000002,0.288551999999981
11.0690549999999,10.9164300000002,5.71721600000001,0.286167000000034
11.0917819999995,10.6903769999999,5.68142099999977,0.283566000000008
11.0242990000006,10.9278490000006,5.65134200000011,0.295987999999966
11.0193399999998,10.9854049999994,5.72358000000031,0.287802999999997
10.9353300000002,10.9874339999997,5.76511599999958,0.287110000000041
11.05764,10.7943320000004,5.7230840000002,0.292344999999955
10.9738630000002,10.9516450000001,5.78690800000004,0.285173000000043
10.9391299999997,10.9522010000001,5.80048299999999,0.298615999999981
10.9979299999995,10.917555,5.82126100000005,0.290732999999989
10.9734160000007,10.9804560000002,5.79005599999982,0.28333200000003
11.1217909999996,10.9743899999994,5.80262600000015,0.284930999999972
11.0607950000003,10.8818820000006,5.81979499999989,0.290382000000022
11.2132439999996,10.9636579999997,5.78579600000012,0.284994999999981
11.2118270000001,10.9758620000002,5.77671000000009,0.292036999999993
11.2292390000002,10.927565,5.8139699999997,0.286157000000003
11.1661729999996,10.9690430000001,5.82808400000022,0.284127000000012
11.1612219999997,10.9450129999996,5.71081800000002,0.286837999999989
11.1540630000009,10.9479010000005,5.89587699999993,0.292620999999997
11.2404809999998,10.908531,5.77920200000017,0.285416999999995
11.2121539999998,10.9964449999998,5.7886309999999,0.28788400000002
11.1909939999996,10.9970780000003,5.8078660000001,0.281081000000029
11.2054080000007,10.8996589999997,5.85261499999979,0.281961999999965
11.1181339999994,10.9548029999996,5.78779299999997,0.291279000000031
11.0832650000002,10.8772760000002,5.79766500000005,0.288833999999952
11.0687150000003,10.9276449999998,5.77369799999997,0.292681000000016
11.0812409999999,10.8102920000001,5.81621900000027,0.282565000000034
10.9163019999996,10.8502840000001,5.83395099999962,0.284539999999993
11.0947980000001,10.7537110000003,5.74806400000034,0.286930999999981
11.1312980000002,10.7317919999996,5.80214099999966,0.281839999999988
11.1300940000001,10.7842060000003,5.77581000000009,0.278998999999999
11.0792719999999,10.7282850000001,5.78120500000023,0.280505000000005
10.9462779999994,10.8543479999998,5.67261099999996,0.278931
11.1676960000004,10.7822159999996,5.7621650000001,0.300924000000009
11.2207790000002,10.7595310000006,5.80579299999999,0.287641000000008
10.9472989999995,10.8839699999999,5.72384699999975,0.293184999999994
11.1146150000004,10.7777980000001,5.794308,0.317347999999981
11.1597659999998,10.754441,5.7780130000001,0.294981000000007
11.1844419999998,10.7885829999996,5.76918299999988,0.286089000000004
11.076642,10.8476740000006,5.77315099999987,0.289486000000011
10.9788440000002,10.7458739999993,5.83082000000013,0.291330000000016
10.9151510000002,10.7504160000008,5.81207900000027,0.285496999999964
11.0667320000002,10.8343619999996,5.79709899999989,0.28625900000003
10.9713849999998,10.8827190000002,5.88635299999987,0.286792999999989
10.889467,10.9086299999999,5.75858000000017,0.285934999999995
10.9860879999997,10.9965949999996,5.77113400000007,0.288422000000025
10.9116410000006,10.9867260000001,5.74828600000001,0.285180999999966
10.9367050000001,10.9271120000003,5.88856799999985,0.28718600000002
10.8716469999999,10.8699829999996,5.84954999999991,0.295648999999969
10.9374609999995,10.9156060000005,5.80953799999997,0.286783000000014
10.9539059999997,10.7725540000001,5.76123000000007,0.285472000000027
10.9375180000006,10.8557739999997,5.81883500000004,0.280881999999963
10.9665209999994,10.9114490000002,5.83215999999993,0.282900000000041
10.9752390000003,10.9325550000003,5.85320500000034,0.28084199999995
10.9372110000004,10.9291229999999,5.79612399999951,0.28973400000001
10.8425010000001,10.9563349999999,5.75180900000032,0.283177000000023
10.8978689999994,10.9527319999997,5.7139159999997,0.283076999999992
10.9631829999998,10.9259549999997,5.760311,0.284559999999999
10.9615440000007,10.7933520000006,5.75077500000043,0.288171999999975
10.9355049999995,10.7615019999994,5.7731189999995,0.284796000000028
11.0258279999998,10.8479130000005,5.82038400000056,0.280500000000018
11.1815450000004,10.7634870000002,5.82483700000012,0.293807999999956
11.1091850000003,10.7487649999994,5.70500199999969,0.300653000000011
11.1199299999998,10.6826870000004,5.76430600000003,0.283294000000012
11.1409400000002,10.7806819999996,5.81424900000002,0.285983999999985
10.9851829999998,10.8060640000003,5.85255700000016,0.286131000000012
11.0863989999998,10.7574869999999,5.70876799999951,0.284481000000028
11.0982919999997,10.7709059999997,5.79600800000026,0.27920499999999
11.1453630000005,10.7558600000002,5.7246610000002,0.291686999999968
11.1916979999996,10.6898799999999,5.72037399999954,0.295325000000048
11.1772410000003,10.7750940000005,5.80065699999977,0.284748999999977
11.1081709999999,10.710986,5.72980700000062,0.286964000000012
11.2293230000005,10.74838,5.73861399999987,0.284471999999994
11.1466079999991,10.7757489999995,5.75705800000014,0.28236099999998
11.0692480000007,10.7702010000003,5.7621709999994,0.295799999999986
11.1030149999997,10.857908,5.74971100000039,0.285808000000031
11.1733649999996,10.9031860000005,5.78088599999955,0.290908999999999
11.1199050000005,10.8867179999997,5.76417600000059,0.288879000000009
11.0729389999997,10.9238260000002,5.75167099999999,0.287823000000003
11.1582390000003,10.7330919999995,5.76868000000013,0.300888999999984
11.0957479999997,10.8194540000004,5.74306299999989,0.288588000000004
11.1702800000003,10.9534029999995,5.79233099999965,0.28742299999999
11.1773029999995,10.9007460000003,5.77750400000059,0.287983999999994
11.0881370000006,10.9808350000003,5.66066099999989,0.296192000000019
10.9604359999994,11.0210769999994,5.63404899999932,0.278106999999977
10.9435980000007,11.0295050000004,5.60465600000043,0.286887000000036
10.8758009999992,10.9395989999994,5.64070300000003,0.289545999999973
10.8578020000004,10.9081870000009,5.61230599999999,0.284647000000007
10.8844779999999,10.934773,5.62586499999998,0.285769000000016
10.9027329999999,10.9688959999994,5.60187500000029,0.28649999999999
10.8099860000002,10.9298470000003,5.640308,0.288577999999973
10.8668909999997,10.9448459999994,5.75850599999922,0.285854000000029
10.9444810000005,10.9555150000006,5.673135,0.280273999999963
10.9348499999996,10.9929959999999,5.72617700000046,0.284288000000004
10.9660230000009,10.9344380000002,5.75087499999972,0.287565000000029
10.9423349999997,10.976251,5.6689409999999,0.28594499999997
10.9681039999996,10.9731469999997,5.74206099999992,0.29097900000005
11.0455220000003,10.9432989999996,5.76745300000039,0.311616999999956
11.0032749999991,10.9166990000003,5.75675800000045,0.292869999999994
11.0866500000011,10.7902670000003,5.72617399999945,0.282922000000042
11.1315599999998,10.7744599999996,5.69088900000042,0.286412999999982
11.0900729999994,10.7818560000005,5.68930699999964,0.285506999999996
11.1374859999996,10.7697719999996,5.81110900000022,0.284753000000023
11.1443920000002,10.7163549999996,5.77311199999986,0.279835999999989
11.1201629999996,10.7618820000007,5.75704599999972,0.287481000000014
11.1449560000001,10.7815489999994,5.8242280000004,0.279699999999991
11.1952950000014,10.8034640000005,5.83038399999987,0.279927999999984
11.1913409999997,10.6528120000003,5.82402900000034,0.294337999999982
11.1403740000005,10.8663219999999,5.75765199999933,0.282427000000041
11.1288679999998,10.752414999999,5.77719400000024,0.288252999999997
11.1804149999989,10.8215850000015,5.77294499999971,0.283269999999959
11.1716150000011,10.7527009999994,5.77953500000058,0.282020000000045
11.1622659999994,10.7637899999991,5.78267199999937,0.290748000000008
11.1806780000006,10.8055300000015,5.77743900000041,0.28022999999996
11.138042999999,10.7860389999987,5.80372299999999,0.285484999999994
11.1413329999996,10.9053249999997,5.89072599999963,0.284514999999999
11.0950740000007,10.9041860000016,5.89183100000082,0.283666000000039
11.1553280000007,10.8872619999984,5.83524899999975,0.278698999999961
11.1179209999991,10.905213,5.87924299999941,0.290515000000028
11.1107800000009,10.9319680000008,5.8549950000006,0.281034999999974
11.1601460000002,10.8959020000002,5.83533399999942,0.292517000000032
11.1781279999996,10.920177,5.80244900000071,0.287846000000002
11.1783080000005,10.941906,5.86425599999984,0.300555999999972
11.0809199999985,10.9354920000005,5.7982949999996,0.284235000000024
11.0699810000006,10.910151,5.77688300000045,0.286632999999995
11.1447790000002,10.8824669999995,5.77288799999951,0.284848000000011
10.9943469999998,11.0450849999997,5.76422300000013,0.288746000000003
10.9591579999997,10.9978940000001,5.73462399999971,0.287464999999997
10.8493419999995,10.9548180000002,5.68664800000079,0.284743999999989
10.8848050000015,10.9527560000006,5.78532499999983,0.287305000000003
10.8734469999999,11.0121709999985,5.74093499999981,0.283450000000016
10.9043590000001,10.9046800000015,5.73873900000035,0.289448999999991
10.8669599999994,10.9112559999994,5.74323699999968,0.293917999999962
10.8515910000006,10.8879109999998,5.6711750000004,0.286455000000046
10.8794879999987,11.0052749999995,5.70138699999916,0.289428999999984
10.9244640000015,10.89768,5.78631800000039,0.290752999999995
10.9223389999988,10.9266960000004,5.807906,0.294658999999967
11.0665470000004,10.9599120000003,5.74473099999977,0.286284000000023
10.8937569999998,10.8281729999999,5.78201300000001,0.291099000000031
10.9422020000002,10.7999299999992,5.69646499999999,0.292187999999953
10.9431860000004,10.7524410000005,5.79164900000069,0.300694000000021
10.8798329999991,10.7116260000003,5.73633299999983,0.288789000000008
10.8959200000008,10.7860889999993,5.77515799999946,0.285674999999969
10.9592720000001,10.7480850000011,5.84180000000015,0.285175000000038
11.0852059999997,10.7631739999997,5.79056899999978,0.300696999999957
10.9842819999994,10.782788999999,5.76510300000064,0.291414000000032
10.9853990000011,10.7736300000015,5.76371299999937,0.290610000000015
11.1312959999996,10.7284739999996,5.84424000000035,0.279484999999966
11.0585339999998,10.7481449999996,5.82314599999972,0.288398000000029
11.0792970000002,10.7033709999996,5.82082200000059,0.29150199999998
11.0016070000001,10.7487000000001,5.80393800000002,0.287785999999983
11.1238629999989,10.7391630000002,5.81784100000004,0.290463000000045
11.128361000001,10.6797050000005,5.85636599999998,0.290318999999954
11.1543129999991,10.7346030000008,5.76426399999946,0.287701000000027
11.1425170000002,10.748055,5.77558000000045,0.29236800000001
11.1031640000001,10.8133489999982,5.78266199999962,0.292859999999962
11.1098810000003,10.8573990000004,5.82223599999998,0.284150000000011
11.1008849999998,10.9218799999999,5.78976899999998,0.28180500000002
11.1787910000003,10.975692,5.82544700000017,0.287981000000002
11.1783899999991,10.7442740000006,5.82682699999987,0.291451999999992
11.0796530000007,10.9208689999996,5.86306800000057,0.285264999999981
11.1030439999995,10.935026000001,5.81695299999956,0.28742299999999
11.1258390000003,10.9622139999992,5.75570200000038,0.286124000000029
11.1707910000005,10.8812859999998,5.9177839999993,0.299452999999971
11.1867889999994,10.9813859999995,5.81924000000072,0.298290000000009
11.0998350000009,10.9461500000016,5.79127299999982,0.288973999999996
11.0792760000004,10.8952279999994,5.73381499999959,0.286475999999993
11.1663399999998,10.9217250000002,5.90878500000053,0.298982000000024
11.0583159999987,10.9770530000005,5.73509899999954,0.288922000000014
10.9816110000011,10.9910810000001,5.80641699999978,0.284471999999994
10.9696499999991,10.9404459999987,5.7863640000005,0.287008000000014
10.9769840000008,10.9236419999997,5.73187700000017,0.286063999999953
10.9364219999989,10.9970460000004,5.69663199999923,0.298590000000047
10.8990250000006,10.9450099999995,5.75034200000027,0.290453999999954
10.9632870000005,10.9572610000014,5.8052859999998,0.286175000000014
11.0263020000002,10.9379539999991,5.7321520000005,0.287093000000027
10.8889099999997,10.8891139999996,5.75033400000029,0.28792999999996
10.8582210000004,10.9200110000002,5.75767899999937,0.285930000000008
10.865190999999,10.9022080000013,5.79251600000043,0.283714000000032
10.9470209999999,10.9952519999988,5.75426100000004,0.285092999999961
10.9176750000006,10.9598130000013,5.73009999999977,0.305766000000006
10.9008269999995,10.7767279999989,5.8423359999997,0.285187000000008
10.9209330000012,10.7971670000006,5.81424900000002,0.291090999999994
10.9866089999996,10.8230519999997,5.83251400000063,0.28986900000001
10.9950669999998,10.709691,5.82053300000007,0.289764999999989
11.1183839999994,10.6810019999994,5.82836299999963,0.291179999999997
11.08266,10.7155780000012,5.78925499999968,0.283958000000041
11.157948,10.6887669999996,5.93260499999997,0.289242999999999
11.1559510000006,10.6874900000003,5.78713000000062,0.278309999999976
11.1492120000003,10.8282440000003,5.80800699999963,0.279335000000003
11.165019,10.7836669999997,5.7839469999999,0.28045000000003
11.1757789999992,10.7366789999996,5.83181700000023,0.289477999999974
11.1796250000007,10.7514059999994,5.7873010000003,0.281483999999978
11.1682899999996,10.6933659999995,5.77300799999921,0.286829000000012
11.139228,10.7046130000017,5.79770499999995,0.293169000000034
11.1115219999992,10.7535469999984,5.80669200000011,0.289034999999956
11.2296930000011,10.7526070000004,5.79084600000078,0.288340000000005
11.1912130000001,10.8560369999996,5.79005199999938,0.288168000000042
11.1195520000001,10.8965530000005,5.81360099999984,0.297024999999962
11.1371829999989,11.0053320000006,5.76150600000074,0.286610999999994
11.1627399999998,10.9297079999997,5.75532399999975,0.289553000000012
11.1745440000013,10.9795109999995,5.77650300000005,0.286323999999979
11.1418699999995,10.9480510000012,5.79012499999953,0.284293000000048
11.1550009999992,11.0008079999989,5.86589800000002,0.281960999999967
11.1020340000014,10.9990300000009,5.66897200000039,0.288738000000023
11.173675,10.9131369999996,5.77574199999981,0.289134999999987
11.0219859999997,10.9382609999993,5.75059500000043,0.304771000000017
10.9339170000003,11.0227630000009,5.76540299999942,0.291327999999965
10.9658519999994,10.9361819999995,5.78189100000054,0.294993000000034
10.9681390000005,10.90337,5.74625500000002,0.288193999999976
10.9338329999991,10.9430990000001,5.78290299999935,0.291350000000023
10.8800279999996,10.9197480000003,5.85332900000049,0.296386999999982
10.8330660000011,10.9357540000001,5.83534499999951,0.289817000000028
10.9435479999993,10.9213130000007,5.73690799999986,0.282352000000003
10.9678820000008,10.9379300000001,5.78283200000078,0.279299999999978
10.9225219999989,10.8681149999993,5.76630899999964,0.311421999999993
10.9730520000012,10.9706979999992,5.85675100000026,0.284742999999992
10.9563429999998,10.884406000001,5.77080699999988,0.285515000000032
10.941245,10.9685580000005,5.78811599999972,0.286202000000003
10.9481039999991,10.9576619999989,5.87855000000036,0.293658999999991
10.9304650000013,10.9510140000002,5.83112799999981,0.279864999999972
10.9150279999994,10.9099100000003,5.85697700000037,0.280749000000014
11.0532149999999,10.9664620000003,5.86006799999996,0.283480000000054
11.1303289999996,10.8353189999998,5.90460099999927,0.281149999999911
11.0699820000009,10.814676,5.85879999999997,0.28711700000008
11.2118469999987,10.8605859999989,5.78134300000056,0.285120000000006
11.1699669999998,10.8971170000004,5.78143099999943,0.287069999999972
11.1166840000005,10.7477579999995,5.92306200000075,0.292788999999971
11.0957930000004,10.685848000001,5.88365599999997,0.287972999999965
11.1688080000004,10.7392509999991,5.93102099999942,0.28908100000001
11.1577559999987,10.6625590000003,5.79137100000025,0.285295000000019
11.0298600000006,10.6649560000005,5.84283599999981,0.286662999999976
11.1829610000004,10.7862220000006,5.80373000000054,0.283835000000067
11.1359109999994,10.7415079999992,5.82202299999972,0.301036999999951
10.9577730000001,10.7556590000004,5.80125899999985,0.288645999999972
10.9588490000006,10.808137,5.75233300000036,0.287939000000051
10.9615479999993,10.7601570000006,5.75403800000004,0.288107999999966
10.9319030000006,10.7746469999984,5.84274099999948,0.285439999999994
11.0224959999996,10.8237200000003,5.77967799999988,0.284208000000035
10.9676710000003,10.7394350000013,5.80743700000039,0.284144999999967
10.9456609999997,10.6959669999997,5.81687599999987,0.287333999999987
10.8855669999994,10.838303999999,5.83622199999991,0.27915100000007
10.9236410000012,10.9816719999999,5.89758400000028,0.287556999999993
10.907224999999,10.9945810000008,5.70876299999964,0.289373999999953
10.8919770000011,10.8861249999991,5.78541500000028,0.28565900000001
11.0360039999996,11.0045930000015,5.84161500000027,0.284806000000003
11.0097919999989,10.9621179999995,5.73874299999989,0.287259000000063
10.9026030000005,10.962689,5.82595299999957,0.282916999999998
10.9559300000001,10.9089939999994,5.77602699999989,0.284546999999975
10.9776249999995,10.9988740000008,5.8289450000002,0.297410000000013
10.9361730000001,11.0346529999988,5.81541900000047,0.290920999999912
10.9268870000014,11.0275130000009,5.82037200000013,0.2915670000001
10.8672229999993,10.9070009999996,5.8514069999992,0.312518999999952
10.9229419999992,10.9365930000004,5.78704000000016,0.289457999999968
10.9929790000006,11.0163329999996,5.8382730000003,0.288589000000002
11.1224270000002,10.979827000001,5.76740299999983,0.288861999999995
11.057476,10.9688299999998,5.87051100000008,0.286236000000031
11.1551170000002,10.9091799999987,5.81062699999984,0.28921200000002
11.1432430000004,10.9452780000011,5.85971700000027,0.288905
11.0893169999999,10.8717450000004,5.76844400000027,0.284807999999998
11.0632979999991,10.9323909999985,5.77623799999947,0.287081999999941
11.1883400000006,10.9942630000005,5.90013999999974,0.282652000000098
11.120825,10.8972059999996,5.80363100000068,0.285399999999981
11.1722420000006,10.942035,5.78284799999983,0.283582000000024
11.1773629999989,10.9581770000004,5.82332799999949,0.286947999999938
11.1341150000007,10.8760170000005,5.87041399999998,0.286445999999955
11.1621660000001,10.9040989999994,5.82721000000038,0.289549000000079
11.0784139999996,10.8953220000003,5.86495000000014,0.291762999999946
11.1230510000005,10.8516020000006,5.79333200000019,0.289098000000081
11.1766479999987,10.8095499999999,5.77150799999981,0.288351999999918
11.1723350000011,10.7841279999993,5.8651060000002,0.288888000000043
11.1992890000001,10.7609140000004,5.85525299999972,0.28904399999999
11.1726060000001,10.7951360000006,5.85999600000014,0.292660999999953
11.1412229999987,10.726514,5.80523600000015,0.287248000000091
11.0837470000006,10.7704189999986,5.70065900000009,0.292239999999993
11.1236910000007,10.7017340000002,5.81622599999992,0.30773899999997
11.165058999999,10.7913850000004,5.89350699999977,0.291645000000017
11.1722680000003,10.7721750000001,5.83336799999961,0.298639999999978
11.1197950000005,10.8073540000005,5.81389300000046,0.291546000000039
11.0282209999987,10.7797289999999,5.76793600000019,0.287112999999977
11.0299040000009,10.7364289999987,5.88239799999974,0.29222500000003
10.9382440000009,10.733110000001,5.85285199999998,0.298198999999954
10.9728699999996,10.7784360000005,5.90286099999958,0.284200999999939
10.8632879999986,10.6589699999986,5.91111700000056,0.298996000000102
10.9434209999999,10.7500760000003,6.0108909999999,0.286916999999903
10.949066000001,10.7872930000012,5.95198999999957,0.283984000000032
10.9493829999992,10.9543239999985,5.9795380000005,0.285570000000007
10.8676520000008,10.8998350000002,5.84871199999998,0.287705999999957
10.8820009999999,10.819112000001,5.81655899999987,0.288998000000106
10.9351150000002,10.8306229999998,5.7723560000004,0.288591999999994
10.8865059999989,10.8816269999988,5.70266699999956,0.290333999999916
10.9123310000014,10.9008750000012,5.6215629999997,0.293893000000025
10.9653269999999,10.9025959999999,5.63005599999997,0.285897999999975
10.9590689999986,10.8614359999992,5.6605640000007,0.280389000000014
11.0211450000006,11.0033270000004,5.71083199999975,0.294803999999999
10.9966910000003,10.8265480000009,5.73397599999953,0.285248000000024
11.0950499999999,10.8644530000001,5.70614000000023,0.28704300000004
11.1191679999993,10.8200129999987,5.71371199999976,0.281660999999986
11.0054070000006,10.7395219999999,5.7431260000003,0.281546999999932
10.928777000001,10.7626220000002,5.6190859999997,0.284985000000006
10.942649999999,10.8375780000006,5.75368800000069,0.282830999999987
10.9743490000001,10.7668300000005,5.72267000000011,0.288037000000031
10.9791160000004,10.7604119999996,5.68216199999915,0.286777000000029
11.1572529999994,10.7150299999994,5.73338300000069,0.288089000000014
11.0324460000011,10.811627000001,5.78728799999953,0.286247000000003
11.1878589999997,10.7840919999999,5.73851500000001,0.292296999999962
11.1100779999997,10.7341710000001,5.78621100000055,0.294196000000056
11.1511399999999,10.7460489999994,5.76288699999986,0.286943999999949
11.1976919999997,10.7415770000007,5.82040099999995,0.284446000000003
11.1886310000009,10.7100689999988,5.82682399999976,0.281964000000016
11.1319029999995,10.7763599999998,5.80295899999965,0.29168500000003
11.1030369999989,10.7463230000012,5.82561200000055,0.280768999999964
11.0816220000015,10.7143429999996,5.73495199999979,0.283904000000007
11.1613839999991,10.7164369999991,5.7581280000004,0.287689999999998
11.1459690000011,10.794226,5.77397699999983,0.29526599999997
11.1124339999988,10.6912380000012,5.74857599999996,0.285978
11.0895959999998,10.6589370000002,5.84917700000005,0.285994000000073
11.1735860000008,10.885855999999,5.81053199999951,0.280893999999989
11.1519150000004,10.8795000000009,5.87512000000061,0.331134999999904
11.1430220000002,10.917179,5.84267099999943,0.300484000000097
11.1532989999996,10.9435080000003,5.82892900000024,0.281745000000001
11.1410539999997,10.945393,5.79624500000045,0.314366999999947
11.0126779999991,10.9471379999995,5.73458499999924,0.294520000000034
10.9599480000015,10.8941290000002,5.786787,0.292867000000001
11.0489559999987,10.9084819999989,5.85380299999997,0.285894999999982
10.9640560000007,10.9834890000002,5.8170710000004,0.284102999999959
10.9040050000003,10.9552459999995,5.88960899999984,0.278912999999989
10.9574279999997,10.9813380000014,5.7670420000004,0.286462000000029
10.9004459999996,10.9330059999993,5.87563599999976,0.282846000000063
10.8930070000006,10.9779760000001,5.82754899999964,0.294177999999988
10.9739499999996,10.9360460000007,5.70421900000019,0.287436999999954
10.920564,10.9601439999988,5.7093960000002,0.285363999999959
10.9248599999992,10.9160179999999,5.71968199999992,0.282456000000025
10.9779330000001,10.9842740000004,5.69956000000002,0.28755000000001
10.9668790000014,10.9320960000005,5.71854799999983,0.28555700000004
10.9077669999988,10.920752,5.7065590000002,0.283373999999981
10.8950130000012,10.8893289999996,5.72042599999986,0.287130000000047
10.9501819999987,10.9901609999997,5.68755000000056,0.291811999999936
11.0316579999999,10.9359830000012,5.75680799999918,0.285814999999957
11.1349060000011,10.9880919999996,5.70514100000037,0.282909000000018
11.0858119999994,11.0181149999989,5.75235100000009,0.282084000000054
11.1376629999995,10.9351880000013,5.80920799999967,0.276328000000035
11.1266180000002,10.8623790000001,5.79046900000048,0.284929999999918
11.097987000001,10.9362659999988,5.76232100000016,0.284001999999987
11.1584489999987,11.0578189999997,5.76559199999974,0.28532400000006
11.2494220000008,10.9528890000001,5.75823599999967,0.360393999999928
11.3065060000008,10.8025859999998,5.74576700000034,0.281030000000101
11.1572629999991,10.8090960000009,5.71870599999966,0.284284999999954
12.0555609999992,10.8429940000005,6.06482899999992,0.282149000000004
11.2044860000005,10.7480180000002,5.85053500000049,0.322912999999971
10.9644680000001,10.6861259999987,5.82357799999954,0.277982000000065
10.9702250000009,10.6350089999996,5.77061200000026,0.283186999999998
11.0057529999995,10.728473000001,5.84797600000002,0.292675999999915
11.0006159999994,10.7209590000002,5.92963599999985,0.282888000000071
11.1863940000003,10.7584109999989,5.84146800000053,0.293408999999997
11.1675230000001,10.7082210000008,5.84015099999942,0.279210999999918
10.9955590000009,10.6849669999992,5.93466400000034,0.275992000000088
10.949145999999,10.7249530000008,5.79744699999992,0.277801999999951
10.9161989999993,10.7655749999994,5.64341799999966,0.282265000000052
10.9156400000011,10.8848740000012,5.62703599999986,0.285916999999927
10.9366589999991,10.8949549999998,5.65131600000041,0.288741000000073
11.0018660000005,10.8913089999987,5.74324400000023,0.279342999999926
10.9847669999999,10.8662940000013,5.60757999999987,0.290883000000008
10.9196940000002,10.7944639999987,5.67175399999996,0.282335999999987
10.9345080000003,10.8051530000012,5.63782199999969,0.285310000000095
10.9411949999994,10.8090300000003,5.82032500000059,0.288104999999973
10.9297970000007,10.7832479999997,5.67070100000001,0.293006999999989
10.9909449999996,10.8676169999999,5.66074799999933,0.342817999999966
10.9816129999999,10.8350499999997,5.6222400000006,0.290470000000028
10.951747000001,10.8446469999999,5.65297199999986,0.289984000000004
10.9484599999996,10.817583,5.65650199999982,0.290196000000037
11.031309,10.7749289999992,5.6842859999997,0.288759999999911
11.086503999999,10.8134280000013,5.60159300000032,0.29000700000006
11.1029150000013,10.7911210000002,5.67763699999978,0.293606999999952
11.135608999999,10.8113990000002,5.62725099999989,0.289292000000046
11.1788909999996,10.8727169999984,5.63966400000027,0.291272999999933
11.1318220000012,10.7533469999998,5.67016400000011,0.300053000000048
11.1580130000002,10.8117940000011,5.60212500000034,0.290048999999954
11.1738979999991,10.8909609999992,5.73882499999945,0.306711000000064
11.1746000000003,10.9710400000004,5.62011500000062,0.276947999999948
11.1447489999991,10.921155,5.79037299999982,0.284483000000023
11.0056840000016,11.062922000001,5.7073249999994,0.284008999999969
11.2154199999986,11.0203889999993,5.74703600000066,0.287635000000023
11.1506060000011,10.9526029999997,5.67335099999946,0.283934000000045
11.2016430000003,10.9845939999996,5.67439700000068,0.288883999999939
11.1720129999994,10.9751930000002,5.71243099999992,0.280670999999984
11.149566,10.9857200000006,5.71003999999994,0.289965000000052
11.2051090000004,11.0248840000004,5.76197499999944,0.289085
11.115984,10.9899690000002,5.69252300000062,0.294416999999953
11.184138999999,11.0745539999989,5.6962569999996,0.289158000000043
11.1114319999997,11.0716489999995,5.67419599999994,0.285254000000009
11.1884339999997,11.0486120000005,5.6057350000001,0.285612000000015
11.1654580000013,11.1036729999996,5.69737299999997,0.282247999999981
11.1746249999997,11.1473660000011,5.66962100000001,0.277699999999982
11.1567790000008,10.8947019999996,5.74057300000004,0.27618700000005
11.1592499999988,10.7962360000001,5.67120299999988,0.284378999999944
11.1625860000004,10.7182400000002,5.70975799999997,0.285570000000007
11.1625459999996,10.7904049999997,5.71256900000026,0.288771999999994
11.0519820000009,10.8411849999993,5.66486799999984,0.29018300000007
11.0371450000002,10.749256000001,5.66840599999978,0.284167999999909
11.033727,10.8199349999995,5.70117600000049,0.288542000000007
11.0517309999996,10.8580089999996,5.75063799999953,0.287349000000063
10.9573079999991,10.829479,5.79754500000035,0.285773999999947
11.0093620000007,10.8189720000009,5.78721599999972,0.287830999999983
10.9408769999991,10.8395340000006,5.7270410000001,0.288455999999996
10.9351890000016,10.7267619999984,5.80922199999986,0.285171000000105
10.9924069999997,10.7418390000003,5.71834200000012,0.311742999999979
10.9922929999993,10.6709730000002,5.80261100000007,0.28922
10.938078000001,10.7263220000004,5.84359599999971,0.295928000000004
10.946582999999,10.7262219999993,5.73549000000003,0.278607999999963
10.9876509999995,10.8506820000002,5.8011890000007,0.282641000000012
10.9589020000003,10.9408820000008,5.7518199999995,0.27861699999994
10.9367629999997,10.7554849999997,5.76061500000014,0.283012000000099
10.9598670000014,10.8252489999995,5.80744200000026,0.287862999999902
11.0978109999996,10.6980679999997,5.78632899999957,0.296145000000024
11.181493,10.6783919999998,5.78209200000038,0.289744000000042
11.0319220000001,10.666725000001,5.81392899999992,0.292495000000031
10.9944699999996,10.7567199999994,5.85291499999948,0.301889999999958
10.9847260000006,10.6930919999995,5.8337930000007,0.281303999999977
11.080935,10.855665000001,5.83055100000001,0.278691999999978
11.0790979999983,10.8068820000008,5.80836399999953,0.284468000000061
11.1153460000005,10.8096119999991,5.8143,0.287789999999973
11.0698560000001,10.7039370000002,5.71104900000046,0.289860999999974
11.0241640000004,10.8370759999998,5.82162699999935,0.289562000000046
11.0677820000001,10.8265699999993,5.80876100000023,0.298500999999987
11.1066819999996,10.846520000001,5.85405100000025,0.294030000000021
11.0489579999994,10.8839449999996,5.77814500000022,0.286041999999952
11.1033990000014,10.9224370000011,5.79333299999962,0.289505000000077
11.0921099999996,10.9140129999996,5.85340900000028,0.288471999999956
11.1522359999999,10.8845709999987,5.72771699999976,0.279741999999942
11.1180079999995,10.8397960000002,5.76128799999969,0.282421999999997
11.1402770000004,10.7536909999999,5.79275099999995,0.284658000000036
11.0808419999994,10.9268150000007,5.79668800000036,0.283292000000074
11.1562580000009,10.9096470000004,5.79351899999983,0.28478199999995
11.1790650000003,10.9514380000001,5.7677450000001,0.291317000000049
11.185931,10.9998419999993,5.77288399999998,0.298798999999917
11.145011999999,10.825879,5.73073600000043,0.32815800000003
11.2277400000003,10.8329790000007,5.61397699999998,0.283135000000016
11.1564600000002,10.7326730000004,5.73763199999939,0.285911999999939
11.2862110000005,10.7398319999993,5.59842600000047,0.287338000000091
11.3343349999996,10.7969059999996,5.66922699999941,0.287106999999992
11.2832820000003,10.7727800000011,5.71515100000033,0.281293000000005
11.0320919999995,10.6740119999995,5.64436000000023,0.282670999999937
11.0950670000002,10.6930350000002,5.58965199999966,0.290873000000033
11.1262960000004,10.817896999999,5.58411200000046,0.287060999999994
11.127434,10.80062,5.59373899999991,0.280765999999971
11.0797480000001,10.7269850000012,5.66491599999972,0.28886399999999
11.1179730000003,10.736128999999,5.77062800000022,0.282796000000076
11.1508809999996,10.662964000001,5.71847600000001,0.283956999999987
11.0010039999997,10.6969239999999,5.66422799999964,0.28618599999993
10.9324130000005,10.6671409999999,5.61814099999992,0.291278000000034
10.9490449999994,10.7005449999997,5.64017800000056,0.286554000000024
10.9961559999992,10.6872800000001,5.64329300000009,0.290329999999926
11.0108090000012,10.7514470000006,5.56174199999987,0.284354000000008
11.0739409999987,10.7930889999989,5.68207699999948,0.288834000000065
11.0424120000007,10.7184350000007,5.63457400000061,0.294628999999986
10.9828770000004,10.8671569999988,5.68245399999978,0.284208000000035
11.0122360000005,10.8464530000001,5.65448899999956,0.285772999999949
10.8932909999985,10.798146000001,5.6632980000004,0.289472000000046
11.0208280000006,10.9241139999995,5.61809300000004,0.289132999999993
10.9977049999998,10.8698720000011,5.66601600000013,0.286949999999933
10.9955250000003,10.7711589999999,5.6659209999998,0.29204900000002
11.0245579999992,10.8182589999997,5.69157900000027,0.295042999999964
11.0375810000005,10.7929009999989,5.75033199999962,0.283140000000003
10.9558130000005,10.7735090000006,5.68218400000023,0.28426300000001
10.9317819999997,10.7909589999999,5.62720499999978,0.285450000000083
11.0130580000005,10.8701259999998,5.69926599999962,0.291887999999972
10.9424889999991,10.7784580000007,5.71414000000004,0.28407900000002
10.8648900000007,10.8058039999996,5.80955400000039,0.287155999999982
10.9392449999996,10.810168,5.75254500000028,0.287380999999982
10.876526,10.7770820000005,5.76030399999945,0.291411000000039
10.9717600000004,10.8232179999995,5.74517699999979,0.296487999999954
10.9433470000004,10.7763369999993,5.6621810000006,0.286368000000039
10.9264139999996,10.8229170000013,5.8061289999996,0.286396999999965
10.9488860000001,10.7934059999989,5.72131900000022,0.286706999999979
10.9871980000007,10.8331330000001,5.77000800000042,0.293898000000013
10.9176109999989,10.7606030000006,5.83908899999915,0.30152899999996
10.9013630000009,10.8415089999999,5.7852840000005,0.283423000000084
11.1234169999989,10.7037519999994,5.74195400000008,0.291002999999932
11.0241180000012,10.7394400000012,5.80268299999989,0.299678000000085
11.0947469999992,10.8430619999999,5.81387199999972,0.280375999999933
10.9396919999999,10.7451829999991,5.81884900000023,0.291404000000057
11.0390970000008,10.7363610000011,5.73622700000033,0.302049000000011
11.0726349999986,10.7836549999993,5.81460299999981,0.293274999999994
10.99208,10.7540119999994,5.8034319999997,0.280471999999918
11.0052490000016,10.6678600000014,5.80429800000002,0.285138000000074
11.051250999999,10.7656339999994,5.85707199999979,0.28789299999994
11.1365340000011,10.788129999999,5.80469500000072,0.287653999999975
11.0360269999983,10.7522390000013,5.8590209999993,0.289317000000096
11.0290820000009,10.9716549999994,5.86097500000051,0.286849999999959
10.9691550000007,10.9399880000001,5.8653519999998,0.291858000000047
10.9490339999993,10.8640799999994,5.82128900000043,0.284114999999929
10.9423389999993,10.9461420000007,5.87006999999994,0.285791000000017
11.0584560000007,10.9504309999993,5.79514500000005,0.282681000000025
11.1874790000002,10.7711420000014,5.75382599999921,0.290127999999982
11.2351400000007,10.9730459999992,5.74379700000009,0.276715999999965
11.2134869999991,10.9364929999992,5.75357900000017,0.282677000000035
11.1199899999992,10.9492630000004,5.74272800000017,0.289332999999942
11.1517790000016,10.9763670000011,5.81530000000021,0.28995000000009
11.12363,10.7991989999991,5.8403559999997,0.287006000000019
11.0390949999983,10.7207440000002,5.79415900000004,0.300242999999909
11.0464900000006,10.8001299999996,5.77009300000009,0.286714000000075
10.9794780000011,10.7900920000011,5.70322899999974,0.287699999999973
10.9270589999996,10.9053249999997,5.73032200000034,0.286985999999956
10.9927790000002,11.0016459999988,5.80648000000019,0.292269000000033
10.9439889999994,10.998705,5.74631399999998,0.290716999999972
10.9219919999996,10.971316000001,5.74364799999967,0.293727999999987
10.9336080000012,10.9469609999996,5.77407399999993,0.295297000000005
10.962180999999,11.0263799999993,5.70426399999997,0.293126000000029
10.9457579999998,10.9494270000014,5.76800800000001,0.291091000000051
11.0998710000003,11.0116149999994,5.78833699999996,0.287451999999917
11.0470459999997,10.9653290000006,5.76663999999982,0.279494
11.0663010000007,11.03917,5.74332800000047,0.285074000000009
11.1485720000001,10.9977599999984,5.77846299999965,0.285318000000075
11.1206249999996,11.062272000001,5.63560000000052,0.280825999999934
11.0844350000007,10.8252429999993,5.74380699999983,0.288955999999985
11.1724119999999,10.7566970000007,5.73189899999943,0.291111000000001
11.1725509999997,10.7566420000003,5.88094900000033,0.285183000000075
11.1722069999996,10.6998709999989,5.87384900000052,0.288786999999957
11.1934760000004,10.9488970000002,5.84163699999954,0.294714999999997
11.1330669999988,10.9739160000008,5.85262200000034,0.306779000000006
11.2033420000007,10.9318750000002,5.84627,0.290481
11.2326709999998,10.8304369999987,5.86766999999963,0.279413999999974
11.1750850000008,10.9639029999998,5.81774800000039,0.288362000000006
11.0841540000001,10.8842100000002,5.70777099999941,0.296231000000034
11.0613659999999,10.889763000001,5.71835199999987,0.284442000000013
11.1381839999995,10.9559919999992,5.66620400000011,0.284761000000003
11.2198279999993,10.9427620000006,5.7663220000004,0.299879999999916
11.0801010000014,10.9392200000002,5.67324000000008,0.2868840000001
11.1087150000003,10.8415260000002,5.73240499999974,0.282013000000006
11.1869379999989,10.9026610000001,5.66716199999973,0.285581999999977
11.0043010000009,10.889251999999,5.73147300000073,0.288095999999996
10.984441999999,10.94686,5.72719699999925,0.294817999999964
10.9382399999995,10.8699109999998,5.72999800000071,0.289197000000058
10.9231690000015,10.968092000001,5.78344399999969,0.28780699999993
10.9164199999996,10.8823359999988,5.74663899999996,0.285832000000028
10.9735839999994,10.8832910000001,5.79463000000032,0.292860000000019
10.9140850000003,10.9165760000014,5.7091989999999,0.290143999999941
11.0224450000005,10.9557969999987,5.77551700000004,0.288240000000087
10.9329259999995,10.9232790000005,5.76531699999941,0.288465999999971
10.9342209999995,10.8744200000001,5.86225700000068,0.284012999999959
10.9267660000005,10.8764169999995,5.76390899999933,0.28598199999999
10.9899270000005,10.9489379999995,5.75548900000013,0.283916999999974
10.971716,10.9109390000012,5.75201600000037,0.28902800000003
10.885221999999,10.8816850000003,5.69961700000022,0.283202000000074
10.8703260000002,10.9466029999985,5.75978399999985,0.281394999999975
10.8766169999999,10.9172950000011,5.75881599999957,0.284418999999957
10.9318519999997,10.8921890000001,5.79532000000017,0.281010000000038
10.9139860000014,10.9429149999996,5.78837899999962,0.286668999999961
10.9404549999999,10.9432319999996,5.76072300000033,0.305572999999981
11.1166099999991,10.9673970000003,5.63116499999978,0.294379000000049
11.0922599999994,10.9618869999995,5.66523200000029,0.286351999999965
11.0745810000008,11.0224550000003,5.67644099999961,0.284379000000058
10.9486240000006,10.8183179999996,5.64734100000078,0.287856999999917
11.0024659999999,10.9229320000013,5.69211199999972,0.286463000000026
11.0872249999993,10.8297359999997,5.68401399999948,0.296498000000042
11.1990050000004,10.835384,5.67935300000045,0.287093000000027
11.2264709999999,10.8354449999988,5.72835200000009,0.288972999999942
11.2066770000001,10.8012860000017,5.64156999999977,0.283501999999999
11.2000100000005,10.7759129999995,5.7075560000003,0.284395000000018
11.1402909999997,10.7243799999997,5.70303700000022,0.28604299999995
11.2087350000002,10.7263459999995,5.67281699999967,0.284694000000059
11.1143890000003,10.7597100000003,5.59344099999998,0.301511000000005
11.1732229999998,10.667891000001,5.67321100000026,0.286135999999942
11.1077359999999,10.7590999999993,5.80756099999962,0.288673000000017
11.1437869999991,10.8413280000004,5.72025200000007,0.291312000000062
11.0571130000008,10.7476779999997,5.77820799999972,0.288855000000012
11.098763,10.8037490000006,5.75202700000045,0.286644999999908
11.1105669999997,10.7863039999993,5.76288899999963,0.289804000000004
11.1781800000008,10.7518770000006,5.75755200000003,0.28518500000007
11.0952079999988,10.7350289999995,5.72921000000042,0.286494999999945
11.0567499999997,10.828786,5.81616499999927,0.284750000000031
11.0921290000006,10.8169070000004,5.76756000000023,0.289359999999988
11.1068219999997,10.885436999999,5.81548300000031,0.294852999999989
11.1180230000009,10.9541239999999,5.76551999999992,0.288663000000042
10.9852919999994,10.8729620000013,5.82926500000031,0.286510000000021
10.9815899999994,10.9785729999985,5.7234669999998,0.293478999999934
10.9355090000008,10.9478070000005,5.7853869999999,0.30095300000005
10.8777129999999,10.9428810000009,5.73372500000005,0.286775999999918
10.8333930000008,10.9181499999995,5.82503300000008,0.281609000000003
10.8955529999985,10.9745540000004,5.79757999999947,0.286338000000001
10.9719640000003,10.9935989999994,5.76531400000022,0.285538000000088
10.883412000001,10.9223220000003,5.78534099999979,0.288366999999994
10.8379819999991,10.9153709999991,5.76107300000058,0.285129999999981
10.9205710000006,10.9260730000005,5.81862000000001,0.288989000000015
10.9327410000005,10.9083630000005,5.75446599999941,0.284322999999972
10.9219159999993,10.8814939999993,5.72789900000043,0.285207000000014
11.0174310000002,11.0580239999999,5.76644299999953,0.282272000000034
10.9638269999996,11.0356279999996,5.81542600000012,0.279320999999982
10.9024900000004,10.9763540000004,5.77486200000021,0.284983000000011
11.0215360000002,10.9215120000008,5.75001200000042,0.284996999999976
11.0545349999993,10.8522659999999,5.8367819999994,0.285864999999944
11.1227469999994,10.8430619999999,5.82398000000012,0.285309999999981
11.0817990000014,10.7436620000008,5.84060700000009,0.283870000000093
11.1462569999985,10.7922819999985,5.78651799999989,0.29733699999997
11.045623,10.7015740000006,5.78050200000052,0.290565000000015
11.1851010000009,10.7875860000004,5.74657099999968,0.290324999999939
11.12608,10.7766269999993,5.8119999999999,0.291132000000061
11.0932639999992,10.6578549999995,5.87548799999968,0.28941599999996
11.1402850000013,10.7421170000016,5.70413300000018,0.291419000000019
11.1118239999996,10.6659009999985,5.73871200000031,0.289444000000003
11.1022269999994,10.768481000001,5.83186399999977,0.287885999999958
11.165943,10.774394,5.70365099999981,0.290016000000037
11.0994100000007,10.7906650000004,5.69088300000021,0.282240999999999
11.0936259999999,10.782901999999,5.81424500000048,0.296100000000024
10.9897860000001,10.6891360000009,5.70650299999943,0.283962999999972
10.9615089999988,10.7822660000002,5.71629099999973,0.28640299999995
10.8919220000007,10.7418739999994,5.84777600000052,0.285100000000057
10.89552,10.8640529999993,5.72834299999977,0.301278000000025
10.9161289999993,10.8757130000013,5.71777600000041,0.283474999999953
10.8985769999999,10.8109989999994,5.79706499999975,0.291431999999986
10.9059250000009,10.8967159999993,5.70200699999987,0.28725600000007
10.9769840000008,10.9071670000012,5.81831200000033,0.281721999999945
10.9753389999987,10.8733130000001,5.77556000000004,0.286667999999963
10.9311269999998,10.958274999999,5.81227499999932,0.284160000000043
10.9706299999998,10.927294000001,5.79931600000054,0.283313000000021
10.9944320000013,10.9743299999991,5.79241499999989,0.289347000000021
10.8699199999992,10.8167830000002,5.80673599999955,0.285442999999987
10.9502119999997,10.9920540000003,5.75583600000027,0.288649999999961
10.9105490000002,10.9935509999996,5.8034690000004,0.287273000000027
10.9557860000004,10.9868040000001,5.77345699999933,0.282368000000019
10.9218939999992,10.9214830000001,5.77595600000041,0.30364499999996
10.8581920000015,10.9224570000006,5.66612700000042,0.280435000000011
11.0134719999987,10.9308829999991,5.7006709999996,0.28630099999998
11.0584870000002,10.9399150000008,5.66982699999971,0.294346000000019
11.0820980000008,10.976752999999,5.66784400000051,0.292010000000005
11.0509700000002,10.9982360000013,5.63977400000022,0.286743000000001
11.0746769999987,10.9094369999984,5.7234469999994,0.30646200000001
11.1821600000003,10.8676000000014,5.74669900000026,0.294855999999982
11.1175500000008,10.9699839999994,5.74083700000028,0.289545999999973
11.149691999999,10.9684469999993,5.66726899999958,0.286189000000036
11.0604889999995,10.9290360000014,5.65720899999997,0.291009000000031
11.0903670000007,10.8949639999992,5.75760499999978,0.288132000000019
10.9839250000005,10.9082280000002,5.78863000000001,0.28913799999998
11.0536639999991,10.9940060000008,5.74130800000057,0.284199999999942
11.0428350000002,10.8783059999987,5.77677899999981,0.283049000000005
10.9925170000006,10.721590000001,5.7497459999995,0.292302000000063
10.9604899999995,10.7382689999995,5.81859000000077,0.28616999999997
10.9731009999996,10.7017859999996,5.72701999999936,0.289960999999948
10.9699460000011,10.7121179999995,5.82930800000031,0.283660000000054
10.924454,10.7462170000017,5.65689999999995,0.283814000000007
10.9680189999999,10.8475849999995,5.77754900000036,0.283077999999932
10.9132399999999,10.8387729999995,5.7003279999999,0.286912000000029
10.8889830000007,10.8105620000006,5.72943799999939,0.289265999999998
10.937731,10.8253919999988,5.74636400000054,0.29079999999999
10.9286849999989,10.7464170000003,5.82617899999968,0.282572000000073
10.843796000001,10.767874000001,5.76645999999982,0.300946999999951
10.8765939999994,10.8327309999986,5.77046300000075,0.280635999999959
10.9300760000006,10.8156600000002,5.6595899999993,0.290249000000017
10.835423999999,10.7246300000006,5.77296900000056,0.285383000000024
10.9192070000008,10.6762350000008,5.77992799999993,0.29683799999998
10.9462169999988,10.9312029999983,5.81141000000025,0.28527500000007
10.9025529999999,10.8805040000007,5.80256299999928,0.284812999999986
10.9052000000011,10.979381000001,5.85727099999986,0.287394999999947
10.880776,10.9540679999991,5.71173300000009,0.286213999999973
11.0270139999993,10.8906310000002,5.68453000000045,0.28703500000006
11.1019360000009,10.9105849999996,5.68137299999944,0.285181999999963
11.0623199999991,11.0227649999997,5.67839400000048,0.285956000000056
11.0657640000009,10.7948250000009,5.70468999999957,0.28630099999998
11.0257039999997,10.7445800000005,5.67247399999997,0.287621999999942
10.9699529999998,10.8527759999997,5.66137000000072,0.282030000000077
11.0229629999994,10.7783959999997,5.67063699999926,0.28323899999998
10.9997469999998,10.8220409999994,5.67511800000011,0.290050999999949
10.9596420000016,10.6905820000011,5.67032199999994,0.294924000000037
11.0969319999986,10.7751219999991,5.75162300000011,0.294719999999984
11.1010780000015,10.7724749999998,5.71656299999995,0.295830000000024
11.0193089999993,10.8143710000004,5.76648600000044,0.293016999999963
11.0661220000002,10.8558310000008,5.71954099999948,0.298660000000041
11.1178359999994,10.7386269999988,5.7695590000003,0.291611999999986
11.0847580000009,10.7850900000012,5.75008700000035,0.300224999999955
10.9189399999996,10.8142499999994,5.72273700000005,0.298365000000103
10.873916999999,10.714426999999,5.7506829999993,0.297878999999966
10.8815590000013,10.6808070000006,5.76964300000054,0.286281000000031
10.8726850000003,10.7190389999996,5.80847799999992,0.287840999999958
10.9386119999999,10.7172929999997,5.71165699999983,0.28640299999995
11.1341959999991,10.7267210000009,5.76680000000033,0.287171000000058
11.1527480000004,10.852954,5.83601300000009,0.297767000000022
10.9397680000002,10.8028379999996,5.77736399999958,0.28598999999997
10.9238569999998,10.7091500000006,5.832899,0.288980000000038
10.9745700000003,10.6492010000002,5.78875500000049,0.291886999999974
10.9282089999997,10.7026939999996,5.79644899999948,0.284142999999972
10.8839680000001,10.7561420000002,5.81899200000043,0.278444000000036
10.8158530000001,10.6385109999992,5.82854299999963,0.283496000000014
10.8325359999999,10.7453729999997,5.84719700000005,0.29201599999999
11.0672489999997,10.7495480000016,5.80804100000023,0.296399999999949
11.0537409999997,10.8284299999996,5.79033499999969,0.292432000000076
11.0265660000005,10.9053399999993,5.84782799999994,0.285575999999992
11.097651,10.9122750000006,5.75975800000015,0.282734000000005
11.0159839999997,10.8070269999989,5.81608099999994,0.285688999999934
11.1036359999998,10.8450520000006,5.9030700000003,0.293230999999992
11.0786260000004,10.900216,5.85455099999945,0.291117999999983
10.8890379999993,10.9877429999997,5.79255700000067,0.290631000000076
10.9337570000007,11.0620150000013,5.80276299999969,0.288392999999928
10.8897209999996,10.9502329999996,5.77030500000001,0.285914000000048
10.9874899999995,10.9378560000005,5.70000700000037,0.287732000000005
11.1893920000002,10.8875419999986,5.80582099999992,0.286324000000036
11.0062340000004,10.81387,5.77287100000012,0.29386199999999
10.9734119999994,10.9094190000014,5.82463399999961,0.287254999999959
10.914057,10.8734819999991,5.80907500000012,0.28744800000004
10.9560290000009,10.9562559999995,5.75058100000024,0.287666999999942
10.9374979999993,10.9351500000012,5.78838099999939,0.293156000000067
11.0179889999999,10.947189999999,5.86313000000064,0.285987999999975
11.0664379999998,10.8651669999999,5.78251199999977,0.283368999999993
11.1791460000004,10.945334,5.68782899999951,0.289772999999968
11.1004549999998,10.9826380000013,5.7591910000001,0.291920000000005
11.1677930000005,10.9528149999987,5.74256299999979,0.293833000000063
10.9601629999997,10.9544459999997,5.68503000000055,0.291216999999961
10.8949310000007,10.907177000001,5.70732799999951,0.291109000000006
10.9454519999999,10.9558159999997,5.73050500000045,0.281872000000021
10.947838,11.0190970000003,5.67414600000029,0.286610999999994
10.9134620000004,10.9690859999992,5.69337899999937,0.286767999999938
10.9662629999984,10.9778050000004,5.75658500000009,0.290478000000007
10.9127210000006,10.8713700000008,5.79070599999977,0.293637999999987
10.8860349999995,11.0128850000001,5.75788700000066,0.283755000000042
10.8174070000005,10.7832529999996,5.78054699999939,0.28285500000004
10.8207440000006,10.7248589999999,5.70999200000006,0.288616999999931
10.9134689999992,10.7696479999995,5.75953800000025,0.284090999999989
10.8664430000008,10.7344229999999,5.72305799999958,0.28592500000002
11.0234779999992,10.7385290000002,5.66294700000071,0.288850000000025
11.1160790000013,10.8261450000009,5.73007999999936,0.287305999999944
11.1154969999989,10.7489999999998,5.67340800000056,0.284479000000033
11.021342,10.7030549999999,5.63540399999965,0.283858000000009
10.981412000001,10.7757619999993,5.58561100000043,0.284037000000012
10.910382,10.8046190000005,5.63602300000002,0.288498000000004
10.948527999999,10.7735360000006,5.62222500000007,0.285109000000034
10.9720379999999,10.6691739999987,5.65097499999956,0.285710999999992
10.9208710000003,10.6916110000002,5.60700600000018,0.288827999999967
10.9667239999999,10.7027140000009,5.64555500000006,0.294037000000003
10.9118799999997,10.7754059999988,5.64488299999994,0.283129000000031
10.9247180000002,10.7274050000015,5.6692750000002,0.285481000000004
11.0025480000004,10.7907869999999,5.69947700000012,0.288346999999931
10.9696590000003,10.8968599999989,5.66314199999943,0.289423000000056
10.9665509999995,10.9446870000011,5.74342200000046,0.282199999999989
10.925795000001,10.8741419999988,5.75032099999953,0.286623999999961
11.0566529999996,10.8757999999998,5.75041000000056,0.287464
11.0950359999988,10.9226740000013,5.69954999999936,0.283767000000012
11.0671230000007,10.8991429999987,5.79197699999986,0.290545999999949
11.0623250000008,10.9870680000004,5.77552800000012,0.288520000000062
11.0915429999986,10.880674,5.71510000000035,0.291748999999982
11.1184990000002,10.8727959999997,5.78336200000012,0.282460000000015
11.0783250000004,10.8047740000002,5.79880899999989,0.284040000000005
11.1102460000002,10.8686500000003,5.90875599999981,0.283071999999947
11.0972600000005,10.8063099999999,5.98818099999971,0.29825500000004
11.1363309999997,10.8267880000003,5.85802899999999,0.28442199999995
11.1409409999997,10.7583360000008,5.88322700000026,0.283018000000084
11.1410460000006,10.7397429999983,5.89351100000022,0.278735999999981
11.1308849999987,10.7494330000009,5.92329400000017,0.288540000000012
11.1180720000011,10.8832860000002,5.81301900000017,0.285759999999982
10.877751,10.7428330000002,5.91941299999962,0.282194000000004
10.8721089999999,10.6769269999986,5.87677699999949,0.286696000000006
10.8747920000005,10.8111500000014,5.99116000000049,0.290716999999972
11.0383299999994,10.7699549999998,5.95764400000007,0.286234000000036
10.9711129999996,10.6807929999995,5.98482799999965,0.280732999999941
11.0925310000002,10.7519940000002,5.78333300000031,0.290221000000088
11.0675609999998,10.7287489999999,5.99910199999977,0.285416999999939
11.1569880000006,10.7654050000001,5.91777999999977,0.293088000000012
11.1637350000001,10.7948230000002,5.70633600000019,0.291141000000039
11.1166479999993,10.7773309999993,5.68602499999997,0.284718999999996
11.0457839999999,10.7465920000013,5.6840229999998,0.287491999999929
11.1016789999994,10.787155,5.67609000000084,0.286470000000008
11.131883,10.7770339999988,5.76683199999934,0.282015999999999
10.9761670000007,10.8577690000002,5.66334200000074,0.287548000000015
10.9252880000004,10.8856589999996,5.68610499999886,0.28719000000001
10.8840729999993,10.8965120000012,5.79990900000121,0.28766399999995
10.8974429999998,10.8702389999999,5.71659299999919,0.289695000000052
10.9341839999997,10.7009249999992,5.67610400000012,0.289394000000016
10.892358000001,10.8893070000013,5.74279100000058,0.287879999999973
10.8974340000004,10.9050119999993,5.70563299999958,0.289470000000051
10.9606160000003,10.8539359999995,5.71452700000009,0.29209800000001
11.1104319999995,10.8733489999995,5.6825630000003,0.286147999999912
10.9567160000006,10.9527270000017,5.74150999999983,0.294155000000046
10.8777159999991,10.85988,5.716038999999,0.282556999999997
10.8560849999994,10.9133599999986,5.69043500000043,0.281672999999955
10.8636189999997,10.9672690000007,5.77733199999966,0.282472999999982
10.8158330000006,10.9343289999997,5.73963700000058,0.282623000000058
10.9431640000003,10.900434000001,5.80381699999998,0.284553999999957
10.8678159999999,10.9236269999983,5.76614900000095,0.283927000000062
10.9130060000007,10.8951730000008,5.74913699999888,0.283086000000026
10.9271649999991,10.8890819999997,5.76995200000056,0.322829999999954
10.9039489999996,10.8665190000011,5.73214499999995,0.291578999999956
10.8669690000006,10.9000289999985,5.84954300000027,0.28547100000003
10.9024559999998,10.9478410000011,5.76482699999906,0.287142000000017
10.9097130000009,10.987341,5.78398100000049,0.287962999999991
10.982324999999,10.8650440000001,5.76986299999953,0.286480999999981
11.0631520000006,11.0165870000001,5.7722219999996,0.282901000000038
11.0338680000004,10.8541210000003,5.83787699999993,0.287603999999988
11.0750049999988,10.7157639999987,5.75619800000095,0.293464999999969
10.9209410000003,10.8233980000005,5.81049299999904,0.282411000000025
10.8987159999997,10.8159350000005,5.76427000000149,0.283397000000036
11.1371950000012,10.7125990000004,5.76294699999926,0.282018999999991
11.1632300000001,10.7857449999992,5.68837200000053,0.285433000000012
11.0488699999987,10.782948,5.65288799999871,0.284809999999993
11.1304090000012,10.7361999999994,5.62617000000137,0.281110000000012
11.086765,10.6785350000009,5.73312400000032,0.310384999999997
11.107849,10.751037,5.65286899999955,0.27670599999999
11.063247,10.6732279999997,5.73994099999982,0.279291999999941
11.0730449999992,10.7126090000002,5.69339000000036,0.290171999999984
11.0951079999995,10.7464679999994,5.78941399999894,0.287103000000002
10.9879990000009,10.7536270000001,5.72854300000108,0.28133600000001
11.0987519999999,10.7753630000007,5.71981899999992,0.283839000000057
11.0864170000004,10.8367920000001,5.72225900000012,0.300982999999974
11.0953559999998,10.9144120000001,5.71899599999961,0.282934999999952
11.0131339999989,10.9287750000003,5.68549100000018,0.286446000000069
11.125489,10.8572189999995,5.75822899999912,0.280928000000017
11.0948380000009,10.930914999999,5.69836300000134,0.291229999999928
11.0927879999999,10.915328000001,5.74467699999877,0.28059600000006
11.0571540000001,10.8925180000006,5.76562399999966,0.28116799999998
11.0412190000006,10.9422159999995,5.77756200000113,0.280775999999946
11.0559859999994,10.9733689999994,5.71827300000041,0.282463000000007
10.950073,10.8945089999997,5.7563459999983,0.281431999999995
10.8764549999996,10.7289799999999,5.77184600000146,0.283592999999996
10.9012729999995,10.8656640000008,5.72351799999888,0.286553000000026
10.8544149999998,10.9444920000005,5.73073099999965,0.284160000000043
10.8941430000013,10.8478999999988,5.68730400000095,0.285161000000016
10.8571739999988,10.7994260000014,5.85801600000013,0.282871
10.8609080000006,10.7722849999991,5.8015319999995,0.285946999999965
10.9259590000001,10.8026630000004,5.79995799999961,0.286162999999988
10.8249269999997,10.7578279999998,5.79943700000149,0.294349000000011
10.8699250000009,10.7950120000005,5.82294000000002,0.285888
10.9707980000003,10.6423959999993,5.80796699999883,0.283696999999961
10.8975469999987,10.7236900000007,5.78731300000072,0.281137000000058
10.8540460000004,10.7392889999992,5.8445159999992,0.28574900000001
10.8747139999996,10.7376199999999,5.84297400000105,0.291319999999928
10.8478969999996,10.7014890000009,5.80614599999899,0.286127000000079
10.876988,10.8222539999988,5.71026600000005,0.290240999999924
10.8810010000016,10.795118,5.84184500000083,0.293742000000066
11.1287400000001,10.6594490000007,5.69003899999916,0.283435999999938
11.0276169999997,10.7379899999996,5.83429799999976,0.29193900000007
10.8964020000003,10.7469890000011,5.75516600000083,0.284780999999953
11.0279689999988,10.6913439999989,5.80848299999889,0.27985799999999
10.9963829999997,10.6893820000005,5.79227500000161,0.289535999999998
11.0470220000007,10.7490959999996,5.81670999999915,0.288390000000049
11.0766649999987,10.731479,5.79622500000005,0.282032999999956
11.1030110000029,10.8436519999996,5.813177,0.284478000000036
11.0888419999974,10.9297440000009,5.74655999999959,0.281787000000008
11.0905420000017,10.9568930000005,5.79144000000088,0.290858999999955
11.0405069999979,10.8686379999999,5.74527399999897,0.290181000000075
11.0413880000015,10.9099040000001,5.74894500000119,0.287541999999917
11.0575319999989,10.7335269999985,5.74797099999887,0.289302000000021
11.0355899999995,10.730791,5.71925700000065,0.292727000000014
11.0571180000006,10.9108390000001,5.69793500000014,0.284749000000033
11.0994370000008,11.015281,5.74355699999978,0.288421999999969
11.1311580000001,10.8669260000006,5.75568500000008,0.288080000000036
10.9208030000009,10.8702599999997,5.80678400000033,0.281481999999983
10.9584219999997,10.9629000000004,5.72224300000016,0.283771999999999
10.8377770000006,10.9067919999998,5.71972300000016,0.294506999999953
10.9299769999998,11.0495580000006,5.76886999999988,0.293107000000077
10.964265999999,10.9914289999997,5.78699799999958,0.29146199999991
10.916032000001,10.9168759999993,5.76605399999971,0.287385000000086
10.8218249999991,10.9545630000011,5.6861540000009,0.28789299999994
10.8547790000011,10.9677809999994,5.78185299999859,0.289347000000021
10.8199639999984,10.9031869999999,5.74999500000013,0.289103999999952
10.8773619999993,10.9555710000004,5.71439100000134,0.295109000000025
10.9128560000026,10.9375089999994,5.69185599999946,0.28379300000006
10.8467249999994,10.9206119999999,5.73507400000017,0.292694999999981
10.8766959999994,10.8764709999996,5.77286300000014,0.289618000000019
10.8357030000006,10.8851520000007,5.71782600000006,0.283376999999973
10.8333920000005,10.9187380000003,5.75424999999996,0.282429999999977
10.8603789999979,10.9562600000008,5.74521499999901,0.284845000000018
10.8398510000006,10.8629989999972,5.75070899999992,0.290390000000002
10.9069610000006,10.813981000003,5.77466500000082,0.292491000000041
10.9735039999978,10.7836519999983,5.79312000000027,0.284071999999924
10.9955719999998,10.7987510000021,5.79647399999885,0.29227400000002
11.077913000001,10.7852249999996,5.80586700000094,0.282849000000056
11.0145919999995,10.6938999999984,5.82620099999986,0.281934999999976
11.1448100000016,10.7272000000012,5.82096099999944,0.28168699999992
11.0517199999995,10.6675279999981,5.8176710000007,0.289380000000051
10.9125080000013,10.7492490000004,5.79188499999873,0.287579000000051
10.9273890000004,10.7563580000024,5.74753200000123,0.291505999999913
10.8647709999968,10.7599349999982,5.81982400000015,0.291295999999988
10.8737050000018,10.7637209999994,5.80070999999953,0.286635000000047
10.8832189999994,10.7431880000004,5.80590200000006,0.285152000000039
10.9347830000006,10.7760280000002,5.67590199999904,0.279036000000019
10.8425050000005,10.7510309999998,5.75914100000045,0.290137999999956
10.9501920000002,10.7167919999993,5.69489799999974,0.288732999999979
11.0117989999999,10.9543030000023,5.78461200000129,0.283153999999968
11.0880599999982,10.9579989999984,5.72923499999888,0.285201000000029
11.1249320000024,10.9082000000017,5.75206299999991,0.289946999999984
11.0367869999973,10.7724289999969,5.7660360000009,0.288253000000054
11.0529110000025,10.7772640000003,5.8436700000002,0.281959000000029
10.9928249999975,10.7662810000002,5.6670180000001,0.289300999999909
11.1187490000011,10.7340350000013,5.60180799999944,0.285919000000035
11.1562330000015,10.8500759999988,5.72016199999962,0.287857000000031
11.2025469999971,10.8591379999998,5.72529200000099,0.287006000000019
11.1471579999998,10.8518240000012,5.85664999999972,0.288114999999948
11.0262280000024,10.8978779999998,5.75943600000028,0.288264000000026
10.8689730000006,10.8995590000013,5.77793500000007,0.289770999999973
10.8737099999998,10.8536969999986,5.76732799999991,0.288319000000001
10.952996,10.7372260000011,5.76176200000009,0.285428000000024
11.1993949999996,10.8480629999976,5.75868999999875,0.286112000000003
11.2500980000004,10.8094770000025,5.6861970000009,0.289993999999979
11.1678719999982,10.7193549999974,5.69801899999948,0.28073900000004
11.0850979999996,10.8377860000001,5.64646899999934,0.290568000000007
11.0239650000003,10.7613040000033,5.73091300000124,0.296204999999986
10.97408,10.7259729999969,5.80902199999946,0.277698999999984
10.9356350000016,10.7598890000008,5.6613899999993,0.285459999999944
10.9013809999997,10.7878039999996,5.67764100000022,0.287086000000045
10.9245659999979,10.6649539999999,5.7801529999997,0.288866999999982
10.8832950000033,10.6293289999994,5.82564700000148,0.285306999999989
11.008544999997,10.7524650000014,5.73891000000003,0.284944999999993
11.0627899999999,10.7629080000006,5.76881399999911,0.280876000000035
11.152102,10.757999999998,5.77743200000077,0.284351000000015
11.1303780000017,10.8602040000005,5.66683699999885,0.291262999999958
11.1230209999994,10.7662830000008,5.63412600000083,0.286999000000037
11.0989560000016,10.7886880000005,5.62761099999989,0.289514999999938
11.0677340000002,10.7238609999986,5.55743699999948,0.281799000000092
11.040267999997,10.741027,5.66010600000118,0.285652999999911
11.0783580000025,10.8702020000019,5.71333899999991,0.280372000000057
11.0113339999989,10.8540160000011,5.75030399999923,0.283606999999961
10.9936339999986,10.8620199999968,5.72099899999921,0.278262000000041
11.1447420000004,10.9351820000011,5.66946800000005,0.287540000000035
11.1289470000011,10.9683330000007,5.7229810000008,0.289780999999948
11.0552590000007,10.8020099999994,5.70698000000084,0.29654000000005
11.0476769999987,10.9219799999992,5.72126599999865,0.287289999999985
11.113397000001,10.745049000001,5.81311900000037,0.286861999999928
11.0425829999986,10.734676,5.72317199999998,0.296609999999987
10.8711150000017,10.8112739999997,5.80163700000048,0.288581000000022
10.8237960000006,10.7672789999997,5.68214699999953,0.283480000000054
10.8569529999986,10.839727999999,5.71074500000032,0.285015999999928
10.8904110000003,10.9470110000002,5.73930300000029,0.284747000000038
10.799500000001,10.842695000003,5.74905099999887,0.286315000000059
10.8618889999998,10.8973489999989,5.70692000000054,0.2914659999999
10.8830500000004,10.8626120000008,5.70366199999989,0.283536000000026
10.8124819999975,10.8361909999985,5.76343000000088,0.280479000000014
10.8636619999997,10.8927479999984,5.76148099999955,0.280066000000033
10.8901110000006,10.8642260000015,5.68008999999984,0.28792599999997
10.836685000002,10.8889449999988,5.71781999999985,0.283668000000034
10.9101159999991,10.8938750000016,5.6953850000009,0.321316000000024
10.9114440000012,10.9201329999996,5.68408499999896,0.286760999999956
10.8953099999999,10.9344720000008,5.73583099999996,0.288880999999947
10.8285980000001,10.9314239999985,5.72294400000101,0.294109000000049
10.8071739999978,10.9761940000026,5.8127029999996,0.280623999999989
10.9512810000015,10.9179249999979,5.72488299999895,0.289139999999975
10.8835589999981,10.9840530000001,5.83394100000078,0.283139000000006
11.0277800000003,11.0057479999996,5.77850100000069,0.289273999999978
11.0470960000021,10.8979450000006,5.79018199999882,0.284663000000023
11.0510319999994,10.9201639999992,5.79634900000019,0.290648000000033
11.0297629999986,10.8230060000024,5.74487200000112,0.287812000000031
11.089855000002,10.8302169999988,5.726666999999,0.285224999999969
11.0705669999988,10.8556449999996,5.71833400000105,0.303056999999967
11.1324679999998,10.7826820000009,5.87131699999918,0.293688999999972
11.0950889999986,10.850907,5.76885199999924,0.291701000000103
11.0111060000017,10.7197479999995,5.77405100000033,0.285894999999982
10.9204089999985,10.7949689999987,5.77801499999987,0.28427499999998
10.8862960000006,10.6156840000003,5.8886650000004,0.279247999999939
10.9305129999993,10.7459950000011,5.78953999999976,0.279667000000018
10.9169950000032,10.6931059999988,5.69587400000091,0.281611999999996
10.8905309999973,10.6764590000021,5.72950299999866,0.281606000000011
10.9221610000022,10.8055189999977,5.78970100000151,0.289813999999978
10.9820330000002,10.7555549999997,5.73724399999992,0.288255000000049
10.9091229999976,10.760542,5.73968400000012,0.300536999999963
10.9045430000006,10.740767000003,5.6893,0.28722700000003
10.9103720000021,10.7331509999967,5.71727699999974,0.291508000000022
10.9098859999976,10.6950190000025,5.74910999999884,0.28018899999995
10.8377509999991,10.8049339999998,5.69258500000069,0.288604000000078
10.8381120000013,10.7531199999976,5.6963109999997,0.288981999999919
10.8884289999987,10.8341150000015,5.71684300000015,0.283072000000061
10.8036730000022,10.9560160000001,5.69488300000012,0.285436000000004
10.7863519999992,10.9886320000005,5.73731500000031,0.280520000000024
10.8326659999984,10.9251110000005,5.66487400000005,0.289727999999968
10.9067680000007,10.8705210000007,5.78064799999993,0.284941000000003
10.800940000001,10.8740629999993,5.77972299999965,0.280431000000021
10.8522779999985,10.903664999998,5.76537300000018,0.284963999999945
10.8453530000006,10.9057890000004,5.80326000000059,0.286528999999973
10.9457720000028,10.9721119999995,5.81550400000015,0.287985000000049
10.8041459999986,10.8962140000003,5.77906199999961,0.280605000000037
10.9107269999986,10.8484649999991,5.77395999999862,0.28492499999993
11.0704870000009,10.9491830000006,5.91728500000136,0.286829000000012
11.0608439999996,10.974674000001,5.8161799999998,0.277107000000001
10.9047710000013,10.9428059999991,5.86887999999999,0.285578999999984
11.0506139999998,10.9108330000017,5.85197700000026,0.278915999999981
11.0535249999994,10.8329759999979,5.76618299999973,0.285184000000072
11.113225000001,10.8884060000019,5.78996600000028,0.283824999999979
11.0893209999995,10.9114369999988,5.82301099999859,0.278801000000044
11.1161920000013,10.869412,5.77942900000016,0.283186000000001
11.0669999999991,10.9155989999999,5.77588800000012,0.281652999999892
10.9153589999987,10.8836470000024,5.75723100000141,0.293503000000101
10.8759559999999,10.9397809999973,5.66774199999963,0.287584999999922
10.9989080000014,10.8908719999999,5.65950599999996,0.286861000000044
11.1099519999989,10.784767000001,5.73083099999894,0.29098399999998
11.0720880000008,10.7701740000011,5.71957100000145,0.289709000000016
11.0087649999987,10.7915519999988,5.6757609999986,0.277195000000006
11.0560560000013,10.7458460000016,5.67939600000136,0.29070200000001
11.1193739999981,10.7438829999992,5.77311000000009,0.285310999999979
11.0865850000009,10.8306840000005,5.71893799999998,0.286475999999993
11.0319909999998,10.7060359999996,5.78690800000004,0.302466999999979
11.1510899999994,10.7402919999986,5.69000899999992,0.300267000000076
11.1809150000008,10.7212370000016,5.78319799999917,0.303003999999987
11.1231750000006,10.6693569999989,5.7587480000002,0.291450999999938
11.1779810000007,10.7612149999986,5.7750789999991,0.291360000000054
11.0187509999996,10.7763900000027,5.75777800000105,0.294158999999922
10.9469179999978,10.7368150000002,5.73527099999956,0.290348999999992
10.8826110000009,10.8348409999999,5.68260399999963,0.290550000000053
10.8555589999996,10.6629919999978,5.74165300000095,0.289361999999983
10.9013840000007,10.7439269999995,5.73654100000022,0.292697999999973
10.9500929999995,10.8338010000007,5.81686399999853,0.292832000000089
10.9230520000019,10.7954730000019,5.83774500000072,0.293447999999898
10.9881289999976,10.8613650000007,5.81971999999951,0.289969000000042
10.9039440000015,10.8262409999988,5.71882900000128,0.289544999999976
10.8386219999993,10.9461640000009,5.79716999999982,0.28902800000003
10.9493240000011,10.974764999999,5.77017899999919,0.294038999999998
10.9575420000001,10.9197910000003,5.79640900000049,0.281406000000061
10.9324809999998,10.8535459999985,5.7988320000004,0.286333999999897
10.8743859999995,10.9920020000027,5.78984700000001,0.288042000000019
10.9557640000021,10.9597199999989,5.82784899999933,0.279126000000019
10.8699559999986,10.883636999999,5.73283099999935,0.288608000000067
10.9124000000011,10.8921650000011,5.755591000001,0.295801999999981
10.9546149999987,10.9405339999976,5.806908999999,0.285896999999977
10.9964479999981,10.9148950000017,5.74676900000122,0.29364099999998
10.9536370000023,10.8808539999991,5.71353099999942,0.289392000000021
11.1106780000009,10.9788829999998,5.65515100000084,0.292622999999935
11.0120129999996,10.9208350000008,5.64405899999838,0.285220000000095
11.0420259999992,10.9613830000017,5.73306700000103,0.288531999999918
11.0024349999985,10.8726639999986,5.6715949999998,0.281998000000044
11.0571520000012,10.8907749999998,5.76072199999908,0.284146999999962
11.0489080000007,11.0458890000009,5.76591000000008,0.287466999999992
11.0384539999977,10.9203799999996,5.77145900000141,0.288155000000074
11.1191090000029,10.8760460000012,5.75462899999911,0.28919499999995
11.1254099999969,10.9123379999983,5.63174100000106,0.289507000000071
11.1401370000021,10.8873400000011,5.7112449999986,0.286268999999947
11.1646829999991,10.9066949999979,5.71986300000026,0.299218999999994
11.2569760000006,10.9617500000022,5.71182700000099,0.293092999999999
11.016255999999,10.8949229999998,5.77295400000003,0.287152999999989
10.9461540000011,10.9040019999993,5.74876199999926,0.289909999999963
10.8839560000015,11.0010120000006,5.73145699999986,0.289461000000074
10.829436,10.7922789999975,5.72910199999933,0.291659999999979
10.936604999999,10.9002200000032,5.71220100000028,0.283139000000006
10.9040189999978,10.8677169999974,5.72348600000078,0.299090999999976
10.9520660000017,10.9152040000008,5.68156499999895,0.284602000000064
10.9277909999983,10.8450020000018,5.79473600000165,0.287494999999922
11.0990110000021,10.8109199999999,5.79854699999851,0.286310000000071
11.0623899999991,10.8299960000004,5.78443700000025,0.288937999999916
10.9900080000007,10.7926609999995,5.7644790000013,0.291529000000082
11.085787,10.842267,5.80834399999912,0.283861999999999
11.1185049999985,10.7397149999997,5.79855800000041,0.289503999999965
11.0155500000001,10.7979809999997,5.77022000000034,0.286395999999968
11.0137020000002,10.7497330000006,5.82324999999946,0.290560000000028
10.967686,10.7035990000004,5.7498400000004,0.279352000000017
11.1180349999995,10.8573759999999,5.80065899999863,0.286977999999976
11.0738270000002,10.7219389999991,5.79850700000134,0.284770999999978
11.105899000002,10.7543960000003,5.75741600000038,0.287781999999993
11.041534,10.8281609999976,5.67796699999963,0.283385000000067
11.0541389999999,10.7568270000011,5.73201999999947,0.290065000000027
10.942916,10.7511220000015,5.63458299999911,0.305695999999898
10.9031389999982,10.7635959999971,5.7114900000015,0.297458000000006
10.9401930000022,10.7310670000006,5.67064199999913,0.291292999999996
10.979206,10.8326280000001,5.73616000000038,0.293499999999995
10.8948409999975,10.8444679999993,5.68176999999923,0.289362000000096
10.8961020000024,10.9840110000005,5.70903700000054,0.284976999999913
10.8540729999986,10.9780360000004,5.78434399999969,0.292612000000076
10.8581430000013,10.8773130000009,5.69534200000089,0.280439000000001
10.8788769999992,10.8880270000009,5.74053999999887,0.289414999999963
10.8515729999999,10.9076690000002,5.74410499999976,0.286710999999968
10.8704839999991,10.9711169999973,5.65610400000151,0.289978000000019
10.8663960000013,10.7795130000013,5.71503399999892,0.289199000000053
10.8654690000003,10.7926100000004,5.69590500000049,0.28570400000001
10.8651339999997,10.8625659999998,5.76873999999953,0.291990999999939
10.8646919999992,10.8700519999984,5.76823400000103,0.290963000000033
10.8140840000015,10.771262000002,5.70488999999907,0.285994999999957
10.8679439999978,10.8287310000014,5.74657800000023,0.295276000000058
10.866578000001,10.8599449999965,5.760988,0.293240999999966
10.9290910000018,10.7867430000006,5.77393900000061,0.282852000000048
11.017692999998,10.7837350000009,5.75599899999906,0.282928999999967
10.955754999999,10.8206989999999,5.7392319999999,0.291008000000033
11.0484940000024,10.7721300000012,5.80077800000072,0.28940799999998
11.1132369999978,10.8291189999982,5.87889100000029,0.29387799999995
10.9968010000011,10.762493000002,5.80258499999945,0.288082000000031
11.0568119999989,10.7396019999978,5.82727800000066,0.286630999999943
10.9896500000032,10.7875039999999,5.69185499999912,0.29065700000001
11.0754859999979,10.7895470000003,5.77648500000032,0.282906000000025
11.1186999999991,10.7676769999998,5.84874400000081,0.284001999999987
11.099008000001,10.690036,5.76515299999846,0.287100000000009
11.040183000001,10.7579450000012,5.76938400000108,0.280752000000007
11.1105309999984,10.7877630000003,5.71758099999897,0.291612999999984
11.0282850000003,10.7602740000002,5.73886099999982,0.290335000000027
11.0174389999993,10.7518999999993,5.72547300000042,0.284949999999981
11.0680620000021,10.8496410000007,5.62169200000062,0.28895799999998
11.1187709999977,10.8878349999977,5.6903659999989,0.286971999999992
11.1406200000019,10.8951130000023,5.67286700000113,0.288311000000022
11.1084039999987,10.9124190000002,5.73612099999991,0.293886000000043
11.1121180000009,10.7805719999997,5.7046649999993,0.285435000000007
10.9762389999996,10.9028360000011,5.75228799999968,0.284717000000001
10.9617399999988,10.9584829999985,5.69753300000048,0.286141999999927
10.9300130000011,10.9518610000014,5.74778100000003,0.288181000000009
10.8711800000019,10.9328849999984,5.77604799999972,0.282490000000053
10.9023930000003,10.9637110000003,5.71298399999978,0.307239999999979
10.8609269999979,10.9356890000017,5.71753900000112,0.286425000000008
10.8925110000018,10.9589349999987,5.68860099999984,0.288737999999967
10.8458529999989,10.9809299999979,5.69869999999901,0.290402000000086
10.905025,10.9664410000005,5.63880900000004,0.280836999999906
10.7766819999997,10.9662510000016,5.72443700000076,0.28230700000006
10.8940470000016,10.9603580000003,5.75511000000006,0.281692000000021
10.886811999997,10.9040710000008,5.74298400000043,0.279770999999982
10.8746680000004,10.8701349999974,5.75433299999895,0.286051999999927
10.8909459999995,10.9627220000002,5.79193099999975,0.285552000000052
10.862763000001,10.9115689999999,5.90543600000092,0.283407000000011
10.9152500000018,10.9908270000014,5.83715400000074,0.279667000000018
10.8194479999984,11.0394059999999,5.77949499999886,0.284604999999942
10.9601140000013,10.9021599999978,5.77020500000071,0.290593000000058
10.9783979999993,10.9051580000014,5.72708000000057,0.28812999999991
11.0506050000004,10.7593059999999,5.89417799999865,0.288684000000103
10.9568120000004,10.7361259999998,5.87946300000112,0.294837999999913
11.0325830000002,10.7922120000003,5.94416599999931,0.284261000000015
11.0932130000001,10.7057800000002,5.7282809999997,0.290977999999996
11.050765,10.7474159999983,5.75694900000053,0.28749300000004
11.0499399999972,10.7263120000025,5.80835699999989,0.285091999999963
10.9364220000025,10.793067999999,5.81348500000058,0.286494000000062
11.0799049999987,10.732716999999,5.8828709999998,0.293663999999922
11.0867040000012,10.7563950000003,5.85475699999915,0.283551999999986
11.0826199999974,10.758850000002,5.8342389999998,0.292140000000018
11.0661200000031,10.8067539999975,5.79845300000125,0.286362000000054
11.048440999999,10.731627000001,5.90576899999905,0.286239000000023
11.0093369999995,10.7189020000005,5.90104900000006,0.283505999999988
11.0466259999994,10.7360139999982,5.78787899999952,0.282672999999932
11.0579660000003,10.7119170000005,5.88729000000058,0.285888999999997
11.0634209999989,10.7382180000022,5.7779730000002,0.281243000000018
11.1177770000031,10.8123969999979,5.83757200000036,0.284920000000056
11.0667099999991,10.8870500000012,5.86796099999992,0.282289999999989
11.0564779999986,10.8030760000001,5.8253850000001,0.291158999999993
10.9154540000018,10.8629739999997,5.93007299999954,0.287376999999992
10.9183169999997,10.9395960000002,5.83084899999994,0.291436999999974
10.9029799999989,10.9569919999994,5.69451699999991,0.28737799999999
10.861154000002,10.8927299999996,5.84483499999988,0.287057000000004
10.8349109999981,10.9313980000006,5.61517699999968,0.296391000000085
10.837743,10.9424550000003,5.6071150000007,0.295305999999982
10.8039910000007,10.7977170000013,5.89894599999934,0.293531999999914
10.867123,10.991235999998,5.93236100000104,0.285072000000014
10.931238000001,10.8880360000003,5.80666999999994,0.296835999999985
10.8688049999982,10.8264200000012,5.69345499999872,0.291272000000049
10.8995739999991,10.8015349999987,5.62359600000127,0.293795000000046
10.9354669999993,10.727643000002,5.67970099999911,0.291144999999915
10.8059540000031,10.7423659999986,5.67657400000098,0.281282000000033
10.8112039999978,10.7543299999998,5.6190260000003,0.296127999999953
10.8801270000004,10.7999759999984,5.62868199999866,0.292304000000058
10.9376870000015,10.8053080000027,5.67471099999966,0.287563999999975
10.9758679999977,10.7387559999988,5.6584610000009,0.286757999999963
11.0060510000003,10.7171039999994,5.6753549999994,0.281794000000104
11.1027070000018,10.7205620000022,5.6038550000012,0.284760000000006
11.0570469999984,10.7300609999984,5.73714399999881,0.291296999999986
11.073081999999,10.7368539999989,5.63470800000141,0.289641999999958
10.8885300000002,10.6511030000001,5.79095499999858,0.299731999999949
10.9178840000022,10.7144939999998,5.71303500000067,0.285301000000004
10.8622990000003,10.6724950000025,5.65476800000033,0.285071000000016
10.8517739999988,10.6429900000003,5.73955199999909,0.297634000000016
10.9790109999994,10.7396520000002,5.64429000000018,0.289319999999975
10.9219699999994,10.7509539999992,5.75950999999986,0.286925999999994
10.8883050000004,10.7277450000001,5.71414399999958,0.28708000000006
10.9491999999991,10.6958739999973,5.68145800000093,0.291639000000032
10.847262000003,10.688355000002,5.71620799999982,0.2866029999999
10.8623149999985,10.8064750000012,5.67579800000021,0.298962000000074
11.1030290000017,10.843112999999,5.66439200000059,0.295569999999998
11.1178870000003,10.9437760000001,5.70970999999918,0.289702000000034
11.0531889999984,10.9621750000006,5.72640300000057,0.296667999999954
11.0734339999981,10.9393739999978,5.69099599999936,0.288237999999978
11.1011080000026,10.9321420000015,5.7720530000006,0.291056000000026
11.1143349999984,10.9417649999996,5.72228699999869,0.288417999999979
11.1232920000002,10.9192379999986,5.74853200000143,0.284663000000023
11.1706350000022,10.9451530000006,5.80688999999984,0.28630899999996
11.1426659999997,10.8646440000011,5.74821200000042,0.288177000000019
11.1250699999982,10.8875619999999,5.79768999999942,0.28546300000005
11.1581279999991,10.9480729999996,5.73026299999947,0.285527999999999
11.0073599999996,10.9621120000011,5.7884410000006,0.289759000000004
10.8656570000021,10.936776999999,5.75146399999903,0.28886399999999
10.9538270000012,10.8787100000009,5.81610700000056,0.288654999999949
11.1083349999972,10.8468439999997,5.77016499999991,0.29820200000006
11.160866000002,10.9728030000006,5.74352200000067,0.290344000000005
11.1322099999998,10.8288329999996,5.80410899999879,0.286625999999956
11.1939930000008,10.9441799999986,5.80797200000052,0.28735400000005
11.095648999999,10.9259899999997,5.62409300000036,0.301588999999922
11.058012999998,10.8696340000024,5.61367500000051,0.292480000000069
11.0395880000033,10.9945059999991,5.63049799999862,0.297822999999994
10.8858529999998,10.9189599999991,5.6846970000006,0.292483999999945
10.8548749999973,10.9915709999987,5.70148800000061,0.282950000000028
10.8785050000006,10.810475000002,5.67254499999945,0.287494000000038
10.8742210000019,10.7696069999984,5.65413799999988,0.292705999999953
10.9362870000004,10.8175920000031,5.6785660000005,0.299131999999986
10.8935489999967,10.7884509999967,5.71574200000032,0.293972000000053
10.9707890000027,10.7628820000027,5.80187699999988,0.295786999999905
10.9137369999989,10.685809999999,5.80770499999926,0.292571000000066
10.8834849999985,10.6573180000014,5.71578899999986,0.295849999999973
10.8711500000027,10.757458,5.88865799999985,0.291190000000029
10.9243499999975,10.7238519999992,5.88233000000037,0.287895999999932
10.8996820000029,10.7869839999985,5.83465799999976,0.287018000000103
10.905870999999,10.6687440000023,5.87280600000122,0.285048999999958
10.8940269999985,10.8004269999983,5.91181699999834,0.286999000000037
10.8343669999995,10.8009100000017,5.84545400000025,0.31454199999996
10.7692560000032,10.7007249999988,5.91927399999986,0.288890000000038
10.911541999998,10.724381,5.69639900000038,0.30486899999994
10.8670540000021,10.8022649999984,5.90831299999991,0.298449000000005
10.8534529999997,10.8337520000023,5.91815599999973,0.281307999999967
10.9354539999986,10.7927199999976,5.78196300000127,0.282219000000055
10.8689169999998,10.8094880000026,5.69983799999864,0.28091900000004
10.9045929999993,10.9031660000001,5.83909000000131,0.279584999999997
10.9183760000014,10.7772210000003,5.65887499999917,0.303589999999986
10.8733270000012,10.8015229999983,5.64452800000072,0.27948600000002
10.8299169999991,10.8093430000008,5.68299999999908,0.28974299999993
10.8706869999987,10.7473959999988,5.65589499999987,0.310551000000032
10.910952000002,10.8202930000007,5.709033000001,0.284949999999981
10.8809059999985,10.8474040000001,5.66947900000014,0.290988999999968
10.8659569999982,10.8575789999995,5.60502599999927,0.292588000000023
11.0034860000014,10.9056119999987,5.6642240000001,0.284571000000028
11.0466440000018,10.8725960000011,5.64672500000052,0.279941000000008
11.0335639999976,10.7297020000005,5.69459400000051,0.29236800000001
11.0759260000013,10.7154809999993,5.7512229999993,0.282204999999976
11.0554650000013,10.7992870000016,5.71760399999948,0.294747000000029
11.0352919999968,10.8068329999987,5.67670600000019,0.275909999999953
10.949235,10.6935669999984,5.70244900000034,0.282697999999982
11.0407160000032,10.6722210000007,5.74781500000063,0.283324999999991
11.017355,10.7505590000001,5.71729799999957,0.27976799999999
11.0754449999986,10.720615000002,5.7077449999997,0.279357000000005
11.0263689999992,10.7499819999975,5.70919200000026,0.288884000000053
11.0289460000022,10.7366150000016,5.69938199999888,0.288356000000022
11.0820879999992,10.7360509999999,5.74021900000116,0.281941999999958
11.1143039999988,10.693170999999,5.71388099999967,0.290176999999971
11.1184380000013,10.6468239999995,5.73264700000072,0.29630700000007
11.0489600000001,10.7805310000003,5.66165499999988,0.279186999999979
11.080324999999,10.7850749999998,5.71908799999983,0.289108999999939
11.1165970000002,10.6963210000031,5.75840099999914,0.300400000000081
11.0639179999998,10.7462189999969,5.717947000001,0.285683999999947
11.0866459999997,10.7294390000025,5.78997199999867,0.286153000000013
11.1084179999998,10.6934039999978,5.74481300000116,0.281113000000005
11.0567970000011,10.8180190000021,5.81005000000005,0.293790000000058
11.0694919999987,10.7335820000008,5.77118299999893,0.283128999999917
11.0685909999993,10.8251049999999,5.72282500000074,0.289026000000035
11.0462380000026,10.89617,5.76442300000053,0.284710000000018
11.0357199999999,10.8978499999976,5.80829599999925,0.277561999999989
11.0762679999971,10.8679900000025,5.76452199999949,0.273090000000025
11.0764150000032,10.8433049999985,5.69804100000147,0.282481999999959
10.9915459999975,10.9304499999998,5.78202699999929,0.290331000000037
10.9741009999998,10.978787,5.742291999999,0.296696999999995
10.8529180000005,10.9181659999995,5.80487500000163,0.298956999999973
10.7983600000007,10.9008009999998,5.74455899999884,0.286725000000047
10.8214570000018,10.9220080000014,5.67482100000052,0.291668999999956
10.8312149999983,10.8400780000011,5.68825599999946,0.287683000000015
10.8598789999996,10.8886789999997,5.74635099999978,0.287184000000025
10.8500620000013,10.9234619999988,5.67224300000089,0.284396999999899
10.8937459999979,10.898409999998,5.58935399999973,0.28874600000006
10.9220800000003,10.8989860000001,5.68926199999987,0.288499000000002
10.8661319999992,10.872459000002,5.70747400000073,0.282199999999989
10.8773529999999,10.9045299999998,5.65722899999855,0.294036000000006
10.8697610000017,10.9592709999997,5.65794700000151,0.288401000000022
10.8543820000014,10.8964909999995,5.68444699999964,0.288748999999939
10.9074430000001,10.9263109999993,5.69341499999973,0.293985000000021
10.988481999997,10.8732410000011,5.76668600000085,0.293398000000025
11.0114880000001,10.909219000001,5.70552299999872,0.285053999999946
11.0402210000029,10.9304730000003,5.73647300000084,0.281925999999999
11.0268899999974,10.9144099999976,5.7309779999996,0.297335000000089
11.0022750000026,10.7971529999995,5.72667799999908,0.290695999999912
11.1251979999979,10.7061900000008,5.72713000000113,0.293994999999995
10.977049000001,10.692836000002,5.71123599999919,0.28995800000007
10.9484589999993,10.7417769999993,5.7109130000008,0.285398999999984
10.9351910000005,10.7087670000001,5.75700999999935,0.283970999999951
10.9626910000006,10.7793270000002,5.72120800000084,0.30720800000006
10.9785740000007,10.7898569999998,5.74465199999941,0.282731000000013
10.9566689999992,10.6940130000003,5.72790600000008,0.278498000000013
10.9172749999998,10.744878999998,5.60916499999985,0.281283999999914
11.0357519999998,10.7436100000014,5.83708200000001,0.283188999999993
10.8998570000003,10.7366629999997,5.78452099999959,0.279701000000045
10.9210339999991,10.7070290000011,5.75610300000153,0.284762999999998
10.8615170000012,10.7560479999993,5.74683099999856,0.299720999999977
10.8904799999982,10.7102530000011,5.83907400000135,0.286874000000012
10.9459339999994,10.7617759999994,5.81934499999988,0.287955000000011
10.8235160000004,10.8032810000004,5.80864199999996,0.289955999999961
10.8949790000006,10.900314999999,5.75693399999909,0.296380999999997
10.9010249999992,10.9458779999986,5.77621499999987,0.287478000000078
10.8450490000032,10.8455530000028,5.81519800000024,0.289677999999981
10.8209929999975,10.8211279999996,5.78104200000053,0.290591999999947
10.9373010000018,10.9685629999985,5.74803900000006,0.284623000000011
10.8929979999994,10.8151010000001,5.78568499999892,0.287544000000025
10.8426919999984,10.9371290000017,5.76210100000026,0.28541800000005
10.7678650000016,10.9893489999995,5.7615939999996,0.289769999999976
10.7953649999981,10.7535009999992,5.69028700000126,0.294253000000026
10.8516630000013,10.8898149999986,5.72443099999873,0.288850999999909
10.9294090000003,10.9874630000013,5.66265200000089,0.28893800000003
10.9109019999996,10.9597979999999,5.69024700000045,0.285334000000034
10.8687859999991,10.9225379999989,5.69628699999885,0.293147999999974
10.9593910000003,10.9032630000002,5.62436300000081,0.287663000000066
10.9757150000005,10.9674210000012,5.70547299999998,0.290137999999956
11.1005020000011,10.9146980000005,5.74222199999895,0.284316999999987
11.0302869999978,10.8974689999995,5.72668700000031,0.294466000000057
11.0513060000012,10.926746000001,5.71923700000116,0.293040999999903
10.9421220000004,10.9168669999999,5.81225199999972,0.283930000000055
11.0101739999991,10.9500679999983,5.73719899999924,0.287819000000013
10.950245,10.9424910000016,5.63353300000017,0.282500000000027
10.9146010000004,10.9439689999999,5.73227299999962,0.284807999999998
11.1013710000007,10.9024869999994,5.7842440000004,0.286711999999966
11.0658579999981,10.7799200000009,5.73689600000034,0.286021000000005
11.1322209999998,10.8041799999992,5.75642499999958,0.28714100000002
11.0665990000016,10.8305739999996,5.75206199999957,0.289045999999985
11.0401139999994,10.6908949999997,5.78854600000159,0.286808999999948
11.1324320000022,10.8249140000007,5.74411099999998,0.284330000000068
11.0481549999968,10.7337059999991,5.80293999999958,0.287797999999952
10.9743780000026,10.773541999999,5.76366099999905,0.28918699999997
10.9835149999999,10.6826090000031,5.76862299999993,0.28694100000007
11.0727079999997,10.7631799999981,5.7760500000004,0.286235999999917
11.0918759999986,10.6994620000005,5.78771600000073,0.284624000000008
11.1109099999994,10.6697840000015,5.78224299999965,0.289960000000065
11.0717230000009,10.7430879999993,5.78936000000067,0.297926999999959
10.9884210000018,10.7677939999994,5.85868099999971,0.288096999999993
11.0142919999998,10.6921069999989,5.75666099999944,0.287895000000049
11.0555229999991,10.8282639999998,5.77613999999994,0.288899000000015
10.9774700000016,10.7534320000013,5.65653600000041,0.294916999999941
11.0375609999974,10.7024070000007,5.65139199999976,0.28593699999999
11.0585140000003,10.8770139999979,5.74553899999955,0.283427000000074
10.9085120000018,10.895668000001,5.64262100000087,0.283941999999911
10.8675399999993,10.8962729999985,5.66215600000032,0.284686000000079
10.8843080000006,10.8301820000015,5.69710499999928,0.298873999999955
10.8859279999997,10.9690520000004,5.66843300000073,0.285969000000023
10.8602680000004,10.9914529999987,5.72978799999873,0.292378999999983
10.8667979999991,10.9930720000011,5.67931900000076,0.290373000000045
10.9099830000014,10.8728289999999,5.73093100000006,0.282621999999947
10.7995089999968,10.9119900000005,5.78249399999913,0.28870100000006
10.833762000002,10.9033610000006,5.74379600000066,0.283161999999948
10.8822949999994,10.9679699999979,5.72651799999949,0.286148000000026
10.8972639999993,10.8702919999996,5.62531300000046,0.287437999999952
10.8384829999995,10.8747360000016,5.70090800000071,0.283208000000059
10.8382240000028,10.9356459999981,5.68140399999902,0.29265399999997
10.9384859999991,10.9107150000018,5.65047799999957,0.288443000000029
10.8303999999989,10.9324439999982,5.72686600000088,0.289203999999927
10.8280259999992,10.8673710000003,5.65751199999977,0.280092000000081
10.8842180000029,10.8067340000016,5.73891499999991,0.286123999999973
10.8197259999979,10.7071809999979,5.81037300000025,0.286341999999991
10.8223409999991,10.9026030000023,5.7393890000003,0.287555999999995
10.9213950000012,10.9005260000013,5.7945839999993,0.291407000000049
11.1064799999986,10.9858989999993,5.81802799999969,0.280157999999915
11.0801330000031,10.7987570000005,5.76964100000077,0.291514000000006
10.9249449999988,10.8372909999998,5.7306009999993,0.288933000000043
10.8788409999979,10.7718189999978,5.89000900000065,0.286029999999982
10.9191090000022,10.6889870000014,5.7708619999994,0.280132999999978
10.8795979999995,10.7958440000002,5.82264399999985,0.30953199999999
11.0109239999983,10.7835840000007,5.65728599999966,0.286936000000082
10.9710310000009,10.688811,5.70322699999997,0.290892999999983
10.9684780000025,10.7366389999988,5.66633900000124,0.283294999999953
10.9277109999966,10.7331019999983,5.74585999999908,0.281790999999998
10.8349990000024,10.6873950000008,5.76702800000021,0.294597000000067
10.9544619999979,10.7425230000008,5.68336900000031,0.286794999999984
10.9803000000029,10.723199,5.64523100000042,0.283745999999951
11.1398909999989,10.7078489999985,5.7416319999993,0.280377000000044
11.0341049999988,10.9342980000001,5.71615299999939,0.283087000000023
11.0578910000004,10.8492770000012,5.67009400000097,0.291066999999998
11.1459910000012,10.8880500000014,5.68919099999948,0.288157999999953
11.1375039999984,10.8700989999998,5.69398300000103,0.289322999999968
11.0836540000018,10.9179799999984,5.67714499999965,0.292850000000044
11.0637769999994,10.8868550000007,5.73120299999937,0.281638000000044
11.0361720000001,10.8416809999981,5.71128300000055,0.288102999999978
11.0572890000003,10.9345450000001,5.71284700000069,0.292232000000013
11.0849269999999,10.9637000000002,5.74798499999997,0.289506999999958
11.1010979999992,10.8778320000019,5.82914600000004,0.292430999999965
11.1471280000005,10.7762870000006,5.76381799999945,0.283661000000052
11.041839999998,10.7186939999992,5.70473999999922,0.288530000000037
11.1729140000025,10.7381940000014,5.68799500000023,0.283891999999923
11.2486989999998,10.8898969999973,5.67039099999965,0.282669000000055
11.2155700000003,10.8940230000007,5.69364000000132,0.283407000000011
11.2891249999993,10.9997690000018,5.76011800000015,0.300260999999978
11.0494120000003,10.9825219999984,5.79112599999826,0.286405999999943
11.0603269999992,11.0324220000002,5.82852800000001,0.282041000000049
10.9094320000004,10.9404350000004,5.81818100000055,0.287522999999965
10.9965169999996,11.0878779999985,5.83592900000076,0.287472999999977
10.9806839999983,11.089597000002,5.78074099999867,0.281675000000064
10.9500600000028,11.0291749999997,5.79315700000006,0.282865000000015
10.9053859999985,11.0382590000008,5.8100740000009,0.288841999999931
10.9816250000003,11.017743999997,5.7482459999992,0.285489999999982
10.9157799999994,10.9749580000025,5.77216899999985,0.28403400000002
10.9484540000012,10.7873209999998,5.76980100000037,0.284765999999991
10.9530039999991,10.7711359999994,5.75131300000066,0.292163000000073
10.9981919999991,10.8271400000012,5.73168699999951,0.291215999999963
10.9463350000005,10.7950409999976,5.69147100000009,0.285159000000021
10.9115259999999,10.8474569999998,5.66275200000018,0.285194999999931
10.8911260000023,10.958676000002,5.66928700000062,0.283710000000042
10.9487549999976,10.9366319999972,5.67614499999945,0.282234000000017
10.8821080000016,10.9407290000017,5.71078900000066,0.293358000000012
10.8157069999979,10.8924369999986,5.73306199999934,0.284020999999939
10.8616949999996,10.8085680000004,5.71875600000021,0.288119000000052
10.8638820000015,10.7923270000028,5.75771600000007,0.288018999999963
10.8843459999989,10.8464429999985,5.75800200000049,0.28296499999999
10.9116210000029,10.8977369999993,5.73403699999835,0.288039000000026
10.9716169999992,10.7667890000012,5.70498300000145,0.28552000000002
10.8433949999999,10.8611390000005,5.65914499999963,0.28599799999995
10.8735979999983,10.8794409999973,5.70100099999945,0.284701000000041
10.8100740000009,10.8139069999997,5.70575000000099,0.293409999999994
10.8939910000008,10.8837300000014,5.7018279999993,0.28571199999999
10.9241469999979,10.9078750000008,5.71385100000043,0.289155000000051
10.8795870000031,11.0196279999982,5.76904800000011,0.294343000000026
10.9179049999984,10.8368910000027,5.73299299999962,0.28950199999997
10.8734409999997,10.822573999998,5.74025799999981,0.283350999999925
10.9527390000003,10.855910000002,5.73862299999928,0.296287000000007
10.9142800000009,10.8108859999993,5.70472700000028,0.287612000000081
10.9387279999974,10.7662290000007,5.76870799999961,0.286917000000017
10.870852,10.8318650000001,5.71881500000018,0.284745999999927
10.8080220000011,10.7521549999983,5.70308699999987,0.292107999999985
10.8557370000017,10.6674070000008,5.72785000000113,0.291238000000021
10.9933009999986,10.7504000000008,5.78200199999992,0.287992000000031
10.9683519999999,10.8724369999982,5.72412799999984,0.286250999999993
10.8532990000022,10.8225439999987,5.75339100000019,0.283462999999983
10.9956329999986,10.7938090000025,5.80613099999937,0.286808999999948
11.0061419999984,10.8077049999993,5.69977699999981,0.291645000000017
10.8942150000003,10.8717890000007,5.74733900000138,0.288487000000032
10.9644719999997,10.7302149999996,5.72049100000004,0.30959299999995
11.0273900000029,10.7731060000006,5.57250500000009,0.285027000000014
10.920686999998,10.8188469999986,5.5925589999988,0.299691000000053
10.8769759999996,10.8016119999993,5.62191499999972,0.284801000000016
10.8338929999991,10.7905780000001,5.64850099999967,0.285927000000015
10.8303370000031,10.9685200000022,5.67782200000147,0.287491999999929
10.8805409999986,10.9652599999972,5.67439399999967,0.280761999999982
10.8229790000005,10.8790560000016,5.66146300000037,0.286717000000067
10.8990430000013,10.9567720000014,5.67531400000007,0.282203999999979
10.930086999997,10.9929429999975,5.68796299999849,0.283753000000047
10.9422550000018,10.9722830000028,5.72605600000134,0.290498999999954
10.9057270000012,10.9501419999979,5.74167699999998,0.278336999999965
10.8696789999995,10.9418079999996,5.69012999999904,0.292052000000012
10.8655469999976,10.8180720000018,5.69824200000039,0.316670000000045
10.8356350000031,10.9772259999991,5.74024199999985,0.283668000000034
10.9004509999977,10.9354679999997,5.71180099999947,0.281647999999905
10.8836589999992,10.979588000002,5.82584700000007,0.290222000000085
10.8812180000023,10.8318709999985,5.76261300000078,0.285536999999977
10.8948319999981,10.7828829999999,5.78889300000083,0.293135000000007
10.9258770000015,10.8212270000004,5.76367699999901,0.283278999999993
10.9542030000011,10.8820730000007,5.71783700000015,0.29075499999999
10.8943309999995,10.9481529999975,5.7046109999992,0.283498000000009
11.0015579999999,10.9581440000002,5.69052700000066,0.286821000000032
11.0266789999987,11.0508770000015,5.7104560000007,0.27839599999993
11.0365039999997,10.9672370000008,5.77896799999871,0.279891000000021
11.0161420000004,10.9596249999995,5.76384000000144,0.288756000000035
11.1052039999995,10.9987199999996,5.76407499999914,0.287889999999948
11.1343420000012,11.0641939999987,5.77714600000036,0.288106999999968
11.1083259999978,11.0618160000013,5.79743699999926,0.283930000000055
10.9896070000032,11.0291929999985,5.7896469999996,0.28773000000001
11.0123160000003,10.9846780000007,5.75014200000078,0.293377999999962
11.1070839999993,11.0345100000013,5.74691700000039,0.290140000000065
11.0907669999979,11.068855999998,5.80898799999886,0.294976999999903
11.0123110000022,10.8054010000014,5.74118700000145,0.286276000000043
11.0127519999987,10.8350780000001,5.78069399999913,0.296605
11.0586089999997,10.9092679999994,5.8165399999998,0.289561000000049
11.0496129999992,10.8742070000008,5.78541399999995,0.289007999999967
11.0808300000026,10.9639580000003,5.75056899999981,0.289899999999989
11.0324519999995,10.9183510000003,5.78345100000115,0.287285999999995
11.0055939999984,10.9519949999994,5.57840699999906,0.290707999999995
11.0168860000013,10.8010419999991,5.61282399999982,0.295491999999967
11.0564830000003,10.8386050000008,5.64273800000046,0.290446000000088
11.0256689999987,10.7310529999995,5.62803600000007,0.291829000000007
10.9722770000008,10.795216999999,5.62482500000078,0.284640999999965
10.8809760000004,10.829020000001,5.71631399999933,0.293718000000013
10.8153999999995,10.8803079999998,5.69446299999981,0.295439999999985
10.787508999998,11.0289999999986,5.77175800000077,0.294347000000016
10.8676020000021,10.9509320000034,5.71060099999886,0.28929299999993
10.9000149999993,10.7878609999971,5.71567700000014,0.289875000000052
10.8542280000001,10.8299880000013,5.69108100000085,0.29060000000004
10.9236310000015,10.8359490000003,5.6753719999997,0.291337999999996
10.8485230000006,10.8160380000008,5.66722599999957,0.292570999999953
10.8410059999987,10.756989999998,5.72072300000036,0.286649000000011
10.8636689999985,10.8248320000021,5.7100190000001,0.289672999999993
10.9983439999996,10.7971719999987,5.64419300000009,0.286230000000046
10.9165350000003,10.6950749999996,5.81445299999905,0.285830999999916
10.9090630000028,10.8375269999997,5.76813900000161,0.290076999999997
10.8491749999994,10.7738129999998,5.75872099999833,0.283468000000084
10.8812609999986,10.8284559999993,5.71217400000023,0.285643999999934
10.8964999999989,11.0282780000016,5.76574000000073,0.282367000000022
10.8730520000026,10.9995469999994,5.75591299999905,0.280667999999991
11.0316089999978,10.9829050000008,5.68806200000108,0.290384000000017
11.0668829999995,11.0075980000001,5.74130599999989,0.285154000000034
11.0788810000013,10.9907950000015,5.82589100000041,0.284147999999959
11.0326590000004,11.0170739999994,5.81405300000006,0.281878000000006
11.0128890000015,10.7776819999999,5.77144399999997,0.288590999999997
11.0982459999977,10.7084309999991,5.75570100000004,0.28915399999994
10.8960630000001,10.6906490000001,5.79628299999968,0.289281000000074
10.8887590000013,10.7505439999986,5.84909200000038,0.288596999999982
10.9223359999996,10.9251050000021,5.7089849999993,0.286850999999956
10.9923200000012,10.9859309999993,5.69269499999973,0.287468999999987
10.973446,10.8796699999984,5.78121300000021,0.28731700000003
10.9432879999986,10.8944450000017,5.69142500000089,0.28393600000004
10.9000779999988,10.8756250000006,5.78117499999826,0.28135999999995
10.9067859999996,10.8989000000001,5.72067600000082,0.285067000000026
10.866277000001,10.9710070000001,5.72090600000047,0.286283000000026
10.8534780000009,10.963334,5.75535899999886,0.319502999999941
10.9498830000011,10.8919900000001,5.76789199999985,0.286277000000041
10.8299630000001,10.9139039999973,5.81568500000139,0.294025000000033
10.8876839999975,10.9567580000003,5.74859499999911,0.289417999999955
10.8702090000006,10.888769000001,5.77099400000043,0.289262000000008
10.9462700000004,10.9711910000005,5.68697099999918,0.284921000000054
10.9073759999992,10.9720740000012,5.70925800000077,0.288647999999966
10.8808989999998,10.9269459999996,5.70123500000045,0.294676999999979
10.8877979999997,10.8715779999984,5.63215099999979,0.292599999999993
10.9892450000007,10.9321249999994,5.72527300000002,0.28946099999996
10.8877009999997,10.9917339999993,5.68402699999933,0.282186000000024
10.8299970000007,11.0172150000035,5.64098399999966,0.287432000000081
10.903119999999,10.9672359999968,5.6804460000003,0.289696999999933
10.8724079999993,11.0157429999999,5.71795200000088,0.29023600000005
10.8459860000003,10.959901000002,5.70544599999994,0.298264000000017
10.844599,10.9202430000005,5.68778899999961,0.2915559999999
10.9076820000009,10.7809190000007,5.71189400000003,0.285738000000038
10.9947580000007,10.8845189999993,5.69859600000018,0.282753999999954
10.9892729999992,10.8041259999991,5.67707100000007,0.290339000000017
11.0426489999991,10.7702019999997,5.68257900000026,0.286284000000023
11.0448510000024,10.756863999999,5.70497699999942,0.294736000000057
11.0440559999988,10.7339850000026,5.81842900000083,0.286024999999995
11.0122579999988,10.7737070000003,5.76342899999872,0.290573999999992
10.9706860000006,10.7750769999984,5.77487600000131,0.289277999999968
11.0998660000005,10.783922999999,5.74317799999881,0.283184000000006
11.1101129999988,10.7478699999992,5.7486200000003,0.282223000000045
11.0009019999998,10.7370730000002,5.75000700000055,0.28637399999991
11.081215000002,10.7929820000027,5.71814300000005,0.286106000000018
11.1345550000005,10.8071439999985,5.71130199999971,0.28855800000008
11.0305439999975,10.709353000002,5.699376999999,0.282907999999907
11.0207960000007,10.6646389999987,5.70914200000152,0.281669000000079
11.1037749999996,10.703927999999,5.72890999999981,0.278009999999995
11.0854820000022,10.6430480000017,5.66984299999967,0.279109999999946
11.0955030000005,10.695760999999,5.74723499999891,0.282287999999994
11.1032599999999,10.8506449999986,5.74908099999993,0.282869000000005
10.984844999999,10.9218720000026,5.74046300000009,0.284715000000006
11.0852650000015,10.9655619999976,5.74274100000002,0.286650000000009
11.0827309999986,10.9986320000025,5.67934200000127,0.28713700000003
11.0708899999991,10.9310539999969,5.73776199999884,0.288089000000014
11.0544530000006,10.7693790000012,5.77148200000011,0.288737999999967
10.9441570000017,10.9454069999992,5.73129200000039,0.289641999999958
10.9199859999972,10.8980130000018,5.73228700000072,0.281763000000069
10.9334460000027,10.9793470000004,5.77520999999979,0.283301999999935
10.8933689999976,10.8882629999971,5.74611100000038,0.29527900000005
10.9155219999993,10.951855000003,5.83953399999882,0.282437999999956
10.8484500000013,10.9812259999999,5.74760400000014,0.279435000000035
10.8027289999991,10.9387419999985,5.79972799999996,0.288509999999974
10.8444249999993,10.9248090000001,5.7169470000008,0.294796000000019
10.8024089999999,10.9350779999986,5.79553599999963,0.284481000000028
10.7660700000015,10.8826350000018,5.69871899999998,0.280687999999941
10.7441010000002,10.8930949999994,5.68454500000007,0.291330000000016
10.8153549999988,10.9432420000012,5.7056479999992,0.273630000000026
10.8379580000001,10.9072889999989,5.7182810000013,0.274025999999935
10.8265380000012,10.9387360000001,5.68149199999971,0.279077000000029
10.8026460000001,10.9592909999992,5.67979999999989,0.286285000000021
10.765969,10.9203670000024,5.75433399999929,0.297522999999956
10.8144759999996,10.9027509999978,5.69996100000026,0.295351000000096
10.7920919999997,10.9343890000018,5.78127400000085,0.300195999999914
10.7653380000011,10.9263370000008,5.68741599999885,0.298987000000011
10.7849590000005,10.9439289999973,5.723578000001,0.290159000000017
10.8992259999977,10.9162219999998,5.71493499999997,0.289783000000057
10.940891000002,10.8747960000001,5.72005899999931,0.288613999999939
10.9161889999996,10.9505879999997,5.72525099999984,0.29251099999999
10.9931629999992,10.8416060000018,5.74566400000003,0.293064000000072
10.971077000002,10.8333490000005,5.78415300000052,0.289394999999899
11.2686880000001,10.7615829999995,5.71672000000035,0.284737000000064
11.0944329999984,10.7675410000011,5.7497370000001,0.287961999999993
11.0608079999984,10.7823419999986,5.73798799999895,0.284433000000035
11.0816170000035,10.7371810000004,5.83989900000051,0.285437999999999
11.0293459999994,10.8173810000008,5.79947100000027,0.281877000000009
11.1400649999996,10.7736599999989,5.78565200000048,0.287342999999964
11.1260469999979,10.7722229999999,5.74434699999983,0.283481999999935
11.0839020000021,10.8468570000005,5.81665799999973,0.288863000000106
11.1588310000006,10.8214650000009,5.68611199999941,0.281065999999896
11.1194009999999,10.7173139999977,5.73059000000103,0.284587000000101
11.0778529999989,10.7522040000003,5.65121699999872,0.287352999999939
11.0922480000008,10.7585270000018,5.72860700000092,0.281824000000029
11.0377459999982,10.8158199999998,5.70334199999888,0.279470999999944
11.1204240000006,10.7595779999974,5.77197700000033,0.295753999999988
11.1237030000011,10.757074000001,5.623963,0.283523000000059
11.1447489999991,10.8804630000013,5.6485560000001,0.280734999999936
11.1225000000013,10.8369789999997,5.63360300000022,0.281663000000094
10.9327059999996,10.9995490000001,5.67492599999969,0.282485999999949
10.8313699999999,10.9037329999992,5.66510300000118,0.287596000000008
10.8476029999983,10.9174380000004,5.67270099999951,0.28236400000003
10.9109270000008,10.9917639999985,5.65141799999947,0.286716999999953
10.9301860000014,11.0661529999998,5.70564399999967,0.287486000000058
10.8849669999981,10.9194040000002,5.69632100000126,0.28649699999994
10.8493369999997,10.8383009999998,5.72709099999884,0.299409999999966
10.9127910000025,10.8577490000025,5.71835300000021,0.286477000000104
10.9591719999989,10.8404279999995,5.72254900000007,0.292821000000004
10.9157530000011,10.7915690000009,5.65415399999983,0.293324999999982
10.8903159999973,10.8072939999984,5.80485899999985,0.29368199999999
10.8539799999999,10.7825249999987,5.69591800000126,0.286866000000032
10.9118220000018,10.8240470000019,5.68999299999996,0.288992999999891
10.7715900000003,10.8008740000005,5.795603999999,0.295491000000084
10.8089279999986,10.8142569999982,5.7269180000003,0.287487999999939
10.8158460000013,10.7601560000003,5.77220099999977,0.285588000000075
10.8525249999984,10.7319790000001,5.71764299999995,0.291784000000007
10.8835299999992,10.7885290000013,5.80498799999987,0.296642999999904
10.9184740000019,10.7475200000008,5.74465400000008,0.287731000000008
11.0495139999985,10.725606,5.79743299999973,0.290398999999979
10.9804350000013,10.722522,5.72699900000043,0.280936000000111
10.9626710000011,10.804333,5.78020199999992,0.28159299999993
11.0535759999984,10.765754,5.82475200000044,0.282920999999988
11.0794229999992,10.6316189999998,5.74119599999904,0.287365000000023
11.1057209999999,10.6943849999989,5.74336700000094,0.296261999999956
11.127459000003,10.7501330000014,5.68767999999909,0.286504000000036
11.0309219999981,10.720104,5.71176200000082,0.284900999999991
11.1262539999989,10.7616079999971,5.80941100000018,0.284889000000021
11.0964700000004,10.9184640000021,5.77471799999876,0.281457000000046
11.1704620000019,10.9245740000006,5.76148000000103,0.28131099999996
11.0790119999983,10.8534149999978,5.75485200000003,0.28244600000005
11.014266000002,10.9605540000011,5.67670700000053,0.2806139999999
11.0433339999981,10.9829099999988,5.69062200000008,0.289458000000081
11.0536520000023,10.9115530000017,5.66251699999884,0.290348999999992
11.0938039999965,10.9551419999989,5.69086200000129,0.283410000000003
11.0894540000008,10.9959339999987,5.59574999999859,0.299602999999934
11.1603260000011,10.800940000001,5.754594,0.28698200000008
11.0410090000005,10.9492310000023,5.6069290000014,0.296019000000001
10.9875370000009,10.9731769999999,5.68597699999918,0.293553999999972
11.0922749999991,10.9437969999999,5.72070299999905,0.29099599999995
11.1533490000002,10.9486639999996,5.76196500000151,0.286263000000076
11.1410169999981,10.9345470000007,5.66073700000015,0.294415999999956
11.0947699999997,10.9729849999967,5.69668300000012,0.284160000000043
10.8358170000029,10.907771000002,5.71452299999874,0.285186999999951
10.8467779999992,10.9059029999989,5.70924800000103,0.28744400000005
10.8524959999995,10.8507129999998,5.76012300000002,0.282406999999921
10.8974359999993,10.9027970000025,5.74841000000015,0.283890000000042
10.8664720000015,10.9160859999974,5.72586199999932,0.288703999999939
10.8874079999987,10.9250100000027,5.72530700000061,0.288588000000004
10.8624589999999,10.989196999999,5.78507899999931,0.281572000000097
10.8747870000007,10.9893129999982,5.74261999999908,0.291738000000009
10.8015669999986,10.9001630000021,5.76117800000065,0.283854999999903
10.8185850000009,10.9161050000002,5.70003800000086,0.289782000000059
10.8419900000008,10.8759879999998,5.5461379999997,0.287645999999995
10.7883130000009,10.8507219999992,5.61030799999935,0.287135000000035
10.8556199999985,10.8313100000014,5.67013299999962,0.284953999999971
10.8041279999998,10.7384659999989,5.66009900000063,0.282710999999949
10.955747,10.7861899999989,5.68716099999983,0.285094000000072
11.0555999999997,10.792687000001,5.69809200000054,0.290156999999908
11.0210269999989,10.6906759999983,5.68030499999986,0.288883000000055
10.9473990000006,10.7100190000019,5.7785989999993,0.286378000000013
10.9197450000029,10.6964939999998,5.66707599999972,0.288305000000037
10.9620519999989,10.6642339999999,5.65225600000122,0.289807999999994
10.8828489999978,10.7398439999997,5.66071999999986,0.286880999999994
10.8784169999999,10.7158720000007,5.68424699999923,0.291503999999918
10.9020690000034,10.7475930000001,5.60141300000032,0.287627000000043
10.8907659999968,10.7934519999981,5.69502000000102,0.298322999999982
10.884489,10.6750160000011,5.70079899999837,0.292784999999981
10.8887130000003,10.6577900000011,5.74656800000048,0.290213999999992
10.9465030000028,10.8039649999992,5.73375699999997,0.287353000000053
10.9261099999967,10.6983379999983,5.70787899999959,0.286846999999966
10.9753799999999,10.6779569999999,5.71084599999995,0.307647999999972
11.0285390000026,10.8849530000007,5.76111900000069,0.290382000000022
11.1712970000008,10.9031140000006,5.68353200000092,0.281826000000024
11.0823149999997,10.8339440000018,5.76702399999886,0.290639000000056
11.0459769999979,10.9414669999969,5.71906200000012,0.285301000000004
11.0816840000007,10.7621160000017,5.78887399999985,0.279380999999944
11.0598040000004,10.7277009999998,5.78449100000034,0.280370999999946
11.0989090000003,10.8256839999995,5.73524800000087,0.291893000000073
11.156332999999,10.8018330000014,5.70793799999956,0.284709000000021
11.1586310000021,10.7811589999983,5.82115999999951,0.288046000000008
11.1029139999991,10.7731820000008,5.83098900000005,0.282359999999926
11.2188480000004,10.8778850000017,5.77903300000071,0.287077000000068
11.2072459999981,10.8429679999972,5.84017399999902,0.28556900000001
11.0428380000012,10.7441030000009,5.80092200000036,0.287263999999936
10.8548069999997,10.753850000001,5.76500900000065,0.284107000000063
10.8932629999981,10.8033269999978,5.74929999999949,0.280856999999969
10.8691800000015,10.7741740000019,5.85847400000057,0.283106999999973
11.0569060000016,10.7635929999997,5.85355499999969,0.28101300000003
11.046825999998,10.7280780000001,5.78128499999912,0.286960000000022
11.0651270000017,10.7603840000011,5.80946700000095,0.289514999999938
11.0782989999971,10.8085309999988,5.71122599999944,0.286626000000069
10.9542230000006,10.7375549999997,5.76762600000075,0.292871999999988
11.0316240000029,10.7698689999997,5.73816299999999,0.292295999999965
10.9871749999984,10.7479989999993,5.6993939999993,0.28756999999996
11.1048239999982,10.6853310000006,5.66491300000052,0.287038000000052
11.0514550000007,10.7650600000015,5.69038600000022,0.290189999999939
11.112674,10.8320079999976,5.79984399999921,0.283330000000092
11.028623000002,10.7510970000003,5.67895400000089,0.287903999999912
11.1080440000005,10.749785,5.72950799999853,0.289236000000074
11.0837939999983,10.8246870000003,5.66871300000093,0.290795000000003
11.0372360000001,10.7620510000015,5.74891799999932,0.286371999999915
11.0986909999992,10.7952960000002,5.70228099999986,0.28285900000003
11.0364059999993,10.8360379999976,5.6930599999996,0.282308000000057
10.9635070000004,10.8254930000003,5.70184300000074,0.282877999999982
11.0413069999995,10.9192930000027,5.73712100000012,0.292558999999983
11.1231230000012,10.7811320000001,5.71768100000008,0.289874000000054
11.0943090000001,10.7987999999968,5.72116199999982,0.287316999999916
11.1701460000004,10.8001910000021,5.7297010000002,0.280395999999996
11.1155130000006,10.8434740000012,5.69400800000039,0.298170000000027
11.148247000001,10.789203999997,5.76702300000034,0.290320999999949
11.1331509999982,10.7249450000018,5.76001499999984,0.283027000000061
11.2388680000004,10.7983940000013,5.81771899999876,0.285848999999985
11.0797060000004,10.8471250000002,5.77853700000014,0.288817999999992
11.1926409999978,10.7930809999998,5.79146200000105,0.290985999999975
11.1904840000025,10.9413800000002,5.7467089999991,0.300659999999993
11.1072849999982,10.9438689999988,5.7254580000008,0.285010000000057
11.0445970000001,10.9137339999979,5.83662399999957,0.278417999999988
10.9222370000025,10.7588080000023,5.74542499999916,0.280978000000005
10.9269269999968,10.7720950000003,5.76524600000084,0.289142999999967
10.9310510000032,10.780655999999,5.77730599999995,0.295863000000054
10.8594999999987,10.8039959999987,5.76541999999972,0.296294999999986
11.0454179999979,10.9007190000011,5.72411900000043,0.292501000000016
11.0859800000035,10.9398120000005,5.77010599999994,0.286926999999991
10.9759979999981,10.7219579999983,5.76211300000068,0.284272999999985
11.1148790000007,10.7273180000011,5.73558199999934,0.28278899999998
10.9037170000011,10.7980360000001,5.77806699999928,0.284344000000033
11.0569259999975,10.7460339999998,5.77699300000131,0.280161000000021
10.9922260000021,10.7530650000008,5.74282399999902,0.29438099999993
11.1262659999993,10.7503929999984,5.69465499999933,0.296790999999985
11.088713000001,10.7482010000022,5.74071500000173,0.295228000000066
11.0399599999982,10.809115,5.6874859999989,0.288212000000044
11.1002369999987,10.8258919999971,5.70409199999995,0.295274999999947
10.9958729999998,10.8200800000013,5.75738400000046,0.289474000000041
10.9414610000022,10.9202379999988,5.74525100000028,0.291091999999935
10.9116900000008,10.842402000002,5.74150799999916,0.294331000000057
10.9063939999978,10.8495570000014,5.77977000000101,0.292220999999927
11.0247830000008,10.9142849999989,5.72908499999903,0.301009000000022
11.1903850000017,10.8327289999979,5.70860499999981,0.29163600000004
11.1131109999988,10.9795300000005,5.68608700000004,0.285282999999936
10.8640219999979,10.9347070000003,5.77518400000008,0.294448999999986
10.9108350000024,10.8901760000008,5.73553900000115,0.290356000000088
10.8700239999998,10.908317999998,5.78615899999932,0.282166999999959
10.8557579999979,11.0257990000027,5.69484799999918,0.286927999999989
10.8119380000026,10.8300930000005,5.70295100000112,0.288735999999972
10.904892999999,10.9791740000001,5.75468700000056,0.286285000000021
10.8834180000013,10.8454599999968,5.77993999999853,0.28398100000004
10.8483909999995,10.7330840000031,5.7828470000004,0.282025999999973
10.9137269999992,10.8163910000003,5.73498400000062,0.284170000000017
10.823085,10.8611869999986,5.80726800000048,0.283980000000042
10.8757409999998,10.9121369999993,5.75241199999982,0.289312999999993
10.7955099999999,10.9324589999997,5.75329699999929,0.290206000000012
10.8339789999991,10.8790260000023,5.81349399999999,0.284201999999937
10.9034070000016,10.9230699999971,5.83714099999997,0.28286700000001
11.0119269999996,10.9671100000014,5.78043400000024,0.286198000000013
11.0369199999986,10.9716189999999,5.68470399999933,0.299391000000014
11.0233980000012,11.0327069999985,5.66787300000033,0.284579000000008
10.9307960000006,11.0408889999999,5.72239600000103,0.286578999999961
10.9660609999992,10.9703430000009,5.63547399999879,0.284739000000059
11.0298580000017,11.0184300000001,5.57590400000117,0.280560999999921
11.0024339999982,10.953501,5.67548599999827,0.283247000000074
11.038489999999,10.9705410000024,5.6851140000017,0.289354000000003
11.1076750000029,11.1011049999979,5.57091499999842,0.290086999999971
11.1138470000005,11.0952450000004,5.62354800000139,0.284302000000025
11.1118009999991,11.0038209999984,5.62380499999927,0.304313999999977
11.0611109999991,11.0878310000007,5.61181199999919,0.321549000000005
11.0430149999993,11.0716260000008,5.61629900000116,0.311881999999969
11.1591520000002,10.8363900000004,5.62592799999948,0.284862999999973
11.1342660000009,10.8974699999999,5.69187299999976,0.289511000000061
11.0287380000009,10.8969219999999,5.64051900000049,0.296579999999949
11.1072039999999,10.7775719999991,5.66205000000082,0.285964000000035
10.8895139999986,10.7941319999991,5.70013199999994,0.290648000000033
10.8866630000011,10.7662520000013,5.6382569999987,0.293454999999994
10.8280950000008,10.8249250000008,5.6774089999999,0.29419699999994
10.8916709999976,10.798103000001,5.66202400000111,0.293410999999992
10.9139660000001,10.8241219999982,5.60327200000029,0.282086000000049
10.9010049999997,10.8671619999986,5.56731799999943,0.285279999999943
10.8611210000017,10.9625430000015,5.58995999999934,0.288507999999979
10.8950379999987,10.8629169999986,5.62978600000133,0.289546000000087
10.8699280000001,10.9407210000027,5.58187299999918,0.288458999999989
10.943557999999,10.9666999999972,5.65706599999976,0.294173999999998
10.9005830000024,10.8698910000021,5.59936200000084,0.287804999999935
10.8728439999977,10.9526330000008,5.68809999999939,0.284412000000088
10.9217700000008,10.9461779999983,5.64289599999938,0.287375999999995
10.8960179999995,10.895278,5.61916100000053,0.293806000000018
10.8924380000026,10.916788999999,5.72523499999988,0.289350999999897
10.9224479999975,10.8926490000013,5.66989000000103,0.292933000000062
10.9726140000021,10.8694869999999,5.67103099999986,0.290865999999937
11.0010299999994,10.9119780000001,5.7140359999994,0.291015000000016
11.0379649999995,10.9095220000017,5.690865999999,0.293992000000003
11.0390819999993,10.7985059999992,5.68405500000154,0.286950000000047
11.1034650000001,10.7799869999981,5.70576299999993,0.291578999999956
11.0926319999999,10.7856570000004,5.67900099999861,0.286653000000001
11.0384540000014,10.7078330000004,5.68825500000094,0.298140999999987
11.0975780000008,10.8288099999991,5.74095200000011,0.285841000000005
10.9601029999976,10.6577070000021,5.65390699999989,0.30898000000002
11.0147160000015,10.7079029999986,5.66753199999948,0.296097000000032
11.0053279999993,10.7384810000003,5.74686400000064,0.296096000000034
10.921667999999,10.7782120000011,5.74156799999946,0.280570999999895
10.8969980000002,10.7264670000004,5.76070699999946,0.285964000000035
10.8824950000017,10.7543009999972,5.6992820000014,0.287364000000025
10.9092700000001,10.7371550000025,5.7435919999989,0.292422999999985
11.0169779999997,10.6794169999994,5.74298100000124,0.294737000000055
11.1276069999985,10.6423609999983,5.78025199999865,0.29878199999996
11.085288000002,10.7470950000024,5.77753400000074,0.293940000000021
10.9180849999975,10.7182179999982,5.75117099999989,0.296902999999929
10.8862240000017,10.8649829999995,5.73808599999938,0.284645000000069
10.9049640000012,10.8584300000002,5.74697300000116,0.283274000000006
10.8795449999998,10.9762980000014,5.75495699999919,0.290047999999956
10.8525079999999,10.8724340000008,5.62888000000021,0.285221999999976
10.8948380000002,10.7855180000006,5.69812400000046,0.284929000000034
10.9222439999976,10.7167889999982,5.7130159999997,0.285469000000035
10.8451640000021,10.7764989999996,5.77312100000017,0.286859999999933
10.8487359999999,10.7845870000019,5.80664799999977,0.28309999999999
10.9417259999973,10.8528609999994,5.73206199999913,0.285371000000055
10.8730170000017,10.7628970000005,5.79327800000101,0.302626000000032
10.7994650000001,10.8100749999976,5.85995999999977,0.288248999999951
10.892953999999,10.8679890000021,5.71203199999945,0.289187999999967
11.0382129999998,10.8133359999993,5.77016200000071,0.288090000000011
10.9972070000003,10.7944720000014,5.67448300000069,0.294848999999999
11.017315000001,10.8187579999976,5.84909799999878,0.287964999999986
11.1159719999996,10.8942810000008,5.66128000000026,0.289618000000019
11.0806130000019,10.8480579999996,5.678100000001,0.285456000000067
10.9525189999986,10.864923000001,5.62534899999991,0.29048499999999
11.0432450000008,10.8286589999989,5.77662899999996,0.287922999999978
11.0849339999986,10.6729990000022,5.74348699999973,0.29255599999999
11.0884450000012,10.7443549999989,5.75278499999877,0.284164000000033
11.0770459999985,10.7760300000009,5.69125600000007,0.287185000000022
11.0737310000004,10.714598999999,5.71543200000087,0.28317699999991
11.0406949999997,10.6981589999996,5.704330999999,0.285350999999991
11.0929020000003,10.9069830000008,5.66918800000167,0.288072000000057
11.0797180000009,10.7237490000007,5.6758379999992,0.28126199999997
11.068177000001,10.7632720000001,5.69993299999987,0.284497999999985
10.9854599999999,10.7112189999971,5.73550400000022,0.283951000000002
11.0940379999993,10.7454820000021,5.76392400000077,0.291341999999986
11.0253139999986,10.7578509999985,5.65741399999933,0.282764000000043
10.9811379999992,10.7851520000004,5.71273699999983,0.284415999999965
10.992588000001,10.7580230000021,5.70305100000041,0.287928000000079
11.061955000001,10.8263159999988,5.77432099999896,0.295790000000011
11.1368459999976,10.9571509999987,5.78163000000131,0.291721999999936
11.035568000003,10.9503000000004,5.76243699999941,0.290726000000063
11.0280199999979,10.8711330000006,5.79636699999901,0.284132
11.137150999999,10.9233810000005,5.78466200000003,0.286084999999957
11.0880510000025,10.979206,5.83446800000092,0.281965000000014
11.1297159999995,10.8246289999988,5.77227900000071,0.294107999999937
11.0640219999987,10.6898760000004,5.79929099999936,0.284522000000038
11.1361010000001,10.9493690000018,5.61506199999894,0.279336000000058
11.0011030000023,10.8917899999979,5.74603900000147,0.281067999999891
11.1475900000005,10.929411000001,5.70357100000001,0.280811000000085
11.0546579999973,10.8241170000001,5.69188199999917,0.294673999999986
10.9476570000006,10.9452329999986,5.73973099999967,0.305556000000024
10.968406,10.9256640000021,5.62790900000073,0.284878999999933
10.9200449999989,10.9866919999986,5.69351499999902,0.306523999999968
10.8724580000016,10.9109439999993,5.6860400000005,0.293309000000022
10.8310039999997,10.8109189999996,5.62379900000087,0.288325999999984
10.8707119999999,10.9678630000017,5.65918299999976,0.294421000000057
10.8485760000003,10.9438609999997,5.65467799999897,0.296067999999991
10.8864959999992,10.9102789999997,5.72490400000061,0.286619999999971
10.8951799999995,10.8696380000001,5.63646999999946,0.286034000000086
10.8446360000016,11.0127610000018,5.74696500000027,0.283906999999999
10.8575969999983,10.9375419999997,5.67826500000047,0.290544999999952
10.8453160000026,10.8717689999976,5.67135400000006,0.28594899999996
10.9004639999985,10.7732810000016,5.76779200000055,0.281723000000056
10.8517229999998,10.6664199999977,5.71786599999905,0.282549000000017
10.8574279999993,10.6699920000028,5.68183700000009,0.288736999999969
10.9710990000021,10.8220769999971,5.67614300000059,0.291153000000008
10.9936229999985,10.6569510000008,5.75888200000009,0.288315000000011
11.0561139999991,10.7000650000009,5.64060999999856,0.290674999999965
11.0499980000022,10.7734249999994,5.81382400000075,0.287007000000017
11.0569419999993,10.7216860000008,5.69709200000034,0.284672
11.1073929999984,10.7169939999985,5.75693899999897,0.286817000000042
11.0306340000025,10.7687720000031,5.69923100000051,0.295796999999993
11.0934239999988,10.7330319999965,5.69158500000049,0.289319999999975
11.1212640000012,10.7799140000025,5.72726899999907,0.289646999999945
11.135796999999,10.7035629999991,5.74200700000074,0.281857000000059
11.156973000001,10.8160529999986,5.72183799999948,0.282626999999934
11.1255600000004,10.801539,5.73552700000073,0.288745000000063
11.1001539999997,10.7565190000023,5.766705,0.300006999999937
11.0411129999993,10.754993999999,5.74288700000034,0.295858000000067
11.1146999999983,10.7810219999992,5.75004400000034,0.288339999999948
10.9873580000021,10.6922680000025,5.71758399999999,0.289580000000001
11.0669039999993,10.8351829999992,5.75177899999835,0.288187999999991
11.0375639999984,10.9212479999987,5.83753200000137,0.283081000000038
11.0156100000022,10.8242659999996,5.7789329999996,0.284130000000005
11.0627139999997,10.8646200000003,5.65801999999894,0.288337999999953
11.0281279999981,10.8491749999994,5.78258500000084,0.287643000000003
11.055556000003,10.9023940000006,5.73232199999984,0.288028000000054
11.0991589999976,10.9673700000021,5.70141599999988,0.289973000000032
11.0812880000012,10.907482999999,5.71635700000115,0.280972999999904
10.9613260000006,10.9947839999986,5.77046999999948,0.287112000000093
10.8790339999978,10.9616979999992,5.79822400000012,0.29711199999997
10.9953110000024,10.8998960000026,5.81311599999935,0.295229999999947
10.8923639999994,10.8516579999996,5.79835300000013,0.289986999999996
10.8561819999995,10.9339589999981,5.80867899999976,0.287805000000048
10.8999059999987,10.908284000001,5.80595800000083,0.285716999999977
10.8648759999996,10.8695230000012,5.58245499999975,0.283498000000009
10.9034870000032,10.8906829999978,5.77372099999957,0.287910000000011
11.4976529999985,10.8647120000023,5.74622500000078,0.292443000000048
10.8567079999993,10.9746559999985,5.78511400000025,0.292697999999973
10.9076520000017,10.7795289999995,5.72885099999985,0.290253000000007
10.8083649999971,10.7664189999996,5.70467899999858,0.293139999999994
10.8346410000013,10.7914930000006,5.79195800000161,0.283263999999917
10.8529970000018,10.6526379999996,5.68856199999937,0.289429000000041
10.8474349999997,10.7176700000018,5.75134299999991,0.283452000000011
10.8883050000004,10.7340850000001,5.67011900000034,0.283119000000056
10.8755659999988,10.7087439999996,5.71647200000007,0.281511999999907
10.9100990000006,10.7631450000008,5.67224799999894,0.277321000000029
10.9581949999993,10.7067669999997,5.68653799999993,0.288526000000047
11.0765250000004,10.7353169999988,5.76670700000068,0.287126999999941
11.0620099999978,10.7144709999993,5.72627300000022,0.287665000000061
11.0391990000026,10.6839099999997,5.84168200000022,0.282432999999969
11.0806109999976,10.7060820000006,5.77754999999888,0.289611000000036
11.0340329999999,10.7285090000005,5.86742800000138,0.288108999999963
11.1336820000033,10.7061480000011,5.83521799999835,0.292763000000036
11.0953779999982,10.7136140000002,5.78140500000154,0.283815000000004
11.0500570000004,10.7778130000006,5.79256999999961,0.293750999999929
11.083623999999,10.8277109999981,5.77866100000028,0.288522000000057
10.9564070000015,10.7578160000012,5.78291699999863,0.288726999999994
10.920048,10.820886999998,5.74755800000094,0.286524999999983
10.9411560000008,10.8413190000028,5.66292500000054,0.285754999999995
10.8686039999993,10.8241129999988,5.69715600000018,0.292744999999968
11.1422639999982,10.8690580000002,5.64239199999975,0.286107000000015
11.1154440000028,10.9172230000004,5.67540000000008,0.288055999999983
11.135929,10.9557380000006,5.75893199999882,0.286858000000052
11.1242089999978,10.7511329999979,5.73977200000081,0.285547999999949
10.8894560000008,10.8822749999999,5.66527700000006,0.291678000000047
10.8909910000002,10.9317919999994,5.72512400000051,0.286437999999976
10.8502399999998,10.8304050000006,5.72279799999887,0.284864999999968
10.8728110000011,10.936697000001,5.71000300000014,0.290909000000056
10.885707999998,10.8208809999996,5.71838100000059,0.284719999999993
10.9122150000003,10.8746519999986,5.73195499999929,0.29533600000002
10.9619989999992,10.9466490000013,5.70353799999975,0.288497000000007
10.8594340000018,10.8982719999985,5.65113800000108,0.285004999999956
10.904677999999,10.9833720000024,5.65439499999957,0.286459000000036
10.8933749999997,10.932961999999,5.68919499999902,0.286317999999937
10.8415110000024,10.8247129999982,5.77499900000112,0.282102000000009
10.9028269999981,10.9471600000034,5.6704979999995,0.283415999999988
10.9148730000015,10.8900819999981,5.77986400000009,0.287015999999994
10.8412040000003,10.8794940000007,5.72726599999987,0.298898000000008
10.9093999999968,10.8910639999995,5.76348300000063,0.289277000000084
11.0097260000002,10.8818260000007,5.71936800000003,0.281518000000005
11.046583000003,10.8718499999995,5.78968600000007,0.282672999999932
11.0135069999997,10.911920999999,5.87364199999865,0.292856000000029
10.8841409999986,10.8716569999997,5.72060000000056,0.288494000000014
10.9171109999988,10.8858510000027,5.71846000000005,0.283603999999968
10.9388180000024,10.8783640000001,5.77798000000075,0.285003999999958
11.053946,10.8264689999996,5.57141199999933,0.299720000000093
11.0536599999978,10.885882999999,5.60329000000092,0.28447099999994
11.0264440000028,10.8709559999988,5.76144999999997,0.290738000000033
11.1149829999995,10.8700109999991,5.66082299999835,0.286448999999948
11.083714999997,10.9815800000033,5.62834900000053,0.29050200000006
11.0598490000011,11.1188499999989,5.6506730000001,0.287372000000005
11.0310449999997,10.9800269999978,5.62234600000011,0.288654999999949
11.1597409999995,10.9911580000007,5.59057100000064,0.286841999999979
11.101415000001,10.8686990000024,5.65770200000043,0.284216000000015
11.0650999999998,10.9976040000001,5.69023899999956,0.288479000000052
11.0439850000002,11.110815,5.78978800000004,0.295300999999995
10.9982449999989,11.0890579999977,5.67479699999967,0.283271000000013
11.0743110000003,11.1350390000007,5.70216199999959,0.277163999999971
11.0852690000029,11.1930319999992,5.66043899999931,0.282583000000045
11.0324219999966,11.1648979999991,5.74474400000145,0.292409999999904
11.100279000002,11.0262810000022,5.69964599999912,0.284113000000048
11.1250839999993,11.0849909999997,5.74006800000097,0.287940000000049
10.993348,11.0502110000016,5.72897399999965,0.284236999999962
11.0426780000016,11.1472959999992,5.66933400000016,0.292860000000019
11.0145139999986,11.0598470000004,5.68295500000022,0.290760999999975
10.9347750000015,11.0984119999994,5.7048649999997,0.290760999999975
10.968117999997,11.049755,5.67282999999952,0.292263000000048
10.9415430000008,11.1051330000009,5.69739499999923,0.283721000000014
10.9276329999993,11.0189729999984,5.75473899999997,0.288798999999926
10.8676860000014,11.0203470000015,5.74957500000164,0.288291000000072
10.8537219999998,11.0197999999982,5.68772799999897,0.29103299999997
10.8160520000019,10.9746620000005,5.75857300000098,0.293867999999975
10.853272999997,11.0795199999993,5.77318000000014,0.286293000000001
10.8973490000026,11.0712869999988,5.78189399999974,0.289283999999952
10.8898379999991,10.9591370000016,5.77033899999878,0.285256000000004
10.8523519999981,10.9726719999999,5.74213000000054,0.288292000000069
10.8562910000001,10.9319309999992,5.6836459999995,0.292648999999983
10.8126060000031,10.8423580000017,5.61775600000146,0.287117999999964
10.827406999997,10.8577220000006,5.58708099999967,0.295739000000026
10.9394350000002,10.8477270000003,5.67612699999881,0.284461999999962
10.9148889999997,10.9054739999992,5.69036000000051,0.284143000000086
10.9861420000016,10.8202700000002,5.74133699999948,0.284418999999957
10.9945520000001,10.8248949999979,5.65530900000158,0.29423399999996
11.036967,10.9084650000004,5.67650499999945,0.280935999999997
11.1048630000005,10.831513000001,5.73562099999981,0.287613000000079
11.0476940000008,10.7753960000009,5.62298799999917,0.286191999999915
10.993008999998,10.8529299999973,5.7061160000012,0.287701000000084
11.0847219999996,10.7525690000002,5.66499899999872,0.291559000000007
11.1501540000027,10.8001629999999,5.6465930000013,0.287788999999975
11.0767109999979,10.755844000003,5.65025799999967,0.293788999999947
11.056564999999,10.8946559999968,5.63422700000046,0.283494000000019
11.0851910000019,10.9991690000024,5.73197199999959,0.284612000000038
11.0255130000005,10.9946619999973,5.60725699999966,0.306574999999953
10.9854629999973,11.1175300000032,5.70216600000094,0.288356000000022
10.8239000000031,11.0802509999994,5.72141799999918,0.294303000000014
10.956592999999,11.0495439999977,5.76418000000012,0.289585999999986
10.9702919999982,11.0488280000027,5.67298800000026,0.293187999999986
11.1438400000006,11.1204709999984,5.71776200000022,0.295006000000058
11.1257490000025,10.9316309999995,5.79991299999892,0.291127999999958
10.9042149999987,10.8655760000001,5.67564200000015,0.280802999999992
10.8660730000011,10.9179199999999,5.75705299999936,0.296774000000028
10.8803169999992,10.9478390000004,5.68533600000046,0.292687000000001
10.9574519999987,10.8665240000009,5.66615100000126,0.293000000000006
10.9223359999996,10.8841429999993,5.68041899999844,0.28754600000002
10.8970690000024,10.8210289999988,5.75705900000139,0.28914599999996
10.7706539999999,10.8790900000022,5.7836129999996,0.289558000000056
10.874233999999,10.8917699999984,5.80794799999967,0.290956999999935
10.8270740000007,10.8480870000021,5.80911100000048,0.285995999999955
10.9161700000004,10.8630489999996,5.79021599999942,0.288149000000089
10.8661809999976,10.822992999998,5.82489300000088,0.292087999999922
10.8752899999999,10.776928000003,5.73918199999935,0.283482000000049
10.8866510000007,10.8519949999973,5.7302980000004,0.282127999999943
10.823553000002,10.8534790000012,5.69615200000044,0.290578000000096
10.7974999999969,10.8559690000002,5.71940199999881,0.284749999999917
11.0046170000023,10.8481780000002,5.80183600000055,0.292786000000092
11.0039479999978,10.855051999999,5.81466499999988,0.291359999999941
10.8486530000009,10.8445240000001,5.79420799999934,0.293966999999952
11.0408879999995,10.8834700000007,5.83705700000064,0.288857000000007
10.9373149999992,10.7971800000014,5.7955239999992,0.298361999999997
11.1008260000017,10.8242449999998,5.75258700000086,0.284076000000027
11.0000330000003,10.8336979999985,5.79215099999965,0.287314000000038
10.9001700000008,10.8257330000015,5.74595799999952,0.294323999999961
10.9510649999975,11.0560769999975,5.74486500000057,0.291633000000047
10.9713200000006,11.0639940000001,5.69760300000053,0.285026000000016
10.9812880000027,11.0273750000015,5.71046299999944,0.283130999999912
10.8146929999966,10.9154820000003,5.82547200000045,0.293420000000083
10.9066910000001,10.9448679999987,5.70764799999961,0.291301999999973
10.8578699999998,11.1076050000011,5.75105799999983,0.290511000000038
10.8612080000021,10.8387980000007,5.77413999999953,0.284700999999927
10.8284749999984,11.0513709999977,5.73828800000047,0.292591000000016
10.962437000002,11.0825600000026,5.79292600000008,0.280552000000057
10.8668990000006,11.0850279999977,5.72779799999989,0.2849819999999
10.9302989999996,11.0615880000005,5.86307800000031,0.286781000000019
10.9437939999989,10.9913000000015,5.8127370000002,0.288307000000032
10.8695650000009,11.0335070000001,5.76014100000066,0.285147000000052
10.9158029999999,11.0500279999978,5.7617709999995,0.277904999999919
10.894400000001,11.058605000002,5.83636399999887,0.284261000000015
10.8897719999986,11.0591649999988,5.73575900000105,0.28898300000003
10.7970029999997,11.0498750000006,5.65279600000031,0.294447999999988
10.8522889999986,11.0237119999983,5.73970999999983,0.287124999999946
10.8736400000016,11.1007260000006,5.72830599999907,0.281588000000056
10.8772140000001,11.0467539999991,5.815254000001,0.287258999999949
10.9047449999998,10.9302090000019,5.75699299999906,0.287608000000091
10.8346559999991,10.9183459999986,5.79436999999962,0.285359999999855
10.8213290000022,10.9117380000025,5.71100300000035,0.283880000000181
11.0052969999997,10.8529129999988,5.67314199999964,0.287188000000015
11.0613139999987,10.838409,5.79635700000108,0.290816999999834
11.0677340000002,10.7704889999986,5.73878200000036,0.289950999999974
11.1046239999996,10.8189889999994,5.74168699999973,0.288500999999997
11.1146909999989,10.8610640000006,5.69665899999927,0.298535000000129
11.0334370000019,10.9185749999997,5.79555400000027,0.29433199999994
11.0355500000005,10.8542900000029,5.68407300000035,0.29024400000003
10.9026940000003,10.7854239999979,5.77600899999925,0.287837999999965
10.9099590000005,10.8291900000004,5.75612700000056,0.288927999999942
10.8925449999988,10.8488499999985,5.7307980000005,0.287927000000082
10.9738059999981,10.8455400000021,5.71274999999878,0.290361000000075
10.9477790000019,10.8472230000007,5.74665300000015,0.282712999999831
10.9328329999989,10.8646999999983,5.77217399999972,0.287388000000192
10.9137320000009,10.9362690000016,5.7882980000013,0.292346999999836
10.8977559999985,10.9883549999977,5.81444999999985,0.290817000000061
10.8587490000027,11.0711929999998,5.72091,0.28493299999991
10.8550759999998,10.9897900000033,5.77189299999918,0.285607000000027
10.9447289999989,11.0857609999985,5.71576900000036,0.283621000000039
10.9541019999997,11.1169340000015,5.75325599999996,0.300210000000106
10.8660820000005,11.0141599999988,5.71871500000088,0.297568999999839
10.868262,10.9389840000003,5.68580999999904,0.290948000000071
10.8948080000009,10.9690919999994,5.7069960000008,0.296366999999918
10.8073530000001,10.9627550000005,5.79223999999886,0.285807000000204
10.8557849999997,10.9892299999992,5.68172200000117,0.288045999999895
10.9131689999995,10.9696709999989,5.67046899999877,0.289569000000029
10.899515000001,10.934494000001,5.5574660000002,0.298144000000093
10.8556399999979,10.8734689999983,5.72946700000102,0.290825999999925
10.8603590000021,10.8903890000001,5.64068299999963,0.288812000000007
10.8048939999971,10.8837250000033,5.67244000000028,0.294048999999859
10.8784500000002,10.9177159999999,5.72089699999924,0.28696600000012
10.8081270000002,11.0144749999999,5.70809200000076,0.281040000000075
10.8193920000012,11.1020570000001,5.94531899999856,0.284821999999849
10.8541159999986,11.08338,5.72625300000072,0.285710000000108
10.9965210000009,11.0767899999992,5.70387800000026,0.289466999999831
10.9746950000008,11.0432120000005,5.70243599999958,0.283504000000221
11.0628929999984,11.1144419999982,5.75085600000057,0.285476999999901
11.1109610000021,11.0717040000018,5.69778000000042,0.287810000000036
11.047757999997,11.1007019999997,5.74856899999941,0.285073000000011
11.0794249999999,11.0687469999975,5.77977499999906,0.292766999999913
10.980867000002,11.1465190000017,5.72028600000158,0.294495000000097
10.8714499999987,11.2414590000008,5.72657999999865,0.287574999999833
10.9392750000006,11.1351549999999,5.67539100000067,0.287604000000101
11.1493809999993,11.2044480000004,5.73345899999913,0.292343999999957
11.0841089999994,10.879789999999,5.75395500000013,0.291993000000048
11.1036060000006,11.0314790000011,5.73597300000074,0.285581000000093
10.9959060000001,11.0597159999998,5.75426100000004,0.293198999999959
11.0938410000017,11.0922509999982,5.8199280000008,0.290690999999924
11.008547999998,11.0481570000011,5.78100499999891,0.285302000000001
11.0468520000031,11.0022609999978,5.81150100000013,0.303405000000112
11.1615489999967,10.8922130000028,5.79266300000018,0.290576999999985
11.118144,10.8744210000004,5.76350400000047,0.28782799999999
11.0610980000019,10.8840039999995,5.78053999999975,0.287859000000026
11.1108260000001,10.9759739999972,5.75364900000022,0.291546999999809
11.0565820000011,10.9241560000009,5.66838599999937,0.294111000000157
11.0770409999968,10.9476839999988,5.61278200000015,0.290246000000025
11.0757490000033,10.925312000003,5.60189899999932,0.292903000000024
11.130119999998,11.0214839999971,5.7529770000001,0.288824999999861
11.0007790000018,11.0040700000027,5.70287800000006,0.286033000000089
10.9155399999981,10.9575239999976,5.78210800000124,0.294975999999906
10.8632499999985,10.9881669999995,5.75418699999864,0.281222000000071
10.8782330000031,11.0534350000016,5.74471600000106,0.290043999999853
10.9056479999999,11.0729019999999,5.78538599999956,0.290839000000005
10.8864489999978,10.9860340000014,5.71250099999997,0.294066000000157
10.8193920000012,10.9600479999972,5.71625900000072,0.294454999999971
10.8834400000014,11.0237610000004,5.70973499999855,0.286712999999963
10.8801469999999,11.1085789999997,5.6827970000013,0.292482000000064
10.8257019999983,11.0720770000007,5.69929499999853,0.295458999999937
10.8653870000016,11.0449980000012,5.64078600000175,0.284098999999969
10.8772449999997,11.0093840000009,5.74970399999984,0.294681000000082
10.8386959999989,10.972393,5.72468099999969,0.291492000000062
10.8410430000004,11.001777999998,5.71237499999916,0.283370999999988
10.8390639999998,11.0413619999999,5.67829300000085,0.281289000000015
10.8094539999984,11.0375730000014,5.71803699999873,0.282410999999911
10.8043730000027,10.9472109999988,5.67533000000003,0.286765000000059
11.0356680000004,11.0401420000017,5.71365100000003,0.286848999999847
11.024728999997,11.0969979999973,5.76146100000005,0.284281000000192
10.9463009999999,10.987129000001,5.88423400000102,0.300183999999945
11.0605520000026,11.0614730000016,5.81099200000062,0.286704999999984
11.1086609999984,10.9138679999996,5.60912799999824,0.290450999999848
11.079353000001,10.9188580000009,5.59128600000076,0.289117000000033
11.0557579999986,10.9274210000003,5.52523800000017,0.294622000000118
10.9979100000019,10.9050769999994,5.55915800000002,0.287830999999869
11.0160189999988,10.8618040000001,5.66614400000071,0.289181999999983
11.0928380000005,10.8348759999972,5.63889299999937,0.286912000000029
11.0826720000005,10.8108620000021,5.59713999999985,0.288236999999981
11.0683299999982,10.8155069999993,5.51873599999999,0.282243000000108
11.0575710000012,10.8365950000007,5.52744600000005,0.288389000000052
11.0901220000014,10.9694139999992,5.56617399999959,0.286181999999826
11.0612089999995,10.7892690000008,5.54617400000097,0.285587000000078
11.0303499999973,10.7767729999978,5.6493849999988,0.285035999999991
11.0396860000001,10.8533070000012,5.63815100000102,0.306172000000061
11.0957300000009,10.817962000001,5.68599899999936,0.281126999999969
11.0411280000008,10.8173170000009,5.6313910000008,0.289432000000033
11.0130290000016,10.8003209999988,5.76461299999937,0.285859999999957
11.0475939999997,10.8915329999982,5.66566000000057,0.285143999999946
11.1060969999999,10.9668500000007,5.69116000000031,0.293591000000106
10.9047629999986,10.9434710000023,5.69206399999894,0.293480000000045
10.8937699999988,11.0176509999983,5.74688199999946,0.290745999999899
10.8636600000027,10.9886450000013,5.74453500000163,0.288612000000057
10.8630999999987,11.0154909999983,5.77023999999983,0.290344999999888
10.8481470000006,10.987336000002,5.74783199999911,0.286578000000191
10.8765139999996,11.1210949999986,5.73693099999946,0.291663999999855
10.8250200000002,11.0045109999992,5.67944800000078,0.282936999999947
10.8206439999994,10.9780050000008,5.75206699999944,0.285999000000174
10.8222139999998,11.0363890000008,5.73346400000082,0.287634000000025
10.7541390000006,10.995759999998,5.65907599999991,0.289570999999796
10.8601439999984,10.9913220000017,5.78662900000018,0.294062000000167
10.8863950000014,11.0478579999981,5.74435300000005,0.288884999999937
10.8011220000008,11.0009019999998,5.75306799999998,0.287845000000061
10.8763949999993,10.9790970000031,5.72058899999865,0.293325999999979
10.8747010000006,11.0809679999984,5.90842600000178,0.287290999999868
10.8886989999992,10.9807790000013,5.72900799999843,0.28381400000012
10.8765959999982,11.0428279999978,5.77066500000001,0.279031999999916
10.9691460000031,10.9104389999993,5.68444500000078,0.289727999999968
10.9536449999978,10.9976330000027,5.62195500000053,0.286886999999979
10.9846770000004,11.0168539999977,5.64338899999893,0.28700200000003
11.0108299999993,10.9968260000023,5.62863800000014,0.290355999999974
11.0682560000023,10.9702570000009,5.66075199999977,0.291645000000017
11.0089239999979,10.9047859999991,5.5970210000014,0.287551000000121
11.0898460000026,10.8878079999995,5.6323169999996,0.284457999999859
11.0323659999995,10.7719909999978,5.78413799999907,0.290482999999995
10.9613269999973,10.8979980000004,5.63002400000005,0.289371000000074
10.9783780000034,10.896939000002,5.70331100000112,0.283621999999923
11.0370019999973,10.8219250000002,5.67583999999988,0.28406700000005
11.0245480000012,10.7150399999991,5.67564899999888,0.277765000000045
11.0684709999987,10.8611840000012,5.67146099999991,0.278896999999915
11.0649010000016,10.8303409999971,5.73290300000008,0.284094000000096
11.0575219999992,10.7934750000022,5.64994300000035,0.299048999999968
11.0368110000018,10.8300449999988,5.63294400000086,0.280893000000106
11.0294639999993,10.7819100000015,5.72771599999942,0.28762299999994
11.0825379999987,10.7358619999977,5.74582000000009,0.286929999999984
11.0702420000016,10.9155750000027,5.71686399999999,0.281946000000062
11.0350230000004,10.8261700000003,5.75420699999995,0.286220999999841
10.957693999997,10.8184239999973,5.74452700000074,0.285522000000128
11.0813140000027,10.9058040000018,5.77689299999838,0.28476999999998
11.0308650000006,10.9503640000003,5.76423500000055,0.301171000000068
10.8998519999986,11.0374530000008,5.73211900000024,0.294193999999834
10.9438530000007,10.9080639999993,5.76909300000079,0.294264000000112
10.884184999999,10.9908749999995,5.71399399999973,0.280749000000014
10.8551679999982,11.0117009999994,5.74142299999949,0.294761999999992
10.841005000002,11.0414339999988,5.77941099999953,0.284542999999985
10.8799550000003,11.0383099999999,5.75994499999979,0.286734999999908
10.8083310000002,11.025912000001,5.76459600000089,0.29034200000001
10.8548329999976,11.021807000001,5.78597699999955,0.287949000000026
10.8748900000028,11.0042439999997,5.76348800000051,0.284941000000117
10.8829420000002,11.098320000001,5.79987699999947,0.290365999999949
10.7934619999978,10.971029999997,5.76442900000075,0.288330999999971
10.7819640000016,11.0447850000019,5.75290499999937,0.283128999999917
10.8612030000004,11.0378649999984,5.82753000000048,0.281604000000016
10.8551559999978,10.9247710000018,5.78594299999895,0.28403400000002
10.8447860000015,10.9714099999983,5.79764700000123,0.30653099999995
10.8290720000005,11.0043100000003,5.62537299999894,0.291609999999991
10.8160590000007,11.000049000002,5.65423100000044,0.279661000000033
10.9148499999974,10.9272319999982,5.63462199999958,0.276603000000023
10.7698049999999,10.920177,5.71362899999986,0.279451999999992
10.889607000001,10.9708140000002,5.74772000000121,0.285884000000124
11.0217699999994,10.9832300000016,5.68276100000003,0.283323999999993
10.9919300000001,10.9228279999988,5.69133399999919,0.312196999999969
10.9619789999997,10.825159,5.67520300000069,0.302625999999918
10.993902000002,10.801539,5.62878399999863,0.288733999999977
10.9095239999988,10.6673389999996,5.7179380000016,0.284728000000086
11.0375329999988,10.8464700000004,5.75185400000009,0.290385999999899
11.7255299999997,10.7886849999995,5.75115000000005,0.285108000000037
10.9759220000014,10.7753550000016,5.73557499999879,0.286964000000125
11.0803090000009,10.774938999999,5.78119999999944,0.283965999999964
11.0053019999978,10.8031330000013,5.70428800000082,0.280655000000024
10.9665010000026,10.8096719999994,5.76594599999953,0.286987999999837
11.0701850000005,10.7769540000008,5.72561599999972,0.293036000000029
11.0250129999986,10.8313709999966,5.74699700000019,0.283410000000003
11.8117889999994,10.8291570000001,5.70385800000076,0.287103000000116
11.1222669999988,10.8074090000009,5.74414699999943,0.281800999999859
11.027140000002,10.8059240000002,5.81742500000109,0.288919000000078
11.0521000000008,10.8112629999996,5.75845699999991,0.32832499999995
11.0750320000006,10.8156820000004,5.75066199999856,0.298762000000124
10.8960329999973,10.7729230000004,5.73367800000051,0.289130999999998
11.6836220000005,10.979127999999,5.72851900000023,0.286254999999983
10.8157910000009,10.9326470000015,5.70476199999939,0.290066999999908
10.8353260000004,10.9099849999984,5.79017400000157,0.29315100000008
10.8853930000005,11.0223570000016,5.68964099999903,0.289088999999876
10.8883509999978,10.8566729999984,5.69627500000024,0.286899000000176
10.8979300000028,10.9785790000024,5.69302500000049,0.296655999999984
11.5290769999992,10.9752489999992,5.73182199999974,0.290099000000055
10.8644559999993,10.9759520000007,5.80651299999954,0.285757999999987
10.7721459999993,10.9793759999993,5.65072400000099,0.287439999999833
10.8730240000004,10.9352179999987,5.61014699999942,0.286638000000039
10.7902069999982,10.97192,5.67478699999992,0.28387900000007
10.9254850000034,10.9693069999994,5.73059900000044,0.287411999999904
10.8580289999991,10.960282,5.80934100000013,0.29649100000006
10.8323710000004,10.9519880000007,5.820056999999,0.289653999999928
10.7601560000003,10.9241849999999,5.67260699999861,0.292930000000069
10.7885599999972,10.9828170000001,5.72641300000032,0.282241999999997
11.0566720000024,11.0344949999999,5.71096000000034,0.285806000000093
10.9992249999996,10.9850499999993,5.83228299999973,0.292495999999801
10.9685270000009,10.936611000001,5.81794600000285,0.281840000000102
10.8758049999997,10.9534769999991,5.86960499999986,0.280054999999948
11.0025459999997,11.0184840000002,5.74958199999674,0.292515000000094
11.033825999999,10.9940010000028,5.83114200000273,0.283964999999853
10.9913559999986,10.9961669999975,5.72490800000014,0.285031000000117
10.9661159999996,11.0088800000012,5.82012899999972,0.286992000000055
11.0739630000025,11.0496319999984,5.82259399999748,0.292749999999842
11.1083269999981,11.0403250000018,5.85704900000201,0.284705000000031
11.1180249999998,10.9211470000009,5.9027849999984,0.283734999999979
11.0345860000016,10.7496589999973,5.84814200000255,0.293626000000131
10.9914290000015,10.8721400000031,5.88557799999762,0.28756199999998
11.8415659999991,10.7078329999968,5.8421980000021,0.287147000000004
11.2029989999974,10.7519810000013,5.68263699999807,0.279432000000043
11.0697140000011,10.7512610000013,5.62500300000102,0.312351000000035
10.9990319999997,10.8615079999981,5.64734400000088,0.283919999999853
10.9082610000005,10.8068129999992,5.66002699999808,0.277819000000136
11.0248350000002,10.7805170000029,5.63352800000212,0.285258999999996
11.0670030000001,10.7798229999971,5.62876499999766,0.289804000000004
11.0178850000011,10.7403760000016,5.66383100000166,0.285630999999967
11.028628,10.7623740000017,5.59100799999942,0.283979999999929
10.9580260000002,10.8032869999988,5.6092349999999,0.284423000000061
11.300132999997,10.7592240000013,5.56671800000186,0.283469999999852
11.4842650000028,10.770371999999,5.68305999999939,0.290712000000212
10.8836109999975,10.7143599999981,5.70313199999873,0.289763999999877
10.9294550000013,10.9462249999997,5.73766800000158,0.291572999999971
10.8995470000009,10.905315,5.66253399999914,0.284857000000102
10.8032859999985,10.9287030000014,5.73267499999929,0.29433599999993
10.7949709999994,10.9534139999996,5.68541000000187,0.295847000000094
10.7972780000018,10.9429060000002,5.78529399999752,0.283028999999942
10.7689839999985,10.9357760000021,5.69162599999981,0.28741500000001
10.8445930000016,11.0108729999993,5.71789700000227,0.296677000000045
10.8492359999982,11.022563999999,5.76452599999902,0.295399999999972
10.8197720000026,11.0402680000007,5.76384300000063,0.287458999999899
10.7764470000002,10.9032499999994,5.72107099999994,0.289140000000089
10.8600239999978,11.0048139999999,5.69296399999803,0.28446299999996
10.8372220000019,10.9749269999993,5.73300800000288,0.287401999999929
10.8335310000002,10.9807610000025,5.76327299999684,0.28330300000016
10.811104999997,11.0000059999984,5.67758600000161,0.290115999999898
10.8821000000025,11.0426709999992,5.75411900000108,0.287464
10.8762999999999,11.0121729999992,5.75825299999997,0.287796000000071
10.8187340000004,11.0044450000023,5.74761299999955,0.286427000000003
10.7725250000003,10.9473379999981,5.754277,0.290064999999913
10.9860129999979,10.9596200000015,5.80734899999879,0.28692500000011
10.9136729999991,10.9394549999997,5.74841799999922,0.291909999999916
11.0538510000006,11.0113149999997,5.75996600000144,0.285703999999896
10.9975780000022,10.9987059999985,5.84889499999917,0.299930000000131
10.8200749999996,11.0112740000004,5.7651560000013,0.289086999999881
11.0586839999996,10.995006000001,5.75422299999991,0.292411000000129
11.0292469999986,10.9605499999998,5.74345900000117,0.286644999999908
11.1539809999995,10.9215430000004,5.77943099999902,0.29066499999999
11.008557000001,10.9916310000008,5.81687999999849,0.306594000000132
11.0493950000018,10.8744669999978,5.74152800000229,0.292849999999817
11.0449079999999,10.84908,5.7238159999979,0.296559000000116
11.1213009999992,10.882958000002,5.56323799999882,0.290379999999914
10.9678339999991,10.7781890000006,5.67696700000306,0.287025000000085
10.9941629999994,10.7301310000003,5.63662999999724,0.307111000000077
10.9938340000008,10.6889730000003,5.61100700000316,0.296391999999969
11.0344140000016,10.729296999998,5.64783499999976,0.285885999999891
11.0465729999996,10.7176990000007,5.73333699999785,0.286751999999979
10.9745550000007,10.7498430000014,5.65394600000218,0.285162000000128
11.0083749999976,10.7968909999981,5.72047399999792,0.291132999999945
11.0041129999991,10.781884,5.69280900000012,0.288160999999945
11.059279000001,10.7538520000016,5.68816000000152,0.290903999999955
11.0986159999993,10.8425139999999,5.74624599999879,0.291364000000158
10.9565780000012,10.783492999999,5.74814500000139,0.285818999999947
10.9955450000016,10.7987109999995,5.69116600000052,0.288436000000047
11.0370649999968,10.7920679999988,5.76459499999692,0.29717299999993
10.8727320000035,10.8025670000025,5.76152800000273,0.290790000000015
10.8512889999984,10.9203809999999,5.72295599999779,0.295364000000063
10.8357890000007,10.9277999999977,5.68684800000119,0.29083700000001
10.7245650000004,10.9584850000028,5.73621400000047,0.282353999999941
10.8321829999986,10.995723,5.80265999999756,0.282500000000027
10.7893990000011,10.9105939999972,5.76383100000021,0.285374999999931
10.8196239999997,10.8945990000029,5.68827400000009,0.283951999999999
10.7881989999987,11.0072639999999,5.71591700000135,0.288794000000053
10.8484639999988,11.0105859999967,5.76958300000115,0.288049999999885
10.8197910000017,11.0031190000009,5.67353000000003,0.287160000000085
10.8400829999991,10.9607260000012,5.80641900000046,0.289377000000059
10.8466160000025,10.9387739999984,5.80137599999944,0.287485999999944
10.8273029999982,10.9126109999997,5.7709509999986,0.290394000000106
10.8166820000006,10.9720379999999,5.69010899999921,0.289907999999969
10.845021000001,11.0236680000016,5.73107200000231,0.289297000000033
11.0048779999997,10.9635190000008,5.77693299999737,0.291618999999855
11.0526150000005,11.0138269999989,5.72778300000209,0.284276000000091
11.0172729999977,10.9214199999988,5.85521599999993,0.29762299999993
11.0527000000002,10.9799740000017,5.69592499999999,0.283478000000059
11.0097280000009,10.9847289999998,5.78020299999844,0.280630999999858
10.9742020000012,10.9429439999985,5.76339100000041,0.279032000000143
11.0386349999972,10.9701090000017,5.72725500000161,0.287644999999884
10.9819530000022,11.0155510000004,5.75896300000022,0.290261999999984
11.0418119999995,10.9553009999981,5.70265199999994,0.286796000000095
11.0955599999979,10.957365000002,5.69669599999906,0.291578999999956
11.0434700000005,10.9797949999993,5.72091999999975,0.290682999999945
11.0065600000016,10.9266849999985,5.73504200000025,0.289747000000034
11.0321509999994,11.008170000001,5.66061600000103,0.287304000000177
11.0493639999986,10.8976370000019,5.74974799999836,0.289018999999826
11.0347430000002,10.7520199999999,5.75690799999938,0.296084000000064
10.8989650000003,10.7580419999977,5.67501700000139,0.291541999999936
10.8051140000025,10.757028,5.74998699999924,0.291249999999991
10.9020299999975,10.7284070000023,5.69943200000125,0.29043999999999
10.8731670000016,10.7809529999977,5.70455999999831,0.292448000000149
10.7865129999991,10.7137199999997,5.7057390000009,0.287642999999889
10.8170470000005,10.684586000003,5.74177799999961,0.310944999999947
10.8078739999983,10.694400999997,5.76650800000061,0.288806000000022
10.8090040000025,10.6817170000031,5.73976599999878,0.288649000000078
10.8297719999973,10.7303779999966,5.7127130000008,0.292282000000114
10.8103190000002,10.7763680000025,5.78517099999954,0.289315999999872
10.8015460000024,10.7091849999997,5.7124189999995,0.288632000000007
10.8129779999981,10.6468669999995,5.7525220000025,0.293288000000075
10.9094040000018,10.7683179999985,5.74334699999963,0.307407999999896
10.9680399999997,10.7547110000014,5.76239499999792,0.299512999999934
10.8357829999986,10.7301059999991,5.7443459999995,0.287009000000126
10.7763169999998,10.7976120000021,5.81839800000307,0.287509999999884
10.7916570000016,10.7811449999972,5.75845199999821,0.288313000000016
10.7410779999991,10.8136720000002,5.7788330000003,0.285103000000163
10.7343650000003,10.8263530000004,5.76231099999859,0.289158999999927
10.9529540000003,10.8793609999993,5.75813700000072,0.285726999999952
10.9107110000004,10.8269740000032,5.73228999999992,0.285953999999947
10.9508299999979,10.9341179999974,5.77407800000219,0.28372800000011
11.0273710000001,10.9779520000011,5.74808899999698,0.288184999999885
11.0551420000011,10.9493330000005,5.7378970000027,0.28326600000014
11.0825389999991,10.917856,5.74373899999773,0.287869999999884
11.0469340000018,10.914969999998,5.83052700000189,0.287103000000116
11.0202299999983,10.8510569999999,5.685591999998,0.29041200000006
10.8424080000004,10.8661760000032,5.7435719999994,0.281271999999944
11.0133029999997,10.8330429999987,5.81520300000193,0.285024000000021
11.0020480000021,10.8937189999997,5.76744400000098,0.282159999999976
10.9992380000003,10.9102940000012,5.75989299999856,0.293220999999903
10.9948049999985,10.8432509999984,5.73558400000184,0.285345000000007
11.0211909999998,10.9443270000011,5.80584899999667,0.288497000000007
11.0090999999993,10.8639000000003,5.74611600000208,0.283889000000045
11.0322350000024,10.8696899999995,5.74679399999877,0.284509999999955
11.0468859999964,10.768462,5.75664099999995,0.32388600000013
10.9440539999996,10.8650600000001,5.72311000000263,0.293784999999843
10.9879540000038,10.808184999998,5.75071499999831,0.289601000000175
10.983024000001,10.7598980000002,5.75051000000167,0.29082399999993
10.9876000000004,10.6576650000025,5.77261299999736,0.291379000000006
11.034799999994,10.6581159999987,5.78338900000017,0.283901000000014
10.9670380000025,10.7421529999992,5.70084900000074,0.283472999999958
10.9634339999975,10.6970220000003,5.71439900000041,0.28414500000008
10.9752619999999,10.7514960000008,5.75135099999898,0.282823999999891
11.0356979999997,10.6529589999991,5.70652300000074,0.292844000000059
10.9506450000044,10.6983130000008,5.75993200000084,0.291561999999885
10.8648089999988,10.7638279999992,5.75474000000031,0.309882000000016
11.0702289999972,10.6839040000013,5.72156499999983,0.290725000000066
10.9326380000057,10.7362509999984,5.67776199999935,0.291934999999967
10.9850059999953,10.6851430000024,5.65509300000122,0.287512000000106
10.9539360000053,10.6950929999985,5.66860199999792,0.28789299999994
10.9352939999953,10.6932740000011,5.6739430000016,0.283568000000059
10.8881440000041,10.908023,5.7447460000003,0.283447999999908
10.7666399999944,10.8709999999992,5.72892700000011,0.285967000000028
10.7575610000058,10.8145870000008,5.73469599999953,0.281064000000015
10.768541999998,10.8327169999975,5.68330699999933,0.284468999999945
10.8495079999993,10.8147349999999,5.78847899999892,0.278939000000037
10.8025649999981,10.9317420000007,5.69045900000128,0.281111999999894
10.8416750000033,10.8446560000011,5.72903600000063,0.285224000000198
10.8774899999989,10.8442770000001,5.74254499999734,0.286016999999902
10.8532140000025,10.8528760000008,5.69943899999998,0.288137000000006
10.8493289999969,11.0199539999994,5.79355200000282,0.286630000000059
10.8674370000008,10.9498829999975,5.76765399999931,0.286026999999876
10.8201960000006,11.2556270000023,5.82467800000086,0.280809999999974
10.7400149999958,11.446523999999,5.7482949999976,0.288167000000158
10.7843680000005,11.9832319999987,5.77977800000008,0.286129999999957
10.785152000004,12.323338000002,5.77452400000038,0.287877999999864
10.9592120000016,12.3771379999998,5.72987600000124,0.290921000000026
11.0686149999965,12.605735000001,5.68019999999888,0.289604000000054
11.0370029999976,12.7035929999984,5.69058199999927,0.279762000000119
11.0279370000062,10.9125270000004,5.68224800000098,0.280326999999943
11.0367329999935,10.8400320000001,5.78742200000124,0.286110999999892
11.0076650000046,10.767530000001,5.69102999999814,0.286869000000024
10.9477980000011,10.8641309999985,5.62162700000044,0.282883000000083
10.978869999999,10.8362220000017,5.66409099999873,0.290443999999979
10.8568149999992,10.7574669999958,5.62384400000155,0.283374999999978
10.8366719999976,10.7586790000059,5.72268700000132,0.281281000000035
10.8558780000021,10.840277999996,5.71179199999824,0.284709999999905
10.7630110000027,10.7508359999993,5.70983500000148,0.284857999999986
10.876522999999,10.7858190000043,5.75520399999732,0.284576000000015
10.8941709999999,10.7478709999996,5.67929900000308,0.284286999999949
10.8894299999956,10.8509090000007,5.69325599999866,0.287388000000192
10.8589690000008,10.7317219999968,5.66934899999978,0.295436999999993
10.8611830000009,10.753899000003,5.72841999999946,0.293694999999843
10.9088080000001,10.7936669999981,5.75953500000105,0.285234000000173
10.8252900000007,10.7631879999972,5.68745800000033,0.28501899999992
10.9873609999995,10.7517580000058,5.75899700000082,0.29170299999987
11.0301330000002,10.9878709999975,5.72285699999702,0.286556000000019
11.0830829999977,11.0730309999999,5.6875280000022,0.286257000000205
10.9888830000054,11.0622230000008,5.71028300000035,0.293793999999934
11.0773249999984,11.3796199999997,5.68784699999742,0.298589999999876
11.0616609999997,11.9882119999966,5.75008600000001,0.293814000000111
11.1066050000009,11.0136950000015,5.70522400000118,0.287019999999984
11.0498939999961,11.0611649999992,5.75523199999952,0.288450999999895
11.1647010000015,11.1291610000044,5.81085800000074,0.300372000000152
11.1184369999974,11.0532429999948,5.72256600000037,0.288457999999991
11.0955200000026,10.9427460000006,5.72524400000111,0.281386999999995
11.1660049999991,11.1151140000002,5.80817099999695,0.286528999999973
11.1686479999989,11.1572369999994,5.78058000000237,0.28459399999997
10.9922379999989,11.0847199999989,5.74943699999858,0.283605999999963
11.0340680000008,11.0355170000039,5.78610900000058,0.299938000000111
10.9010290000006,11.0456300000005,5.79783400000088,0.290911999999935
10.8691780000008,11.0685709999962,5.81333599999925,0.294783999999936
10.8461640000023,11.0587730000043,5.84019999999873,0.285375000000158
10.9116680000006,10.9922839999999,5.81533300000228,0.284980999999789
10.814026,11.0039849999957,5.7597139999998,0.287889000000177
10.7991049999982,10.9396899999992,5.81321399999797,0.292087999999922
10.8800239999982,11.0559990000038,5.78364599999986,0.28473299999996
10.8767090000038,11.0136999999959,5.66165900000124,0.289220000000114
10.8347619999986,10.9562410000071,5.7788670000009,0.289698000000044
10.8708299999998,10.9925779999976,5.7541229999988,0.297219999999925
10.8357849999957,11.0289980000016,5.72125199999937,0.287716000000046
10.8272280000019,10.8428480000002,5.75497700000051,0.287812000000031
10.8041339999982,10.8178589999952,5.77604599999904,0.281053999999813
10.8939550000068,10.6858639999991,5.71426600000268,0.284313999999995
10.8817769999951,10.726376999999,5.7127049999981,0.293701000000056
10.8301760000031,10.7695090000052,5.75976400000218,0.286129999999957
10.9198959999994,10.7721170000004,5.72922499999913,0.280078000000003
10.7688789999956,10.7544159999961,5.77867599999809,0.283550999999989
10.7944000000061,10.7693340000042,5.72899400000097,0.290594000000056
10.7317349999939,10.7506509999948,5.70918700000038,0.283178000000134
10.7832140000028,10.6729520000008,5.75324099999852,0.289611999999806
10.7884400000039,10.7392250000048,5.71076800000083,0.288337000000183
10.7534439999945,10.7096879999954,5.75762799999939,0.286150999999791
10.7676839999986,10.7795010000045,5.68517200000133,0.282839000000195
10.7720650000047,10.7890019999977,5.73974699999962,0.286308999999846
10.7906179999991,10.8422500000015,5.74133000000074,0.28347900000017
10.8702279999998,10.756988000001,5.78904599999805,0.286395999999968
10.8735099999976,10.7508390000003,5.7813610000012,0.281121999999868
10.7895710000012,10.7569129999974,5.73443300000145,0.284427000000051
10.833418000002,10.7610720000011,5.82873199999813,0.284742999999935
10.8753819999984,10.8473349999986,5.73285500000202,0.297154000000091
10.9110770000043,10.8921160000027,5.81980199999816,0.291034000000082
10.9985759999981,10.7950569999957,5.75912199999948,0.287589999999909
11.0867690000014,11.0925750000024,5.78286300000036,0.277209000000084
10.9049709999963,11.0274419999987,5.72209400000065,0.285890999999992
10.8094330000022,11.0168810000032,5.8971789999996,0.280417999999827
10.9779409999974,11.7316169999976,5.67174399999931,0.280770000000075
11.0064839999977,12.3058460000029,5.63100000000122,0.281670000000076
10.9948050000021,12.658485999993,5.70461699999942,0.285080999999991
11.0021540000016,12.7177780000056,5.71715300000142,0.282823000000008
11.0010679999978,12.7344229999944,5.72673600000053,0.28772099999992
11.0899270000009,12.8705770000015,5.6585559999985,0.288686000000098
10.9098090000043,12.8038830000005,5.65853200000129,0.284032000000025
10.9672439999995,12.8753880000004,5.75002299999687,0.284734999999955
10.8834999999963,12.8793799999985,5.71057500000097,0.296002999999928
10.9390510000012,12.8951260000031,5.68273100000079,0.28450799999996
10.9541679999966,12.8816999999981,5.69711699999971,0.282317000000148
10.9454390000028,12.9272350000028,5.74317299999893,0.285856999999851
11.0528390000036,12.8864790000007,5.71573900000294,0.278232000000116
11.0789259999947,11.0784070000009,5.73909599999752,0.284537
11.1030510000055,11.0873199999987,5.70389699999942,0.297051999999894
11.0737149999986,11.1009709999998,5.74013399999967,0.277213999999958
11.0880039999975,11.038102999999,5.70634100000098,0.27722400000016
11.103667000003,11.0376160000014,5.68573499999911,0.286221999999952
11.0437610000008,10.9300899999944,5.76550100000168,0.289416000000074
11.0040119999976,10.8850130000064,5.71789599999829,0.287037999999939
11.0902720000013,10.8186919999935,5.72911600000225,0.287438000000066
10.9738670000006,10.7326770000072,5.68397800000093,0.28764000000001
10.8275099999955,10.6959379999971,5.68689799999993,0.293522999999823
10.9035010000007,10.7453669999959,5.69292799999675,0.297134000000142
10.8385590000034,10.7717929999999,5.76941100000113,0.284897999999885
11.0062550000002,10.8069700000051,5.79031600000235,0.286679000000049
11.0205490000008,10.8999120000008,5.72888799999782,0.282077999999956
10.9948289999957,10.9095649999945,5.84433500000159,0.286902000000055
10.9201470000044,11.0254720000012,5.82632399999784,0.276841999999988
10.891008999999,11.6019440000018,5.72264300000097,0.290287000000035
10.7835449999984,12.063012999999,5.7097990000002,0.282678000000033
10.8720319999993,12.2149270000009,5.79831199999899,0.287916999999879
10.783663000002,12.4922490000026,5.82145800000217,0.28783199999998
10.8495049999983,12.4152819999945,5.75880099999995,0.293313000000126
11.0123850000018,12.5906060000052,5.77140199999849,0.288544999999885
10.9774319999997,12.6542859999972,5.77819900000031,0.291083000000071
11.0275409999958,12.6758219999974,5.65070700000069,0.288579000000027
10.9655200000052,12.8278600000049,5.80117600000085,0.288907999999992
11.052413999998,12.8176410000015,5.71925499999998,0.291144999999915
10.9030249999996,12.7268399999957,5.75379199999952,0.290449999999964
11.0264360000001,12.6299870000003,5.59862099999737,0.300955000000158
10.9862680000006,12.8464789999998,5.74281400000109,0.285672999999861
10.9966579999964,12.917257000001,5.73497900000075,0.291185000000041
10.9730220000056,12.8130969999984,5.7242499999993,0.286585000000059
11.0313229999956,12.9538600000014,5.72009400000024,0.297788999999966
11.0745509999979,13.0099719999998,5.69501200000013,0.290809999999965
11.0277150000038,13.0145110000012,5.69089800000074,0.293728999999985
11.0165629999974,12.9680739999967,5.68804000000091,0.288422000000082
10.8780170000027,14.2247510000016,5.70183499999985,0.278352999999925
10.9189560000013,15.1157129999992,5.71885099999781,0.29064500000004
10.8555909999995,15.0518620000003,5.69857300000149,0.28411200000005
10.8204069999992,15.302724000001,5.72148699999889,0.286822000000029
10.7739470000015,15.1589050000039,5.73854199999914,0.286599999999908
10.7630559999961,15.0982199999999,5.82036599999992,0.288602999999966
10.7413410000008,15.2226319999972,5.72327100000257,0.295209999999997
10.8136250000025,15.3715400000001,5.8636669999978,0.291306000000077
10.7954079999981,15.5470740000019,5.61757299999954,0.294853999999987
10.7788839999994,16.0892099999983,5.80821300000025,0.288949000000002
10.8628170000011,16.0326609999975,5.74518399999943,0.281240000000025
10.8009579999998,15.7937880000027,5.67004500000257,0.284994999999981
10.7741569999998,16.1650230000014,5.8263569999981,0.282386999999972
10.7593049999996,16.1381009999968,5.60559099999955,0.285503000000062
10.8509320000012,15.9722550000006,5.65350300000136,0.289899999999989
10.7940830000007,15.9793680000002,5.66978200000085,0.292684999999892
10.7895749999952,15.8747139999978,5.65203900000051,0.300364000000172
10.9262240000025,15.9486800000013,5.73086599999806,0.30679699999996
11.0464340000035,15.8596160000016,5.61996400000135,0.286993999999822
11.0255029999971,15.798904999996,5.84164400000009,0.289859000000206
10.9452620000011,15.911804000003,5.69798399999854,0.284537999999884
11.051188999998,15.9292490000007,5.77444900000046,0.286515000000009
10.9908350000042,15.8067700000029,5.68818300000203,0.289224999999988
10.9984079999995,16.0363709999947,5.76253999999972,0.287661999999955
10.9781149999981,15.7935839999991,5.69658100000015,0.288862999999992
11.0622559999974,15.9017830000012,5.65766599999915,0.298279000000093
11.0559460000004,15.8339879999985,5.77294899999833,0.293693999999959
11.050138999999,15.9267990000008,5.72887300000002,0.295896000000084
10.9759640000048,15.8328299999994,5.7510000000002,0.293108999999959
11.0342299999975,15.9222800000061,5.70285100000183,0.294261000000006
10.9428879999978,16.0789689999947,5.73522500000036,0.286170999999968
10.8966450000007,16.1424560000014,5.6890089999979,0.289845000000014
10.8063980000006,15.8279550000007,5.74255099999937,0.285272999999961
10.8601060000001,16.0805560000008,5.71701899999971,0.288647000000083
10.7910110000012,16.0889079999979,5.72612300000037,0.29406999999992
10.8393670000005,16.1557040000043,5.79123199999958,0.296616000000085
10.8193249999968,15.9295619999975,5.76471800000218,0.279047999999875
10.7236130000019,16.0476869999984,5.78497000000061,0.290989000000081
10.755640000003,15.8804270000037,5.73658299999806,0.28726400000005
10.8508289999954,16.0631159999975,5.77095199999894,0.283296999999948
10.8624290000007,15.9955580000023,5.73862500000178,0.293513000000075
10.7807270000048,15.9830759999968,5.86215699999957,0.289181999999983
10.8165129999979,15.9884190000012,5.78939700000046,0.300674999999956
10.7841530000005,16.0998699999982,5.76725499999884,0.287391000000071
10.7992259999955,15.9929370000027,5.89316500000132,0.294230999999854
10.8316450000057,16.1300009999977,5.80429699999877,0.287589000000025
10.8545610000001,16.1614740000005,5.81997500000216,0.285800999999992
10.8323759999985,15.9190109999981,5.78968199999872,0.287095000000136
10.8366459999961,15.9106500000053,5.6339939999998,0.289847999999893
10.9239670000024,16.0619599999991,5.67909900000086,0.293087999999898
10.9084040000016,16.0027459999983,5.7190300000002,0.292887000000064
10.9734929999977,16.0803959999976,5.67330700000093,0.289453999999978
10.8369380000004,16.0638150000013,5.71225799999957,0.291146000000026
11.0410679999986,15.9671620000008,5.76421800000026,0.289275999999973
11.0339890000032,16.0336390000011,5.6866549999977,0.287094000000025
11.0028979999988,15.7755199999956,5.7066670000022,0.290275999999949
10.9698169999974,15.9182380000057,5.67815100000007,0.287810000000036
10.9818890000024,15.7977820000015,5.76331799999753,0.280650000000151
11.0303760000024,15.8517629999988,5.65593400000216,0.293203999999832
10.9518559999997,15.7862380000006,5.69678899999781,0.286156000000119
10.956210999997,15.9034150000007,5.7334179999998,0.282901000000038
10.9822429999986,15.7263929999972,5.77302700000291,0.285212000000001
10.9612000000052,15.859534999996,5.72088299999814,0.28426300000001
11.0260819999967,15.877075000004,5.80205800000113,0.280810999999858
10.9178759999995,15.7851819999996,5.69345899999826,0.285788000000139
11.0347360000014,15.8665980000005,5.6985330000025,0.28861199999983
11.005849000001,15.6880239999955,5.80947799999922,0.29649500000005
11.0207399999999,15.6276430000071,5.7170870000009,0.290344000000005
10.9859219999998,15.753681999995,5.76748499999667,0.286591000000044
11.1000779999958,15.6260110000003,5.64693400000033,0.284570000000031
10.9683399999994,15.575042000004,5.75819500000216,0.288309000000027
10.9483980000005,15.5872369999997,5.83153699999821,0.285341999999901
10.9629140000034,15.733395999996,5.82279299999936,0.279878999999937
10.9527349999989,15.8533670000033,5.75232300000062,0.282215000000178
11.0215559999997,15.7959520000004,5.82320600000094,0.280854999999974
10.9245670000018,16.0333909999972,5.70601800000077,0.282085999999936
10.7940039999958,15.8508199999997,5.76613699999871,0.288698000000068
10.8721300000034,15.961129000003,5.73756800000046,0.285963999999922
10.7796650000018,15.9754089999988,5.83164300000135,0.289485000000013
10.7547599999962,15.9424660000004,5.778538999999,0.284648999999945
10.8502149999986,15.8927580000018,5.75646299999789,0.293149000000085
10.7729790000012,15.9549189999962,5.72266800000216,0.2849369999999
10.791041000004,16.064409999999,5.71997199999896,0.290664000000106
10.7775809999948,16.0701990000016,5.88487600000008,0.289860999999974
10.8179600000003,16.0481100000034,5.78151799999978,0.29133899999988
10.7743830000036,15.9128429999982,5.80881600000066,0.283876000000191
10.777442999999,15.883934999998,5.74555600000167,0.288302999999814
10.7406439999977,15.9044199999989,5.69440799999938,0.279611000000159
10.7855590000036,16.2289270000038,5.65802699999767,0.299835999999914
10.8058669999955,16.2960889999958,5.73921600000176,0.306732000000011
10.823473000004,15.8878320000003,5.72022199999992,0.292464000000109
10.8207089999996,15.8756890000004,5.72639699999854,0.293961999999965
10.8056900000011,16.0142530000012,5.75525100000232,0.289256000000023
10.8850390000007,16.2427180000013,5.68356999999742,0.286985999999843
10.7881280000001,16.0973789999989,5.80155200000081,0.286605000000009
10.9304059999995,16.0009829999981,5.76906000000236,0.286962000000131
10.9663450000007,15.7209290000028,5.71095299999797,0.289213000000018
10.9033500000005,15.8693619999976,5.70668899999873,0.292735999999877
11.0391419999942,12.659219000001,5.67290200000207,0.284657000000152
11.035613,10.903026,5.73690499999793,0.286537999999837
10.9783180000013,10.9384090000021,5.69455999999991,0.28719000000001
10.9327330000015,11.1182550000012,5.75267400000303,0.284411000000091
11.0423850000006,12.7055739999996,5.76262199999837,0.282997000000023
11.0266609999962,12.8430709999957,5.75018199999977,0.284030999999914
10.9239630000011,14.0047689999992,5.70680999999968,0.289794000000029
11.0242209999997,14.1836620000031,5.79083100000207,0.295462999999927
10.9749950000041,14.655571999996,5.83719199999905,0.289968000000044
10.9516650000005,15.4150860000009,5.7703900000015,0.288364000000001
11.011212999998,15.8362500000003,5.82968699999765,0.282462000000123
11.0160959999994,15.9091939999998,5.83692299999893,0.282960999999887
11.0481639999998,15.9327030000059,5.72567800000252,0.286016000000018
11.0039539999998,15.9547989999992,5.75420599999779,0.285910000000058
10.9046660000022,16.0899910000007,5.76427400000102,0.285502999999835
11.0598620000019,15.9381639999992,5.75077800000145,0.284558000000061
11.0703719999947,15.9849409999952,5.61490799999956,0.285480000000007
11.0494160000017,15.9466539999994,5.66167700000005,0.284535000000005
11.0079679999981,15.6886120000054,5.67105099999753,0.291253999999981
11.0344330000007,15.6810110000006,5.70577600000252,0.299019999999928
11.0441460000002,15.7259829999966,5.67783299999792,0.28634100000022
10.8989310000034,15.7734710000004,5.72807699999976,0.281103999999914
10.8530279999977,15.8076559999972,5.75298200000179,0.280234999999948
10.8450650000013,15.8193070000052,5.70149099999981,0.278960999999981
10.7814579999977,15.7130429999961,5.75117999999929,0.282233000000133
10.7779880000016,15.6876850000044,5.69348100000207,0.284952999999859
10.870842999997,15.6102369999935,5.75952899999902,0.295540999999957
10.7759920000026,15.5096320000011,5.69959499999823,0.290801000000101
10.7427049999969,15.5985100000034,5.72462100000121,0.285685000000058
10.759441000002,15.6714930000016,5.69659300000058,0.285007999999834
10.8244709999999,15.8774089999933,5.7186589999983,0.284692000000177
10.7909220000001,15.6376690000034,5.73475500000131,0.281078999999863
10.7826750000022,15.5510189999986,5.77428199999849,0.285011000000168
10.7965390000027,15.5757070000036,5.71732700000211,0.285453999999845
10.8293149999954,15.6614879999979,5.72720099999788,0.282744000000093
10.7564170000041,15.5685509999967,5.69299800000226,0.285435000000007
10.8382549999951,15.6052479999998,5.66990099999748,0.283212000000049
10.8180839999986,15.5701190000036,5.79706900000019,0.287385999999969
10.8070960000041,15.5578959999984,5.81046300000162,0.28749700000003
10.9201150000008,15.8216780000002,5.75641399999949,0.290234999999939
10.9356859999971,15.6022490000032,5.75382700000046,0.287049000000025
10.9651220000014,15.6591349999944,5.7269610000003,0.286775000000034
10.9681070000006,15.6825300000055,5.76134900000034,0.28752899999995
10.9261189999961,15.7677659999972,5.81455899999855,0.29400499999997
11.0186070000054,15.6989230000036,5.7415089999995,0.293773999999985
11.0414279999968,12.8260489999957,5.79407999999967,0.293691000000081
10.9565619999994,11.0616799999989,5.74563500000295,0.292046999999911
10.928657000004,12.194184,5.61850599999889,0.290132999999969
11.0305539999972,11.0736890000044,5.68147999999928,0.285309999999981
10.9453100000028,11.1006760000018,5.69913400000223,0.295208000000002
10.9235279999994,11.0581299999976,5.67410999999993,0.289684999999963
10.9217209999988,11.0864309999961,5.69245599999704,0.284126000000015
10.9044510000022,11.0896950000024,5.64198899999974,0.294195000000173
10.966757999995,10.8681310000029,5.72486200000276,0.294750999999906
10.9985050000032,11.1042699999962,5.69434600000022,0.301821000000018
10.9897700000001,11.1481580000036,5.63346699999965,0.29098799999997
10.9385390000025,11.1143169999996,5.69277499999953,0.288328999999976
10.9307189999963,11.0442379999949,5.6768919999995,0.294247999999925
10.9168120000031,11.0672320000012,5.72082800000135,0.281249000000116
11.0177979999935,11.1189320000049,5.67973699999857,0.291821000000027
10.9482410000055,11.0560209999967,5.80501300000105,0.289046999999982
10.9516299999959,11.0669740000012,5.75655099999858,0.287931999999955
10.9529110000003,11.058527000001,5.77997600000162,0.292153999999982
10.9580219999989,11.1053309999988,5.7582739999998,0.281981000000087
10.8073990000048,11.1411169999992,5.79135300000053,0.279553999999962
10.7526769999968,11.0333519999986,5.73295399999915,0.28427099999999
10.8689220000015,11.0037559999982,5.70511799999804,0.279682999999977
10.8236810000017,10.9593660000028,5.68015899999955,0.283433000000059
10.7762839999996,11.0608500000017,5.73029099999985,0.283488999999918
10.8919749999986,10.9100429999962,5.76589400000012,0.281499000000167
10.8725059999997,10.860446000006,5.80599799999982,0.286859999999933
10.8808140000037,10.7526279999947,5.74882700000308,0.296063999999888
10.8676589999959,10.8982309999992,5.7610769999992,0.293456000000106
10.8396960000027,10.8150979999991,5.75635799999873,0.285693000000038
10.8148689999944,10.7959630000041,5.96923600000082,0.287593000000015
10.7994460000045,10.868435999997,5.83968699999969,0.28469199999995
10.8394310000003,10.8458339999997,5.81140099999902,0.284613000000036
10.8953489999985,10.8908010000014,5.68602100000135,0.283195999999862
10.7959709999996,10.9003630000007,5.64994500000103,0.289821000000074
10.9141070000042,10.8749719999978,5.65448800000013,0.287890999999945
10.9196439999942,10.894269000004,5.70067399999971,0.284004000000095
10.8637579999995,10.8505640000003,5.65450799999962,0.285762999999861
10.7844069999992,10.8322159999952,5.66311099999803,0.286942000000181
10.8910840000026,10.860772,5.59251700000095,0.292619999999943
10.8613180000029,10.9461260000026,5.71206800000073,0.294039999999995
10.9054350000006,10.9018629999991,5.67834500000026,0.287098000000015
10.8731399999961,10.8148870000005,5.68538600000102,0.284390999999914
10.9103460000042,10.9932640000043,5.70950299999822,0.286747999999989
10.8580839999995,10.9569839999967,5.64717200000086,0.285227999999961
10.8168839999998,11.0825059999988,5.67796799999996,0.291193000000021
10.7041689999969,10.9312399999981,5.69569200000115,0.308461999999963
10.7614099999992,10.9199470000021,5.70815899999798,0.293965000000071
10.8223770000041,10.8414180000036,5.75414300000193,0.289142000000083
10.8242889999965,10.897907999999,5.72167499999705,0.288462999999865
10.8297650000022,10.9855309999984,5.69369400000141,0.285386000000017
10.8278659999996,10.9699770000007,5.73294000000169,0.290912000000162
10.7730069999961,10.941813999998,5.8487529999984,0.289566999999806
10.8190010000035,10.9118210000015,5.71785299999829,0.291206999999986
10.690588999998,10.8927299999996,5.8234080000002,0.290192000000161
10.733322,10.8956370000014,5.78663100000267,0.286149999999907
10.7513590000017,10.8658989999967,5.74692999999752,0.284837000000152
10.8306060000032,10.9041270000016,5.88124800000151,0.28505599999994
10.8194869999934,10.9293079999989,5.75244000000021,0.284830000000056
10.8685580000019,10.7645679999987,5.7610480000003,0.293267999999898
10.9668099999981,10.793540000006,5.7509859999991,0.286624999999958
10.9896240000016,10.8811089999945,5.73688100000072,0.284697000000051
10.9837440000047,10.7658819999997,5.63616800000091,0.279285999999956
10.9196699999957,10.7987580000045,5.64829999999711,0.297413000000006
11.0313079999978,10.8249649999998,5.61917499999981,0.286440999999968
10.9877710000001,10.8394990000015,5.65138500000103,0.288401000000022
10.9809440000026,10.8232879999996,5.72701500000039,0.287485000000061
10.975741000002,10.822153000001,5.65525500000149,0.283318999999892
10.9684369999959,10.7913199999966,5.66070899999977,0.285589000000073
10.9825830000045,10.8781040000031,5.61621199999718,0.285728000000063
10.9938069999989,10.8604819999964,5.6219740000015,0.286536999999953
10.9632290000009,10.8556339999996,5.7006939999992,0.284400999999889
11.0552709999974,10.8639820000026,5.65580600000249,0.283203000000185
10.994792999998,10.9324839999972,5.76159499999994,0.291557999999895
10.9832240000032,10.9296059999979,5.7472549999984,0.288105000000087
10.9435809999995,10.857938000001,5.69563700000072,0.287274000000025
10.9201450000037,11.0147870000001,5.66148699999758,0.281881999999996
10.7892609999981,11.0220620000036,5.69261600000027,0.281168999999863
10.8768559999953,11.1238289999965,5.67255000000296,0.282175000000052
11.1125300000058,11.1069820000048,5.71204599999692,0.300948999999946
11.0280480000001,11.0804519999947,5.70469300000332,0.296113999999989
10.832862999996,11.0519170000043,5.72070699999676,0.297502000000122
10.8170929999978,10.9664469999989,5.73763099999996,0.291528999999855
10.8644050000003,11.119286000001,5.72946200000297,0.28707600000007
10.858908000002,11.1018970000005,5.8297679999996,0.290974000000006
10.8331990000006,11.0971549999958,5.74644500000068,0.285149000000047
10.8307879999993,10.988953,5.73611099999835,0.292126999999937
10.8579680000039,10.9651920000033,5.75332200000048,0.291752999999972
10.7794349999967,10.8420160000023,5.73418500000116,0.302724000000126
10.7972200000004,10.8559269999969,5.75176499999725,0.2911059999999
10.8377669999973,10.8802579999974,5.74345399999947,0.287702999999965
10.9159530000034,10.8864420000027,5.74186100000225,0.291681000000153
10.9389450000017,10.8106019999977,5.76792299999943,0.294737999999825
10.9370740000013,10.8689680000025,5.75594099999944,0.294225999999981
10.9018450000003,10.7516620000024,5.82775899999979,0.28734600000007
10.7883349999975,10.8289119999972,5.81696300000112,0.289907000000085
10.7753329999978,10.8304369999969,5.76723299999867,0.287947000000031
10.8568050000031,10.8220590000055,5.7869869999995,0.291218999999955
10.9284609999959,10.8800479999991,5.72342600000047,0.291257999999971
10.8425520000019,10.8525749999972,5.66845000000103,0.284478999999919
10.775751000001,10.9550149999995,5.67066899999918,0.291238000000021
10.8270310000007,10.8823180000036,5.6418760000015,0.285626999999977
10.8035049999962,10.7838379999957,5.61555600000065,0.287660000000187
10.8263980000047,10.8271660000028,5.74003599999924,0.282529999999952
10.9452789999996,10.8622909999976,5.64004099999875,0.28182599999991
10.8514739999955,10.7453070000047,5.71422800000073,0.290735000000041
10.8459150000053,10.7727469999954,5.69084099999964,0.282089000000042
10.8369859999948,10.8454209999982,5.73773499999879,0.29119999999989
10.8019229999991,10.9574790000042,5.74855700000262,0.302669000000151
10.8218710000001,10.9928389999986,5.67345999999816,0.296319999999923
10.7747440000021,11.0106109999979,5.70028499999898,0.285094999999956
10.7653750000027,11.0945550000033,5.68299800000023,0.289674999999988
10.729502999995,10.8898069999996,5.6908199999998,0.291856999999936
10.8590880000047,10.9273949999988,5.74271700000099,0.294084999999995
10.9192600000024,11.0268230000001,5.75226300000213,0.289545000000089
10.8400320000001,11.1142980000004,5.69442899999922,0.285984000000099
10.8617209999938,11.0653299999976,5.69136599999911,0.298905999999988
10.7852669999993,11.0164850000001,5.74323200000072,0.308157999999821
10.8164700000052,11.0347810000021,5.65224599999783,0.282573000000184
10.850437000001,11.0713160000014,5.79025499999989,0.28149099999996
10.7160000000003,11.0051789999998,5.72248800000307,0.28718200000003
10.8253559999939,11.0256460000019,5.68597099999897,0.283034000000043
10.8075620000018,11.0264899999966,5.71456599999874,0.288387999999941
10.8185260000027,10.9563229999985,5.72926400000142,0.292343999999957
10.8170979999995,11.0085220000037,5.76648800000112,0.293449999999893
10.8800029999984,11.018888999999,5.72730899999806,0.291884000000209
10.8531240000011,10.989585000003,5.78957599999922,0.289097999999967
10.9277809999985,11.0784469999999,5.76311999999962,0.283505999999988
10.9123719999989,10.9740049999964,5.77652700000181,0.289354999999887
10.8650019999986,10.8805290000018,5.78018000000156,0.284938000000011
10.7806190000047,10.7491210000007,5.77605799999947,0.284378999999944
10.9876680000016,10.8245849999948,5.67599299999711,0.290014000000156
10.9548429999995,10.7666610000015,5.61145600000236,0.282138000000032
10.9977419999996,10.8283119999978,5.69116600000052,0.287292999999863
11.0396540000002,10.8508390000061,5.61369699999705,0.289498999999978
10.9907909999965,10.7871339999983,5.72097700000086,0.287588000000142
10.9235570000019,10.8049519999986,5.6615950000014,0.28765599999997
10.9233079999976,10.7821530000001,5.61049199999979,0.283607999999958
11.0659270000033,10.8800009999977,5.62386400000105,0.294900999999982
10.8433000000005,10.9219589999993,5.68816399999923,0.285296000000017
10.834471999995,10.8303710000037,5.69654499999888,0.291242999999895
10.8569560000033,10.8750969999965,5.75154000000111,0.286783000000014
10.7603890000028,10.8378360000061,5.65414500000043,0.29965500000003
10.7312009999951,10.8394719999997,5.74201399999947,0.301114000000098
10.7127110000001,10.8092319999996,5.64829800000007,0.293740999999955
10.7541850000052,10.8962869999959,5.72984799999904,0.283055000000104
10.817200999998,10.8513940000048,5.68630299999859,0.289400999999998
10.7641579999981,10.9822700000004,5.67341800000213,0.283331999999973
10.8289270000023,11.1245909999998,5.71822799999791,0.297178000000031
10.8476230000015,11.1129129999972,5.71354300000166,0.287014999999883
10.759435999993,10.9866439999969,5.68727900000158,0.306794999999966
10.7965050000057,11.0701160000026,5.7040479999996,0.293427000000065
10.7838960000008,11.0114109999995,5.71120899999733,0.298170999999911
10.8134659999996,11.1328790000043,5.71454700000322,0.298461000000088
10.7631059999985,11.0325249999951,5.77991399999883,0.29653600000006
10.7438399999955,11.0283600000039,5.75673399999869,0.293265000000019
10.8767090000038,11.0645609999992,5.79587200000242,0.302505999999994
10.8195990000022,11.1299079999953,5.78686000000016,0.273131999999805
10.7849309999947,10.9867580000064,5.72632299999896,0.28110700000002
10.9805059999999,11.0310829999944,5.74263199999768,0.285240000000158
11.0311020000008,10.956005,5.70119100000011,0.285871000000043
11.0395019999996,11.094219999999,5.84661100000085,0.286839999999984
10.8877930000017,11.0673190000016,5.74324799999886,0.284603999999945
10.8334620000023,10.9873100000041,5.7754700000005,0.278882999999951
10.8720079999985,11.0011009999944,5.72839000000022,0.283683999999994
10.9163110000009,10.8579120000068,5.77554000000237,0.282633999999916
10.8418929999971,10.9265399999931,5.83792399999948,0.277397000000065
10.8866590000034,10.8778310000052,5.80010599999878,0.287093000000141
10.9299150000006,10.8651600000012,5.7090160000007,0.288143999999875
10.8152760000012,10.7787519999983,5.6914050000014,0.295074999999997
10.8788889999996,10.8242849999951,5.76224099999672,0.290539000000081
10.9305039999963,10.830845000004,5.74649800000043,0.286382999999887
10.8530020000035,10.892104999999,5.73357600000236,0.286295999999993
10.8155159999951,10.8503039999996,5.76549700000032,0.291793000000098
10.8391980000015,10.8439690000014,5.72926299999745,0.285587999999962
10.851794000002,10.8240129999976,5.80112600000211,0.292965000000095
10.7323959999994,10.9128190000047,5.6584589999984,0.284006999999974
10.8394249999983,10.8996279999992,5.72487000000183,0.285464000000047
10.7899550000002,10.7851269999956,5.65870599999835,0.287012999999888
10.782898999998,10.8488180000058,5.78181300000142,0.28985200000011
10.8903510000018,10.841588999996,5.73828899999717,0.294734999999946
10.8846550000017,10.8293239999985,5.70111300000281,0.287965999999869
10.8555899999992,10.8341060000021,5.77436400000079,0.295094000000063
10.8776829999988,10.8629129999972,5.7398469999971,0.289841000000024
10.8910010000036,11.0128920000061,5.7554560000026,0.294462000000067
10.8859159999993,11.0355389999968,5.71276599999692,0.292909999999893
10.7909419999996,11.0616359999985,5.70691700000316,0.293552000000091
10.7545249999966,11.0756959999999,5.74901999999929,0.293181000000004
10.8387240000011,10.9811550000013,5.72327199999927,0.295450999999957
10.8167470000044,11.0222910000011,5.75582199999917,0.288737999999967
10.8072189999948,10.9320709999956,5.78649500000029,0.288673999999901
10.9531849999985,11.1253590000051,5.79441900000165,0.29338800000005
11.0028380000003,11.0704289999994,5.81191499999841,0.294934000000012
10.8427110000048,11.0180659999969,5.69731500000125,0.285237999999936
10.8012259999959,11.0775100000028,5.77102999999988,0.298261000000139
10.8224890000056,11.0677339999966,5.75601800000004,0.286331999999902
10.8633809999956,11.115558000005,5.71143799999845,0.282570999999962
11.0179330000028,11.0838699999949,5.75621600000159,0.284863000000087
11.0817190000016,10.8616700000057,5.7353129999974,0.283173000000033
10.9391159999941,10.8994049999965,5.75016300000061,0.28832199999988
10.8429920000053,10.8577280000027,5.7904469999994,0.290922000000137
10.8770929999955,10.7705989999959,5.72185500000342,0.289127000000008
10.8290390000038,10.8842770000047,5.78351199999815,0.28394000000003
10.794256000001,10.8230139999941,5.7221040000004,0.292960999999877
10.8572239999994,10.7978810000059,5.73236600000018,0.286101000000144
10.7898849999983,10.8278419999988,5.74872599999799,0.292265999999927
10.8081569999995,10.9022990000012,5.74281400000109,0.288342999999941
10.7918110000028,10.8261979999952,5.74197600000116,0.285088000000087
10.6868509999986,10.8108740000025,5.74563499999931,0.301216999999951
10.836335,10.8833979999981,5.72478499999852,0.293124999999918
10.8368579999951,10.8614369999996,5.73951099999977,0.288275000000112
10.8145520000035,10.787728000003,5.74975500000073,0.285564999999906
10.8623720000032,10.9235389999958,5.76037800000267,0.288528000000042
10.7962329999937,10.8380560000005,5.7039859999968,0.287675999999919
10.8023210000028,10.8649060000025,5.76302000000214,0.285960000000159
10.7989559999987,10.8824529999983,5.7297350000008,0.280729999999949
10.8053960000034,10.8957179999998,5.78393399999914,0.283670999999913
10.8335739999966,10.9983920000013,5.68266600000061,0.29064900000003
10.7487820000024,11.0477299999984,5.75192199999947,0.294062000000167
10.7890819999957,11.0198750000054,5.7050390000004,0.289734999999837
10.8573840000026,11.1618389999931,5.73709199999939,0.288137000000006
10.7864820000032,11.088036000001,5.71761699999843,0.288033000000041
10.8559969999988,11.0698420000044,5.7648420000005,0.295798000000104
10.9645919999966,11.0314539999963,5.77466500000082,0.297716999999921
10.9630680000046,11.0272680000053,5.71839900000123,0.28415700000005
10.9140169999955,11.090317999995,5.74560399999973,0.284983000000011
10.9581050000052,11.0496120000025,5.68266899999799,0.289554999999837
10.9970199999952,11.0158220000012,5.70591000000059,0.287499000000025
10.9570569999996,10.9776649999985,5.73147099999915,0.288635999999997
11.0077230000024,11.0317379999979,5.77358300000196,0.296182000000044
11.0169749999986,11.0138179999994,5.69939800000066,0.293488000000025
10.951774000001,10.9971369999985,5.71982500000013,0.298778000000084
10.9374160000007,11.0430680000063,5.77263200000016,0.290977999999996
10.9439029999994,11.0221019999954,5.68250099999932,0.292686999999887
10.9731109999993,11.0614580000038,5.8151770000004,0.296158000000105
10.9297310000038,11.0507199999993,5.8127859999986,0.291991999999937
10.9737819999937,11.0318049999987,5.75297000000137,0.29763099999991
11.0192160000006,11.0183519999991,5.81496799999877,0.289183000000094
10.9342140000008,11.0482570000022,5.76191900000049,0.285486999999875
11.0371530000048,11.0576999999976,5.8216829999983,0.292791000000079
10.9308209999945,11.0108170000021,5.73126400000183,0.282832999999982
11.0247850000014,11.1013170000006,5.78668299999845,0.28442199999995
10.9746940000041,10.9478369999997,5.71980099999928,0.280306999999993
11.022775999998,10.8934349999981,5.81177000000025,0.285234000000173
10.9879199999996,10.7776410000006,5.73596200000247,0.293199999999842
10.9073930000013,10.8390220000001,5.68415900000036,0.284964000000173
10.8288299999986,10.7621470000013,5.73993299999711,0.285924999999907
10.83223,10.8044919999957,5.60725500000262,0.297591999999895
10.7322869999989,10.854548000003,5.62507899999764,0.287732000000005
10.8335159999988,10.8275250000006,5.64523499999996,0.285424000000148
10.7828500000032,10.7940519999975,5.61839200000031,0.289618999999902
10.7105039999951,10.8158320000002,5.80720800000199,0.285548000000063
10.8219050000043,10.8297950000051,5.66635899999892,0.290083999999979
10.8388279999999,10.8059319999957,5.62829200000124,0.29004800000007
10.7919580000016,10.8087520000045,5.67555100000027,0.28743099999997
10.8038039999956,10.8043959999995,5.61198299999887,0.286781000000019
10.8521560000008,10.8394100000005,5.69402400000035,0.284259999999904
10.7707470000023,10.8153599999932,5.6207719999984,0.285051999999951
10.7603799999997,10.875592000004,5.64682299999913,0.285673000000088
10.8597829999999,10.9945460000017,5.6486040000018,0.280113999999912
10.748725999998,10.9608489999955,5.63909599999897,0.282025000000203
10.7669749999986,11.0229190000027,5.63741700000173,0.279565999999932
10.9870540000047,11.027009999998,5.68613199999891,0.281891999999971
10.9765340000013,10.8766770000002,5.60193000000072,0.308422000000064
11.0159749999948,11.1088700000037,5.71490699999777,0.293835999999828
11.0241680000036,11.0878239999947,5.66871700000047,0.284504000000197
11.0097239999959,11.1321320000061,5.65998600000239,0.281029999999873
10.9707160000034,11.1088389999932,5.67020000000048,0.284468000000061
10.8218209999977,11.049844000001,5.69962200000009,0.286894999999959
10.8116139999984,11.0012889999998,5.61071499999889,0.281406999999945
10.8339660000056,10.9443870000032,5.5958810000011,0.282634000000144
10.8859179999999,11.0263589999959,5.63144099999772,0.290274999999838
10.8592719999942,11.0754220000017,5.66804100000081,0.284249000000045
10.8803550000011,11.0726510000022,5.65833600000042,0.284114000000045
10.8693520000015,11.1004439999961,5.65100800000073,0.285527999999886
10.8843459999989,11.1088510000045,5.73469299999852,0.283297000000175
10.9284830000033,11.011983999997,5.66874200000166,0.288609999999835
10.8020370000013,11.0531030000056,5.68481299999985,0.285175000000208
10.7471640000003,11.0368919999964,5.62838600000032,0.284874999999829
10.7265509999997,11.1056590000007,5.63778099999763,0.282267000000047
10.7996009999988,11.0417159999997,5.70053299999927,0.296284000000014
10.8431869999986,11.1317669999989,5.73431600000185,0.289614000000029
10.8231430000014,11.0914449999982,5.73786000000109,0.285542000000078
10.8077799999955,11.134689999999,5.70681299999706,0.283598999999867
10.7963660000023,11.1246940000055,5.72761499999979,0.292161000000078
10.830998999998,10.9628489999959,5.72829400000046,0.285777999999937
10.8374069999991,10.8780840000036,5.74864800000068,0.286501999999928
10.8225490000041,10.8237749999971,5.70947499999966,0.29286900000011
10.8417439999976,10.8659770000013,5.70420500000182,0.279780000000073
10.8425300000017,10.8663309999974,5.70658399999957,0.296414999999797
10.8871839999993,10.8735850000012,5.67970699999933,0.287453000000141
10.9367199999979,10.7675460000028,5.71357699999862,0.287016999999878
10.891048000005,10.8714939999991,5.70622500000172,0.28970100000015
10.9116529999956,10.7878459999993,5.67738499999905,0.288279999999986
10.9441490000027,10.8318199999994,5.64918200000102,0.287726000000021
11.0046020000009,10.8923839999989,5.68173799999931,0.286335999999892
10.9629080000013,10.9092240000027,5.7662339999988,0.298032000000148
10.9584539999996,10.8624889999992,5.74922599999991,0.284894999999779
10.9833549999967,10.8970249999984,5.78174000000217,0.289241000000175
10.8743030000041,10.7701250000027,5.73373399999764,0.291909999999916
11.0002699999968,10.9392680000019,5.76151100000061,0.289590999999973
11.0136740000016,10.8482799999983,5.85478400000284,0.292159999999967
11.1211509999994,10.8599879999965,5.74261299999853,0.288894000000028
10.9781589999984,10.8863620000047,5.78753099999813,0.289518000000044
10.978568999999,10.9631169999993,5.73012200000085,0.28443500000003
10.9563479999997,10.9964099999997,5.71490500000073,0.284787000000051
10.9732520000034,11.0638739999995,5.77190500000142,0.28785199999993
10.9851449999987,10.9751199999955,5.73394600000029,0.286470999999892
10.9078399999999,10.9556389999998,5.73251899999741,0.298900000000003
11.013549000003,11.0637600000045,5.75770299999931,0.29594400000019
10.9838959999979,11.0179769999959,5.75060400000075,0.287791999999854
10.9915219999966,10.9975410000043,5.76147499999934,0.284479000000147
10.952790000003,11.0284400000019,5.79139800000121,0.293439999999919
10.9407009999995,11.0866069999975,5.71293399999922,0.289927999999918
11.02405,11.117164999996,5.72113000000172,0.291951000000154
10.9774949999992,11.0907130000051,5.74497999999949,0.292408999999907
10.9509289999987,11.0419990000009,5.6698209999995,0.293259999999918
10.9869729999991,11.0099829999963,5.70973099999901,0.293333000000075
10.9945170000065,11.0510090000025,5.72783600000184,0.292165000000068
10.9651699999959,11.0420699999959,5.7347239999981,0.295065000000022
10.9908670000004,11.0366940000022,5.70099200000186,0.2847569999999
11.048950999997,11.0506660000028,5.76382100000046,0.285902000000078
10.8689530000047,11.0827549999958,5.78377999999793,0.281849999999849
10.8540280000016,11.0092399999994,5.76943200000096,0.280197000000044
10.8088169999974,11.060980000002,5.76890500000081,0.294227000000092
10.8337239999964,10.961387000003,5.69444099999964,0.28378900000007
10.7646720000048,10.9650760000004,5.71032099999866,0.286089999999831
10.8007079999952,10.8295450000005,5.70843500000046,0.284379000000172
10.742121000003,10.8361919999952,5.67041000000245,0.290849999999864
10.7845299999972,10.8371899999984,5.70043299999816,0.290594999999939
10.7771680000005,10.8163730000015,5.71497699999964,0.29308600000013
10.8439550000039,10.7549650000001,5.82133500000054,0.288246000000072
10.7039949999962,10.748219000001,5.76203199999873,0.277898999999934
10.7767890000032,10.8723180000015,5.8631970000024,0.288463999999976
10.7442929999961,10.7935139999972,5.73469699999987,0.287908000000016
10.8170630000022,10.9316810000018,5.76243999999861,0.289328000000069
10.7639689999996,10.8177680000008,5.77086699999927,0.279002999999875
10.8137060000008,10.827240999999,5.77437000000282,0.292639000000008
10.8541079999995,10.8000390000016,5.76053999999931,0.289402999999993
11.0544190000001,10.9205929999953,5.75757299999896,0.28721500000006
10.922133,10.9330719999998,5.82909899999868,0.280218999999988
10.9525260000009,10.9592060000068,5.73373100000026,0.284605000000056
10.9119120000032,11.0880069999985,5.78611599999931,0.283179000000018
10.9586459999991,10.9436859999987,5.74499400000059,0.295607999999902
10.8098459999965,11.0020999999979,5.74291900000026,0.286501999999928
10.8660979999986,11.0076909999989,5.77980500000194,0.308285999999953
11.0672840000043,10.8935920000004,5.73433899999873,0.293973000000051
11.0365699999966,11.0392460000003,5.77986600000077,0.285254000000123
10.9772110000049,11.1489370000054,5.65037999999913,0.285568000000012
10.9971679999944,11.0890279999949,5.73035499999969,0.288056999999981
10.9931770000039,10.998185000004,5.78510800000004,0.285427999999911
10.9834569999948,11.0410499999998,5.81360700000005,0.289136000000099
11.0143090000056,11.0630949999977,5.63618100000167,0.296087999999827
10.9963409999982,10.9892089999994,5.69414300000062,0.295119000000113
11.0129759999982,11.0447700000004,5.81277799999953,0.278700999999955
10.9433260000005,10.9915970000002,5.75336699999752,0.303865000000087
11.0305539999972,10.9891750000024,5.7837240000008,0.282003999999915
11.088211000002,10.9659869999959,5.75518200000079,0.279662000000144
11.0907660000012,11.0137810000015,5.76942699999927,0.285645999999815
10.8463520000005,11.0025230000028,5.73140699999931,0.288005000000112
10.8255609999978,11.1147469999996,5.72461800000019,0.282482999999957
10.8742580000035,11.0889429999952,5.738400000002,0.284922000000051
10.8132150000019,11.0312890000059,5.72344899999734,0.288176999999905
10.7967989999961,10.9674339999983,5.79345500000272,0.285966000000144
10.744034000003,11.0788629999952,5.73432299999695,0.283688999999868
10.7886469999939,11.0707820000025,5.71302300000025,0.290063000000146
10.7484980000008,11.0006250000006,5.90726700000232,0.290143999999827
10.7658060000031,11.014221999998,5.8342389999998,0.283290999999963
10.8815390000018,11.0731480000031,5.77351500000077,0.278746000000183
10.8193350000001,10.9970089999988,5.93395400000009,0.283032999999932
10.8202989999991,10.9668020000026,5.85560599999735,0.286785999999893
10.8318949999957,10.9309099999955,5.84616400000232,0.291935000000194
10.814750000005,10.944614,5.86002599999847,0.29080399999998
10.8660639999944,10.9915340000007,5.90422300000137,0.302554999999984
10.8152950000003,10.9107470000017,5.83929200000057,0.283807999999908
10.8320590000003,10.8887770000001,5.75818699999945,0.284832999999935
11.0021250000063,10.8615720000016,5.77607299999727,0.286768000000166
10.9282519999979,10.8553729999985,5.62043600000106,0.286261999999851
10.9893589999992,10.8000319999992,5.6930280000015,0.303908000000092
10.9698239999998,10.8680840000015,5.67475800000102,0.29000700000006
11.0672580000028,10.8197280000022,5.65824599999905,0.279860999999983
11.0148759999938,10.8576169999942,5.70179400000052,0.286308999999846
11.0884710000028,10.9069620000009,5.7050399999971,0.288463000000093
10.973113,10.8437019999983,5.67929600000207,0.290704000000005
10.9151080000011,10.8626800000056,5.61791599999924,0.290218999999979
10.9805909999995,10.8873259999964,5.64428100000077,0.289981000000125
11.0359450000033,10.869249000003,5.64773100000093,0.289847999999893
11.0573029999941,10.8829229999974,5.74077799999941,0.291451000000052
10.9986260000005,10.8003570000001,5.62156999999934,0.284713000000011
11.0085959999997,10.7981220000001,5.71311499999865,0.287458000000015
11.0292350000018,10.8699429999979,5.66589300000123,0.288058999999976
11.0845540000009,10.9455910000033,5.69984599999952,0.284150999999838
10.8618159999969,11.0090510000009,5.69659400000091,0.287291000000096
10.7572660000005,11.0765939999983,5.66006899999775,0.286540000000059
10.838926000004,11.0971550000031,5.69592499999999,0.291195000000016
10.8108219999995,11.0170169999983,5.77606000000014,0.290023999999903
10.7558930000014,11.0668470000019,5.64142900000297,0.293039000000135
10.7374369999961,11.1673969999974,5.66111699999965,0.286892999999964
10.7951549999998,11.0381350000025,5.72725299999729,0.290203999999903
10.8454360000032,11.001827,5.71696200000224,0.287385999999969
10.8442289999948,11.0479679999989,5.71690300000046,0.284395000000131
10.8398300000044,10.9977040000012,5.68490299999758,0.287163999999848
10.7818279999992,11.1402309999976,5.78202299999975,0.289363000000094
10.7633960000021,10.9526320000004,5.76071600000068,0.283699999999953
10.8170769999997,11.0072499999951,5.78089499999987,0.301979000000074
10.8597169999994,11.0141280000025,5.78755900000033,0.295084999999972
10.7782509999961,11.0169620000015,5.80735600000116,0.281349000000091
10.8051790000027,11.0512630000012,5.73829199999818,0.283050999999887
10.8164699999979,11.017525999996,5.86158200000136,0.285951000000068
10.9340690000026,11.0221210000018,5.80744899999991,0.287188999999898
10.8932179999974,11.0591609999974,5.77177400000073,0.288283999999976
10.9714769999991,10.9813330000034,5.81653899999947,0.28431999999998
11.0284660000034,10.9987400000027,5.74275800000032,0.284782000000178
10.9572340000013,10.8786799999943,5.82329499999832,0.293396999999914
11.0467480000007,10.9209110000011,5.81311900000219,0.285984999999982
11.016472999996,10.9122120000029,5.79734800000006,0.285517000000027
11.0256870000012,10.8171929999953,5.75440199999866,0.287221000000045
10.9952090000006,10.8283040000024,5.67983699999968,0.292436999999836
10.9912289999993,10.8541560000012,5.78301099999953,0.282002000000148
11.0857539999997,10.897904999998,5.77100900000005,0.291079999999965
10.9665470000036,10.8548510000037,5.76119200000176,0.289534999999887
10.9643779999969,10.9202579999983,5.70780499999819,0.287365000000136
10.9809580000001,10.8880960000024,5.64950400000089,0.29424599999993
10.9833629999994,10.8704349999971,5.69911499999944,0.283431000000064
10.9679640000031,10.7931600000011,5.68369900000107,0.287368000000015
10.9466159999938,10.8100919999997,5.72614299999987,0.294830999999931
10.9612940000006,10.7889950000026,5.70591699999932,0.286014000000023
11.0017780000053,10.7810189999946,5.74234500000239,0.301821999999902
10.9473849999995,10.7987790000043,5.69314799999847,0.287702000000081
10.9328610000011,10.9471589999957,5.75928700000077,0.296469000000116
10.8903989999963,10.9740820000006,5.72068999999829,0.28823599999987
11.0475520000036,10.9543919999996,5.66144300000087,0.281563000000006
11.0200589999949,10.9517430000051,5.75124299999879,0.283449000000019
11.0350489999983,11.0232669999968,5.70111700000052,0.285380000000032
10.9840120000008,11.0526610000015,5.79801199999929,0.282056000000011
10.991148000001,11.0440210000015,5.75262500000099,0.284091999999873
10.9009120000046,11.033958,5.74542899999869,0.290401000000202
10.8647149999961,11.0057219999944,5.76458600000115,0.285518999999795
10.7935130000042,11.0831020000041,5.84804400000212,0.284333000000061
10.807080999999,11.171835000001,5.78666899999735,0.303440000000137
10.8193489999976,11.1280979999938,5.73488899999938,0.293687999999975
10.8015230000019,11.1338650000034,5.7017620000006,0.288874999999962
10.8020370000013,11.0734040000025,5.79844900000171,0.298487999999907
10.8081609999936,11.0050629999969,5.7916409999998,0.295127999999977
10.7642160000032,10.9752480000025,5.78005399999893,0.289453999999978
10.7529520000026,11.0546370000011,5.81555800000206,0.289601000000175
10.7881339999949,11.0523819999944,5.79083799999717,0.292175000000043
10.7508830000006,11.0429550000044,5.78816300000108,0.281658999999991
10.7912290000022,10.9694099999979,5.7722419999991,0.285945999999967
10.7747799999997,11.0412080000024,5.86770000000251,0.282418999999891
10.7974340000001,10.9999009999956,5.76457999999911,0.291643000000022
10.8313150000031,11.0191600000035,5.66249999999854,0.288037000000031
10.8422729999947,11.0506319999986,5.89941299999919,0.289725000000089
10.8112270000056,10.9358340000035,5.66042300000117,0.287079999999833
10.8586240000004,10.9033339999951,5.67848500000036,0.286477000000104
10.8922089999978,10.8465300000025,5.7246269999996,0.291058999999905
10.9020089999976,10.8425500000012,5.74285400000008,0.31485100000009
10.8754540000009,10.840701000001,5.72565100000065,0.284337999999934
11.0159389999972,10.8051149999956,5.74760700000115,0.289080000000013
11.0327099999995,10.7924560000029,5.59251899999799,0.286409999999933
10.976290000006,10.7785430000004,5.61549899999955,0.288084000000026
10.9635039999994,10.8042769999956,5.8163850000019,0.289575000000013
10.9918939999989,10.7611460000044,5.74415099999896,0.294878000000153
11.0234560000026,10.9101909999954,5.83513999999923,0.314539999999852
10.9574379999976,10.8508720000027,5.82250900000145,0.27874799999995
11.0050479999991,11.5792839999995,5.84390200000053,0.282850000000053
11.0210959999968,11.5072070000024,5.94994399999996,0.286286000000018
10.9796029999998,11.6076499999981,5.90706399999908,0.285319000000072
11.0049790000048,11.6134240000029,5.83749700000044,0.292907999999898
11.0012789999964,11.5417579999994,5.82345400000122,0.281883999999991
10.9469190000018,11.643422000001,5.89356599999883,0.282722000000149
10.9944590000014,11.6248419999974,5.88246799999979,0.294228999999859
11.0362739999982,11.6700209999981,5.9169699999984,0.285853999999972
11.0178959999976,11.8843479999996,5.95857700000124,0.279801000000134
10.9307450000051,11.6449040000007,5.99252400000114,0.285679999999957
10.9332949999953,11.820848000003,5.96171799999865,0.286583000000064
11.0145090000005,11.8598500000007,5.74784699999873,0.278821999999991
10.9677630000006,11.8478959999993,5.73261200000343,0.289919999999938
10.9694890000028,11.9264750000002,5.7318869999981,0.304828000000043
10.928101999998,11.9784040000013,5.57709400000022,0.290320000000065
10.7992749999976,11.9236419999943,5.65600199999972,0.289026999999805
10.748523000002,11.8928390000001,5.64480299999923,0.289462000000185
10.7817790000045,11.8275209999993,5.64856499999951,0.289152999999942
10.7654809999949,11.857434000005,5.6710570000032,0.286358000000064
10.7603430000017,11.8611369999999,5.7264729999988,0.284522999999808
10.8032880000028,11.8075099999987,5.66352899999765,0.282262000000173
10.7557259999958,11.7882449999961,5.60655300000144,0.323520999999801
10.7070280000044,11.8420140000017,5.66254200000185,0.28345000000013
10.6971229999981,11.8474560000031,5.6746149999999,0.286286000000018
10.7864889999983,11.8592730000018,5.71850199999972,0.288559999999961
10.8529160000035,11.8498589999945,5.73690899999929,0.284963999999945
10.815720999999,11.8978260000004,5.71777699999802,0.287777000000006
10.850437000001,11.940717000005,5.69713700000284,0.287029999999959
10.8899049999964,11.8655230000004,5.65463399999862,0.287095000000136
10.8760679999978,11.9280759999965,5.65342199999941,0.28527199999985
10.8056020000004,11.8592189999981,5.67619199999899,0.28746000000001
10.8196870000029,11.7892390000052,5.68800900000133,0.298775000000205
10.9225040000019,11.6917589999939,5.78606800000125,0.294798999999784
10.9844870000015,11.6456300000063,5.7894899999992,0.284136000000217
11.0399189999953,11.5645929999955,5.72445700000026,0.296940999999833
10.9962000000014,11.5583340000012,5.81993800000055,0.286199000000124
10.9697919999962,11.6564119999966,5.80026100000032,0.286558999999897
11.0478500000027,11.608908000002,5.81837499999892,0.285947999999962
11.0437690000035,11.6154370000004,5.75082399999883,0.286415000000034
11.0025380000006,11.7125500000038,5.8014320000002,0.281848999999966
10.9589969999943,11.5654759999961,5.74071000000185,0.284188000000086
10.9504100000049,11.6360950000017,5.78944899999988,0.286773000000039
11.0250779999988,11.6089749999956,5.76663199999894,0.284932000000026
10.993011999999,11.6240630000029,5.76047900000049,0.285371999999825
10.9908369999976,11.6097020000016,5.78376800000115,0.288504999999986
10.9829759999993,11.6528150000013,5.79811399999744,0.291178000000173
11.0467040000003,11.5707439999969,5.80244300000049,0.290645999999924
11.0517620000028,11.621027000001,5.80032500000016,0.284505000000081
11.0448370000013,11.6911590000018,5.80017500000031,0.29065700000001
10.9982709999967,11.775877,5.66665700000158,0.287013999999999
11.0303530000019,11.8399959999952,5.63586299999952,0.29122899999993
11.0128019999975,11.8159900000028,5.67932099999962,0.288606000000073
10.9039510000002,11.8302370000019,5.73026299999765,0.290855999999849
10.8682800000024,11.8558649999977,5.70519400000194,0.289150000000063
10.8309119999976,11.7821729999996,5.70892900000035,0.283854999999903
10.8303630000009,11.8984649999984,5.66577999999936,0.283280000000104
10.8009230000025,11.839482000003,5.72655999999915,0.287452999999914
10.8409429999956,11.9029200000004,5.72555199999988,0.292136000000028
10.8224310000005,11.9192659999972,5.72877499999959,0.325588000000153
10.8131510000021,11.8762480000005,5.71625900000072,0.297110999999859
10.7514220000012,11.939572000003,5.78734700000132,0.291664000000083
10.8336039999995,11.9294220000011,5.71827699999994,0.288131999999905
10.7990700000009,11.9047309999951,5.70167500000025,0.289093000000094
10.751307999999,11.8582730000053,5.71131799999785,0.284095999999863
10.7796420000013,11.7871139999988,5.73257400000148,0.293450000000121
10.7535769999959,11.8802460000006,5.76017299999876,0.301639999999907
10.7536650000038,11.8040760000004,5.76483999999982,0.297798000000057
10.7996510000012,11.9207849999948,5.73315100000036,0.283378999999968
10.8269069999951,11.9445049999995,5.69192499999917,0.289142999999967
10.7526500000022,11.810943000004,5.78064900000027,0.290591000000177
10.8801900000035,11.8379889999997,5.75277700000152,0.285368999999946
10.9650330000004,11.8538459999982,5.76989999999932,0.278360999999904
10.8307939999941,11.9103709999981,5.75288600000204,0.286605000000009
10.8045330000023,11.8497870000065,5.7315529999978,0.293112999999948
10.8923040000009,11.8159719999967,5.77631699999984,0.286968000000115
10.9240540000028,11.7629240000024,5.66814200000226,0.287814000000026
10.9524109999984,11.7111809999988,5.78291499999978,0.285382999999911
11.0441819999978,11.5558430000019,5.75590200000079,0.289122000000134
11.0615259999977,11.5297099999952,5.79749699999957,0.310019000000011
11.0500670000038,11.6158710000018,5.84833199999775,0.285478999999896
10.9087700000018,11.5780690000029,5.77048099999956,0.293738000000076
10.9788979999939,11.579181999994,5.72826999999961,0.315515000000005
11.0447400000048,11.506315000006,5.66699599999993,0.307360000000017
11.0167250000013,11.5735059999934,5.75268400000277,0.315624999999955
10.9564039999968,11.6101470000067,5.65203699999984,0.319991999999957
11.0026890000008,11.6037059999944,5.68315499999881,0.30298300000004
11.0195029999959,11.6274010000052,5.70663100000093,0.280880999999908
10.9840960000001,11.5278139999937,5.65777900000103,0.332857000000104
10.9477280000065,11.608364000007,5.63868699999875,0.299465000000055
10.9345299999986,11.5640849999982,5.68539299999975,0.289624000000003
10.9364490000007,11.623517,5.72507399999813,0.287158999999974
10.9680769999977,11.8346640000018,5.7309290000012,0.283109999999851
10.9428570000018,11.839049999995,5.80783800000063,0.285120000000006
11.0026599999983,11.8969010000001,5.68669199999931,0.284364000000096
11.0670410000021,11.8720119999998,5.66856600000028,0.291931999999861
11.0377249999947,11.8601770000023,5.753305000002,0.283692000000201
10.8937760000044,11.798020000002,5.72128499999963,0.280953999999838
10.8317590000006,11.8394069999995,5.74509799999942,0.284448000000111
10.882402999996,11.8063269999984,5.70143900000039,0.301735999999892
10.8312780000051,11.8769539999994,5.67699200000061,0.288281000000097
10.7978259999945,11.8925620000009,5.6557189999985,0.28716600000007
10.7731350000031,11.9027439999991,5.71598900000026,0.286699999999882
10.7882439999958,11.8782110000029,5.79547699999966,0.287577000000056
10.8187580000013,11.8412639999951,5.72391200000129,0.285579999999982
10.757540999999,11.861410000005,5.79358099999808,0.288680999999997
10.8395850000015,11.9458869999944,5.68177500000093,0.293026000000054
10.753009,11.8467400000009,5.80246899999838,0.286766999999827
10.8708860000042,11.8570230000041,5.73903600000267,0.286200000000008
10.8333339999954,11.8023079999984,5.71173099999942,0.283472000000074
10.8140270000004,11.789923999997,5.77653199999986,0.284388999999919
10.8030130000043,11.8927600000025,5.78614799999923,0.285052000000178
10.8164229999966,11.8506409999973,5.78022499999861,0.286057999999912
10.8756859999994,11.815051000005,5.7770980000023,0.279377999999951
10.8787530000045,11.9123689999979,5.80886299999838,0.28062900000009
10.8626559999975,11.8696920000002,5.64744300000166,0.281915000000026
10.9247340000002,11.7959199999968,5.64800900000046,0.285495999999966
10.9312030000001,11.8609780000043,5.66086699999869,0.282656999999972
10.9076199999981,11.8966149999978,5.67669599999863,0.279318999999987
10.9529049999983,11.8582129999995,5.66502800000308,0.298246999999947
10.9379750000007,11.6224720000027,5.70465199999671,0.286974999999984
10.9270560000004,11.5512430000017,5.73972900000081,0.280832000000146
11.0391820000004,11.5430109999943,5.71766600000046,0.282836999999972
10.995689000003,11.5460979999989,5.77200399999856,0.298477000000048
11.0101460000005,11.5449140000055,5.78360600000087,0.285273999999845
10.930803999996,11.5935150000005,5.73574300000109,0.302136000000019
10.9617310000031,11.5240459999986,5.73201599999811,0.289927000000034
10.9988379999995,11.5700199999992,5.68427900000097,0.293153000000075
11.025572999999,11.5602010000002,5.7017139999989,0.285417999999936
11.0000050000017,11.6518250000008,5.78154700000232,0.288109000000077
10.9542339999971,11.765658999997,5.74381399999766,0.287966999999981
11.0094200000021,11.4922080000033,5.68254100000195,0.292007999999896
11.0336190000016,11.5668860000005,5.76392499999929,0.289005999999972
11.2672939999975,11.8576140000005,5.69697400000223,0.283758000000034
11.0134439999965,11.5157309999995,5.72058499999912,0.289690000000064
11.0232730000062,10.8967239999984,5.69285699999818,0.287168000000065
11.0026159999979,10.8813299999965,5.79673100000218,0.289240999999947
10.9919079999963,10.9060820000013,5.85821799999758,0.285879999999906
10.8865900000019,11.0149529999981,5.76981200000228,0.288815000000113
10.9096439999994,11.0002190000014,5.78359400000045,0.281874000000016
10.8421310000049,11.0336400000015,5.80073499999708,0.28458599999999
10.7479149999999,10.9753370000035,5.79712800000198,0.289892000000009
10.7124569999942,11.0149849999943,5.71187899999859,0.28135199999997
10.795309000001,11.0485610000032,5.79424900000231,0.284951999999976
10.7746120000011,11.030783000002,5.79651000000013,0.284783999999945
10.8055410000015,11.0571229999987,5.76952799999708,0.28162599999996
10.7494729999962,11.039337000002,5.68579900000259,0.294544000000087
10.8080340000015,11.0748419999945,5.74241099999927,0.283867999999984
10.8044179999997,10.9866180000026,5.62437700000009,0.289275999999973
10.8167200000025,10.9920720000009,5.66220199999952,0.288232000000107
10.8637450000024,11.0445279999985,5.70720900000015,0.289039000000002
10.753515999997,11.0224610000005,5.65393300000142,0.288526999999931
10.7211029999962,11.1264319999973,5.58097899999848,0.298316999999997
10.8057210000043,11.1224619999994,5.74007100000017,0.293883999999935
10.7662930000006,11.1026420000053,5.67142999999851,0.289255000000139
10.8453870000012,11.0898820000002,5.72631499999989,0.288902999999891
10.8342419999972,10.9801200000002,5.68574900000021,0.28381000000013
11.0176330000031,10.9130179999993,5.78060100000221,0.28193599999986
10.9990099999995,10.8649549999973,5.68685399999958,0.282566000000088
10.9601159999947,10.7956199999971,5.73122800000056,0.287837999999965
10.9399860000049,10.8635080000022,5.7355699999971,0.282375000000002
10.9716310000003,10.8255209999988,5.70143100000132,0.291551999999911
11.037685999996,10.8473960000047,5.73260200000004,0.28751699999998
10.8592370000042,10.8261309999943,5.76020499999868,0.292079000000058
11.0605369999976,10.848284000007,5.73420800000167,0.294131999999991
10.9875729999985,10.7918379999974,5.7363179999993,0.290846000000101
10.9550060000038,10.8774239999984,5.76166600000215,0.283161000000064
10.925728999995,10.8259029999972,5.710490999998,0.281095999999934
10.9638760000016,10.813267000005,5.71361500000057,0.283850000000029
10.9675740000021,10.7573409999968,5.77044699999897,0.282761999999821
11.0344209999967,10.8695460000017,5.70119999999952,0.291045000000167
10.8993689999988,10.7920349999986,5.8557980000005,0.282350999999835
10.8122830000066,10.8278350000037,5.85685100000046,0.284193000000187
10.8089979999932,10.9044979999962,5.84058000000005,0.286123999999973
10.7762500000026,10.9455690000032,5.8505210000003,0.292381999999861
10.8038379999998,10.985093999996,5.816651000001,0.286033000000089
10.8174290000024,10.9854689999993,5.78566099999807,0.288886000000048
10.7616340000022,11.038330000003,5.7903839999999,0.290201999999908
10.7586069999961,11.0162619999974,5.69458300000042,0.286710000000085
10.7708839999977,10.9491030000063,5.76579000000129,0.280690999999933
10.8140930000009,11.0268559999968,5.71176600000035,0.29625800000008
10.813863000003,10.9076889999997,5.7283729999981,0.292584000000033
10.7372859999959,11.1313860000009,5.65935499999978,0.28861199999983
10.7642990000022,11.0568189999976,5.75630100000126,0.288829999999962
10.8034630000038,11.0765539999993,5.68746800000008,0.286204000000225
10.8245169999936,11.0414359999995,5.72680599999876,0.280831999999918
10.7851340000052,11.0677849999993,5.65828099999999,0.2881789999999
10.7687829999995,11.0642330000046,5.75235299999986,0.284280999999964
10.8640660000019,11.0447779999959,5.65542900000219,0.28971700000011
10.7611549999929,10.9360710000037,5.68878499999846,0.287514999999985
10.856667,10.9819549999957,5.76339400000143,0.289201000000048
10.9332680000007,10.9246910000002,5.75727600000027,0.294302000000016
10.9605340000053,10.8668539999999,5.74245399999927,0.291177999999945
10.980303999997,10.9182930000024,5.75952799999868,0.290999000000056
10.9827579999983,10.8452850000031,5.73450400000002,0.306034999999838
10.9781819999989,10.779634999999,5.72239700000137,0.295830000000024
10.8966110000038,10.7803989999957,5.6955080000007,0.290068000000019
10.9566249999989,10.8117020000063,5.71740099999806,0.286583000000064
11.0153770000034,10.8242089999985,5.73738500000036,0.293932000000041
10.9668539999984,10.8823760000014,5.70588800000041,0.293780999999854
10.9821049999955,10.878810999995,5.73458400000163,0.29014200000006
10.9625000000015,10.8175390000033,5.7619569999988,0.289850999999999
10.9740810000003,10.8385149999958,5.75616799999989,0.286909000000151
10.9721619999982,10.8279400000029,5.77146400000129,0.296636999999919
10.9938690000054,10.8112120000005,5.72760799999742,0.290520999999899
11.0079310000001,10.7890609999959,5.77867400000105,0.290490999999975
11.0094969999991,10.9424600000057,5.70658600000024,0.294331000000057
11.0024619999967,10.9448269999993,5.75583099999858,0.287788000000091
10.9819669999997,11.0702709999969,5.74550500000259,0.290090999999848
11.0360900000014,11.1212139999989,5.7110990000001,0.286637000000155
10.995855000001,11.0619399999996,5.77362199999698,0.286213999999973
11.0377430000008,11.0373300000065,5.82324100000187,0.286859999999933
11.0653630000015,11.1270909999948,5.67185799999788,0.284209000000146
11.0330859999958,11.0069570000051,5.70004500000141,0.285988999999972
10.9071150000018,11.0470989999958,5.59534799999892,0.2943029999999
10.9650939999992,11.0861559999976,5.69015299999955,0.288539000000128
10.886735,11.0175480000034,5.71324100000129,0.298639999999978
10.8677319999988,11.0190720000028,5.67085700000098,0.284578999999894
10.7479310000053,11.046107999995,5.72716800000126,0.284325000000081
10.9020769999988,11.0431200000021,5.70110299999942,0.289097999999967
10.7730939999965,11.0502510000006,5.68886699999712,0.29078800000002
10.7883760000041,11.1052920000002,5.60465200000181,0.29166599999985
10.8174539999964,11.1119150000013,5.73295299999882,0.296175000000176
10.8141309999992,11.0835089999964,5.68919200000164,0.292731999999887
10.7919900000052,11.0941660000026,5.77667899999869,0.289443000000119
10.8847979999991,11.0845189999964,5.71213999999964,0.285435000000007
10.8572649999987,11.0261290000053,5.7535220000027,0.282694999999876
10.7976520000011,11.0077029999957,5.73372399999789,0.292509000000109
10.8196150000003,11.0659549999982,5.76366899999994,0.286857999999938
10.869706999998,11.0705390000003,5.77268600000025,0.288913000000093
10.8848629999993,11.0646960000013,5.78606299999956,0.291351999999961
10.7600349999993,11.0865150000027,5.75227799999993,0.291536999999835
10.8766210000031,11.0331329999972,5.70954899999924,0.29342100000008
10.8349899999957,10.9310350000014,5.75088800000231,0.288988000000018
10.9210480000038,10.8857209999987,5.81156800000099,0.289293000000043
11.0033140000014,10.7696480000013,5.72746499999994,0.28793399999995
10.8427809999994,10.8992419999995,5.83222999999998,0.290418999999929
11.0108379999947,10.8285860000033,5.78272299999662,0.287319000000025
10.9409369999994,10.8164669999969,5.75552600000083,0.287356000000045
10.9762740000006,10.7620020000031,5.82158100000015,0.284896000000117
11.0899720000016,10.8557069999952,5.73161199999959,0.288585000000012
10.9691539999985,10.8926460000002,5.78170800000225,0.290089999999964
10.9912790000017,10.8661419999989,5.80326199999763,0.287427999999863
10.9381710000016,10.8819490000024,5.80193200000213,0.284732000000076
10.9970140000005,10.8002429999979,5.76345299999957,0.285008999999945
11.0013199999958,10.9005490000054,5.81849399999919,0.284920000000056
11.009622000005,10.8934870000012,5.65053600000101,0.290708999999879
10.9490919999953,10.8060100000002,5.67858200000046,0.290845000000218
10.9297240000014,10.8198579999953,5.71160299999974,0.289999999999964
10.9589869999982,10.7920640000011,5.69150599999921,0.283398000000034
10.9700850000008,10.9784690000015,5.65094500000123,0.284007999999858
10.9776630000051,10.9918859999962,5.71262399999978,0.296456000000035
11.0223279999991,11.0320360000042,5.67766800000027,0.290915999999925
11.0280159999966,11.0475890000016,5.62528799999927,0.295982000000095
11.0244319999983,10.8673289999933,5.6908399999993,0.288520999999946
10.9930520000053,10.9895930000057,5.66887299999871,0.287810000000036
10.9451839999965,11.0084349999961,5.62714100000085,0.288958000000093
11.0154370000018,11.0266940000001,5.72442199999932,0.285270999999966
10.8894490000021,11.0587910000031,5.70517000000109,0.286996000000045
10.8464929999973,11.0664170000018,5.64208000000144,0.283310999999912
10.850145999997,11.1177079999979,5.76810399999886,0.290662999999995
10.7590049999999,11.0668729999961,5.73107099999834,0.290025000000014
10.7601420000065,11.1030400000018,5.7433830000009,0.290144000000055
10.8068149999963,11.1112890000004,5.77680099999998,0.289211000000023
10.8059009999997,11.0172119999988,5.78044099999897,0.293102999999974
10.7673009999999,11.0381259999995,5.77268600000025,0.284300999999914
10.7570190000042,11.0391670000026,5.79978000000119,0.288735000000088
10.8296829999963,11.042386000001,5.75760599999921,0.283892999999807
10.8639850000036,11.0361730000004,5.87443999999959,0.292517000000089
10.8614329999982,11.0476530000014,5.82655400000294,0.284397000000126
10.8502159999989,11.0015289999938,5.79101799999989,0.283723999999893
10.8638619999983,11.0449420000004,5.83812299999772,0.28684700000008
10.7797140000039,11.0683019999997,5.7728640000023,0.281647000000021
10.8622219999961,11.0636070000037,5.665012999998,0.28879599999982
10.9721530000024,11.0528619999968,5.66195900000093,0.284685000000081
10.9264370000019,11.0932880000037,5.67737199999829,0.284934000000021
10.9265509999968,10.9191040000005,5.6230859999996,0.288000000000011
10.9712819999986,10.8617359999989,5.62578000000212,0.286726999999928
10.9808600000033,10.8404339999979,5.74797799999942,0.289244000000053
10.9992229999989,10.873818,5.68489100000079,0.292656000000079
11.0344049999985,10.826384,5.67800699999862,0.288482999999815
11.0704160000023,10.7845549999984,5.71784300000218,0.292663000000175
11.0561679999955,10.8387750000038,5.69034099999772,0.291445999999951
10.9877380000034,10.8936820000017,5.72465999999986,0.286669999999958
10.9447549999968,10.8579409999948,5.65987700000187,0.305031000000099
11.0191120000018,10.8544089999996,5.71163099999831,0.289781999999832
10.9576180000004,10.8414860000048,5.76560500000051,0.292234000000008
10.9921119999999,10.8666889999949,5.79352300000028,0.290836000000127
10.9943249999997,10.837354000003,5.77055299999847,0.290445999999974
10.9811750000008,10.8376770000032,5.75937700000213,0.290749999999889
10.9166990000012,10.8080319999935,5.72994800000015,0.29284100000018
10.9695869999996,10.8341970000038,5.73808599999757,0.29072599999995
11.0032470000006,10.8822989999971,5.75583100000222,0.282402000000047
11.0368889999954,10.8966890000011,5.75088300000061,0.286375999999791
10.9416840000049,10.9816659999997,5.71464999999807,0.283839000000171
10.9807199999996,10.988820999999,5.75695300000007,0.280964999999924
10.9696249999979,11.0469090000042,5.80586699999913,0.297974000000067
10.9930860000022,11.0866109999988,5.69883600000321,0.285044999999855
11.0067989999952,11.0334779999976,5.8278250000003,0.289967000000161
10.9551490000013,11.0577730000005,5.72057499999937,0.285129999999981
11.0279200000004,11.0925669999997,5.77433199999723,0.280394999999999
10.9377820000009,11.0706199999986,5.84545799999978,0.285384000000022
10.8132110000006,11.0787190000046,5.84943300000305,0.288367999999991
10.8177629999991,11.0756570000012,5.81484199999977,0.283314000000018
10.7492800000036,11.0211720000007,5.89814199999819,0.29704700000002
10.8318759999966,11.0764469999995,5.76789500000086,0.290635999999949
10.750506000004,11.0651679999937,5.82349199999953,0.293652999999949
10.818846999995,11.1580890000041,5.61074699999881,0.290175999999974
10.7931390000012,11.067541999997,5.59380600000077,0.289825999999948
10.8011249999981,11.1145140000008,5.63162100000045,0.286479999999983
10.7862220000025,11.0514699999985,5.70552600000156,0.286167000000205
10.6958769999983,11.0119269999996,5.68868799999836,0.288707999999815
10.824701000005,11.0460510000048,5.60639400000218,0.305397000000085
10.7723530000003,11.0778329999957,5.69681399999899,0.290680000000066
10.7941919999939,11.0959360000052,5.64595299999928,0.296591999999919
10.8078440000027,11.0951359999963,5.72928200000024,0.282983999999942
10.7327979999973,11.0586160000021,5.70250500000111,0.287140000000136
10.8286780000053,11.0643449999989,5.72432199999821,0.287090999999918
10.9932919999992,11.0903980000003,5.68617799999993,0.280827000000045
11.0151399999959,11.0275840000031,5.666075000001,0.285127999999986
11.0443950000044,10.9294630000004,5.72060200000124,0.289982999999893
11.0357460000014,10.8994909999965,5.71473799999876,0.285461000000168
10.9727999999959,10.8928270000033,5.80134900000121,0.299970999999914
11.0165380000035,10.8914939999959,5.70341799999733,0.297514999999976
10.9488999999958,10.8527240000039,5.66577900000266,0.284750000000031
10.9863450000048,10.8694369999939,5.67666299999837,0.28501099999994
11.1034529999961,10.8117689999999,5.72342800000115,0.282560000000103
10.9472949999981,10.792733000002,5.75398700000005,0.301369999999906
10.9992510000011,10.8447860000015,5.73626299999887,0.285724999999957
10.9891110000026,10.9087,5.77274000000034,0.289246000000048
10.9414049999978,10.853866999998,5.74382699999842,0.284438000000137
11.036927000001,10.864035999999,5.74885999999969,0.28741500000001
10.9581610000023,10.8364160000056,5.69953800000076,0.294709999999895
11.0478959999964,10.8413919999948,5.83719800000108,0.287522000000081
11.0255650000036,10.836132000004,5.71901100000105,0.282367000000022
11.009696000001,10.8017609999952,5.77882299999692,0.289207999999917
10.8979289999988,10.8111290000015,5.73254200000156,0.288058000000092
10.977429999999,10.9792860000016,5.7821929999991,0.28889799999979
10.9700379999995,11.0357549999972,5.76640200000111,0.287172000000055
10.9599660000022,10.9808880000055,5.777818999999,0.291336000000001
10.9732449999938,11.0982489999951,5.79781899999944,0.28766799999994
11.0503840000019,11.0253650000013,5.73902500000258,0.28973800000017
11.0312380000032,11.0204220000014,5.60483699999895,0.287049000000025
11.0505090000006,10.9986999999965,5.6935510000003,0.289262999999892
11.0400789999985,11.0435150000048,5.69764199999918,0.284865999999965
10.9305129999993,11.1074959999969,5.61914400000023,0.28140899999994
10.7503829999987,11.0701190000036,5.63685700000133,0.287722000000031
10.8057540000009,11.0857969999997,5.67333399999916,0.287487000000056
10.8553870000032,10.9685439999957,5.71326200000112,0.288776999999982
10.756481999997,11.0318670000051,5.66172399999778,0.287164999999959
10.7672450000027,11.0424879999991,5.70141100000183,0.295676000000185
10.7889379999979,11.0778680000003,5.7134819999992,0.286115999999993
10.755124999996,11.124573000001,5.69611499999883,0.281737999999905
10.8085540000029,11.0949339999934,5.69966900000145,0.285108000000037
10.7919089999996,10.9753850000052,5.71882900000128,0.285666999999876
10.8511379999982,11.0484660000002,5.74303999999756,0.283366000000115
10.9167589999997,11.1003960000016,5.78395900000032,0.293954999999869
10.8073220000006,11.0769489999948,5.75768400000015,0.296105000000125
10.8174110000036,11.0302240000019,5.72720900000058,0.286358999999948
10.8420560000013,10.9921929999982,5.70924799999921,0.294252000000142
10.7414359999966,10.9748160000017,5.70322400000077,0.290395999999873
10.7463229999994,11.0481940000027,5.80572599999869,0.282437000000073
10.7421340000001,11.0652869999976,5.77668900000208,0.285274999999956
10.8237730000037,10.9234969999961,5.68759599999976,0.286344000000099
10.9568650000001,10.9183980000016,5.64776300000085,0.293284999999969
10.9627340000006,10.8158259999982,5.75992899999983,0.291637999999921
10.9853089999961,10.8138920000056,5.78924599999664,0.289084000000003
10.982673999999,10.790046999995,5.76100900000165,0.27746900000011
11.0233189999999,10.8122920000023,5.72212500000023,0.412870999999996
11.1007089999985,10.7884669999985,5.81010600000081,0.277191999999786
10.9868930000011,10.8014140000014,5.8661179999981,0.284677000000102
11.0098510000025,10.813049000004,5.79406899999958,0.288475999999946
11.0253759999978,10.8424549999982,5.74121400000149,0.28680200000008
11.0064850000053,10.8379609999974,5.71902300000147,0.289234000000079
11.0154449999973,10.919888000004,5.71023799999966,0.327888999999914
11.0077769999989,10.8615099999952,5.80377999999837,0.286614999999983
11.0194499999998,10.7812150000027,5.65290399999867,0.285227999999961
11.0740819999992,10.8610590000026,5.68305300000065,0.294353000000001
11.0667620000022,10.845266999997,5.68764500000179,0.286970999999994
10.9702939999988,10.8500859999986,5.70780499999819,0.28343800000016
10.9507680000024,10.9104829999997,5.70195800000147,0.286170999999968
11.0437439999951,11.0427080000009,5.68759399999908,0.287094000000025
10.8724110000039,11.0172299999977,5.72021200000017,0.285596999999825
10.8232369999969,11.0722060000044,5.66815599999973,0.287966999999981
10.8355840000004,11.0714989999979,5.66903599999932,0.284076000000141
10.8348830000032,11.0266279999996,5.70310100000279,0.286464000000024
10.8178800000023,11.0768030000036,5.64622699999745,0.288751999999931
10.7638239999942,11.0057929999966,5.80617400000119,0.285871000000043
10.7898229999992,11.0034480000031,5.71394599999985,0.297346999999945
10.7930580000029,11.055769999999,5.78154799999902,0.289663999999902
10.8278980000032,11.1471949999977,5.64601700000276,0.276256000000103
10.8183919999938,11.0339200000017,5.73245699999825,0.285251000000017
10.8396780000039,11.0989150000023,5.67464100000143,0.280125999999882
10.8592139999964,10.9941959999996,5.69912599999952,0.286493000000064
10.8407710000029,11.0665000000008,5.58213599999726,0.282227000000148
10.8651329999993,11.1123159999988,5.48786500000278,0.290076999999883
10.7794470000008,11.0343719999946,5.67739699999947,0.285812999999962
10.8206530000025,11.0483750000058,5.63648900000044,0.286690000000135
10.7965980000008,11.0261380000011,5.64702499999839,0.286648999999898
10.8664169999975,10.9691269999967,5.66827900000135,0.276632000000063
10.7928600000014,10.9373350000023,5.59556800000064,0.299082999999882
10.907521000001,10.8869159999958,5.58287799999744,0.287987000000157
10.9176669999943,10.8511080000026,5.56882899999982,0.287698999999975
10.9521630000017,10.7675010000021,5.65539300000091,0.289593999999852
10.8884610000023,10.8125419999997,5.61343200000192,0.279655000000048
10.9171920000008,10.7897989999983,5.60089599999992,0.281314000000066
11.0353379999942,10.9165659999999,5.64855399999942,0.292602999999872
10.9242750000049,10.8247159999955,5.70302499999889,0.284436000000142
11.0168120000017,10.798238000003,5.63320000000022,0.285836999999901
10.9608469999948,10.8904840000032,5.61280800000168,0.284563000000162
11.0996040000027,10.8957349999982,5.64078199999858,0.283890999999812
11.0005969999984,10.8748419999974,5.6838510000016,0.279748000000154
10.9715760000036,10.8399360000039,5.61883599999783,0.282594999999901
11.0274879999997,10.8711589999948,5.64071100000001,0.292294999999967
11.1341509999984,10.8553460000039,5.63205600000219,0.292987000000039
10.8272070000021,10.8430210000006,5.70077599999786,0.289076999999907
10.8599949999989,10.8279189999957,5.70954300000085,0.286386000000221
10.9325669999962,10.955240000003,5.6404849999999,0.28183799999988
10.8037970000005,10.9325269999972,5.74604600000021,0.298774000000094
10.824744000005,10.9520830000038,5.72191499999826,0.285491999999977
10.8329349999985,11.0190450000009,5.67514000000301,0.286517999999887
10.7452760000015,11.0435799999977,5.72238199999993,0.28725600000007
10.7872949999946,11.0302280000033,5.67251499999838,0.28661800000009
10.8101190000016,11.0673869999955,5.73992999999973,0.292650999999978
10.8291549999994,11.0420260000028,5.72680899999978,0.286949999999933
10.7950740000015,10.8857389999976,5.7617539999992,0.293985000000021
10.7879140000005,11.0994800000044,5.78740500000276,0.291921999999886
10.8537189999988,11.130078999995,5.79332399999839,0.29892400000017
10.8624800000034,11.0823109999983,5.73885599999994,0.289916999999832
10.8537049999941,11.0692040000067,5.75572900000043,0.290785000000142
10.8848900000012,11.0139389999968,5.70849699999962,0.285754999999881
10.7550590000028,11.0289619999967,5.67557500000112,0.28712900000005
10.9390330000024,11.0672530000011,5.80005899999742,0.293296999999939
10.9177969999946,10.9310150000019,5.67868600000293,0.286178000000064
10.9525399999984,10.905949,5.73075299999982,0.289643000000069
11.0909920000049,10.9284150000021,5.7301759999973,0.287885999999844
11.0109190000003,10.8569720000014,5.77301200000147,0.28388300000006
10.9635960000014,10.8611979999987,5.70380999999907,0.291300000000092
10.9332929999946,10.8627139999953,5.79054299999916,0.283908999999994
11.0443270000032,10.8769840000023,5.83283800000208,0.28422599999999
10.9507890000023,10.8400120000006,5.70198600000003,0.286650000000009
11.0354979999975,10.8816799999986,5.70685500000036,0.284222
10.9462490000005,10.9166160000023,5.74400600000081,0.285697999999911
10.9724369999967,10.805177000002,5.70032999999967,0.289250000000038
11.0051290000047,10.7903799999985,5.80878499999744,0.292236999999886
11.0155349999986,10.8797669999985,5.81286400000317,0.28091100000006
11.0120979999992,10.8244930000001,5.81991599999674,0.285399000000098
11.0478490000023,10.8843839999972,5.81741099999999,0.280229999999847
11.0290219999952,10.8222170000008,5.83680000000095,0.284297000000151
11.0353719999985,10.8543900000004,5.6701490000014,0.280420999999933
10.9723060000033,10.9551690000008,5.59670299999925,0.279986000000008
11.0185179999971,11.0273549999984,5.71171500000128,0.285501000000068
10.9883640000044,10.9966009999989,5.68495400000029,0.286632000000054
10.9337069999965,11.0096370000028,5.71233299999949,0.296395999999959
10.9337770000056,11.0635800000018,5.61643399999957,0.287832999999864
11.0047369999957,11.0744770000019,5.66292799999792,0.291047000000162
10.9509299999991,11.013211999998,5.73359400000118,0.291946999999936
10.961546999999,11.0058169999975,5.72850399999879,0.291422999999895
11.0437100000054,11.1063880000002,5.68067700000029,0.287191000000121
10.8831109999956,11.1174759999994,5.70953200000076,0.293813
10.8347280000016,11.0945590000047,5.77707100000043,0.282756000000063
10.7641119999971,11.1137879999951,5.7331520000007,0.298476999999821
10.8125040000014,11.0369590000046,5.7103309999984,0.283155999999963
10.8209879999995,11.1154989999995,5.82213000000047,0.285308000000214
10.8147360000003,11.1319660000008,5.75316200000088,0.288663999999926
10.8053780000046,11.0803409999935,5.66881099999955,0.290396999999984
10.7653229999996,11.1181610000058,5.65403900000092,0.289690999999948
10.815512000001,10.996312999996,5.76794599999994,0.287919000000102
10.7793389999933,11.0101950000026,5.73992799999905,0.289145999999846
10.8337170000013,11.0233000000007,5.76339899999948,0.28343800000016
10.8281570000036,11.0351049999954,5.73426900000049,0.297576999999819
10.7314619999961,11.0972930000062,5.76542799999879,0.291157999999996
10.8273939999999,11.0879519999944,5.86334900000293,0.282944000000043
10.7984530000031,11.0065470000045,5.80390899999838,0.28424300000006
10.7859759999992,10.9832919999972,5.73472899999979,0.294309000000112
10.783030999999,11.051403999998,5.77596899999844,0.286845999999969
10.9407580000043,11.0544450000016,5.79685900000186,0.276899999999841
10.941135999994,10.8911799999987,5.72618599999987,0.309214000000111
10.9100000000035,10.8540990000038,5.79907599999933,0.289248000000043
10.9626789999966,10.8190770000001,5.65728899999885,0.293138999999883
10.7912120000037,10.7882089999985,5.65506600000299,0.29432799999995
10.9871330000024,10.8193420000025,5.74964099999852,0.28360100000009
10.9440019999965,10.8007769999967,5.76218499999959,0.292220999999927
11.0409809999983,10.8203890000004,5.69016499999998,0.282754000000068
11.0091509999984,10.7530790000019,5.57271899999978,0.297084999999925
10.9834610000034,10.7508860000016,5.69258099999934,0.293498
11.0121639999998,10.7433399999936,5.62406400000327,0.295969000000014
10.9492269999973,10.8071200000049,5.71606099999917,0.285845000000108
10.9740720000045,10.8553580000007,5.7441579999977,0.289651000000049
10.9309270000012,10.8047719999959,5.64861100000053,0.288413999999875
10.9567679999964,10.8431249999994,5.76685799999905,0.291100000000142
11.011142000003,10.764056,5.71686100000079,0.286051999999927
10.9370349999954,10.8421850000013,5.72344499999963,0.29676900000004
10.9009230000011,10.8364090000032,5.73276700000133,0.291807999999946
11.0327959999995,10.9251450000011,5.73249800000121,0.289588999999978
10.9832630000019,10.9749889999948,5.68620199999714,0.293814000000111
10.9886069999993,11.0236910000021,5.71327100000053,0.287638999999899
10.9246819999971,10.983275999999,5.70299000000159,0.29017500000009
10.9984300000069,10.9192210000037,5.68307300000015,0.287401999999929
11.030270999996,11.1087009999974,5.72992099999828,0.29064500000004
10.9552010000043,11.0408289999978,5.7445770000013,0.283224999999902
10.8960559999978,10.9939610000001,5.80275999999867,0.286002000000053
10.8109550000008,11.0411940000049,5.73477800000182,0.276663999999982
10.8814060000004,10.9986689999932,5.77815600000031,0.284268000000111
10.7591759999996,11.1009370000029,5.77433100000053,0.281982999999855
10.7699329999959,11.0082039999979,5.74514699999781,0.286438999999973
10.7754659999991,11.0675660000052,5.79783300000054,0.283697000000075
10.7973200000051,10.9840859999968,5.79349500000171,0.293711999999914
10.8449629999959,10.9873260000022,5.76385999999911,0.289837000000034
10.8039700000008,11.0888209999976,5.77866300000096,0.28112299999998
10.7154119999977,10.9902740000034,5.86011099999814,0.287244999999984
10.8384100000039,11.0612099999998,5.80571799999962,0.282051000000138
10.8369830000011,11.0689969999949,5.78837100000237,0.277810999999929
10.8858699999982,11.0756850000034,5.70453099999941,0.280164000000013
10.7899150000012,11.0939940000026,5.59645299999829,0.282736999999997
10.8666279999961,10.9968719999961,5.73095900000044,0.291764999999941
10.8138850000032,10.9735000000001,5.72565899999972,0.28443900000002
10.9215019999974,11.1038520000002,5.66657100000157,0.284661000000142
10.9128840000049,11.0985139999975,5.70654899999863,0.283913999999868
10.976244999998,11.0897150000019,5.80730799999947,0.292443000000048
10.9637930000026,10.9806410000019,5.69448399999965,0.290739000000031
10.9512629999954,10.8218899999993,5.68294400000013,0.289556999999832
10.9529459999976,10.9168149999969,5.68238500000007,0.287438000000066
10.8351770000008,10.8850180000009,5.74052500000107,0.290764000000081
10.8577300000034,10.8760050000055,5.70259499999884,0.29388199999994
10.7923509999964,10.8373559999964,5.68919300000198,0.287986000000046
10.7972440000012,10.7783879999988,5.71166199999789,0.284957999999961
10.890382000005,10.8787579999989,5.68196900000112,0.295115000000123
10.8599269999977,10.8726380000007,5.67304599999989,0.284927999999809
10.7967109999954,10.8910959999994,5.7402660000007,0.28667600000017
10.8704890000008,10.8302600000025,5.71147999999812,0.288491999999906
10.8254280000037,10.7948049999977,5.80386200000066,0.286550000000034
10.8210249999975,10.8254589999997,5.8067970000011,0.283553999999867
10.7957349999997,10.8389640000023,5.76601599999776,0.284923000000163
10.8170430000027,10.8667320000022,5.7373860000007,0.288669999999911
10.7701729999972,10.8395729999975,5.69257099999959,0.286317999999937
10.7912310000029,10.9383270000035,5.80422900000121,0.299045000000206
10.693855999998,11.042508999999,5.74245100000189,0.296057999999903
10.7323180000021,11.0171039999987,5.8079859999998,0.280889999999999
10.7354100000011,11.0494459999973,5.819865999998,0.283848000000035
10.6901010000001,11.0822780000017,5.89672300000166,0.278716999999915
10.7105589999992,11.0438480000012,5.74781499999881,0.281866000000036
10.7275840000002,11.0651859999998,5.69390500000009,0.284083999999893
10.8507019999961,11.0860699999976,5.75235299999986,0.292590000000018
10.8042270000005,11.1103619999994,5.78761999999915,0.287507000000005
10.7383870000049,11.0705050000033,5.7178559999993,0.288919000000078
10.7688499999931,11.0092060000025,5.76132600000346,0.29028900000003
10.7715070000049,10.9384919999939,5.73509399999966,0.288383999999951
10.7800239999997,11.0551130000022,5.7741989999995,0.290200000000141
10.6989669999966,11.022404000003,5.78494900000078,0.291509999999789
10.9105110000019,10.9604639999961,5.77421799999865,0.289414000000079
10.939158000001,10.9676340000005,5.74460700000054,0.287775000000011
10.9041030000008,11.0638420000032,5.75899500000014,0.29093499999999
10.875165999998,11.0518099999972,5.61084299999857,0.294125000000122
10.9266280000011,10.9399120000016,5.82807099999991,0.287413999999899
10.9379350000017,10.9976600000009,5.60184099999969,0.298847999999907
10.9903159999958,11.1387539999996,5.54753600000186,0.287900000000036
11.0108929999988,11.0971050000007,5.60488500000065,0.284760000000006
10.9249980000022,11.050470999995,5.63565899999958,0.279256000000032
10.9980480000013,11.0801070000016,5.75180600000022,0.295982999999978
10.9574799999973,11.0922219999993,5.6735520000002,0.294550999999956
11.0412360000046,11.0867010000002,5.79254299999957,0.290768000000071
11.0289619999967,10.9984610000029,5.66528999999719,0.287507000000005
10.8462900000013,10.8649829999995,5.75639600000068,0.292181000000028
10.9089200000017,10.8899590000001,5.68387100000109,0.286198999999897
10.8785669999997,10.9941659999968,5.65005200000087,0.285624000000098
10.8252169999978,10.8368180000034,5.74776399999973,0.283944999999903
10.8313019999987,10.7969690000027,5.70022699999754,0.292842000000064
10.8515410000036,10.8408759999948,5.72658600000068,0.286000000000058
10.7581209999989,10.7953689999995,5.72000400000252,0.29377199999999
10.7130610000022,10.7591350000002,5.71207399999912,0.282255999999961
10.793107999998,10.814198,5.70430599999963,0.287172999999939
10.7878070000006,10.8164600000018,5.76262199999837,0.283417999999983
10.7613659999988,10.8184410000031,5.77699100000245,0.285907000000179
10.8705800000025,10.7694409999967,5.86501999999746,0.287678999999798
10.8165410000001,10.845825999997,5.75288200000068,0.287402000000156
10.7507029999979,10.7559440000041,5.76735399999961,0.289307999999892
10.7239370000025,10.8398929999967,5.82612599999993,0.280367000000069
10.8127509999977,10.8375910000032,5.72316400000273,0.283026999999947
10.7668340000018,10.862387000001,5.76810899999691,0.280471000000034
10.7543469999946,10.8013569999966,5.79740900000252,0.280981000000111
10.7972040000022,10.7957190000016,5.75059799999872,0.290605999999798
10.7139089999982,10.9466230000035,5.73290600000109,0.29351900000006
10.9069640000016,11.0308819999991,5.76157899999816,0.282981999999947
10.8726289999977,10.9642800000001,5.70033900000271,0.282880000000205
10.9120210000037,10.961003999997,5.69929599999887,0.289554999999837
10.9791199999963,11.0418780000036,5.697576999999,0.283141000000114
11.0224390000003,11.0859289999935,5.6578010000012,0.28532099999984
11.0065500000055,11.0641780000005,5.80341699999917,0.282205000000204
10.7964449999999,11.1065080000044,5.70313600000009,0.280600999999933
10.8048299999937,11.0754650000017,5.66968999999881,0.283508999999867
10.9237060000014,11.0852929999965,5.79858900000181,0.282400000000052
10.9750950000016,11.0772260000012,5.69859599999836,0.292176000000154
10.9787020000003,11.1351839999988,5.72192100000029,0.292767999999796
10.9526849999966,11.0567640000008,5.68914399999994,0.286158999999998
10.8882610000001,11.0388210000019,5.75560600000244,0.285037000000102
10.970362,11.0908139999956,5.7638369999986,0.2821899999999
10.9240380000047,11.0294009999998,5.68150600000081,0.283501000000115
10.9888879999999,11.0758669999996,5.7531859999981,0.282128999999941
10.957107000002,11.0862200000047,5.67788700000165,0.282823000000008
10.9481180000002,11.0150589999976,5.75677699999869,0.282273000000032
10.9070719999945,11.022524,5.69988100000046,0.286998999999923
10.9933240000028,11.0209309999991,5.7296920000008,0.287583000000041
11.0423680000022,11.043700000002,5.76544899999863,0.282439000000068
10.9673779999939,11.0657999999967,5.79327800000101,0.298816999999872
10.8277920000037,11.0086190000002,5.7763930000001,0.300001000000066
10.8040459999975,11.0602990000043,5.754151000001,0.289940000000115
10.7855120000022,10.9670740000001,5.74391399999877,0.284940000000006
10.7930800000031,10.9573889999956,5.75351299999966,0.28446299999996
10.7459799999997,10.8672730000035,5.66389899999922,0.285445999999865
10.8572270000004,10.8613750000004,5.69500200000039,0.286939000000075
10.7752699999983,10.801238,5.71463600000061,0.283636000000115
10.7931810000009,10.8135929999989,5.7073539999983,0.280300999999781
10.7717429999975,10.8688459999976,5.74142700000084,0.300484000000097
10.7952070000028,10.8331480000052,5.71452399999907,0.296422000000121
10.825241999999,10.8055329999988,5.80629100000078,0.287672999999813
10.899642999997,10.7997340000002,5.7806210000017,0.287616000000071
10.8189820000043,10.8572480000003,5.76284499999747,0.29011800000012
10.8441049999965,10.8950509999995,5.80301000000327,0.290239999999812
10.7389170000024,10.8430369999987,5.81624099999681,0.283595999999989
10.8113069999963,10.8963749999966,5.8448180000014,0.28937800000017
10.7989410000009,10.8325719999993,5.78996499999994,0.280569000000014
10.8886649999986,10.7606430000014,5.71210599999904,0.282114999999976
10.8741850000006,11.5600360000026,5.72949700000026,0.284188999999969
10.9563810000036,11.780998000002,5.67486400000053,0.2880439999999
10.9096089999948,11.7640879999963,5.64507500000036,0.290318999999954
10.9076870000063,11.8504790000006,5.70610600000145,0.279932000000144
10.9813349999968,11.8720909999975,5.71512199999779,0.360433000000057
11.0211740000013,11.8646660000013,5.72245499999917,0.323579999999993
11.0033889999977,11.9516490000024,5.70466000000306,0.28505599999994
10.9972390000039,11.9148710000009,5.69655299999795,0.281015999999909
10.9875889999967,11.8704509999952,5.64359400000103,0.282270000000153
11.0050859999974,11.798109000003,5.79192400000102,0.283674999999903
10.9743720000042,11.8956249999974,5.71729499999856,0.317389000000048
10.933352,11.896596999999,5.74163699999917,0.276859000000059
10.938887999997,11.835791000005,5.80132700000104,0.288199999999961
11.0106890000025,11.8341480000017,5.75698399999965,0.289328999999952
11.0483339999992,11.8799719999952,5.73504500000126,0.28712900000005
10.9581459999972,11.8460659999982,5.73981899999853,0.289016999999831
11.0282890000017,11.848076000002,5.7576450000015,0.280250000000024
10.9457289999991,11.9503949999998,5.7255699999987,0.286839999999984
10.9927150000003,11.8815729999988,5.74927200000093,0.289809999999989
10.8180839999986,11.931439,5.70418000000063,0.2955350000002
10.8374780000013,11.8400720000063,5.70858299999963,0.28140899999994
10.7844110000005,11.7104619999955,5.71788000000015,0.286925999999994
10.7136010000031,11.6979199999987,5.73805499999798,0.288569000000052
10.8295499999949,11.6003380000038,5.78884200000175,0.288951999999881
10.750681000005,11.6033219999954,5.65906899999754,0.287293000000091
10.8034659999976,11.5115900000019,5.6453900000015,0.285153000000037
10.7381289999976,11.5371400000004,5.64408399999957,0.290833000000021
10.846884000006,11.5186479999975,5.60551599999962,0.291794999999865
10.8924549999938,11.5567840000003,5.64269699999932,0.285487000000103
10.769398000004,11.4451620000036,5.61662799999976,0.290043999999853
10.8484620000017,11.587013999997,5.74128200000268,0.283473000000185
10.8558979999943,11.5578860000023,5.72407399999793,0.285992999999962
10.8375550000055,11.5771410000016,5.65511500000139,0.299645999999939
10.7809740000012,11.6003100000016,5.65891800000099,0.292987999999923
10.8049949999986,11.5177399999957,5.62642000000051,0.293678
10.8279399999956,11.5970159999997,5.71141999999963,0.300400999999965
10.9041470000011,11.6412429999982,5.73032500000045,0.285045000000082
10.9878610000014,11.6097200000004,5.70984599999792,0.28365400000007
10.9671759999983,11.7415360000014,5.68538800000169,0.288528000000042
11.043623000005,11.8047440000009,5.66574499999842,0.290571
10.9998609999966,11.8778779999993,5.68103799999881,0.286661999999978
10.9098359999989,11.8737059999985,5.7183729999997,0.282433999999967
10.9633800000011,11.8329799999992,5.7774120000031,0.288727999999992
10.9222250000021,11.8966410000066,5.71601699999883,0.290115999999898
10.8360089999987,11.8428059999933,5.7624250000008,0.292188000000124
11.0387810000029,11.8387260000018,5.74104399999851,0.290749000000005
11.0183399999951,11.7166880000004,5.75137800000084,0.28244299999983
10.9469529999988,11.8660860000018,5.69162700000015,0.30500700000016
10.9402330000012,11.8399540000028,5.65429500000027,0.285991999999851
11.0059970000002,11.8545219999942,5.69033999999738,0.2830170000002
11.0439469999983,11.8599340000001,5.7199870000004,0.283270999999786
10.988870000001,11.8256299999994,5.65409999999974,0.285312000000204
10.7707870000013,11.870136000005,5.72175800000332,0.296168999999963
10.8751400000037,11.8368039999987,5.7066479999994,0.289657000000034
10.8481079999983,11.6889289999963,5.75230100000044,0.283340999999837
10.8022469999996,11.7782180000067,5.73836599999777,0.283745000000181
10.7734720000008,11.6946259999968,5.81624600000214,0.289269999999988
10.7509429999991,11.5325779999985,5.71765999999843,0.289166999999907
10.6936090000017,11.4721480000007,5.82906000000003,0.288849999999911
10.7741339999993,11.607898000002,5.86061500000142,0.298493000000008
10.8042290000012,11.6151069999978,5.77114199999778,0.288741000000073
10.7482059999966,11.5341489999992,5.77033400000073,0.296012999999903
10.7638589999988,11.5126769999988,5.76744899999903,0.305934000000207
10.8473759999979,11.5612850000034,5.76876500000071,0.282478999999967
10.7908450000032,11.6289069999984,5.80958200000168,0.29093499999999
10.7549139999974,11.6240499999985,5.77809299999717,0.304517999999916
10.726711000003,11.6152270000021,5.83730500000092,0.287008000000014
10.7564599999969,11.5734959999972,5.61123600000064,0.291439999999966
10.7496200000023,11.515382000005,5.65315399999963,0.284852000000001
10.9866560000009,11.5349720000013,5.80792800000199,0.279883000000154
10.9075440000015,11.5486799999999,5.81993199999852,0.308916999999838
10.9244599999947,11.7380179999964,5.72900600000139,0.286681000000044
10.8284610000046,11.7492859999984,5.77769199999966,0.283901000000014
11.0099379999956,11.8154890000005,5.79302699999971,0.29051400000003
10.944531000001,11.7636160000038,5.8691719999988,0.286877000000004
10.9092139999993,11.7670349999971,5.84522899999865,0.286822999999913
10.9596160000001,11.7470969999995,5.90960700000142,0.285581000000093
10.9665740000055,11.868104000001,5.89615000000049,0.289694999999938
10.9952369999955,11.9379469999985,5.8747689999982,0.289960000000065
10.9528500000015,11.9876430000004,5.9381760000033,0.297741999999971
10.9612340000022,11.9653899999976,5.66800199999852,0.286239000000023
11.0151990000013,11.8418310000052,5.62702699999863,0.283683999999994
10.9187659999952,11.792297,5.94219200000225,0.285178999999971
10.9700200000007,11.8217769999974,5.95286800000031,0.280956999999944
10.9664800000028,11.8184190000029,5.7994749999998,0.293528000000151
10.9562179999994,11.9039589999957,5.77521699999852,0.289641999999958
10.9578810000021,11.8738130000056,5.70233500000177,0.281255999999985
10.9593969999987,11.8032399999938,5.71429499999795,0.290146999999934
11.0371870000017,11.8569879999995,5.7656530000022,0.305419000000029
10.959686999995,11.8788910000003,5.65805499999988,0.284337999999934
10.921543000004,11.8062239999999,5.67723099999785,0.282355000000052
10.8738239999948,11.8818950000059,5.62492900000143,0.291803000000073
10.9867900000027,11.8084559999988,5.66487199999756,0.28709200000003
10.9152360000007,11.8404179999998,5.56792300000234,0.292784999999867
10.7901569999958,11.777065000002,5.71771399999852,0.285464999999931
10.8521640000035,11.8496549999982,5.6708690000014,0.292179000000033
10.8520770000032,11.8165979999976,5.69559200000003,0.287156000000095
10.821302999997,11.6634229999981,5.72935900000084,0.292012999999997
10.7725409999985,11.6925890000057,5.76752099999794,0.291324000000031
10.7684470000022,11.538990999994,5.72911400000157,0.283541999999898
10.7927060000002,11.5823530000052,5.6679750000003,0.317330999999967
10.7979029999988,11.5586089999997,5.71714599999905,0.285610000000133
10.7841449999978,11.6852819999986,5.74839200000133,0.28118900000004
10.8076179999989,11.6289649999962,5.74752799999987,0.28559099999984
10.8872180000035,11.5608340000035,5.7483519999987,0.285300000000007
10.8244800000029,11.6225819999963,5.705159000001,0.292421000000104
10.7725529999952,11.5643800000034,5.78227999999945,0.28407500000003
10.8523970000024,11.5064300000013,5.69938700000057,0.281150000000025
10.7487859999965,11.5618130000003,5.70845399999962,0.289072999999917
10.7240480000037,11.5547769999976,5.72599500000069,0.287921000000097
10.7706079999989,11.5461230000001,5.72180699999808,0.291208999999981
10.7986319999982,11.5729389999979,5.779133,0.286671999999953
10.8445390000052,11.788121000005,5.76549199999863,0.289197999999942
10.8821169999937,11.8362049999996,5.78910400000314,0.286293999999998
10.9378310000029,11.8486269999994,5.82347899999877,0.289154000000053
10.8408649999983,11.8190539999996,5.70957799999815,0.280896999999868
10.870898000001,11.7919529999999,5.65329300000303,0.282548000000133
10.7556049999985,11.7620459999962,5.72611099999995,0.288698999999951
10.9750540000023,11.6171549999999,5.69902599999841,0.287747999999965
10.985477000002,11.7076390000002,5.68003899999894,0.319799000000103
11.0150819999981,11.7913830000034,5.5784530000019,0.288616999999931
11.0184690000024,11.8423429999966,5.78996499999994,0.293155999999954
11.0169139999998,11.8325140000015,5.68195899999773,0.282785000000104
10.9932259999987,11.8634810000003,5.75047800000175,0.2849369999999
11.0074630000017,11.8699639999977,5.66096599999946,0.285109000000148
10.9542969999966,11.817163000007,5.74878900000112,0.283934999999929
10.8988020000033,11.9089719999974,5.68488399999842,0.28727600000002
10.9189760000008,11.8728609999962,5.67087200000242,0.2915109999999
10.9641749999937,11.8250410000037,5.66647199999716,0.279236000000083
11.0221220000021,11.8268840000019,5.70153700000083,0.297902999999906
10.9562670000014,11.9700229999944,5.68259899999975,0.285434000000123
11.0877800000017,11.9117800000022,5.62539300000208,0.293109999999842
11.0077579999997,11.8362869999983,5.6449649999995,0.286413000000039
10.9197659999991,11.8441190000012,5.662175999998,0.287812000000031
10.8503960000016,11.8320060000042,5.76497000000018,0.28961900000013
11.0119310000009,11.9434369999944,5.69541400000162,0.2889839999998
11.0143979999993,11.903164000003,5.70318699999916,0.290778000000046
10.8856719999967,11.8599600000016,5.79061699999875,0.290584999999965
10.846709999998,11.8799619999991,5.63570900000195,0.28690400000005
10.8541079999995,11.8653730000005,5.69363299999895,0.292842000000064
10.8246380000055,11.8107850000015,5.74961900000199,0.287961999999879
10.7910049999991,11.7273759999953,5.72522599999866,0.287381000000096
10.7464599999948,11.584351000005,5.77911400000085,0.284405000000106
10.7856760000068,11.6291920000003,5.73691499999768,0.2795729999998
10.7349399999948,11.6080329999968,5.71375000000262,0.27986100000021
10.8533450000032,11.4779580000031,5.76441999999952,0.287962999999991
10.8193009999959,11.5456089999934,5.78294499999902,0.289946999999984
10.7290970000031,11.5020440000008,5.73470200000156,0.290632999999843
10.7452609999964,11.6443590000054,5.82277499999691,0.279960000000074
10.7391150000039,11.5358599999963,5.74610200000097,0.28087400000004
10.8084369999997,11.5120400000014,5.74293899999975,0.280927999999903
10.7735499999981,11.5181299999967,5.80308100000184,0.282623999999942
10.7920690000028,11.5760740000042,5.72063300000082,0.288435000000163
10.9031529999993,11.5353939999986,5.79954899999939,0.284317999999985
10.8850880000027,11.6603350000005,5.71732599999814,0.284678999999869
10.9664019999982,11.7962110000008,5.79225800000131,0.287032000000181
10.9822750000021,11.8290619999971,5.72253899999851,0.280303000000004
10.8934669999944,11.8762330000027,5.74745800000164,0.286305999999968
10.937288000001,11.8775139999998,5.72801400000026,0.282695999999987
10.9497800000026,11.828121999999,5.7561429999987,0.290283000000045
10.9984389999954,11.8601439999984,5.77132600000186,0.289538999999877
11.0137590000013,11.8667019999993,5.70379799999864,0.281594000000041
10.9829050000044,11.8842440000008,5.78215600000112,0.282116000000087
11.0638819999949,11.8825880000004,5.80705099999977,0.284088999999994
10.9869790000012,11.8847370000003,5.79534099999728,0.28764799999999
10.9157930000001,11.8955599999972,5.80980400000044,0.287985999999819
10.9463210000031,11.8355420000007,5.64750400000048,0.281737000000021
11.0093789999955,11.8936450000037,5.69610000000102,0.282587000000149
10.894484000004,11.8516880000025,5.72425799999837,0.28760299999999
10.8351269999985,11.8719749999946,5.74621300000217,0.284443999999894
10.8067450000017,11.739284000003,5.69108399999823,0.292382000000089
10.8160229999994,11.6416150000005,5.689408000002,0.285713999999871
10.7203450000015,11.6512680000014,5.75274899999931,0.28329500000018
10.6849299999958,11.6803579999978,5.8754540000009,0.281779999999799
10.8317989999996,11.5501089999962,5.68022899999778,0.283901000000014
10.8018970000048,11.6378100000002,5.68383600000016,0.28320900000017
10.8114700000006,11.5668940000032,5.6320220000016,0.27902499999982
10.8134519999949,11.6568590000024,5.70986999999877,0.279378000000179
10.7420610000045,11.5416199999963,5.76854300000196,0.282940999999937
10.7337189999962,11.5213320000039,5.74432099999831,0.287520000000086
10.7605230000045,11.558309,5.70171200000186,0.302284999999983
10.8505769999974,11.613268999994,5.71188699999766,0.304043999999976
10.8221770000018,11.5718400000042,5.67719900000156,0.287366999999904
10.766036999994,11.7383849999969,5.72108899999876,0.287931000000071
10.8131680000006,11.5479940000005,5.77477799999906,0.29031400000008
10.750258,11.6392850000047,5.86613399999987,0.287268999999924
10.7999320000017,11.5793319999939,5.81684200000018,0.283022000000074
10.9364270000005,11.5562550000031,5.79268200000297,0.290873999999803
10.926661999998,11.6201559999972,5.75042799999937,0.290021000000024
10.9531500000012,11.8962420000025,5.801997999999,0.287653999999975
10.9923490000001,11.808302999998,5.7808589999986,0.298395000000028
10.9659279999978,11.7985740000004,5.8064059999997,0.287393000000066
10.9672370000044,11.8493600000002,5.8661890000003,0.293713999999909
10.9670509999996,11.8650909999997,5.63097800000105,0.28298000000018
10.9401480000015,11.8293850000045,5.64070500000162,0.2828149999998
10.8334039999972,11.8263169999991,5.6863689999991,0.286309000000074
10.9494419999974,11.8373030000002,5.68536300000051,0.28073100000006
10.970064000001,11.6600560000006,5.66262599999754,0.289632999999867
11.0023169999986,11.8744609999994,5.64169000000038,0.284637000000203
11.0061580000038,11.8581689999992,5.65697200000068,0.295719999999847
10.9924140000003,11.8835859999963,5.67292499999894,0.288805000000139
10.9531439999992,11.7729670000044,5.69113600000128,0.284762999999884
11.010927000003,11.8036659999998,5.71956200000204,0.290144000000055
11.0024149999954,11.8258969999952,5.76269399999728,0.28775399999995
10.9679920000053,11.8394670000052,5.77824200000032,0.285781999999926
10.9927959999986,11.8893399999943,5.76011600000129,0.29055100000005
11.0006880000001,11.8673460000064,5.72227199999907,0.289124000000129
10.9261389999956,11.8675629999998,5.69320399999924,0.288744999999835
10.9418210000003,11.9474149999951,5.71663500000068,0.290938000000097
10.9057250000042,11.8996140000017,5.69941499999914,0.288315999999895
10.9776409999977,11.7902929999982,5.79352300000028,0.29353500000002
11.0006439999997,11.8272500000021,5.78410000000076,0.290733000000046
10.9674070000037,11.8833149999991,5.78426899999977,0.295790000000125
10.9837419999967,11.8785399999979,5.77130699999907,0.289724999999862
10.873738000002,11.7639010000057,5.72828700000173,0.289815999999973
10.9209709999996,11.7375169999941,5.82829199999833,0.288904000000002
10.8790719999961,11.7625000000044,5.78685700000278,0.291864000000032
10.9802390000041,11.8302829999957,5.76855099999739,0.285685999999941
10.8517569999967,11.6579689999999,5.76886200000081,0.297643999999991
10.8717370000013,11.7822040000028,5.76604199999929,0.283251000000064
10.8364349999974,11.6632119999995,5.73479399999997,0.30995699999994
10.7916020000048,11.6920640000026,5.73155100000076,0.291317000000163
10.6986829999951,11.6661889999959,5.80968800000119,0.288311000000022
10.7080720000013,11.5924610000002,5.78091199999835,0.286016999999902
10.8063120000006,11.5762099999993,5.73225900000034,0.295399000000089
10.7122830000008,11.5399180000022,5.71514699999898,0.290539999999964
10.776638000003,11.6244850000003,5.73551500000031,0.287945000000036
10.7781759999998,11.6169510000036,5.63749599999937,0.287147000000004
10.7577119999987,11.560510999996,5.67997200000173,0.287722000000031
10.7486310000022,11.6394450000007,5.71359799999846,0.29821099999981
10.7449439999982,11.5236389999991,5.65985100000034,0.290162000000009
10.7577919999967,11.6124459999992,5.72651000000042,0.28760699999998
10.7330379999985,11.4863960000002,5.6754519999995,0.291329000000133
10.7332960000058,11.5803809999998,5.68810099999973,0.293435999999929
10.7529439999998,11.4793280000013,5.65597600000183,0.286783000000014
10.9110000000001,11.6353519999975,5.62959399999818,0.288813000000118
10.9192189999958,11.5805550000005,5.70832700000028,0.286547999999812
10.9195240000045,11.7126600000047,5.64053600000261,0.289717999999993
10.9474779999946,11.8120490000001,5.76799199999732,0.289719999999988
10.9349260000017,11.8397939999995,5.76128200000312,0.287841000000071
10.9096730000019,11.7589240000016,5.71982899999784,0.284490000000005
11.0389359999972,11.8946929999947,5.7073249999994,0.295329999999922
11.0109970000049,11.8885450000016,5.72358600000007,0.285822000000053
10.8224300000002,11.6438229999985,5.80241200000091,0.286037999999962
10.8566689999934,11.5440430000017,5.71331099999952,0.2933680000001
10.8393390000056,11.7371710000007,5.75942099999884,0.288148000000092
10.7691419999974,11.6799400000018,5.75658500000281,0.292337999999972
10.7556790000017,11.6601889999947,5.76631799999814,0.284253000000035
10.8464479999966,11.7592250000016,5.73360300000058,0.287192999999888
10.7614650000032,11.6573990000034,5.78921700000137,0.289492999999993
10.7959090000004,11.7927329999948,5.86272599999938,0.288680000000113
10.7959269999992,11.7018540000063,5.78933499999766,0.295729999999821
10.8369519999978,11.6076469999971,5.83100900000136,0.286815000000161
10.8180399999983,11.6258929999967,5.76669799999945,0.29189899999983
10.9834380000029,11.535355,5.822451,0.288605000000189
11.0160590000014,11.688304000003,5.71512000000075,0.289711999999781
11.0677379999979,11.6888719999988,5.81438200000048,0.292389000000185
10.9899809999988,11.5528530000011,5.7498259999993,0.280027000000018
10.9897400000045,11.558514999997,5.77137800000128,0.286310999999841
11.0090629999977,11.5694740000035,5.72126299999945,0.288954000000103
10.9389670000019,11.5086910000027,5.74082500000077,0.295270999999957
10.9909789999947,11.6054919999951,5.89620599999762,0.295174000000088
10.982477000005,11.4900239999988,5.80196799999976,0.288540999999896
11.102632999995,11.5561390000003,5.73374400000102,0.292153000000098
11.0912200000021,11.6249800000005,5.79477100000076,0.286128999999846
11.1141150000039,11.6027539999995,5.7178849999982,0.296059000000014
11.082828999999,11.5548200000048,5.72307200000068,0.288733000000093
10.9907659999953,11.6909569999989,5.72479700000258,0.286603000000014
10.9534679999997,11.813175999996,5.70751099999688,0.289289999999937
10.7729330000002,11.784771000006,5.7506080000021,0.288387999999941
10.8624530000016,11.8701829999991,5.78957399999854,0.293059999999969
10.8301209999991,11.8443879999977,5.68912600000112,0.283629000000019
10.817074999999,11.7064049999972,5.65701300000001,0.291871000000128
10.7949500000032,11.8254800000068,5.70515800000067,0.285542999999961
10.8069430000032,11.909169999999,5.73904000000039,0.300068999999894
10.8626449999938,11.6304899999959,5.63088599999901,0.288894000000028
10.9012670000011,11.900579000001,5.68005500000072,0.287800000000061
10.7727120000054,11.8768370000034,5.68661900000006,0.289461999999958
10.80285,11.8342779999948,5.70696999999927,0.290177999999969
10.813473999995,11.7808160000059,5.71222399999897,0.293389000000161
10.8439629999993,11.8155439999973,5.78792800000156,0.290684999999939
10.8409920000049,11.7997719999985,5.85211100000015,0.291445000000067
10.8653579999955,11.9152390000017,5.8859859999975,0.284388000000035
10.8096179999993,11.9498590000003,5.94342700000198,0.284825999999839
10.7604540000029,11.8299199999965,5.90524899999946,0.281631000000061
10.9152170000016,11.9192760000005,5.88441299999977,0.284938000000011
10.7731429999985,11.9026050000029,5.87995600000067,0.279600000000073
10.804919000002,11.859537999997,5.66210199999841,0.282518999999866
10.854962999998,11.8575950000013,5.75008200000229,0.304518000000144
10.792895999999,11.8369200000016,5.91464499999711,0.285253000000012
10.7541820000042,11.7441739999995,5.89520600000105,0.286260999999968
10.7402379999985,11.7871519999971,5.91549600000144,0.286678999999822
10.7776400000002,11.825171000004,5.93353099999877,0.290313000000197
10.780488999997,11.812791999997,5.68491999999969,0.286922000000004
10.7681660000017,11.7314650000044,5.6626580000011,0.28475299999991
10.7609989999983,11.6004299999986,5.66651899999852,0.282981000000063
10.8300880000024,11.5784879999992,5.63624700000219,0.288401000000022
10.8188779999982,11.4894399999976,5.69678699999713,0.290466999999808
10.9803140000004,11.5798550000036,5.69018600000345,0.282296000000088
10.8268899999966,11.5646080000006,5.69315099999949,0.291637000000037
10.9312669999999,11.5522869999986,5.67333999999755,0.28365400000007
10.8002830000041,11.7477650000001,5.6379479999996,0.285852999999861
10.7441199999957,11.5366710000017,5.65996300000188,0.290662999999995
10.8758510000043,11.5828239999973,5.58173199999874,0.29131499999994
10.8989589999983,11.5384730000005,5.71261800000138,0.285410000000184
11.028459000001,11.5802540000004,5.68255399999907,0.297437999999829
10.9572530000005,11.5578469999964,5.69272400000045,0.291783000000123
10.9515089999986,11.4824130000052,5.7603420000014,0.294815999999855
10.8781519999975,11.6707629999946,5.65364299999783,0.283896000000141
10.9963780000035,11.7927440000058,5.72652700000253,0.284582999999884
10.9942870000013,11.8438099999985,5.71680299999935,0.285027000000127
11.0366409999988,11.9587180000017,5.73444799999925,0.288227000000006
10.8074799999958,11.873676999996,5.72349200000099,0.282701999999972
10.8462680000011,11.8147430000026,5.69492999999784,0.283956999999873
10.8170559999999,11.9401690000013,5.70048700000189,0.284170000000131
10.7822680000027,11.8623219999936,5.75604399999793,0.286284000000023
10.8866580000031,11.7866310000027,5.81417200000215,0.282508000000007
10.7818129999941,11.7892229999998,5.76530599999751,0.289907999999969
10.7910040000061,11.9258849999969,5.7381690000002,0.293243999999959
10.780528999996,11.9011150000006,5.7224810000007,0.283337000000074
10.7119569999995,11.7836569999999,5.7091270000019,0.28198899999984
10.8404589999991,11.8425600000046,5.79841099999976,0.289287000000058
10.76584,11.8424999999988,5.67036199999711,0.289281000000074
10.7646860000023,11.8596919999982,5.78898900000058,0.293421999999964
10.7369889999973,11.8126019999982,5.75334500000099,0.292255999999952
10.7930930000002,11.7815790000022,5.81673500000034,0.292196999999987
10.7838990000018,11.9255380000031,5.74439400000119,0.290588000000071
10.7528660000025,11.9091120000012,5.77256099999795,0.286546999999928
10.7519919999977,11.9730029999992,5.86697199999981,0.28397300000006
10.8171349999975,11.875927999994,5.65942600000199,0.281954000000042
10.772490000003,11.8877520000024,5.69808899999771,0.289888999999903
10.9228329999969,11.9166689999984,5.75872900000104,0.28650000000016
10.8411550000019,11.7207300000009,5.7775330000004,0.29714899999999
11.0366399999984,11.7038450000036,5.72994800000015,0.294521999999915
10.9436580000038,11.6663039999985,5.63254199999938,0.288465000000087
10.938728000001,11.5197889999981,5.65786799999842,0.277548999999908
10.9804559999975,11.5119510000004,5.69820800000161,0.290173999999979
10.9791229999973,11.5103250000029,5.7154440000013,0.293417999999974
10.7535810000045,11.5181369999991,5.74588299999959,0.28109900000004
10.8100569999951,11.6207579999973,5.72904899999776,0.28801999999996
10.9237570000041,11.5829369999992,5.67284000000291,0.288944000000129
10.892568999996,11.545011000002,5.76871299999766,0.28465099999994
10.7708080000011,11.664383000003,5.66671200000201,0.283681999999999
10.7376540000041,11.6099689999974,5.6659069999987,0.2942129999999
10.7847949999996,11.6356549999982,5.69201500000054,0.291542000000163
10.8558059999996,11.5371300000043,5.64360999999917,0.28897599999982
10.8150239999959,11.5443999999989,5.86934300000212,0.286060000000134
10.8878330000007,11.5843620000014,5.72602299999926,0.311287999999877
10.8630269999994,11.6129039999942,5.8219969999991,0.299607000000151
10.7318610000002,11.7571460000036,5.72752899999978,0.286162999999988
10.8157340000034,11.6679240000012,5.70082600000023,0.289957999999842
10.6899120000016,11.8565559999988,5.78607700000066,0.289345000000139
10.7753859999939,11.8549599999969,5.70618199999808,0.286076999999977
10.7863540000035,11.8363110000064,5.80887200000143,0.292805000000044
10.7117599999983,11.6345269999947,5.74637000000075,0.296109999999999
10.7488559999983,11.6558670000013,5.73850999999922,0.292275999999902
10.6951040000058,11.8383030000041,5.75311000000147,0.296174999999948
10.7610639999984,11.8073939999958,5.7499379999972,0.294219999999996
10.748222000002,11.8455269999977,5.75690700000268,0.283962000000201
10.7615069999956,11.8186530000021,5.76465599999938,0.285641999999825
10.7629000000015,11.8071590000036,5.7814529999996,0.280510000000049
10.7889040000009,11.8639559999938,5.78628000000026,0.280569000000014
10.7877420000004,11.8876870000022,5.7021969999987,0.278774999999996
10.8830259999959,11.89905,5.85941699999967,0.293709000000035
10.8693830000047,11.8800560000018,5.721587,0.2913759999999
10.8782169999977,11.7792899999986,5.6504989999994,0.285855000000083
10.915313999998,11.7579820000028,5.69219800000064,0.292785999999978
11.0012410000054,11.8738499999963,5.75539600000047,0.291373000000021
10.8796569999977,11.869749000005,5.65830999999889,0.287004999999908
10.9821040000024,11.8488979999966,5.68228700000327,0.286119000000099
10.812887,11.8767989999978,5.68656799999735,0.289710000000014
10.8975629999986,11.8410440000007,5.70158699999956,0.287487000000056
10.9880619999967,11.8690889999998,5.76555400000143,0.286010000000033
10.8892790000027,11.8542430000016,5.76066899999933,0.287734999999884
10.9462759999951,11.8280670000022,5.71274600000106,0.287315000000035
10.9406650000019,11.8647500000006,5.75183099999776,0.27844499999992
10.9779990000025,11.7476509999979,5.7404060000008,0.280498999999963
10.8861269999979,11.6388379999989,5.69949400000041,0.281373000000031
11.000297999999,11.6234019999974,5.71847899999921,0.286047000000053
10.9685210000025,11.4596660000025,5.67891299999974,0.288896999999906
10.9725319999998,11.5842550000016,5.8068740000017,0.288493000000017
10.9370070000004,11.6013719999974,5.7299099999982,0.282182000000148
11.016638000001,11.5353309999991,5.74391100000139,0.295012999999926
11.0218830000013,11.5936550000042,5.76775199999975,0.285757000000103
11.0046799999982,11.5880120000002,5.71255600000222,0.289433999999801
10.9741309999954,11.5351049999954,5.74727799999891,0.292247000000089
11.0372760000027,11.6563640000022,5.75787599999967,0.289117999999917
11.0192360000001,11.5678960000005,5.75864000000001,0.286411000000044
11.0390170000028,11.5149810000003,5.61544199999844,0.283578000000034
10.9454569999943,11.5483099999983,5.60804100000314,0.292603999999983
10.9017170000006,11.4175170000017,5.56281399999716,0.309647999999925
10.9853160000057,11.7541669999991,5.61260400000174,0.285635000000184
10.9484079999966,11.8031610000035,5.66359599999851,0.28750100000002
10.9120760000005,11.8918919999996,5.63124299999981,0.287944999999809
10.8990740000008,11.8944889999984,5.64721400000053,0.28373600000009
10.8095140000005,11.9330580000023,5.68944900000133,0.283809999999903
10.7024089999977,11.8502339999977,5.67549399999916,0.286767000000054
10.7733430000008,11.8952710000012,5.7553110000008,0.297101999999995
10.7390319999977,11.8637439999948,5.66807999999946,0.289201000000048
10.765462000003,11.897622000004,5.65774199999942,0.292621000000054
10.8181839999961,11.9286720000018,5.73072799999863,0.297520999999961
10.7248940000063,11.8870519999982,5.64148100000239,0.280328000000054
10.8772659999959,11.8731160000025,5.69149599999946,0.292308000000048
10.7004020000022,11.8804949999976,5.72831800000131,0.288180999999895
10.7287270000015,11.9160279999996,5.76257499999701,0.287303000000065
10.781673999998,11.8091619999977,5.71292700000049,0.283251999999948
10.6971950000006,11.6747079999986,5.73976500000208,0.282823000000008
10.7246259999956,11.6145780000006,5.77360699999917,0.282860999999912
10.8437320000012,11.7094120000038,5.71980400000029,0.286644000000024
10.8715139999986,11.6682660000006,5.74622499999896,0.294020000000046
10.9897120000023,11.6839790000013,5.69937299999947,0.282011000000011
10.9687540000014,11.5662869999942,5.77812800000174,0.279336000000058
10.8337119999997,11.635033999999,5.64753099999871,0.28243899999984
10.9474610000034,11.6382920000033,5.65652699999919,0.287225000000035
10.9747369999968,11.5665119999976,5.68401400000221,0.288205999999946
10.9963750000024,11.6356809999997,5.73351099999854,0.294097000000193
10.9985289999968,11.5976990000054,5.84584800000084,0.282684999999901
10.9815299999973,11.5327909999978,5.76656300000104,0.285753000000113
10.9971110000042,11.5656569999992,5.89326699999947,0.286137999999937
11.0391249999957,11.6716280000037,5.80929499999911,0.299925999999914
10.9387190000052,11.5210679999946,5.86241000000155,0.292544000000134
10.9748560000007,11.5941139999995,5.78880899999785,0.289526999999907
11.0067769999951,11.6096200000029,5.86479899999904,0.291981000000078
10.9318449999992,11.6595170000001,5.82545900000332,0.286927999999989
10.9493290000028,11.673563999997,5.8294449999994,0.287701999999854
10.9632009999987,11.7566680000018,5.70291599999837,0.28302900000017
11.0459269999992,11.8899250000031,5.72707000000082,0.28257799999983
10.9529910000056,11.7932939999955,5.80837199999951,0.285815000000184
10.9265449999948,11.8473400000003,5.7012250000007,0.289181999999983
10.9845300000015,11.8103860000047,5.75199799999973,0.284282999999959
11.0030790000019,11.7583169999998,5.74343299999964,0.281326999999919
10.976069999997,11.877241999995,5.73338399999921,0.286556000000019
11.0329740000016,11.9066970000058,5.74559199999931,0.297391999999945
10.9705380000014,11.6263469999976,5.72125900000174,0.299458000000186
11.0109559999983,11.7491589999991,5.61831399999937,0.285302000000001
10.9763390000007,11.8542309999975,5.71485699999903,0.281293999999889
11.0801849999989,11.8876980000059,5.64866500000062,0.286290999999892
10.8205349999989,11.8737589999946,5.74261900000056,0.291374000000133
10.7655510000041,11.827154999999,5.7323550000001,0.295452999999952
10.8294749999986,11.8168930000029,5.64693299999999,0.286636000000044
10.8173200000019,11.8615159999972,5.72783500000151,0.286599000000024
10.8439870000002,11.8019780000031,5.70136300000013,0.286208999999872
10.864121999999,11.7920079999967,5.70944999999847,0.291137000000163
10.7668059999996,11.8838250000044,5.81740300000092,0.287038999999822
10.7607080000016,11.8885240000018,5.71651999999813,0.290527000000111
10.8135079999993,11.9029989999981,5.78614500000185,0.285235000000057
10.7597319999986,11.977095000002,5.69188799999756,0.287930999999844
10.7666979999995,11.9196629999933,5.74267500000133,0.280101000000059
10.7643370000005,11.9403250000032,5.7519570000004,0.28190799999993
10.7460460000002,11.8852960000004,5.66277600000103,0.283717000000024
10.7822190000006,11.8276519999999,5.77870500000063,0.278728000000001
10.8189679999996,11.9490379999988,5.77792299999783,0.282228000000032
10.8970730000001,11.7917349999989,5.7460800000008,0.277334999999994
10.8999649999969,11.9094210000039,5.7533259999982,0.282932000000073
10.9480640000038,11.6808190000011,5.82520199999999,0.286151999999902
10.9890989999985,11.8316500000001,5.70366000000286,0.283529000000044
10.7970560000031,11.7577129999991,5.75230399999782,0.282818000000134
10.9460159999944,11.6909149999992,5.82668700000067,0.285943999999972
10.9519990000044,11.6577099999995,5.80843100000129,0.285797999999886
10.9122119999956,11.5446460000021,5.78544799999872,0.292682000000013
10.765376000003,11.4917829999977,5.77844000000186,0.287878000000092
10.9413989999957,11.6619869999995,5.73024999999689,0.290111000000024
10.9970580000008,11.5444040000002,5.74277300000176,0.289287999999942
10.985136000003,11.6098899999997,5.66467399999965,0.283044000000018
10.902860000002,11.593839000001,5.79012900000089,0.279931999999917
10.9675599999973,11.7244290000017,5.73425700000007,0.285906999999952
11.0503329999992,11.5413389999958,5.76474299999973,0.28463099999999
10.9574060000014,11.5611560000034,5.70277899999928,0.278683000000001
10.9675389999975,11.6008269999948,5.64353800000026,0.283876000000191
10.9699020000044,11.5008830000006,5.74865299999874,0.280671999999868
10.9396149999957,10.8112910000054,5.75677400000131,0.286450000000059
10.929372999999,10.8167249999969,5.71747500000129,0.288792000000058
10.9395480000021,11.0252089999994,5.79375599999912,0.288161999999829
10.995981,10.9748340000006,5.72739599999841,0.285262999999986
10.9736100000009,11.0755780000036,5.71052000000054,0.296277000000146
10.8830329999982,11.0889399999942,5.70514700000058,0.287053999999898
10.9238960000002,11.0627320000058,5.67646299999979,0.292470999999978
11.0218969999987,11.0561499999967,5.72934900000109,0.289234000000079
10.8424860000014,11.0508150000023,5.8048839999974,0.289479000000028
10.9412460000021,11.0344560000012,5.7084560000003,0.294711000000007
10.8852259999985,11.8256779999938,5.7581960000025,0.287816999999905
10.8862139999983,10.9609110000019,5.7458009999973,0.290470000000141
10.8569500000012,10.9401730000027,5.77062099999966,0.284464999999955
10.7580300000045,10.9136829999989,5.78186600000117,0.289356999999882
10.8457749999943,11.1121399999975,5.79235400000107,0.284538000000111
10.7759100000039,10.8417320000008,5.73372000000018,0.292539000000033
10.7606339999984,11.499241999998,5.73973199999818,0.286990999999944
10.7801990000007,10.9136450000005,5.75095200000214,0.282357999999931
10.8083899999983,10.8722350000025,5.73082000000068,0.282431999999972
10.8304690000004,10.9074679999976,5.80422199999884,0.282774000000018
10.768329999999,10.9758790000051,5.79705199999808,0.294626999999991
10.7583159999995,10.905095999995,5.79579300000114,0.287345000000187
10.7578240000003,10.9325790000003,5.75848699999915,0.285408999999845
10.744369,10.8602230000033,5.71269300000131,0.288745999999946
10.8058769999989,10.7965179999956,5.79605399999855,0.30889900000011
10.811993000003,10.8469890000051,5.73614699999962,0.313668999999891
10.765244000002,10.8580450000009,5.83242800000153,0.313896999999997
10.9317129999981,10.8347939999949,5.80738900000142,0.309484999999995
10.880713999999,10.8556680000038,5.75132599999779,0.288436000000047
10.8859430000011,10.8803520000001,5.66339399999924,0.296131000000059
10.8813589999991,10.8685110000006,5.68463900000279,0.285051999999951
10.9818510000041,10.8854299999948,5.72366499999771,0.297426999999971
10.8946999999971,10.8623910000024,5.70378700000219,0.283537000000024
10.9059859999979,11.061695000004,5.76157500000045,0.283632000000125
10.9395330000043,10.9594589999979,5.63547800000015,0.285763999999972
11.0286779999951,11.0071800000005,5.71912299999894,0.282756000000063
10.8567880000046,10.988562999999,5.65225400000054,0.283192999999983
11.022146999996,11.1061019999979,5.68534599999839,0.283120999999937
10.921746,11.0149109999984,5.67706499999986,0.287894999999935
11.0204400000002,11.0417040000029,5.71532600000137,0.284020999999939
10.9295310000016,11.0071529999987,5.8010949999989,0.288243000000193
10.8883710000009,10.863409000005,5.71472899999935,0.287221999999929
10.9489529999992,11.098238999999,5.74557300000015,0.287982000000056
10.9646219999995,11.0791019999961,5.71116000000256,0.284640999999965
10.9212889999981,11.0028630000015,5.74753899999996,0.287509
10.892237,11.0148950000003,5.76147599999967,0.29133899999988
10.9540160000033,11.0139550000022,5.75934499999858,0.285341000000017
10.9640240000008,10.9914839999983,5.84098699999959,0.294488000000001
10.8999579999945,10.9988169999997,5.79548100000102,0.284055999999964
10.8895150000026,11.0763050000023,5.78352399999858,0.285942000000205
11.0061520000017,11.0074309999982,5.78263399999923,0.280803999999989
10.8631499999974,10.968961999999,5.73677300000054,0.282218999999941
10.803313000004,11.0686849999984,5.82282000000123,0.284370999999965
10.8437679999988,11.0827320000026,5.83897900000011,0.282459999999901
10.7866619999986,11.0166860000027,5.84506899999906,0.287193000000116
10.8467020000026,11.0681899999981,5.89490400000068,0.286567999999988
10.7656470000002,11.0413619999963,5.80764500000078,0.285552999999936
10.8111379999973,11.0907270000025,5.87406099999862,0.284951000000092
10.8132400000031,11.0322339999984,5.62413699999888,0.283461999999872
10.8141969999997,11.0157330000002,5.72354700000142,0.289441000000124
10.7631189999956,10.9770320000025,5.80689600000187,0.282535000000053
10.7181160000036,10.9155580000006,5.67642999999953,0.305798999999979
10.7118569999948,10.8300459999955,5.76580099999774,0.289414999999963
10.8002460000062,10.8340549999994,5.69515300000057,0.287368999999899
10.7316449999998,10.7680340000006,5.7302810000001,0.287771000000021
10.7369179999951,10.8047010000009,5.69066400000156,0.281394999999975
10.7960579999999,10.8070660000012,5.73289899999872,0.284233000000086
10.8162970000049,10.9034850000025,5.76271999999881,0.282251000000088
10.8933849999958,10.8227869999973,5.79415800000061,0.290266999999858
10.833077000003,10.7879459999967,5.74209300000075,0.288062999999966
10.8895980000016,10.8149810000032,5.7549059999983,0.284211000000141
11.0171469999987,10.8598429999984,5.74026100000265,0.292641000000003
10.9251880000011,10.8318230000004,5.72109400000045,0.286546000000044
10.8173309999984,10.8498519999994,5.69328300000052,0.284044999999878
10.8552070000005,10.8550739999991,5.75347299999703,0.286495999999943
10.7622199999969,10.7654350000012,5.72598400000061,0.289772000000085
10.8154060000015,10.8165420000005,5.81380500000159,0.283421999999973
10.8278490000012,10.9525310000026,5.74023499999748,0.28675700000008
10.8074070000002,10.9581760000001,5.80413800000315,0.292154999999866
10.7974049999975,11.025705,5.77926299999672,0.291457000000037
10.8187820000021,11.0124759999962,5.75935800000298,0.293249999999944
10.7976149999959,10.8682130000016,5.83239599999797,0.285425000000032
10.743742000006,10.8864919999978,5.97671500000069,0.285332000000153
10.8200529999958,11.0562350000037,5.85527500000171,0.287012000000004
10.8725279999999,11.0079849999966,5.75663399999758,0.285928999999896
10.9277619999993,11.0695450000057,5.76613700000235,0.290545000000066
10.8151440000001,11.0867450000005,5.74851999999737,0.287509999999884
10.8201800000024,11.0853949999946,5.71175900000162,0.282640000000129
10.7492889999994,11.0221539999984,5.72226299999966,0.274557999999843
10.7398729999986,11.1096940000061,5.72754899999927,0.278649999999971
10.7840570000044,11.0691189999998,5.69615500000145,0.283749000000171
10.6922649999979,11.0522329999949,5.76666099999784,0.27884999999992
10.7806090000013,10.996106000006,5.76990500000102,0.280778000000055
10.7924579999963,10.9384289999944,5.64487999999983,0.279460999999856
10.7705470000001,11.042766999999,5.74619800000073,0.279843000000028
10.8124420000022,11.045610000001,5.82186499999807,0.286149000000023
10.7539489999981,11.0594490000003,5.74804800000129,0.291245000000117
10.8087010000017,10.979548000003,5.79237099999955,0.289111999999932
10.7532270000011,10.8524279999983,5.79212199999893,0.283214000000044
10.7856029999966,10.8362350000025,5.7938630000026,0.283998999999994
10.9153030000016,10.7733919999955,5.76331199999913,0.284433999999919
10.9520869999978,10.8563009999998,5.76376800000071,0.285587000000078
10.8762100000022,10.7495870000057,5.71074399999998,0.289424999999937
10.9420030000038,10.7626869999949,5.78890300000057,0.297358000000031
10.9681039999996,10.8862420000005,5.73512099999789,0.287919000000102
11.0180340000006,10.8303540000052,5.81894699999975,0.291455999999926
11.0011379999996,10.7883679999941,5.75603400000182,0.287184000000025
10.9460949999993,10.8149709999998,5.80999499999962,0.283953999999994
11.0643589999963,10.9588740000036,5.80042899999899,0.27877999999987
10.8637600000002,10.8890339999998,5.78777500000069,0.286882000000105
10.8244580000028,10.8755689999962,5.84650799999872,0.291185999999925
10.7353509999957,10.9393730000011,5.80242100000032,0.29282400000011
10.735646000001,10.9376450000054,5.8026600000012,0.288969999999836
10.778793000005,10.852764999996,5.82366800000091,0.298824000000195
10.7425349999976,10.8449739999996,5.86675299999843,0.290947999999844
10.7605249999979,10.8410110000041,5.82905599999867,0.281700000000001
10.7515590000039,11.0462889999981,5.87062300000252,0.289109000000053
10.7702969999955,11.0309619999971,5.84015599999839,0.284949000000097
10.8000860000029,11.0578610000011,5.85295400000177,0.287004999999908
10.7681729999968,11.0070290000003,5.79485099999874,0.281402999999955
10.7376050000021,10.8682840000038,5.82072600000174,0.295360999999957
10.7710349999979,10.915396999997,5.91182800000024,0.280697000000146
10.8308180000022,10.916237999998,5.90078999999969,0.298328999999967
10.8076769999971,10.9058850000001,5.80147899999793,0.286143000000038
10.7772370000021,10.9468140000026,5.72968799999944,0.285556999999926
10.7674079999997,10.9112820000009,5.72770800000217,0.279884999999922
10.7981149999978,10.9488789999959,5.73253399999885,0.277671000000055
10.7364800000068,10.9475139999995,5.69718300000022,0.293768
10.7998269999953,10.9092600000004,5.7953579999994,0.288469999999961
10.794206999999,10.8659509999998,5.75473899999997,0.289715000000115
10.8276750000005,10.8701900000015,5.81710400000156,0.28452900000002
10.8263860000006,10.8687829999981,5.70246699999916,0.2878639999999
10.8159920000035,10.8104060000041,5.74555799999871,0.282691000000113
10.7746540000007,10.8834199999983,5.74607800000013,0.283901999999898
10.9289659999995,10.8588769999988,5.78613899999982,0.286747999999989
10.937539999999,10.7897359999988,5.70064800000182,0.292789999999968
10.8620599999995,10.8487610000011,5.83092299999771,0.284265000000005
10.9376790000024,10.7595799999981,5.816651000001,0.294070000000147
10.9731389999943,10.8970220000047,5.80037400000219,0.285363999999845
10.9958079999997,10.8913400000019,5.83734999999797,0.285843999999997
10.9951000000001,10.8531799999982,5.82585100000142,0.285955000000058
10.9769610000003,10.8819000000003,5.78501099999994,0.28061700000012
10.892740000003,10.821640999995,5.84838300000047,0.284302000000025
11.0041560000027,10.8102050000016,5.83185099999901,0.284063999999944
10.9774809999944,10.9466079999984,5.88729500000045,0.287153999999873
10.9246540000022,10.7916420000038,5.88528700000097,0.286996000000045
10.9498259999964,10.7824330000003,5.90835399999924,0.283991000000015
10.9060990000071,10.8396129999965,5.90868399999817,0.284157999999934
10.9497889999984,10.9840140000015,5.81501100000241,0.284291000000167
10.9764329999962,10.9645470000032,5.81550900000002,0.278716999999915
10.9174090000015,11.0172099999982,5.84223500000007,0.283106999999973
10.9975849999973,11.0850540000029,5.77874899999733,0.289925999999923
10.9864760000055,10.9365369999941,5.83522100000118,0.301422000000002
10.9299269999974,11.0045670000036,5.65672999999879,0.312490000000025
10.9780479999972,11.0596490000025,5.68535500000144,0.291313000000173
10.938427000001,11.0892519999979,5.73743599999943,0.284570999999914
10.8019889999996,11.0908970000019,5.75040000000081,0.29362100000003
10.8443390000029,11.099420999999,5.70033300000068,0.283554999999978
10.8471379999974,11.028830999996,5.72126999999819,0.276583999999957
10.7810280000049,11.1044519999996,5.7454859999998,0.280578999999989
10.739247999998,11.0858470000021,5.76139300000068,0.284112999999934
10.8269299999956,11.0798960000029,5.8233590000018,0.286980000000085
10.8174660000004,11.0708859999941,5.77485499999966,0.289907000000085
10.7828120000049,11.0167310000033,5.77382599999692,0.287563999999975
10.8276219999971,11.0798270000014,5.73854700000084,0.291341999999986
10.7920230000018,11.0822249999983,5.78383000000031,0.289293000000043
10.7455560000017,11.087735000001,5.82878799999889,0.287521999999854
10.7584209999986,11.0284479999973,5.82572300000174,0.2900360000001
10.7500329999966,11.0470910000004,5.87912499999948,0.284897999999885
10.7196540000004,11.0745800000004,5.74225600000136,0.278672000000142
10.8580580000053,10.9629019999993,5.84220300000015,0.284517999999935
10.8296989999944,11.0340130000041,5.75232899999901,0.285454999999956
10.9010340000023,10.977681999997,5.79633699999977,0.284297000000151
10.8984849999979,10.9745450000046,5.71779999999853,0.289368999999851
10.9053340000028,10.9253009999957,5.65728800000215,0.291380000000117
10.9435819999999,10.835622999999,5.67663999999786,0.290436999999883
10.9886160000024,10.8589160000047,5.667389000002,0.285816999999952
11.0062819999948,10.8474470000001,5.66200899999967,0.287435000000187
10.7618520000033,10.7892479999937,5.63750900000014,0.291545999999926
10.8386109999992,10.8227250000054,5.6515819999986,0.287423999999874
11.0075969999962,10.9042209999971,5.62111100000038,0.291936000000078
10.9552080000067,10.9119780000037,5.66295399999944,0.284231000000091
10.9483110000001,10.8055359999998,5.76982500000304,0.281671999999844
10.9925169999988,10.7754019999993,5.66957999999795,0.287232000000131
10.9421969999967,10.864668999995,5.71488700000191,0.288755999999921
10.996487000004,10.8282630000031,5.67524799999956,0.288189000000102
11.002579,10.8524529999995,5.75298999999723,0.31616299999996
10.9546829999963,10.8153670000029,5.75053400000252,0.289798999999903
10.9977320000035,10.8818079999983,5.77102899999954,0.284043999999994
11.0635509999993,10.936146,5.7229699999989,0.312832000000071
10.8880869999994,11.0450659999988,5.75730300000214,0.294607999999926
10.9262220000019,11.0960189999969,5.79635499999858,0.285101000000168
10.9191079999946,11.1164200000057,5.76449800000046,0.280992999999853
10.9348840000021,11.0589570000011,5.69428100000005,0.293309000000136
10.9846340000004,11.0414699999965,5.75203099999999,0.287147999999888
10.9728959999993,11.0425099999993,5.80495399999927,0.283826999999974
10.9501000000018,11.0336489999972,5.746191000002,0.284289000000172
10.9514740000013,11.0352910000001,5.73261999999886,0.284523999999919
10.996014999997,11.017068000001,5.76933500000086,0.28666300000009
11.0049920000019,11.0540620000029,5.83056599999691,0.287554999999884
10.8305419999961,10.9626609999978,5.87697500000286,0.293899999999894
10.8264800000034,11.0548190000045,5.82029899999907,0.28363400000012
10.6945429999978,10.9831639999975,5.93300199999794,0.302171999999928
10.7864810000028,11.0150740000026,5.86535800000274,0.28947200000016
10.784044,11.0509119999988,5.91011900000012,0.282056000000011
10.7660079999987,11.0313469999965,5.85540799999944,0.287139999999908
10.7814849999995,11.0747249999986,5.88219899999967,0.283509999999978
10.8501309999992,11.0922750000027,5.84825099999944,0.289207000000033
10.7911139999997,11.063599000001,5.81746700000076,0.285937999999987
10.7719570000045,11.0239199999996,5.85753199999817,0.289600000000064
10.7388709999941,11.044028999997,5.88979699999982,0.296699999999873
10.7587980000026,11.0419060000058,5.8153710000006,0.294585000000097
10.7398620000022,10.9265499999965,5.79900900000212,0.287468999999874
10.6755530000009,10.8906270000007,5.85810499999934,0.285048000000188
10.7573209999973,10.9041030000008,5.84668899999815,0.282913999999892
10.8736199999985,10.8097449999987,5.80777900000248,0.286483000000089
10.8575190000047,10.8534409999993,5.81835499999943,0.285568999999896
10.9438689999952,10.7456930000044,5.79708000000028,0.293789999999944
10.9962080000041,10.8158189999958,5.76362499999959,0.282190000000128
10.913106,10.8333409999977,5.79487099999824,0.280411999999842
10.8980479999955,10.7962500000067,5.89568100000179,0.284343000000035
10.9658060000002,10.8750469999941,5.83033900000009,0.291294000000107
10.9488840000049,10.7805920000028,5.78910999999789,0.289282999999841
10.9252639999977,10.8547380000018,5.78773600000204,0.28960300000017
10.9358730000022,10.8250249999983,5.75524999999834,0.284488999999894
11.0051289999974,10.8393179999985,5.81123900000239,0.286913000000141
10.9907830000011,10.8281790000037,5.71141999999963,0.278413999999884
10.9739239999981,10.810301999998,5.76380299999801,0.282545000000027
10.9094760000007,10.967048999999,5.80062800000087,0.298125000000027
10.946136999999,11.0456049999993,5.68199599999934,0.28769299999999
10.7700220000042,11.0145039999989,5.67721800000072,0.282877999999982
10.8709429999944,11.0195680000033,5.74615600000106,0.285407000000077
10.8846670000057,11.0134780000008,5.77421899999899,0.277063999999882
10.8593119999932,11.0786739999967,5.78231400000004,0.276847000000089
10.7456870000024,11.0733519999994,5.81522100000075,0.282873999999993
10.7943180000002,11.044799000003,5.85079599999881,0.285982999999987
10.7884290000002,11.0032879999999,5.76691399999982,0.297290999999859
10.7789720000001,11.0327630000029,5.85346500000014,0.291617000000088
10.7631899999978,11.0439539999934,5.79980400000204,0.288528000000042
10.7517220000009,11.0174700000061,5.75501499999882,0.283003999999892
10.7837819999986,11.0448439999964,5.8423240000011,0.285120000000006
10.783838000003,10.9890349999987,5.81152699999802,0.287230000000136
10.7871710000036,11.0763740000039,5.87131199999931,0.290546999999833
10.8636209999968,11.1435999999958,5.75968800000192,0.294585000000097
10.7877440000011,11.0754720000041,5.79499800000121,0.296084999999948
10.8421339999986,11.0647659999959,5.77248199999667,0.287304000000177
10.7661010000011,10.9845550000027,5.84368499999982,0.282049999999799
10.7076279999965,11.0390509999997,5.85680700000012,0.285497000000078
10.7876720000058,10.9989609999975,5.87830000000031,0.287305999999944
10.9477179999958,11.053181000003,5.88430700000026,0.293338000000176
11.0004249999984,11.0318269999989,5.72716199999923,0.280118999999786
10.8883260000002,10.9698990000034,5.77522300000055,0.295920000000024
10.9287240000049,10.9248039999948,5.86818700000003,0.290070000000014
10.9526869999972,10.8108629999988,5.84596299999976,0.28171599999996
10.9742649999971,10.8685170000026,5.84432000000015,0.283949000000121
10.9497480000064,10.80861,5.89191399999982,0.282024999999976
11.0165179999967,10.8185870000016,5.77636300000086,0.287143000000015
10.8308410000027,10.8286819999994,5.77147700000205,0.284949999999981
10.9972679999992,10.8533430000025,5.78948299999684,0.289121000000023
10.9521649999951,10.7711019999988,5.78449800000089,0.292099000000007
11.0442900000053,10.8598480000001,5.77612500000032,0.287150999999994
11.0200509999995,10.8538409999965,5.76734399999987,0.30088099999989
10.9593689999965,10.7548710000046,5.8738059999996,0.284420000000182
10.9609669999991,10.8279059999986,5.75799000000188,0.323132999999871
10.9623330000031,10.7882249999966,5.82354399999895,0.28463499999998
10.886473999999,10.8358169999992,5.76738900000055,0.291860000000042
10.9583710000006,10.7863360000047,5.76635199999873,0.41231700000003
10.9190670000025,10.8531529999964,5.70874000000185,0.290189000000055
10.8744129999977,10.8405270000003,5.76687300000049,0.288119999999935
11.0100079999975,11.0227090000044,5.80732799999896,0.287878000000092
10.8940819999989,10.9692719999948,5.80777200000011,0.299675999999863
10.8873420000018,11.0828110000002,5.78229199999987,0.34657500000003
10.9871009999988,11.032404000005,5.7910609999999,0.28173599999991
10.9636580000006,10.9373109999942,5.80212100000062,0.285532000000103
10.9634920000026,11.0340910000014,5.82912999999826,0.284493000000111
11.0264119999993,11.1526599999997,5.76483200000075,0.295680999999831
10.8542359999992,11.0607290000044,5.80406800000128,0.294754000000012
10.9083170000013,11.0927549999979,5.7986009999986,0.282451000000037
10.8739799999967,11.1203830000013,5.89612100000159,0.286481000000094
10.897272000002,11.0070049999995,5.87704699999813,0.286462999999912
10.8904570000013,11.0629649999973,5.79993699999977,0.285028000000011
10.810931,11.0731040000028,5.80757500000254,0.292331000000104
10.8195790000027,10.9887119999985,5.83223299999736,0.289014999999836
10.7572629999995,11.0680639999991,5.87918100000024,0.291048000000046
10.8099169999987,11.0325230000017,5.90960900000209,0.290942000000086
10.7096870000023,11.0249390000026,5.79725899999903,0.289569000000029
10.7813149999929,11.0604599999933,5.7915009999997,0.294673999999986
10.7036560000051,11.1191380000018,5.79908000000069,0.28718600000002
10.6936559999958,11.06682,5.84579499999745,0.286821999999802
10.9581089999992,11.0287959999987,5.82239500000287,0.282425000000103
10.7950010000059,10.9637820000062,5.73107600000003,0.286955000000034
10.7434489999941,11.0019739999989,5.83854099999735,0.291760999999951
10.8098940000054,11.0688000000009,5.81366700000217,0.293728999999985
10.7640279999978,10.9929679999987,5.85276499999964,0.290649999999914
10.7766889999984,11.0517859999964,5.7502229999991,0.296232000000145
10.7057700000005,11.0379560000001,5.7345779999996,0.295621999999867
10.8481230000034,10.9590260000041,5.75344899999982,0.297573000000057
10.8884409999955,11.0291989999969,5.79644700000063,0.294757000000118
10.9491239999988,10.9339279999986,5.74965299999894,0.293749999999818
11.0198750000054,11.0643049999999,5.7648270000027,0.297201000000086
10.9407329999958,10.8832230000044,5.71164800000042,0.304777000000058
10.8957389999996,10.8551069999958,5.73916099999769,0.291318000000047
10.9063050000041,10.9432210000014,5.75050000000192,0.287529999999833
10.9892319999999,10.8722610000041,5.7844019999975,0.292891000000054
10.968114999996,10.7606799999994,5.72456100000272,0.291075000000092
10.7871280000036,10.7578529999955,5.7090360000002,0.286237999999912
10.8850119999988,10.7542319999993,5.73547999999937,0.285078000000112
10.8768869999985,10.8705289999998,5.74039799999809,0.287100000000009
10.8168210000003,10.8707130000039,5.68702499999927,0.292827999999872
10.8689210000011,10.9159710000022,5.84594300000026,0.284998000000087
10.8942190000016,10.9201679999969,5.76981800000067,0.28572999999983
10.8853390000004,10.8323069999969,5.83751800000027,0.297634000000016
10.8122010000006,10.7823110000027,5.80429200000071,0.292760000000044
10.7843559999965,10.8514110000033,5.81663800000024,0.282292999999981
10.8136920000034,10.854843999994,5.86027900000045,0.289433000000145
10.7734940000009,10.8081280000042,5.86409300000014,0.290285999999924
10.7895040000003,10.7972599999994,5.95342600000004,0.289140000000089
10.7800079999943,11.0702939999974,6.04192899999907,0.294711000000007
10.7625880000051,11.0111560000005,5.83213700000124,0.299229999999852
10.7540339999978,11.0587369999994,5.78684999999678,0.289899999999989
10.9007720000009,11.1001150000011,5.8115910000015,0.285313000000087
10.7980849999949,11.184626000002,5.66657200000191,0.282187000000022
10.7141020000054,11.0874719999993,5.87655299999824,0.290269999999964
10.8062419999987,11.0568740000017,5.68996999999945,0.287066999999979
10.7592030000014,10.9696550000008,5.74558099999922,0.280848999999989
10.7843779999967,10.9438329999975,5.73253600000317,0.294628000000102
11.4783870000028,10.9460340000005,5.73827899999742,0.283946000000014
11.4981980000011,10.9120309999998,5.73335800000132,0.285928000000013
10.9537510000009,10.8359110000019,5.78483299999789,0.286794999999984
11.7422149999984,10.919369999996,5.80395300000237,0.284538999999995
10.8968539999987,10.8980900000024,5.78649999999834,0.286582999999837
10.9206489999997,10.8946089999954,5.86468199999945,0.287465000000111
10.9834370000026,10.9172330000001,5.76087400000324,0.284930999999915
10.9790209999992,10.8526090000014,5.76980499999991,0.289692999999943
10.9889419999963,10.9519839999994,5.79268400000001,0.285845000000108
10.8126059999995,10.8537320000032,5.82977099999698,0.285286999999926
10.9210359999997,10.8692089999968,5.76832300000024,0.294340000000147
10.9866270000057,10.8417640000043,5.79824700000245,0.286617999999862
10.9429079999973,10.7590629999977,5.75434899999891,0.282558999999992
10.9829939999981,10.7705470000001,5.777818999999,0.289744000000155
10.9980209999994,10.9555259999979,5.80009200000131,0.304476000000022
11.0292960000006,10.7827480000051,5.716841999998,0.291721999999936
10.9946049999999,10.8195979999946,5.81475000000137,0.285605999999916
10.9778340000048,10.8822760000039,5.77376000000004,0.288827999999967
11.0008119999984,10.8748039999991,5.78801699999894,0.286237000000028
10.9753789999959,10.8405920000005,5.79024100000242,0.296659000000091
10.9162390000056,10.818763999996,5.75826099999904,0.289633999999978
10.9188020000001,11.0354330000046,5.82579600000099,0.292531000000054
11.6453729999994,10.9887509999971,5.7986639999981,0.286934999999858
11.0396980000005,11.0553740000032,5.86907699999938,0.299637000000075
10.9438589999991,10.9360020000022,5.71090200000253,0.295174000000088
10.9485819999973,11.071431999997,5.79533999999694,0.289808999999877
11.0547379999989,11.0204129999984,5.70289500000217,0.284006999999974
11.0181040000025,11.012447000001,5.72684200000003,0.286706000000095
10.8953059999985,11.0036800000016,5.66580199999953,0.29137199999991
10.8834199999983,10.8994699999967,5.75316899999962,0.295573000000104
10.9159910000017,11.0121670000008,5.70665100000042,0.284787000000051
10.8604619999969,10.974433000003,5.70729700000084,0.286610999999994
10.7730290000036,11.0035109999953,5.78947200000039,0.292734999999993
10.7796969999981,11.1340100000016,5.67731899999853,0.298015999999961
10.8425540000026,11.1429189999981,5.65387199999896,0.289485999999897
10.7763489999998,11.075125000003,5.70171000000119,0.296644000000015
10.750291999997,11.0723999999973,5.66559100000086,0.290735000000041
10.7159430000029,11.0824620000058,5.68779799999902,0.287968999999975
10.7624639999995,11.0589459999974,5.66280299999926,0.289310999999998
10.7633970000024,10.9940849999984,5.76623200000176,0.29047700000001
10.8316510000004,11.0268920000017,5.73485199999777,0.296646999999894
10.7961030000006,11.0632909999986,5.71536300000298,0.294751000000133
10.8116190000001,11.0091990000001,5.76869699999952,0.299577999999883
10.8093239999944,11.0192289999977,5.75202200000058,0.28952900000013
10.804118,10.9827310000037,5.7619909999994,0.296109999999999
10.8518079999994,11.0618410000025,5.74018799999976,0.286730999999918
10.8492240000051,11.1099359999935,5.74810199999774,0.285026000000016
10.8941080000004,11.0658510000067,5.72607300000163,0.287950000000137
10.9785239999983,10.8886119999952,5.77001999999993,0.288304999999809
10.7651079999996,10.9180229999984,5.71378399999958,0.284021000000166
10.8115219999963,10.9709350000048,5.78876200000013,0.28840799999989
10.8060190000033,10.8563969999959,5.75175099999979,0.289841000000024
10.8052640000024,10.8239010000034,5.75236700000096,0.28389100000004
10.798474999996,10.8417399999962,5.83730599999762,0.288914999999861
10.964899999999,10.7850470000049,5.8234560000019,0.286615000000211
10.8567150000017,10.8574749999971,5.83343899999818,0.302181999999902
10.7872090000019,10.919077999999,5.77120400000058,0.318205000000034
10.8216459999967,10.9259670000029,5.80339000000095,0.298152999999957
10.7880220000006,10.8244909999994,5.7884120000017,0.28681000000006
10.7609809999994,10.8394810000027,5.8444079999972,0.28823999999986
10.7606240000023,10.794670999996,5.65600100000302,0.287910000000011
10.868567999998,10.8679610000036,5.77831099999821,0.309214000000111
10.7273130000031,10.8289289999957,5.86470800000097,0.28501899999992
10.7952890000015,10.8125050000017,5.75417299999754,0.300682000000052
10.7742909999943,10.8496640000012,5.70699400000012,0.285180999999966
10.7704930000036,11.0130639999988,5.77737500000148,0.294386999999915
10.7542699999976,11.0832389999996,5.8058749999982,0.301685000000134
10.7423029999991,11.0082970000003,5.73119200000292,0.300842999999986
10.7949580000059,11.0504040000014,5.80656499999895,0.290113999999903
10.7819009999948,10.8909609999973,5.80700499999875,0.293577000000141
10.7939469999983,10.875211999999,5.82271300000139,0.287180000000035
10.7928570000004,10.9713370000027,5.88568099999975,0.291600000000017
10.7478260000062,10.8848829999988,5.76490399999966,0.288981999999805
10.7463889999999,10.886136000001,5.84266099999877,0.284569000000147
10.789039999996,10.9052060000031,5.73392299999978,0.291249999999991
10.7447630000024,10.9796969999952,5.75829599999997,0.28694900000005
10.8334909999976,10.8626040000017,5.75333000000319,0.282919999999876
10.9483650000038,10.8668810000017,5.7425860000003,0.293110999999953
10.9561019999965,10.8443039999984,5.74264199999743,0.28941900000018
10.940638,10.9212310000003,5.70518799999991,0.290372999999818
10.8536299999978,10.8488399999987,5.83745400000043,0.285223000000087
10.8199900000036,10.8728310000006,5.78634500000044,0.29066499999999
10.7610090000016,10.7862319999986,5.74454200000037,0.283333999999968
10.8085700000011,10.890324,5.74656200000027,0.284530000000132
10.7886809999982,10.8438640000022,5.76161199999842,0.289129999999886
10.822064,10.8735850000012,5.90796200000113,0.285853000000088
10.8420199999964,10.8631769999993,5.82719400000133,0.286432999999988
10.9074180000025,10.8528690000021,5.77445999999691,0.281915000000026
10.8112840000031,10.7969869999943,5.7914380000002,0.286502999999811
10.7754779999959,10.859289,5.93194300000323,0.296040000000175
10.7808070000028,10.7840020000003,5.90872599999784,0.305230999999822
10.845573999999,10.8276430000042,5.92624499999874,0.288168000000042
10.8663709999964,10.8371750000006,5.77120300000024,0.284186000000091
10.8125609999988,10.7534830000004,5.80529700000261,0.284145999999964
10.7714360000027,10.8212519999943,5.73534099999961,0.298099000000093
10.7302580000032,10.8399250000002,5.75174100000004,0.286138999999821
10.7695689999964,10.9451499999996,5.84672800000044,0.286717000000181
10.7024070000043,10.9608890000018,5.63785399999688,0.285758999999871
10.8047099999967,10.9466059999977,5.64060700000118,0.285172999999986
10.759659000003,10.8934800000061,5.68977799999993,0.288530000000037
10.7217229999951,10.8554479999948,5.71349299999929,0.28717800000004
10.8077610000037,10.9211260000011,5.68473000000085,0.289749000000029
10.7515060000005,10.8517310000025,5.66825900000185,0.290960000000041
10.7874640000009,10.940591999999,5.65835899999729,0.294916999999941
10.8615599999976,10.9265779999987,5.74023500000112,0.29707499999995
10.8303159999996,10.9711529999986,5.76336200000151,0.292842999999948
10.7625279999993,10.9389800000063,5.81810599999881,0.292431000000079
10.7940390000003,10.9418489999953,5.66203999999925,0.284456999999975
10.9577290000016,10.9936579999994,5.73636099999931,0.283429999999953
10.9663240000009,10.9977110000036,5.7719219999999,0.286550000000034
10.9487669999944,10.9241809999949,5.73013100000026,0.283124000000043
11.0328480000026,10.8875650000045,5.75567200000296,0.295078999999987
10.9866600000023,10.9654109999974,5.72527300000002,0.287923000000092
10.9505129999961,10.9857570000022,5.76069299999654,0.28794999999991
10.9230749999988,11.1151210000025,5.77212700000018,0.289252999999917
10.9437070000058,11.0460359999997,5.71128300000055,0.284332000000177
10.899139000001,11.0208060000004,5.77104400000098,0.290675999999849
10.822831999998,11.0164559999976,5.67941000000064,0.297547000000122
10.9829109999991,11.052794999996,5.78039699999863,0.296603999999888
11.0147129999968,11.1194700000051,5.71396100000129,0.291846000000078
10.8543510000018,11.0569449999966,5.79301699999996,0.286796999999979
10.9739850000042,11.0896980000034,5.76822700000048,0.286965999999893
10.8520209999988,11.1548199999961,5.7843240000002,0.289940000000115
10.8305049999981,11.1759300000049,5.76128799999788,0.291365000000042
10.8146350000025,11.0000179999988,5.7393140000022,0.285902999999962
10.8655880000006,10.9435499999963,5.75946099999783,0.289201999999932
11.0834509999986,11.1391100000037,5.79508400000122,0.288743000000068
11.0787809999965,11.2303350000002,5.81709599999886,0.281518999999889
10.9880940000003,11.1732219999976,5.83448200000203,0.282065999999986
10.9961150000017,11.0745739999984,5.76759399999719,0.286325000000033
11.0509250000032,10.9637199999997,5.79941000000326,0.290400999999974
10.9777829999948,10.9038,5.704096999998,0.293008999999984
10.982974999999,10.8877680000005,5.74048000000039,0.286409000000049
11.0251390000049,10.900741999998,5.78633300000001,0.300672999999961
11.0932990000001,10.8834170000046,5.74414999999863,0.288519000000178
11.1207389999981,10.8447579999993,5.69743899999958,0.287386999999853
10.9276119999995,10.957868999998,5.72712400000091,0.290320999999949
10.9050659999994,10.9336089999997,5.67534100000194,0.286694000000125
10.8095850000027,10.9316800000015,5.70311999999831,0.287021999999979
10.7819830000008,10.8858560000008,5.68434700000216,0.295579000000089
10.7814379999982,10.8223230000003,5.7204899999997,0.2915559999999
10.8991479999968,10.9678490000006,5.77685399999973,0.286135000000058
10.8940419999999,11.0012379999971,5.77946499999962,0.307045000000016
10.9531590000042,11.1195290000032,5.71941800000059,0.288997999999992
10.8671699999977,11.0923150000017,5.61752299999716,0.29672400000004
10.8605729999981,11.0631189999986,5.78948400000081,0.288515999999845
10.9637650000004,11.1011059999946,5.76325200000065,0.289657000000034
10.954230000003,11.1332570000013,5.73252800000046,0.29052200000001
10.9421109999967,11.1176120000018,5.73902599999928,0.29442599999993
11.0004090000002,11.1204389999984,5.73604200000045,0.297950000000128
11.057507000005,11.0229980000004,5.8268250000001,0.29480999999987
10.9427030000006,11.142237,5.74152400000094,0.287862000000132
10.886897999997,11.130502,5.72688600000038,0.285775000000058
10.9644590000025,11.1521670000002,5.77719199999774,0.283624999999802
10.9327309999935,11.0024479999993,5.78541100000075,0.288498000000118
10.887361000001,10.7911960000056,5.76218199999857,0.284004999999979
10.9201200000025,10.8824959999984,5.7314750000005,0.300146999999924
10.9594450000004,10.8431530000016,5.74217300000237,0.293714000000136
10.9504620000007,10.8072669999965,5.82096799999999,0.282719999999927
10.9950289999979,11.0751850000015,5.88580899999943,0.297461999999996
10.9116399999984,11.0820549999989,5.8739519999981,0.294753000000128
10.9674169999998,10.9995879999988,5.78561199999967,0.288168999999925
10.9506529999999,11.0173209999994,5.79238400000031,0.286912999999913
10.9469270000045,11.0504350000047,5.66500000000087,0.28345800000011
11.0121329999965,11.0793349999949,5.68750699999873,0.292633999999907
10.9173579999988,11.1537810000009,5.64866400000028,0.295714000000089
10.942882000003,11.050820000004,5.65056399999958,0.287159999999858
10.9253810000009,10.9779649999982,5.65946700000131,0.293816000000106
10.9156419999999,11.0674139999974,5.66816000000108,0.295368999999937
10.8898540000009,10.9476280000017,5.71993300000031,0.29631500000005
10.9970269999976,11.1054690000019,5.72851399999854,0.28128700000002
10.9515380000012,11.0391620000009,5.76880199999869,0.288358000000017
10.9065639999972,10.9381039999935,5.66679199999999,0.289620000000014
10.9436750000023,11.0438730000023,5.70974900000147,0.284445999999889
10.932710000001,10.9488829999973,5.71922900000209,0.298741000000064
10.8066429999963,10.7984170000054,5.80278999999791,0.289784999999938
10.8110550000056,10.7614439999961,5.78386500000124,0.282175000000052
10.8428499999936,10.8077240000057,5.73300000000017,0.286305999999968
10.762625000003,10.8218519999937,5.69923799999742,0.288219000000026
10.7876299999989,10.8089280000058,5.69107000000076,0.291124000000082
10.7624090000027,10.7916299999997,5.78005200000189,0.284703000000036
10.7689679999967,10.8211659999943,5.70842400000038,0.289405999999872
10.780111,10.9322530000063,5.79972799999814,0.288917000000083
10.8057680000056,10.8536939999976,5.72968100000071,0.285456999999951
10.7453889999961,10.9165940000021,5.79755699999805,0.283959000000095
10.7459030000027,10.8522400000002,5.74287200000254,0.283142999999882
10.8242029999965,10.8004939999955,5.77204699999857,0.28698600000007
10.8115620000026,10.8075410000019,5.76877900000181,0.285220999999865
10.7978719999956,10.7615050000022,5.79503299999851,0.294740000000047
10.7468760000047,10.8158750000002,5.8009630000015,0.284241000000065
10.7417369999966,10.876725999995,5.81779399999868,0.283226999999897
10.7710819999993,10.837900999999,5.75892100000056,0.29609900000014
10.9219100000046,10.9235110000009,5.81752100000085,0.281165999999985
10.8870979999992,10.9778070000029,5.81381799999872,0.287141999999903
10.8563379999978,11.0311729999958,5.83454400000119,0.2865690000001
10.9969370000035,10.8523520000017,5.81178599999839,0.288763999999901
10.864582999995,10.9760779999997,5.78632899999866,0.284132
10.7760540000017,10.8783660000045,5.75057100000049,0.288287999999966
10.8504390000016,10.9044460000005,5.84309900000153,0.288259000000153
10.8498519999994,10.9269899999999,5.77904299999864,0.281459999999925
10.9879860000001,10.9511339999954,5.76958999999988,0.289776999999958
10.9301100000012,10.8770010000007,5.66960500000278,0.289352000000008
10.991661,10.9886289999995,5.73997299999974,0.286370000000034
11.0500419999953,10.891306000005,5.79084299999886,0.290152999999918
10.9819100000022,10.9462979999953,5.62871299999824,0.289134000000104
10.9754240000038,10.8654749999987,5.68009100000199,0.282200999999986
10.9352379999982,10.8019580000037,5.70544800000062,0.289348000000018
10.9857330000013,10.8913949999987,5.75182899999709,0.286703999999872
10.9331879999954,10.9899520000035,5.75487400000202,0.289706000000024
10.9300060000023,11.1256889999931,5.67468100000042,0.29621700000007
10.9449569999997,11.0796120000014,5.78313799999887,0.29013400000008
10.9800309999991,11.065085000002,5.71641900000031,0.286903999999822
10.8439350000044,11.1237939999992,5.70470199999909,0.290312000000085
10.7874559999982,11.1327710000041,5.75773000000117,0.293957999999975
10.8033799999976,11.109547,5.73881799999799,0.291443999999956
10.7774619999982,11.1053389999943,5.70756000000256,0.285358999999971
10.793319000004,11.1032070000001,5.74635599999965,0.284546000000091
10.7914979999987,11.1707969999989,5.78067300000112,0.282668000000058
10.7567019999988,11.1145580000011,5.78679699999702,0.289489000000003
10.697334000004,11.1106570000047,5.76009200000044,0.287235999999893
10.7447049999973,11.2049069999994,5.81321000000025,0.29008500000009
10.8373250000004,11.0157299999992,5.81831800000145,0.289690999999948
10.8177020000003,11.1325999999972,5.78336199999831,0.31894299999999
11.0225619999983,11.5152170000001,5.78586600000199,0.296014000000014
10.6341519999987,11.1870550000021,5.80964599999788,0.288015000000087
10.6846700000024,11.2508769999986,5.82838400000037,0.283271000000013
10.7628320000003,11.1738699999987,5.77820400000201,0.287139999999908
10.9029700000028,11.1009660000054,5.77216199999748,0.294761000000108
10.9088239999983,11.0211879999988,5.82799599999998,0.285122000000001
10.9198879999967,10.8551850000003,5.65905700000076,0.283657999999832
10.8410080000031,10.9234599999982,5.81374399999913,0.28938200000016
10.9113819999984,10.9599759999983,5.85165799999959,0.285525000000007
10.8014489999987,10.9824850000005,5.80739900000117,0.287860999999793
10.8320000000022,10.9193070000038,5.81246100000135,0.285703000000012
10.8483689999994,10.9781779999976,5.67261399999916,0.28979900000013
10.8331150000013,10.929194999997,5.67578100000173,0.283474999999953
10.8639239999975,10.9114929999996,5.68217000000004,0.283811000000014
10.8259479999979,10.8729310000053,5.75236099999893,0.294998999999962
10.867726000004,10.8084039999958,5.63199999999779,0.291584999999941
10.784510999998,10.8031020000053,5.67617299999984,0.291528000000199
10.8455570000006,10.9009519999963,5.73009400000228,0.293847999999798
10.8332640000008,10.9872390000019,5.68292400000064,0.291509000000133
10.8223500000022,11.0173270000014,5.71029400000043,0.295933999999988
10.8203020000001,11.0519399999976,5.784932999999,0.290526999999884
10.8040970000002,11.0492769999983,5.79628299999968,0.287082000000055
10.8650529999941,11.0813629999975,5.77983300000051,0.294426000000158
10.8345380000028,11.1519860000044,5.74447399999917,0.289748999999802
10.7791359999974,11.1487649999981,5.74481200000082,0.284294000000045
10.8051160000032,11.1542610000033,5.79673199999888,0.290488000000096
10.8120770000023,11.1191489999983,5.7398460000004,0.295036999999866
10.7498329999944,11.1563160000005,5.79888399999982,0.291630000000168
10.7909670000008,10.9991460000019,5.7479740000017,0.291445999999951
10.8795650000029,10.8899729999976,5.73997599999711,0.295681000000059
10.7832970000018,10.8993209999971,5.78181200000108,0.298521999999821
10.7916349999941,10.8211290000036,5.75993000000017,0.297463000000107
10.7649810000003,10.8250839999964,5.79181999999855,0.291418000000021
10.7569670000012,10.8488910000015,5.73868100000254,0.297405000000026
10.6980200000035,11.0193999999974,5.8525759999975,0.295047999999952
10.6707859999951,11.0010930000062,5.80722000000242,0.291561999999885
10.7916220000043,11.0092899999945,5.74654299999747,0.286313000000064
10.8706699999966,11.044977000005,5.82324400000289,0.282987999999932
10.9218089999995,11.0609139999942,5.77452599999742,0.286005000000159
10.9550250000029,11.1410460000043,5.83177500000238,0.288855000000012
10.8940349999975,11.0835989999978,5.83819099999891,0.285963999999922
10.9663660000006,11.0544799999989,5.80900200000178,0.289369000000079
11.009874000003,11.0365380000003,5.83594799999992,0.281255999999985
10.8000360000005,10.9986530000024,5.82926199999929,0.283687999999984
10.8101429999952,11.042386000001,5.72086999999738,0.294364999999971
10.8924720000068,10.9511330000023,5.786967,0.286890000000085
10.936189,11.0040999999983,5.81942000000345,0.276300999999876
10.9094339999938,11.1118659999993,5.77137299999958,0.285556000000042
10.9276080000054,11.089178000002,5.75470700000005,0.287630999999919
11.0056540000005,11.0308430000005,5.71250299999883,0.285778000000164
10.9334329999983,11.0177960000001,5.79946500000005,0.292260999999826
10.905617999997,11.1043359999967,5.7233070000002,0.291390999999976
10.9202770000047,10.9988339999982,5.75004999999874,0.286939000000075
10.9597629999989,10.8962860000029,5.78736700000081,0.28505599999994
10.942495999996,10.837818,5.78519099999903,0.282770000000028
10.9931900000011,10.8616639999964,5.76433700000052,0.290286000000151
11.0067689999996,10.879366000001,5.82510399999956,0.291717999999946
10.9679210000031,10.8787450000018,5.70465899999908,0.283956999999873
10.9960199999987,10.9052349999984,5.75367300000289,0.288335000000188
10.9310330000008,10.8172380000033,5.7515089999979,0.28540299999986
10.9558939999988,10.8085280000014,5.75374100000045,0.295438999999988
10.9757570000002,10.800086999996,5.83274600000004,0.285648000000037
11.0097049999968,10.8681730000026,5.84708200000023,0.300815000000057
11.0359940000053,10.8936389999944,5.73501599999872,0.285462000000052
11.0308779999978,10.8615650000065,5.78081100000054,0.283809999999903
11.028882999999,10.7940269999963,5.62836600000082,0.28181799999993
10.7812699999995,10.8995040000009,5.73242400000163,0.275840000000017
10.8484480000043,10.8503780000028,5.7353669999975,0.283298000000059
10.9437729999991,10.8283809999994,5.72909799999979,0.290152000000035
10.9739769999942,10.9087450000006,5.71765500000038,0.286922000000004
10.9837500000067,11.0656959999978,5.79015900000013,0.286522999999988
10.9610149999935,10.9955459999983,5.75984000000244,0.286456999999928
10.9648520000046,10.9553730000043,5.6914489999981,0.295605000000023
10.8731619999962,10.9813159999976,5.81886700000177,0.291308999999956
10.8463980000015,11.0452309999964,5.73578199999974,0.284832000000051
10.8429840000026,11.0234720000008,5.74193399999785,0.285380000000032
10.8712569999989,11.0137089999989,5.76505600000019,0.283730999999989
10.928783000003,10.9898230000035,5.79224299999987,0.282566000000088
10.7949079999962,10.8182749999978,5.76053200000024,0.28472899999997
10.8629609999989,11.1214390000023,5.69752399999925,0.285100999999941
10.8294370000003,10.9990560000006,5.86277900000277,0.291257000000087
10.8896559999994,10.897352,5.79521799999929,0.288774999999987
10.7612829999998,10.8758549999984,5.79286599999978,0.284241999999949
10.7842400000009,10.7670169999983,5.85865800000101,0.288947000000007
10.8121959999989,10.7868450000024,5.85168499999781,0.284715000000006
10.8309240000017,10.902528999999,5.84323800000129,0.287456999999904
10.7757429999983,10.8619259999978,5.85306900000069,0.287849000000051
10.7773349999989,10.7911270000041,5.79232599999887,0.28510899999992
10.7609260000027,10.8482700000022,5.79738200000065,0.28467999999998
10.7988190000033,10.756042999994,5.65973499999745,0.282067000000097
10.7426919999998,10.8001740000036,5.68367600000056,0.286268999999947
10.7155199999979,10.8581140000024,5.79285600000003,0.296424999999999
10.7359389999983,10.8325469999982,5.76211800000237,0.288187000000107
10.7626359999995,10.8177599999981,5.6873949999972,0.288184999999885
10.7857490000024,10.8369470000034,5.72272200000225,0.290535000000091
10.7361709999968,10.7680039999977,5.74528400000054,0.286769999999933
10.7799710000036,10.7742419999995,5.77113199999803,0.290557999999919
10.7752309999996,10.8896509999977,5.73860000000059,0.302624000000151
10.7557620000007,10.7474050000019,5.7409430000007,0.290588999999954
10.8305089999994,10.836546999999,5.72409300000072,0.29033400000003
10.9730369999961,10.8509970000014,5.76214400000026,0.286047000000053
10.963625000004,10.8391249999986,5.80391499999678,0.289878999999928
10.9542779999974,10.9009520000036,5.81613900000229,0.287908000000016
10.9519360000049,10.9829580000005,5.77383499999996,0.292768000000024
10.9787959999958,11.0187159999987,5.77372199999809,0.297395999999935
10.8228870000021,11.1145380000016,5.78550700000051,0.284982000000127
10.8262519999989,11.1071689999953,5.90401000000202,0.291784000000007
10.8276069999993,11.0300629999983,5.80675200000042,0.289266999999882
10.8455630000026,10.9783559999996,5.85783399999855,0.295419999999922
10.8633369999952,11.0370220000041,5.75250400000004,0.282476999999972
10.9359500000064,11.0914499999999,5.7108679999983,0.283636000000115
10.8473729999969,11.0283080000008,5.74385400000028,0.282772999999906
10.8541330000007,11.1033840000018,5.72247799999968,0.319009000000051
10.8155370000022,11.0109629999934,5.73798200000238,0.295391999999993
10.8036699999939,11.0324610000025,5.7471489999989,0.289475000000039
10.8483030000061,11.0644440000033,5.78270300000077,0.29419699999994
10.8989589999983,11.0689080000011,5.85065000000031,0.284855999999991
10.9785599999959,10.985557,5.76722599999994,0.289191000000073
11.0125520000001,11.1333779999986,5.78549299999941,0.288678000000118
10.8364880000008,11.0702739999979,5.67168200000015,0.321122999999943
10.8388180000038,10.9294569999984,5.66242299999794,0.294742999999926
10.7691369999957,10.9080690000046,5.62329800000225,0.29067299999997
10.8023519999988,10.9234079999951,5.71144699999786,0.290813000000071
10.7907550000018,10.8462530000033,5.86058800000319,0.284942999999885
10.837864000001,10.795775999999,5.83153899999888,0.307359000000133
10.7930469999992,10.7825410000005,5.75110099999802,0.297978999999941
10.8119920000026,10.8809550000005,5.6541810000017,0.289813000000095
10.8242069999978,10.8363319999989,5.67755200000101,0.29051800000002
10.8304270000008,10.8569520000019,5.71475799999826,0.285770999999841
10.8111560000034,10.8274519999977,5.75140599999941,0.287475000000086
10.7740599999961,10.8152310000005,5.79132000000027,0.284171000000015
10.7216679999983,10.8181380000024,5.74766000000091,0.285509999999931
10.720233,10.8134149999969,5.7559880000008,0.284341999999924
10.8126540000012,10.7903220000007,5.77034400000048,0.293807000000015
10.8543839999984,10.808213999997,5.77472299999863,0.291881999999987
10.8994490000041,10.8513960000055,5.80440100000123,0.280610000000024
10.8559840000016,10.9883229999978,5.75684600000022,0.286327000000028
10.9431399999958,11.0340549999964,5.76138799999899,0.276072999999997
10.9242310000045,10.9717270000037,5.73612499999945,0.282013000000006
10.9482799999969,11.0775880000001,5.74367200000052,0.287239
10.9523649999974,11.0895719999971,5.76674400000047,0.292196000000104
11.0419670000047,11.0316070000044,5.78950400000031,0.286325000000033
10.9143709999989,11.0618869999962,5.82246200000009,0.282763999999815
10.8969589999979,11.083461000002,5.79564899999968,0.284573000000137
10.927843999998,11.0829660000018,5.68538500000068,0.281948000000057
10.9133110000039,11.0184079999963,5.79323699999804,0.289945999999873
10.861785000001,10.9998590000032,5.79775900000095,0.295568000000003
10.8223559999969,10.9935179999957,5.74507900000026,0.286346000000094
10.7671330000012,11.038403999999,5.80315200000041,0.288869999999861
10.9020690000034,11.117164000003,5.84465199999977,0.28688800000009
10.9083319999991,11.0612340000007,5.77874299999894,0.286249999999882
10.9407269999938,11.0027370000025,5.79117699999915,0.284743000000162
10.9128000000055,11.0322939999969,5.86512399999992,0.284903999999869
10.9982269999964,10.9955279999995,5.83696699999928,0.293689000000086
10.9765630000038,11.052260000004,5.7952750000004,0.287266999999929
10.9404179999983,11.0243950000004,5.83561499999996,0.297602000000097
11.0342200000014,11.0781559999959,5.85631199999989,0.289412999999968
11.0083659999946,11.0116839999973,5.7507680000017,0.286462000000029
11.0083300000042,10.9740970000057,5.74714099999983,0.284658000000036
11.033537000003,11.0620039999994,5.75950899999953,0.287861000000021
11.0024879999983,10.9779889999991,5.68780200000037,0.28455299999996
10.9713300000003,11.050473999996,5.76822700000048,0.291631000000052
10.8696809999965,10.9187810000003,5.68506499999785,0.289289999999937
10.7375190000021,10.8912830000045,5.73994900000253,0.28794199999993
10.8804820000005,10.8426529999997,5.79100599999947,0.284460000000081
10.9104339999976,10.8053040000013,5.78964700000142,0.285547999999835
11.0953430000009,10.7881139999954,5.76851199999874,0.293352000000141
11.0071240000034,10.8237530000042,5.71917300000132,0.29077099999995
11.076466999999,10.8375479999959,5.72910999999658,0.286898999999949
10.8746489999976,10.8236040000047,5.76193000000058,0.288704000000052
10.8445399999982,10.8248370000001,5.7581680000003,0.281745000000001
10.8465130000041,10.9094449999975,5.77091900000232,0.297616999999946
10.8123479999995,10.8170370000007,5.86000599999898,0.291349999999966
10.8638900000005,10.8252829999983,5.89522600000055,0.281403000000182
10.8670459999994,10.9461200000005,5.83245399999942,0.296118999999862
10.9089749999985,10.8826479999989,5.76922399999967,0.285350999999991
10.885331999998,10.9100519999993,5.76583000000028,0.284754000000021
10.8043570000009,10.7918019999997,5.7540939999999,0.285849000000098
10.9117420000039,10.8825720000023,5.80316400000083,0.282611999999972
10.801790999998,10.9654900000023,5.74695199999769,0.285742999999911
10.7922719999988,10.9209559999945,5.8319190000002,0.295139000000063
10.8629389999987,11.0142680000063,5.77334100000007,0.288148000000092
11.0690509999986,11.0651769999968,5.78029600000082,0.287977999999839
11.044378000006,11.1203620000015,5.85326999999961,0.292507999999998
10.9453659999999,11.0965670000005,5.9010789999993,0.291251999999986
10.9820579999941,10.9593409999943,5.81696300000112,0.290385000000015
11.0144680000012,11.0798290000021,5.91257200000109,0.290109000000029
10.9983160000047,10.9469769999996,5.76990099999966,0.285655000000133
11.0517149999941,10.9454440000045,5.73288799999864,0.289466999999831
11.0556140000044,10.8889359999957,5.77268199999889,0.291002000000162
11.0389240000004,10.9982040000032,5.81595000000016,0.297617999999829
11.1101389999967,10.9448399999965,5.76556600000185,0.290055000000166
11.0315300000002,10.8758809999999,5.80238199999803,0.285227999999961
10.8650340000022,10.9666189999989,5.8096280000027,0.284613000000036
10.7562990000006,10.8918660000054,5.79931699999725,0.290598999999929
10.7613619999975,10.8815429999959,5.79611500000101,0.28771699999993
10.7548860000024,10.9200210000054,5.7724589999998,0.292260000000169
10.8507479999971,10.9294979999977,5.78302900000199,0.285716999999977
10.8646750000044,10.855008999999,5.76156300000002,0.297966999999971
10.8352479999958,10.796239000003,5.7533689999982,0.285575999999992
10.887745,10.8433489999952,5.7892240000001,0.281735000000026
10.7928600000014,10.9134150000027,5.72047600000224,0.285157000000027
10.8515059999991,11.0043319999968,5.77267999999822,0.286435999999867
10.8502940000035,10.8356510000012,5.80911500000002,0.288097000000107
10.7945219999965,10.8007619999989,5.67142999999851,0.285035999999991
10.7822850000011,10.8538160000026,5.70186900000044,0.297382999999854
10.7961240000004,10.8212330000024,5.74038600000131,0.289751000000024
10.9204170000012,10.7887469999987,5.73195900000064,0.281862000000046
10.8427489999958,10.8538479999988,5.74575099999856,0.285190999999941
10.7853920000052,11.0520800000013,5.75442699999985,0.292339999999967
10.7525909999968,11.0193709999949,5.67947199999981,0.292406000000028
10.8199000000022,10.9592980000016,5.70108700000128,0.286567999999988
10.8261029999994,10.8997690000033,5.79992800000036,0.289475000000039
10.8815119999999,11.0047330000016,5.81903600000078,0.285327000000052
10.8350369999971,11.0483609999937,5.78325899999982,0.288184000000001
10.8053260000015,11.0064520000014,5.76450999999724,0.297209000000066
10.7280289999981,10.951089000002,5.72145200000159,0.289918999999827
10.8131560000038,10.8452449999968,5.75379700000121,0.288070000000062
10.7575169999982,10.993779000004,5.78158799999801,0.286825000000135
10.7304979999972,11.0675649999976,5.7835550000018,0.295198999999911
10.731461000003,11.079270000002,5.82766499999707,0.29072999999994
10.7952040000018,11.0799249999982,5.80521700000099,0.295055000000048
10.8304859999989,11.1023520000017,5.80301099999997,0.286006999999927
10.8455580000009,11.0493009999991,5.74788800000169,0.290246000000025
10.9818779999987,11.0519790000035,5.84787599999981,0.289265000000114
11.028459000001,11.0812850000002,5.74126699999761,0.288665999999921
11.0152269999962,11.0069749999966,5.79879000000074,0.302331000000095
10.7358230000027,11.0236839999998,5.79523999999947,0.295959999999923
10.7786029999988,11.0930789999984,5.82878400000118,0.288974000000053
10.7839410000015,11.0952700000053,5.77481900000203,0.283328999999867
10.8968170000007,11.0819889999984,5.80390799999805,0.277646000000004
10.9509360000011,11.0887010000006,5.80123900000035,0.287996000000021
10.9704979999951,11.0578059999971,5.81606800000009,0.281985000000077
10.9789920000039,11.1195470000021,5.81910599999901,0.282228999999916
10.8922210000019,11.0613789999989,5.74420100000134,0.316013999999996
10.9481309999974,11.0435349999971,5.81476299999849,0.303286000000071
10.9673750000002,10.9408910000056,5.73137499999939,0.292642999999998
10.9958310000002,10.9497709999996,5.76851400000305,0.284607000000051
10.9370879999988,10.9081519999963,5.74387099999876,0.282639999999901
10.9491710000002,10.8702600000033,5.76806299999953,0.284346000000141
10.9622010000021,10.8734550000008,5.77569399999993,0.289966999999933
10.8820979999946,10.8309879999942,5.71192299999893,0.280320000000074
10.850489000004,10.8017990000008,5.81452200000058,0.277664999999843
11.0376939999987,10.862261000002,5.75015500000154,0.277843999999959
10.9312260000006,10.8542379999999,5.69857899999988,0.288907000000108
10.7596449999983,10.7761660000033,5.79190100000051,0.288933999999927
10.8247640000045,10.820197999994,5.66071100000045,0.285019000000148
10.7304039999945,10.8029180000012,5.72263799999928,0.287612999999965
10.7391800000041,10.8634139999995,5.71563199999946,0.285581999999977
10.7782819999993,10.8516610000006,5.94578999999794,0.285073999999895
10.7727049999958,10.7963180000006,5.64491100000305,0.284428000000162
10.8051440000054,10.8753750000033,5.72148899999956,0.292892999999822
10.7274059999982,10.871487999997,5.67940699999963,0.291344000000208
10.724169000001,11.0015520000015,5.66853699999774,0.295572999999877
10.7896909999981,11.0437489999968,5.72335100000055,0.286016999999902
10.8459629999998,11.0441560000036,5.67416299999968,0.290944000000081
10.8071760000021,11.0795880000005,5.8150220000025,0.287115999999969
10.8778870000024,10.8280249999953,5.66860000000088,0.284280999999964
10.7379189999992,10.8148490000021,5.7191619999976,0.288508000000093
10.7745949999953,10.9623189999984,5.7247040000002,0.285004999999956
10.7411730000022,10.9494120000018,5.75466400000005,0.288895000000139
10.7467190000025,10.846888,5.76687899999888,0.287613999999849
10.7458629999965,10.9473230000003,5.73735099999976,0.282860000000028
10.8762900000002,10.9536070000031,5.82657600000312,0.304257000000007
10.9086099999986,10.9760800000004,5.77230399999826,0.286309999999958
10.9861940000046,10.9019139999946,5.82806100000016,0.287107000000105
10.9933180000007,10.8710840000058,5.71295299999838,0.292919999999867
10.9939099999974,10.9320329999973,5.73220300000321,0.281516000000011
10.8891710000025,10.8833979999981,5.71306799999729,0.286770000000161
10.9102759999951,10.8864749999993,5.71710499999972,0.289323999999851
11.0398750000022,10.8188670000018,5.66390200000023,0.281101000000035
10.9769339999984,10.9331299999976,5.74160200000188,0.306896999999935
10.9938140000013,10.8488230000003,5.81609000000026,0.319584000000077
10.9904529999985,10.901042000005,5.77100499999869,0.287205999999969
10.8657680000033,10.7890609999959,5.83491200000208,0.301052000000027
11.0239589999983,10.8033189999987,5.80955299999914,0.291785000000118
10.9069079999972,10.9383230000021,5.65279200000077,0.289344999999912
10.8500570000033,10.9430799999973,5.70745299999908,0.294030000000021
10.8721270000024,10.8704660000003,5.6899169999997,0.299481999999898
10.8073229999936,10.7721870000023,5.75361300000077,0.294949999999972
10.6922750000012,10.8073420000001,5.70286999999735,0.285294000000022
10.9143900000054,10.8478889999969,5.72985000000335,0.292445000000043
10.7870229999971,10.8881640000036,5.69804299999669,0.291717999999946
10.737046000002,10.8896880000029,5.70634600000267,0.290100000000166
10.8600779999979,10.9892219999965,5.67926399999851,0.290651000000025
10.8670149999962,10.9422320000012,5.69358899999861,0.285452999999961
10.7264700000014,10.9680460000018,5.73269800000344,0.291103999999905
10.7611660000039,10.9399259999991,5.67014099999869,0.29083700000001
10.8035850000015,10.8962689999971,5.70071800000005,0.295434000000114
10.7808779999978,10.9162120000037,5.70485600000029,0.290985999999975
10.7762409999996,10.8674939999983,5.76068400000077,0.289577999999892
10.808474999998,10.9672960000025,5.77539199999956,0.295798999999988
10.7956220000051,10.8890469999969,5.76128299999982,0.291212000000087
10.6966999999931,10.9297979999974,5.7304750000003,0.289479999999912
10.9475140000068,10.9667929999996,5.7610050000003,0.308390000000145
10.9882809999981,10.9391930000056,5.7398119999998,0.295309999999972
10.9955719999998,10.9266669999997,5.74173199999859,0.28494899999987
10.8950009999971,10.8914569999979,5.75365900000179,0.28706000000011
11.0154030000049,10.933097000001,5.73425299999872,0.287280999999894
11.0414459999956,10.9242039999954,5.77970400000049,0.29626600000006
11.0158850000007,10.9366040000023,5.82421799999793,0.286188000000038
10.9644350000017,10.9533880000017,5.77294800000163,0.293161000000055
10.9025550000006,11.1488219999956,5.82142300000123,0.28421400000002
11.0248099999953,11.0920510000069,5.65982499999882,0.289942999999994
11.0086280000032,11.124398999993,5.65885899999921,0.290814999999839
10.8828730000023,11.1412650000057,5.74568200000067,0.299995999999965
10.9575989999939,11.0979240000015,5.73804000000018,0.292541000000028
10.9646590000048,11.0653419999944,5.68843600000037,0.29060800000002
11.0218699999969,11.1376779999991,5.71688200000062,0.285296000000017
10.9392320000043,11.138214000006,5.79532099999778,0.282190000000128
11.0545569999958,11.1983669999972,5.72801299999992,0.284032999999908
10.9173710000032,11.1603969999996,5.73420299999998,0.290666000000101
10.9321510000009,11.1431729999968,5.74988700000176,0.286339999999882
10.9449739999982,11.2279300000009,5.71339599999919,0.290236999999934
11.0306229999987,10.9742430000042,5.75459499999852,0.286841000000095
10.9947000000029,11.0395879999996,5.69057700000121,0.286325000000033
10.9299229999961,11.049579999999,5.80352499999935,0.288634000000002
10.9221279999983,11.0533250000008,5.67461100000219,0.285458999999946
10.9615600000034,11.0157729999992,5.71724699999686,0.287800999999945
10.9662949999984,11.0477989999999,5.68561300000511,0.280689000000166
10.9072920000035,10.9299129999999,5.6882209999967,0.285985999999866
10.9183330000014,10.8244790000026,5.73110599999927,0.28722700000003
10.9538589999938,10.8402449999994,5.77548899999965,0.282999000000018
11.0195650000023,10.9885709999944,5.73566399999982,0.28483899999992
10.8384680000017,10.9148410000053,5.77008600000408,0.279432000000043
10.8830779999989,10.8468589999975,5.81688899999426,0.293165000000045
10.8176170000006,10.8396030000004,5.71446200000355,0.290312999999969
10.7988310000001,10.8973820000028,5.74230399999942,0.289567000000034
10.7570579999956,10.9545209999997,5.75857499999984,0.283061999999973
10.7986540000056,10.858862000001,5.69959399999789,0.287624000000051
10.8227199999965,10.8774689999991,5.73435900000186,0.286554000000024
10.7343120000005,10.9321249999994,5.75134599999728,0.283678000000009
10.7916049999985,10.851367999996,5.74130900000455,0.285919999999805
10.7976570000028,10.8271250000034,5.74805099999503,0.283265000000029
10.8018159999992,10.8816749999969,5.72021900000254,0.28743099999997
10.850400000003,10.9105380000037,5.71612900000036,0.290765000000192
10.7826349999959,10.7805539999972,5.73348699999769,0.288833999999952
10.7554640000017,10.9003870000015,5.69134599999961,0.285679000000073
10.7850400000025,10.822239000001,5.74989700000151,0.30404499999986
10.8537819999983,10.8784689999957,5.72660200000246,0.292353000000048
10.8682499999995,10.890287000002,5.66442699999607,0.285536000000093
10.9070189999984,11.0113820000042,5.67300300000352,0.305388999999877
10.9754069999981,10.8751609999963,5.69355099999666,0.285384999999906
11.0001269999993,10.9301600000035,5.67618900000525,0.284150000000182
10.9368060000052,10.761888999994,5.71626899999683,0.307872999999972
11.015830999997,10.8093990000052,5.71694099999877,0.29089799999997
11.035321000003,10.8186399999977,5.71655699999974,0.282893999999942
10.9234299999953,10.7565010000035,5.69177399999899,0.287645999999995
10.9302280000047,10.8688849999962,5.74431000000186,0.285094999999956
10.9694029999955,11.0753049999985,5.70154500000353,0.283529000000044
10.9350850000046,10.9271149999986,5.66709699999774,0.286438000000089
10.9923209999979,11.0205640000058,5.745597000001,0.290780000000041
11.0013820000022,11.0404439999984,5.6979199999987,0.286525999999867
10.9457659999971,10.9390280000007,5.785275000002,0.289373999999953
10.9698330000028,10.9229619999969,5.68995999999606,0.282477000000199
10.9971699999951,10.8865300000034,5.73932400000194,0.286009999999806
10.9620810000051,10.9485619999978,5.67762599999696,0.282811000000038
10.9420509999982,11.1295220000029,5.68072300000495,0.310825000000023
10.9320650000009,11.0003639999995,5.75122399999964,0.295749999999998
10.9668769999989,10.9419290000005,5.69020099999761,0.283231999999998
10.9837219999972,11.1023989999958,5.78270699999848,0.285783000000038
11.022524,11.103022000003,5.69218900000124,0.300146000000041
11.0573820000063,11.0464319999955,5.77406400000473,0.281845999999859
10.9855849999949,10.999459000006,5.80138099999749,0.284678000000213
10.9879950000031,11.0130119999958,5.79243599999609,0.283509999999978
11.0532210000019,11.078465999999,5.72883600000205,0.28503099999989
10.9581869999965,11.0451790000006,5.72046899999987,0.286675000000059
11.0118129999973,11.0582510000022,5.71485000000393,0.288826999999856
11.1103300000032,11.1319589999985,5.68678399999772,0.279368000000204
11.0343470000007,11.122838000003,5.66022800000064,0.281372999999803
11.0837699999975,11.0211449999988,5.60280500000226,0.285024000000021
10.8829660000047,11.0431820000013,5.68074599999818,0.283166000000165
10.7675609999933,11.0865179999964,5.79925999999978,0.286599999999908
10.7657820000022,11.1385230000014,5.65803500000038,0.288905999999997
10.8886940000011,11.1123510000034,5.74508699999569,0.286581000000069
10.771302000001,10.9322229999962,5.72011700000439,0.318483999999899
10.8673639999979,11.1049889999995,5.72487600000022,0.288531000000148
10.9205510000029,10.9316590000017,5.6983160000018,0.289373999999953
10.8907059999983,10.9087319999962,5.68728899999405,0.28520299999991
10.8175289999999,10.9176850000003,5.67457600000489,0.285350999999991
10.8302059999987,10.8573220000035,5.67271400000027,0.301332000000002
10.8625329999995,10.8683119999987,5.72954999999638,0.291504000000032
10.832156000004,10.8506290000005,5.70745999999781,0.297254000000066
10.8533739999984,10.8118190000023,5.723920000004,0.290437999999995
10.8612670000002,10.8433389999991,5.73903299999802,0.289194999999836
10.8303559999986,10.8926109999957,5.77712900000188,0.288871000000199
10.8181410000034,10.906676000006,5.75974799999676,0.286252999999988
10.8151249999937,10.8697289999982,5.68727400000353,0.289337999999816
10.8396640000065,10.8916390000013,5.69319299999916,0.298633000000109
10.7871849999938,10.8469459999978,5.59033800000179,0.293713999999909
10.8941930000001,10.8472449999972,5.71277299999929,0.29019500000004
10.9866330000004,10.8885330000048,5.62441799999942,0.28733699999998
10.9716240000052,10.8540279999943,5.66355399999884,0.286792000000105
11.0332589999962,10.8255310000022,5.56620100000146,0.304388999999901
11.000801000002,10.8853109999982,5.63852999999654,0.299997000000076
11.049923999999,11.0194990000018,5.65561000000162,0.303928999999926
11.0024290000001,11.0058879999997,5.6554329999999,0.29003200000011
10.9660159999985,11.0402870000034,5.64085899999918,0.295231999999942
10.9407189999984,10.9507630000007,5.66495600000053,0.298741999999947
10.9795520000043,11.0440610000005,5.61716600000364,0.301417000000129
10.9282909999965,11.027943999994,5.71073099999921,0.286732000000029
11.0033560000011,10.9950339999996,5.70444000000134,0.288279999999986
11.0184520000039,10.8473020000019,5.68530499999906,0.287826999999879
11.0202239999999,10.9425430000047,5.77044999999634,0.2866140000001
11.0843009999953,10.9463559999931,5.67135699999926,0.289687999999842
11.0115179999993,10.9393960000016,5.71294599999965,0.282856000000038
11.0931210000053,10.9487070000032,5.67293200000131,0.295362000000068
11.1780629999994,10.9555229999969,5.75293100000272,0.292040000000043
11.1173459999991,10.8240690000021,5.72433599999931,0.283913999999868
11.0598600000012,10.865310000001,5.62506399999984,0.287796000000071
10.9298109999945,10.8814730000013,5.68660899999668,0.283429000000069
10.8482340000046,10.8741809999992,5.66897900000185,0.290295000000015
10.7954429999954,10.804197999998,5.70811500000127,0.28469999999993
10.7918080000018,10.9204430000027,5.68348700000206,0.288113000000067
10.8236690000049,10.73704,5.70885199999611,0.28539499999988
10.8677499999976,10.8387640000001,5.67568900000333,0.287213000000065
10.8683679999958,10.8768490000002,5.66979500000161,0.291535999999951
10.8330029999997,10.9623309999952,5.69121299999824,0.286045999999942
10.9734750000061,10.8759659999996,5.74071700000059,0.286518000000115
10.8975109999956,10.9196960000045,5.70699899999454,0.295102999999926
10.8064410000006,10.9027799999967,5.76191500000277,0.287187000000131
10.8165930000032,10.8708990000014,5.8286769999977,0.29084899999998
10.8198119999943,10.829819999999,5.70214900000428,0.291954000000032
10.8067470000024,10.7668610000037,5.79123299999628,0.285061999999925
10.7441670000044,10.8324649999995,5.74161100000492,0.282333999999992
10.7418309999994,10.8885860000009,5.69202699999732,0.284763999999996
10.7837759999966,10.9724859999988,5.73264699999709,0.288350000000037
10.8258930000011,10.992588000001,5.73365900000499,0.288092000000006
10.7291140000016,11.0200429999968,5.76470899999549,0.286942999999837
10.7644900000014,11.0354220000008,5.68002600000182,0.286770000000161
10.8011109999934,10.988787000002,5.67491000000155,0.290369000000055
10.8031590000028,11.0469769999982,5.73066599999584,0.292022999999972
10.7925420000029,10.9105280000003,5.72973100000672,0.288579999999911
10.7517630000002,11.1275269999969,5.74234499999875,0.287599
10.8330089999945,11.1232500000042,5.6737260000009,0.291369999999915
10.8103370000026,11.1465319999988,5.76828699999896,0.290112000000136
10.7233919999999,11.0674169999984,5.78504799999791,0.287769999999909
10.7166560000041,11.1053020000036,5.78325000000041,0.288634000000002
10.7417619999978,11.0421069999938,5.77378099999623,0.282406000000037
10.9195099999997,11.0803980000055,5.77952600000572,0.281036000000086
10.8655050000016,11.0936440000005,5.71938699999737,0.291307999999844
10.9238209999967,11.1589590000003,5.72433699999965,0.285211000000118
10.9566709999999,10.9795269999959,5.79297000000224,0.294619999999895
10.9518349999998,11.0062909999979,5.74339399999735,0.283869999999979
11.0035409999982,11.0861470000018,5.69532299999992,0.286280000000033
11.0453930000003,11.0868869999977,5.78963800000201,0.297352000000046
10.9984420000037,11.0584589999999,5.8333879999991,0.294378999999935
11.0070229999983,11.0231400000048,5.69293399999879,0.288889000000154
10.9710919999998,11.0037349999984,5.66761899999983,0.285671999999977
10.9954849999995,11.0815050000019,5.72252000000299,0.297503000000006
10.949526000004,11.006558000001,5.68889099999797,0.291799999999967
10.9835979999989,10.9934079999948,5.7338729999974,0.282684000000017
10.9147489999959,10.8718100000042,5.68741000000591,0.282245999999986
10.9641970000011,10.8738830000002,5.71860999999626,0.291739999999891
11.0192920000045,10.8924869999973,5.69635199999902,0.286898000000065
10.9458199999935,10.8083709999992,5.728826999999,0.288819999999987
10.8685030000051,10.8639350000012,5.75797800000146,0.282488000000058
11.0401589999965,10.8950269999987,5.71856400000252,0.284335999999939
10.9792369999996,10.8268810000009,5.70895100000052,0.285002999999961
10.8983000000007,10.8418670000028,5.75609899999836,0.278953000000001
10.9422209999975,10.9186639999971,5.75395700000081,0.287593000000015
10.9318760000024,10.8561699999991,5.66295499999978,0.283885000000055
10.9108429999978,10.8489960000006,5.76150999999663,0.291341999999986
10.9058270000023,10.7861689999991,5.78204600000026,0.285200999999915
10.9011109999992,10.8491670000003,5.7279170000038,0.280946000000085
10.8983189999999,10.8909100000019,5.79782600000181,0.293857000000116
10.9768600000025,10.85916,5.81079199999658,0.290492999999969
10.9115020000027,10.8906389999975,5.85287899999821,0.288815999999997
10.9897749999946,11.0064740000016,5.8214930000031,0.290716999999859
10.8640490000034,10.9931020000004,5.70972299999994,0.291255999999976
10.8576190000022,10.9483929999988,5.63531599999988,0.295393999999987
10.7984339999966,11.0911010000054,5.75777799999923,0.290953000000172
10.866363000001,10.913661999999,5.69641199999751,0.286550000000034
10.8115229999967,10.8674479999972,5.59986600000411,0.291928999999982
10.7128130000056,11.0181860000012,5.69691600000078,0.289062999999942
10.7811399999991,11.0486669999955,5.66070699999545,0.289494999999988
10.8494599999976,10.972471000001,5.78099700000166,0.284339000000045
10.7860740000033,11.0200680000053,5.78061500000331,0.289804999999888
10.7750739999974,10.9747739999948,5.83753900000011,0.299334000000044
10.841588000003,11.0808470000047,5.7923809999993,0.295575000000099
10.703075999998,11.0934629999974,5.71215200000006,0.291210999999976
10.7537259999954,10.9813429999995,5.78956199999811,0.290221999999858
10.7625570000018,10.985897999999,5.79056799999671,0.288510999999971
10.7377130000023,11.0982090000034,5.83922900000471,0.292222000000038
10.7376399999994,11.0663999999961,5.75208700000076,0.286863000000039
10.8164239999969,11.0774010000023,5.82067399999505,0.291768000000047
10.9617700000017,11.0483810000005,5.89235100000224,0.28690400000005
10.8454700000002,11.141389999997,5.87637299999915,0.291393999999855
10.8337850000025,10.8819380000059,5.89001799999824,0.283773999999994
10.7968399999954,10.8751109999939,5.86991000000125,0.296624000000065
10.8218770000021,10.8812480000051,5.92309300000488,0.28709600000002
10.8771679999991,10.8209749999951,5.89590299999691,0.289226999999983
10.8997830000008,10.9309820000053,5.89271999999619,0.29046900000003
10.8823909999992,10.8535889999985,5.87895800000115,0.293564999999944
10.9011830000018,10.8332759999976,5.72312700000475,0.288138000000117
10.9066850000017,10.9149810000017,5.69575400000031,0.291715999999951
10.9324839999972,10.886258999999,5.66623499999696,0.286388999999872
10.8990209999974,10.7807549999998,5.73209499999939,0.286648000000014
10.8760120000006,10.9217540000027,5.8437830000039,0.286821000000145
10.8787140000059,10.7984489999944,5.80427399999462,0.29147399999988
10.9490869999936,10.8151350000044,5.84736300000077,0.291889999999967
10.8850410000014,10.8377869999968,5.78244500000437,0.281845000000203
10.9609909999999,10.8347360000043,5.61909699999524,0.290783999999803
10.9691920000041,10.8728229999979,5.77595600000495,0.284407000000101
10.9580070000011,10.9532749999998,5.7979389999964,0.282762000000048
11.0033219999968,11.1098679999996,5.76314300000377,0.282891999999947
10.9842510000017,10.9758070000025,5.686606999996,0.282817000000023
11.0464369999972,11.0764320000017,5.72435000000405,0.281066999999894
11.064827000002,10.9245329999976,5.75846099999762,0.287508000000116
10.9827589999986,10.867975000001,5.63664599999902,0.291250999999875
11.0020900000018,10.9364280000009,5.76677799999743,0.292326000000003
11.042773000001,10.8629870000004,5.69950600000448,0.286074999999983
11.0346619999982,10.9370779999954,5.62424499999906,0.294055000000071
11.0337070000023,10.9764760000035,5.63425699999789,0.290144999999939
10.8326610000004,10.9928349999973,5.71758000000409,0.288371000000097
10.8081849999944,10.9830250000014,5.64036900000065,0.287673000000041
10.7362080000021,10.9334149999995,5.70595899999898,0.285163999999895
10.6548679999978,10.9128889999993,5.69345299999986,0.301466000000119
10.6852849999996,10.8518180000028,5.66779699999461,0.291169999999966
10.8388040000063,10.8845469999942,5.72007000000303,0.292981000000054
10.8412779999999,10.8653140000024,5.68375599999854,0.292001000000027
10.7789399999965,10.9826780000003,5.64951500000461,0.290406999999959
10.9530250000025,10.9792729999972,5.70519199999399,0.284859999999981
10.8957949999967,11.0283180000042,5.71747300000425,0.28464699999995
10.9805750000014,11.2119269999966,5.62493299999915,0.285994999999957
10.9966679999998,11.0975429999962,5.67514800000208,0.285726000000068
11.0089089999965,11.0368799999997,5.66838699999789,0.281150999999909
10.9598660000047,11.0859420000052,5.70706700000301,0.290973000000122
10.9115489999967,11.0695560000022,5.75220999999874,0.289465999999948
10.9297880000013,11.1810680000053,5.7139709999974,0.282590000000027
10.9143640000038,11.1348689999868,5.80058599999757,0.28506799999991
10.9941889999973,11.1064750000078,5.81627000000299,0.286174000000074
11.001347999998,11.1372399999964,5.80835600000137,0.289686999999958
10.9122090000019,11.1949909999967,5.73810599999706,0.285119000000122
10.9162940000024,10.8729970000131,5.77803100000165,0.288477999999941
10.8917529999962,10.8005129999947,5.80854299999919,0.289635999999973
10.9495509999979,10.8023589999939,5.85728799999924,0.288277999999991
11.0778290000017,10.9966290000011,5.79559900000459,0.289042999999992
10.8350490000012,11.0225270000083,5.73792200000025,0.286636000000044
10.777694999997,10.9731380000012,5.61655599999358,0.292146000000002
10.8159890000024,10.9741799999902,5.70450500000152,0.283488000000034
10.8142250000019,10.866199000011,5.67002299999876,0.293054999999868
10.819604999997,10.8750869999931,5.71299900000304,0.285088000000087
10.7826060000007,10.8916199999949,5.79783999999927,0.292813999999908
10.7374790000031,10.9230240000034,5.73870400000305,0.292288999999982
10.8068619999976,11.0960909999994,5.726493999995,0.287439000000177
10.7791280000019,10.9183449999982,5.70550200000434,0.283252999999831
10.7238559999969,10.961015000008,5.76508499999909,0.286182000000053
10.7694950000005,10.9626969999954,5.77451799999835,0.287849000000051
10.7537100000045,10.9233169999934,5.7452820000035,0.284816999999975
10.7595539999966,10.9336600000097,5.7035179999948,0.28474899999992
10.7458590000024,10.8877649999922,5.71144900000218,0.306870000000117
10.6964119999975,10.8300359999994,5.68990900000063,0.302574999999933
10.7571800000005,10.9517760000017,5.77379500000097,0.285158000000138
10.7998139999982,11.0401100000017,5.7573379999958,0.28517399999987
10.9454289999994,11.0502609999967,5.75761100000091,0.302194999999983
11.0105360000016,11.1238650000014,5.77972800000134,0.292382000000089
10.8878780000014,11.0586449999973,5.77368700000079,0.28181799999993
10.9853319999966,11.1046070000011,5.79310999999871,0.279475000000048
10.9160479999991,11.0658100000001,5.84201100000064,0.286214999999856
10.9418070000029,11.1614919999993,5.85939700000017,0.289605000000165
10.9191389999978,11.1375030000054,5.8337010000032,0.284538999999995
10.9612340000022,11.1221389999992,5.77448100000038,0.289042999999992
10.910367000004,11.1361600000091,5.73007899999357,0.287558999999874
11.0392099999954,11.1025199999858,5.73565100000269,0.280897999999979
10.9665250000035,10.8112310000142,5.82712999999785,0.305950000000166
10.9494459999987,10.8003409999947,5.76410400000168,0.283482000000049
10.9413540000023,10.8731459999981,5.7435140000016,0.28871799999979
10.9876860000004,10.9257070000021,5.78696299999865,0.288922000000184
10.9607649999962,11.0730979999935,5.66596299999946,0.29095899999993
11.0018770000024,11.0149510000047,5.68157800000336,0.284044999999878
10.9041829999987,10.9529320000001,5.68095999999787,0.283069000000069
10.9235790000021,10.8907550000004,5.6687099999981,0.282592000000022
10.8205579999994,10.8726460000034,5.73607500000071,0.283382999999958
10.7318840000007,10.8108549999888,5.71903700000257,0.291370000000143
10.7590710000004,10.8591930000111,5.6842289999986,0.288536000000022
10.7551839999942,10.8710250000004,5.81953700000304,0.282960999999887
10.7738099999988,11.0864189999993,5.76402099999541,0.285665000000108
10.8510940000051,11.0564659999945,5.74789299999975,0.284100999999964
10.7419309999968,11.0169690000039,5.79480400000466,0.286836999999878
10.7809990000023,10.8987599999964,5.74986699999863,0.286967000000004
10.7606809999997,10.8618459999998,5.7507689999984,0.288365999999996
10.803774,10.9434570000012,5.7154240000018,0.289516000000049
10.7085480000023,11.069696999999,5.77101599999878,0.290991000000076
10.7808609999993,11.0697740000032,5.77466099999583,0.29409899999996
10.8049639999954,10.8853439999948,5.75632600000245,0.290344999999888
10.7693160000053,10.8330340000102,5.72046399999817,0.290872000000036
10.8163289999939,10.859621999989,5.71032800000103,0.292390000000069
10.9477450000049,10.9006010000012,5.74318000000494,0.294129999999996
10.908239999997,11.0970490000036,5.70093799999449,0.292868999999882
10.8464729999978,11.0674449999933,5.67574900000182,0.288661000000047
10.8769000000029,11.1384440000111,5.86097899999731,0.288242000000082
10.875125999999,10.8586399999913,5.68795000000682,0.289915000000065
10.7795850000039,10.8250930000067,5.71008899999288,0.296078999999963
10.7478510000001,10.7910029999912,5.67230400000699,0.290906999999834
10.8461529999986,10.8617410000006,5.66283199999452,0.297765000000027
10.8541570000016,10.8508690000017,5.64171000000351,0.285806000000093
10.8456679999945,10.7599360000022,5.69600899999932,0.291915999999901
10.8802600000054,10.8093590000062,5.69972499999858,0.290565000000015
10.7981099999961,10.9601179999881,5.72203599999921,0.287087000000156
10.8172650000051,10.9183500000072,5.75704200000473,0.290688999999929
10.7989189999935,10.8548840000003,5.69366599999921,0.290160999999898
10.8595140000034,11.0251449999923,5.67952299999888,0.288219000000026
10.7293189999982,11.0713860000105,5.68164899999829,0.289954999999964
10.7131540000046,11.0716769999999,5.71006099999795,0.290731000000051
10.7935529999959,10.9755900000018,5.7191740000053,0.298013999999966
10.7848290000038,11.1095549999882,5.70187900000019,0.292480000000069
10.8295329999964,11.0210810000135,5.75555299999542,0.282392000000073
10.8395600000003,10.9908079999877,5.71343400000478,0.286912999999913
10.7996009999988,11.0403850000002,5.7074089999951,0.300120000000106
10.7613560000027,11.0253979999979,5.77219400000467,0.295866999999816
10.7491450000016,11.1107610000035,5.70095699999365,0.287221000000045
10.8771659999911,10.8749300000054,5.80053700000281,0.285270000000082
10.7768790000118,11.0239319999964,5.68486800000392,0.298692000000074
10.8321059999871,11.0541190000076,5.76953299999877,0.284153999999944
10.763936000003,11.0389939999877,5.70955500000127,0.288412999999991
10.7663450000109,10.9922950000037,5.74178099999699,0.286266999999953
10.7968549999932,11.068093000009,5.68689299999824,0.306377000000111
10.7743360000022,11.0183889999898,5.75784099999873,0.289708000000019
10.9477599999955,11.0558450000099,5.81352200000401,0.278866999999991
10.937625999999,10.9910089999903,5.77859999999782,0.280301000000009
10.8971240000101,11.0224200000084,5.72771099999954,0.282574999999952
11.017565999995,11.0950659999944,5.7658470000024,0.277239999999892
10.8468339999963,11.1152920000022,5.79414800000086,0.285330000000158
10.9755640000076,11.075668999998,5.77545100000134,0.288944999999785
10.9614339999971,11.0734220000013,5.8106989999942,0.285187000000178
10.9455339999986,11.0032849999989,5.7531369999997,0.286151999999902
10.9847609999997,10.9976489999972,5.81812800000625,0.290046999999959
10.9700639999937,11.0211819999968,5.84951000000001,0.2930980000001
10.9951500000025,11.0869390000007,5.75062399999297,0.283193999999867
10.9982259999961,10.9777910000121,5.80588900000294,0.286848000000191
11.0214690000139,10.969597999996,5.71493400000327,0.285928999999896
10.9672519999876,10.9584130000003,5.80450500000006,0.285779000000048
10.8558950000006,10.8570679999975,5.78315599999769,0.292289999999866
11.0304610000021,10.8928799999994,5.81902999999875,0.292961999999989
10.9429059999966,10.8141409999953,5.76604899999802,0.28612800000019
10.970376000012,10.8688260000054,5.65806300000258,0.286270999999942
10.9670009999973,10.8503639999981,5.77743500000361,0.288651999999956
11.0040509999963,10.8639189999958,5.74658999999519,0.29075499999999
10.975860999999,10.8942119999992,5.80755299999873,0.288626000000022
10.9545780000044,10.8640200000082,5.68420100000367,0.293239000000085
11.0039269999979,10.9257150000049,5.73541200000182,0.292318999999907
10.9320630000002,10.8537649999926,5.72946299999603,0.29325300000005
10.9176009999937,10.8308649999963,5.76587000000291,0.286247999999887
10.9682089999988,10.7605699999986,5.73498699999618,0.29667100000006
11.0309750000015,10.8624760000093,5.7915770000036,0.288346999999931
10.989671000003,10.8753069999948,5.80694599999697,0.286468000000013
11.0249489999987,10.9377309999982,5.72345900000073,0.28640600000017
10.7779160000064,10.9180889999989,5.71517499999754,0.287763999999925
10.7840149999975,11.0265530000033,5.74529000000621,0.283089000000018
10.7230770000024,11.0820590000076,5.72494799999549,0.292938999999933
10.6820799999987,11.0093519999937,5.75429100000474,0.290678000000071
10.7514479999954,11.079601999998,5.72457299999951,0.286458000000039
10.8234729999967,11.0484739999956,5.77918099999806,0.292181999999912
10.7387860000017,10.8666550000053,5.77692299999762,0.29300400000011
10.8377529999998,11.1063770000037,5.78774200000043,0.301969999999983
10.786454000001,11.0125689999986,5.77513700000418,0.283969999999954
10.8136769999983,11.0274039999931,5.77487399999518,0.283042999999907
10.7449830000114,10.979811000012,5.75280100000236,0.289710000000014
10.827741999994,11.0085569999937,5.80756300000212,0.292151000000104
10.8135449999972,11.0182270000078,5.78952799999388,0.287347999999838
10.7524530000082,11.0680259999936,5.77494100000331,0.281696000000011
10.7826269999932,10.998814000006,5.82627299999876,0.287422000000106
10.9072830000077,11.0651749999961,5.75137299999915,0.286274999999932
10.8842449999938,11.0483450000029,5.87153599999874,0.30496200000016
10.7998610000068,11.0741999999882,5.73954100000265,0.291068999999879
10.9846979999857,11.093286000003,5.79890700000396,0.286914999999908
10.9035790000053,11.0750620000035,5.80251099999441,0.284990999999991
10.9076639999985,10.9938350000011,5.82883800000127,0.295434000000114
10.854004000008,11.0727040000056,5.73903900000005,0.308481000000029
10.8623220000009,11.0286239999987,5.76817300000403,0.28378500000008
10.8226559999894,11.0569049999904,5.66856700000062,0.295360999999957
10.8342090000078,11.0958820000087,5.74755099999311,0.287323999999899
10.8202250000031,11.0258709999907,5.65400700000464,0.289388000000145
10.8641449999996,11.1257860000042,5.75154399999883,0.291680999999926
10.8672339999903,11.0249829999957,5.75495100000262,0.286834999999883
10.9183480000065,10.9192480000056,5.76688999999897,0.284767000000102
10.7912599999981,11.011050000001,5.77153800000087,0.291737999999896
10.8325869999971,10.9855189999944,5.67130799999723,0.292284999999993
10.7713060000096,10.9310729999997,5.78166500000225,0.296954000000142
10.8483119999873,10.8933280000056,5.8250560000015,0.291651000000002
10.8357390000019,10.8293330000015,5.78211599999486,0.291686999999911
10.8496980000054,10.8048569999955,5.73427300000185,0.285511999999926
10.7482690000033,10.7595949999959,5.73113600000215,0.285595000000058
10.8202179999935,10.8283560000127,5.75574399999459,0.287557000000106
10.7982550000015,10.8928899999883,5.72267300000385,0.280325999999832
10.7233470000065,10.860360000006,5.78537900000083,0.28415300000006
10.7965960000001,10.9658780000027,5.77674200000183,0.28402600000004
10.8099799999909,10.8564939999924,5.7902019999965,0.288322999999991
10.7160569999978,10.8165779999981,5.79283800000121,0.281856000000062
10.7870800000092,10.849264000004,5.83023999999568,0.282602999999881
10.8177409999917,10.801707000006,5.77085500000248,0.286498000000165
10.8055699999968,10.90297499999,5.78088600000046,0.299283999999943
10.8168600000063,10.8571030000021,5.62032699999691,0.284519000000046
10.7884690000064,10.8004349999974,5.68348300000071,0.282932999999957
10.7670019999932,11.0045119999995,5.66138100000535,0.288810000000012
10.8795200000022,11.0491490000131,5.73076699999365,0.286932999999863
11.0357340000046,11.0853389999975,5.67947400000412,0.286769000000049
10.8852809999953,11.0441829999909,5.74637600000278,0.284505999999965
10.9425340000016,11.0823420000088,5.71946299999399,0.290155000000141
11.0442979999934,11.1031969999894,5.69211899999937,0.287771999999904
10.9764640000067,11.0095470000088,5.68423100000655,0.284992000000102
10.9827439999935,11.0712559999956,5.70432699999947,0.287869000000001
10.8757429999969,11.0004760000011,5.71554800000013,0.28717800000004
10.9652010000136,11.048907999997,5.80668199999491,0.298917999999958
11.0143439999956,10.9685560000071,5.82266199999867,0.281488999999965
11.0007869999972,11.0387039999914,5.67382300000463,0.291564999999991
10.9464529999968,11.0398520000017,5.72374399999535,0.288133000000016
10.9886370000022,11.1260630000033,5.70361300000513,0.292324000000008
10.8217989999976,11.0864690000017,5.69602699999814,0.299042999999983
10.818167999998,11.0186450000037,5.76420599999983,0.291345999999976
10.8709559999988,10.9798579999915,5.76652499999909,0.291774000000032
10.8811080000014,11.1170180000045,5.7756670000017,0.282506000000012
10.7949760000047,11.0204030000023,5.72437399999762,0.289158000000043
10.7872179999977,11.0884769999975,5.69271400000434,0.283965999999964
10.8018089999969,10.9949809999962,5.72503499999584,0.288749000000053
10.7592540000041,11.0607060000038,5.79147599999851,0.285389999999779
10.7358430000022,11.1050319999922,5.73887200000172,0.28641000000016
10.7740029999986,10.9754320000065,5.7839460000032,0.305809999999838
10.7715690000041,10.8826620000036,5.79135200000019,0.286795000000211
10.7871549999982,10.8868809999985,5.74983300000167,0.292380999999978
10.7914579999924,10.8260049999953,5.78469199999381,0.299804999999878
10.7585470000049,10.8758840000082,5.77743600000395,0.288729000000103
10.7297450000042,10.80275599999,5.84713000000193,0.290686999999934
10.7611579999939,10.8706800000073,5.76512799999909,0.28999500000009
10.8187279999984,10.835481999995,5.81200600000011,0.299787999999808
10.7552350000042,10.8768050000072,5.82385100000101,0.287458000000015
10.7508099999977,10.9386079999967,5.75075899999501,0.290053000000171
10.7586779999983,10.8998649999994,5.73355200000515,0.29043200000001
10.9415450000088,10.8249159999978,5.81782099999691,0.295165999999881
10.9475410000014,10.7929509999958,5.81064599999809,0.295569999999998
10.9303099999961,10.8013920000085,5.81098500000371,0.28483099999994
10.9310899999982,10.8471310000023,5.82992499999818,0.287907000000132
10.8987860000052,10.79987599999,5.81369799999811,0.292064999999866
10.8773499999952,11.0121330000111,5.84894699999859,0.299543000000085
10.7902250000043,10.9723139999987,5.82489200000418,0.302500000000009
10.7870689999982,11.0112539999973,5.80063800000062,0.288514000000077
10.9334019999951,10.9866499999916,5.80481999999756,0.293369999999868
10.9392660000012,11.058520999999,5.87243799999851,0.284569000000147
10.8165770000051,11.0854550000076,5.84147099999973,0.295549999999821
10.8763349999936,11.0606200000038,5.78392300000269,0.304746000000023
10.7770060000039,11.0486390000005,5.77604099999735,0.307180000000017
10.733957000004,11.0634250000003,5.80609499999991,0.309698000000026
10.7847889999975,11.0652599999885,5.78943900000013,0.313114000000041
10.7778390000021,11.0551090000081,5.74646600000415,0.313509000000067
10.8309579999914,11.0425329999998,5.6939280000006,0.321737999999868
10.8076510000101,11.0657629999914,5.78661599999759,0.31497400000012
10.737540999995,11.0129120000056,5.693299999999,0.289500999999973
10.7901659999916,11.1021940000064,5.82606099999975,0.285445999999865
10.7904810000036,11.0335079999932,5.7743380000029,0.292740999999978
10.7388369999971,11.0338650000049,5.81079299999692,0.298024000000169
10.7115480000066,11.0767950000009,5.72811899999942,0.282940000000053
10.8153900000034,11.1167219999916,5.72969600000215,0.295681999999942
10.7958789999975,11.0422390000022,5.72774899999786,0.285850999999866
10.7798760000005,11.0349439999991,5.78549600000406,0.288834000000179
10.8669359999913,10.9937869999994,5.75126099999761,0.283340999999837
10.7390480000031,11.1158859999996,5.71792299999652,0.286967000000004
10.7234350000072,11.1311160000041,5.73299400000542,0.279987000000119
10.7601999999897,10.979628000001,5.75474499999837,0.287928999999849
10.7251490000053,10.8843639999977,5.85399000000325,0.288205000000062
10.7695999999996,10.8473010000016,5.76292299999477,0.279847000000018
10.8311240000039,10.8054140000022,5.78933300000062,0.296291999999994
10.9142619999911,10.839718999996,5.82339199999842,0.282783000000109
10.9140260000131,10.8320340000064,5.80321900000126,0.29400099999998
10.9353949999932,10.7863949999883,5.83810600000288,0.287693999999874
10.8191539999971,10.764583000011,5.83148999999685,0.285802000000103
10.7588090000063,10.8615299999947,5.88720299999841,0.28416900000002
10.7615799999912,10.8277910000033,5.7868110000054,0.290175999999974
10.9494340000092,10.815883999996,5.86420599999838,0.290592000000061
10.8601199999976,10.7960429999948,5.76210400000127,0.290015999999923
10.8645899999974,10.8175110000011,5.77958499999659,0.290651999999909
10.9504029999953,10.8137920000008,5.84525500000018,0.285444999999982
11.0088890000043,10.8138120000076,5.75343399999838,0.294070000000147
10.868008999998,10.8962570000003,5.80476600000111,0.305216999999857
10.8791950000013,10.851662999994,5.77587299999868,0.303883000000042
10.7347350000055,10.8095990000002,5.90957000000344,0.310243000000128
10.8025079999934,10.8729220000096,5.79921499999909,0.290169999999989
10.8065940000088,10.9011150000006,5.75019199999952,0.287213999999949
10.6946429999953,10.9594459999935,5.76274399999966,0.289451999999983
10.726125000001,10.8783450000046,5.76816800000233,0.284263999999894
10.8137549999956,11.1022629999934,5.70775999999751,0.29014200000006
10.7251760000072,11.0515549999982,5.70770900000207,0.295066000000133
10.8054739999934,11.024562999999,5.69103300000279,0.288470999999845
10.7553929999995,10.9922050000023,5.68176099999982,0.302271000000019
10.7643720000051,11.1095940000087,5.73236599999655,0.283503999999994
10.7281999999977,11.0817459999962,5.67414400000416,0.291844000000083
10.7929940000031,11.073842999991,5.6571599999952,0.285311999999976
10.7842410000012,11.1094600000069,5.76999700000306,0.289618000000019
10.7062040000019,10.9538400000019,5.69040600000153,0.295851999999968
10.8284419999982,11.0751659999951,5.75083299999824,0.298557000000073
10.7362489999941,11.0142449999985,5.80171300000075,0.287448999999924
10.7369069999986,11.0368279999966,5.77732000000105,0.289530000000013
10.8229350000038,11.0306150000106,5.73560399999405,0.282954000000018
10.9543649999978,11.0338199999969,5.75206900000194,0.285656999999901
10.9361250000075,11.0092730000033,5.76298900000256,0.283584000000019
10.9557050000003,11.0047219999979,5.67266099999688,0.289528000000018
10.9792089999974,11.081456999993,5.77707599999849,0.285315000000082
10.8353009999992,11.0666810000112,5.83505200000218,0.282390999999961
10.9523309999931,11.0609149999946,5.81785099999979,0.282915999999886
10.9815880000097,11.0326230000064,5.94256899999891,0.291773000000148
11.0117119999923,11.0927279999887,5.74138900000253,0.286133000000063
11.0245540000033,11.0494210000033,5.6941169999991,0.292997999999898
11.0386810000055,10.9293570000009,5.67375799999718,0.289082000000008
10.9279509999906,10.9329949999956,5.74238999999943,0.299571999999898
10.8432040000043,10.8295110000035,5.80474700000195,0.289257000000134
10.7626809999929,10.8520660000067,5.76435599999968,0.287915999999996
10.7700460000051,10.7569929999881,5.83660500000406,0.290776999999935
10.8271950000053,10.8362259999994,5.84459200000128,0.294683999999961
10.8261869999988,10.8988200000022,5.68259599999874,0.289629000000104
10.8453619999927,10.9062220000051,5.79529499999626,0.287865000000011
10.8492269999988,10.8798399999941,5.65186900000117,0.287180999999919
10.776686000012,10.8559030000033,5.80367100000149,0.286174999999957
10.7846989999962,10.8173530000058,5.68344300000172,0.282890000000179
10.7393349999911,10.8027009999932,5.61658999999781,0.292296999999962
10.7867090000072,10.7949499999959,5.72587699999713,0.287116999999853
10.7672920000041,10.8639260000054,5.66250900000159,0.294128000000001
10.760202999998,10.8190690000047,5.75751399999717,0.285393999999997
10.7679050000006,10.8720130000002,5.70767100000376,0.287895000000162
10.8132649999898,10.8801899999962,5.7415850000034,0.298591999999871
10.716723000005,10.9626080000016,5.74437899999612,0.291623000000072
10.7578090000025,11.0198999999993,5.78550299999915,0.284396000000015
10.7058350000007,11.0182340000028,5.66841099999874,0.29329400000006
10.6424569999945,10.976616999993,5.71778300000005,0.288727000000108
10.734593000001,11.0127619999985,5.70402200000535,0.288756999999805
10.7586250000022,10.9925870000006,5.69171499999356,0.292558000000099
10.8443890000053,11.01445100001,5.65762400000676,0.290841
10.8826359999948,10.9742479999986,5.71495199999481,0.288512000000082
10.8787299999967,11.1046769999957,5.86723599999823,0.28994399999965
10.9293980000075,11.1397980000038,5.72416700000031,0.288888000000043
10.8707809999905,11.0873109999957,5.75453900000139,0.288769000000229
10.89516,11.0492959999974,5.72135300000082,0.295532999999978
10.9717380000075,11.0449170000065,5.5762309999991,0.290741999999682
10.9416139999958,10.9982239999954,5.64193299999897,0.296728000000257
10.9882610000059,11.0588330000028,5.74048400000174,0.291936999999962
11.0206860000035,11.0186129999929,5.69669799999974,0.29261200000019
10.8570869999967,11.1346100000083,5.70414000000164,0.300381000000016
10.8784359999991,11.0866399999941,5.699142999998,0.299081999999999
10.8335439999937,11.0462709999993,5.66115800000262,0.287773999999899
10.9181420000095,11.0816029999987,5.687625999999,0.289046999999755
10.8198429999902,11.0816190000041,5.73867700000119,0.290995000000294
10.7556530000002,11.115352000008,5.65694200000144,0.289541999999983
10.8603320000111,11.0939069999877,5.69206099999428,0.286607000000004
10.8469289999921,11.0982210000075,5.69751800000085,0.288473000000067
10.7535179999977,11.0861980000045,5.64435400000366,0.290217999999641
10.728071000005,10.9963439999992,5.70950900000025,0.289694000000054
10.7663219999959,10.9223050000001,5.70852699999523,0.286751999999979
10.7270280000084,10.8892859999905,5.69004900000436,0.278675000000021
10.7902509999985,10.8130079999974,5.70696599999792,0.288845999999921
10.7356149999978,10.8687500000087,5.59375900000305,0.287854000000152
10.7256280000001,10.8400319999928,5.63371999999799,0.28388300000006
10.7470880000037,10.8346300000121,5.65616600000067,0.292981000000054
10.7953609999968,10.8937309999892,5.74080099999992,0.282818000000134
10.8521769999934,10.9115900000033,5.68463899999915,0.286666999999852
10.8002590000106,10.8956559999933,5.6415960000013,0.288054999999986
10.7778379999945,10.8262119999999,5.6966059999977,0.295301000000109
10.7561589999968,10.8601720000006,5.65240099999937,0.288896000000022
10.7606300000043,10.8689370000066,5.71375899999839,0.287345999999616
10.8933709999983,10.7658740000043,5.69579000000522,0.300546000000395
10.9160220000049,10.7723739999929,5.73453999999765,0.293211999999585
10.9411829999881,10.8703289999976,5.65190399999847,0.290738000000147
10.9634970000043,10.835122000004,5.6296250000014,0.285781000000043
10.9116930000018,10.909977999996,5.72374100000161,0.289630000000216
10.8535719999927,10.9908649999998,5.73455699999613,0.29491999999982
10.7283030000108,11.055131000001,5.74184300000343,0.293135999999777
10.749072999999,11.0573989999975,5.71495799999684,0.297144000000117
10.8471759999957,11.0798030000005,5.67691000000195,0.297277000000122
10.9422449999984,11.1211650000041,5.65954900000361,0.286771999999928
10.9776910000073,11.105091999998,5.74237799999537,0.289612000000034
10.8756119999889,10.9658150000032,5.7782720000032,0.286974999999984
10.9643190000061,11.0811189999949,5.73848600000201,0.28338100000019
10.9656859999959,11.0549969999993,5.73596699999325,0.286995999999817
10.9084280000097,11.1005950000108,5.69131100000232,0.294761000000108
10.9679349999933,11.0093070000003,5.76494500000263,0.300870999999916
10.9566559999948,11.0166559999925,5.66369499999564,0.288806000000022
10.957362000001,11.0807970000023,5.70149400000082,0.288504000000103
10.950514000011,11.0589270000055,5.7101279999988,0.286638000000039
10.9793239999999,11.0627929999901,5.69908100000612,0.28239799999983
10.943975999995,10.999788000001,5.70866199999728,0.291525999999976
10.9531299999944,11.0442710000061,5.59409199999936,0.289181000000099
10.8745440000057,11.0129339999985,5.64565199999925,0.289792999999918
10.8707560000039,11.0238539999991,5.6562150000027,0.28850999999986
10.8218409999972,11.0217350000021,5.61498800000118,0.289574000000357
10.8190599999944,11.0648349999974,5.72370599999704,0.295931999999993
10.8596280000056,11.1356360000063,5.66763100000389,0.289000999999644
10.8323579999997,11.0686299999943,5.68585599999642,0.286765000000287
10.7629659999948,11.0391760000057,5.64019800000096,0.285425999999916
10.7242740000074,11.0295760000008,5.71977199999674,0.290555999999924
10.7386739999929,11.0223560000013,5.69163500000286,0.293978000000152
10.7167390000104,10.9074829999881,5.63201200000185,0.294163000000026
10.7809249999991,10.8847460000106,5.67915199999698,0.283085000000028
10.794750999994,10.8616749999928,5.68873999999778,0.298513999999614
10.7867989999941,10.8811140000034,5.70512000000599,0.28659800000014
10.749370000005,10.8068029999995,5.64210900000035,0.289702000000034
10.7179730000062,10.7769969999936,5.6318059999976,0.294698000000153
10.6724219999887,10.8492499999993,5.79914299999655,0.285840000000007
10.6790080000064,10.860652000003,5.64983300000313,0.30112199999985
10.767571000004,10.8854330000031,5.6916379999966,0.294674000000214
10.8754369999951,10.8673960000015,5.71202800000174,0.308842999999797
10.8076640000072,10.7883799999981,5.66340499999933,0.301906000000145
10.916281999991,10.7635549999977,5.64186400000472,0.292365999999674
10.9841540000052,10.8418780000065,5.57319799999823,0.288344000000052
10.9402739999932,10.8841449999891,5.55310599999939,0.290053000000171
10.9335399999982,10.8442790000117,5.61279500000092,0.28861999999981
10.966591000004,10.8677789999929,5.6167690000002,0.288551999999981
10.9973480000044,10.9179560000048,5.60648399999627,0.283268000000135
10.9541079999908,10.9636800000007,5.55074400000012,0.286547000000155
10.9418150000129,10.9679319999996,5.59850400000141,0.296000999999706
10.9409799999994,10.9935079999996,5.57501200000115,0.285501000000295
10.876059000002,11.006721999991,5.59663800000271,0.290610000000015
10.9381349999894,11.0133930000011,5.68871599999693,0.288900000000012
10.9062490000069,11.0263580000028,5.55986100000155,0.294601999999941
10.9082249999919,11.0795470000012,5.64572899999621,0.279340999999931
10.8943359999976,11.1376040000032,5.57264099999884,0.287804999999935
10.9966030000069,11.0808749999997,5.64823700000125,0.289976999999908
10.9864150000067,11.0527929999953,5.65512699999817,0.283934999999929
10.9308959999908,11.0665770000051,5.5957250000065,0.303697000000284
10.8125140000047,11.1138099999953,5.63134599999466,0.288168000000042
10.7061450000037,11.1069920000009,5.57143899999937,0.287256999999954
10.8203629999916,11.1061980000086,5.62248499999987,0.285480999999891
10.7233350000024,11.0118729999958,5.60142000000633,0.284513000000061
10.7805619999999,10.9648040000029,5.59731499999907,0.28551299999981
10.8323590000073,11.1365919999953,5.67829599999823,0.286177000000407
10.7448199999926,11.097213999994,5.66680600000109,0.281610000000001
10.7356549999968,11.0321269999986,5.65602299999591,0.29033599999957
10.809282000002,11.0445030000119,5.59592300000077,0.286233000000266
10.8242060000048,11.1440369999909,5.56438999999955,0.299986999999874
10.794756000003,11.1379480000032,5.62664300000324,0.284840000000258
10.7498090000008,10.9654480000027,5.61326499999996,0.289569999999912
10.7525749999913,10.8255709999939,5.5704310000001,0.294844000000012
10.7620080000052,10.8856809999997,5.61138999999821,0.287484999999833
10.7604069999943,10.8923960000102,5.58958700000221,0.289354000000003
10.7401950000058,10.9039209999901,5.60300799999823,0.281241000000136
10.7759529999894,10.8348330000008,5.5645530000038,0.279680000000099
10.88622700001,10.8463800000027,5.63716899999417,0.284427999999934
10.8752620000014,10.7699750000029,5.61233200000424,0.293526999999813
10.9185349999898,10.8990840000042,5.60167099999671,0.293690999999853
10.7269750000123,10.8693339999882,5.56703800000105,0.291223000000173
10.7094409999991,10.801925000007,5.55575300000055,0.286691000000246
10.8346269999893,10.7504249999911,5.66028799999913,0.292659999999614
10.8602440000104,10.7445760000119,5.72262500000215,0.28463899999997
10.808634999994,10.8390329999966,5.67980700000044,0.287780999999995
10.948688000004,10.8585210000019,5.73766700000124,0.284339000000273
10.8902979999984,10.8506229999912,5.6860269999961,0.285277999999835
10.900416000004,10.9516550000117,5.76969300000201,0.29165600000033
10.9508720000013,10.9892649999965,5.62000799999805,0.285105999999814
10.9280999999901,10.9803390000015,5.70064100000309,0.294436000000132
10.9492480000044,10.9860099999933,5.65179999999964,0.288035000000036
10.921543000004,11.1079969999992,5.67514300000039,0.291391999999632
10.9730649999983,10.860811999999,5.74891399999615,0.290613000000121
11.0240789999953,11.0388979999989,5.6691009999995,0.283906999999999
10.9169330000004,11.0073019999982,5.85360700000456,0.288568999999825
10.9777000000031,11.0926860000036,5.72773299999972,0.298464000000422
11.0046169999987,11.0638000000035,5.74236999999994,0.293197999999848
10.969287999993,11.0195410000015,5.78675099999964,0.29038700000001
10.9699160000018,11.0502620000043,5.75238600000012,0.283997999999883
10.9679920000053,11.0444509999943,5.78432500000054,0.29610700000012
10.9690509999928,11.0194309999933,5.77395099999558,0.288610000000062
10.9461210000009,11.0964900000108,5.84636899999896,0.295060999999805
10.9122300000017,10.9697999999917,5.77787000000535,0.288269000000128
10.9974389999988,11.091048000002,5.80746499999805,0.287859000000026
10.8905250000098,11.0993589999998,5.79278299999714,0.293330999999853
10.7733299999963,11.0506779999996,5.81368300000031,0.285139000000072
10.8168489999953,11.0651450000005,5.80208400000265,0.282364000000143
10.7366980000079,11.085963000005,5.72523299999739,0.308093999999983
10.73537699999,11.0598579999933,5.83563800000411,0.294957999999951
10.7622780000092,11.0085010000039,5.82639199999539,0.294868999999835
10.7764469999966,11.0638469999976,5.79264200000034,0.288722000000234
10.7849669999996,10.970874000006,5.68308900000557,0.288597999999638
10.790531000006,11.0623380000034,5.78207999999722,0.301425999999992
10.701046999995,11.0648259999871,5.65042700000049,0.293724000000111
10.7766140000022,10.9464870000083,5.63603999999759,0.289299999999912
10.7562109999999,10.8958689999999,5.71737199999916,0.291519000000335
10.7418130000005,10.836289999992,5.67466400000558,0.288238999999976
10.7450519999984,10.8435670000035,5.70036399999663,0.302319999999781
10.7689010000031,10.7666319999989,5.71585999999661,0.294409999999971
10.7058980000002,10.845226999998,5.6770120000001,0.284974000000147
10.7954599999939,10.7469700000074,5.63757500000065,0.287992999999915
10.9075909999956,10.9223550000024,5.71145000000251,0.295767000000069
10.8549860000057,10.7989229999948,5.71221700000024,0.289630000000216
10.9058389999991,10.8895990000019,5.70713499999692,0.285091999999622
10.9719239999977,10.8453900000022,5.69281200000114,0.289083000000119
10.9405209999968,10.8126340000017,5.65212600000086,0.282466999999997
10.9832260000112,10.9296539999923,5.70119700000214,0.283428000000185
10.9254569999903,10.8742080000084,5.67706399999588,0.308549999999741
10.8147050000116,10.8076849999925,5.68437100000301,0.291392000000087
10.774087999991,10.9447289999953,5.79764799999975,0.285006000000067
10.7719130000041,11.0003010000073,5.84269299999869,0.281622999999854
10.8281739999948,11.0311530000035,5.75701200000185,0.287677000000258
10.8099920000095,11.1304279999895,5.79027599999972,0.287423999999646
10.8026359999931,11.0578640000022,5.72503699999652,0.304311000000325
10.8249159999978,11.078078999999,5.74927600000228,0.285922000000028
10.7596840000042,11.1048440000013,5.7598880000005,0.298730999999862
10.8222090000054,11.1089240000001,5.7319009999992,0.290050999999949
10.7751169999974,11.0229810000019,5.63649799999985,0.290116000000125
10.7718279999972,11.0629159999953,5.62425600000279,0.288350999999693
10.6601649999939,11.0344380000024,5.50917099999788,0.282993000000261
10.8329270000104,11.0540739999997,5.6796800000011,0.288584999999784
10.7875889999996,11.1099200000026,5.6709189999965,0.286297000000104
10.7683399999951,10.9851100000087,5.67595500000607,0.291013999999905
10.7973300000012,11.1361699999979,5.70744699999341,0.292188000000351
10.7949410000001,11.0267389999935,5.67136900000332,0.28811799999994
10.802091000005,11.0550829999993,5.53445600000123,0.288285000000087
10.7069869999978,11.0062580000085,5.65037499999744,0.292785999999978
10.7857229999936,11.0297769999888,5.67354200000409,0.289450999999644
10.7654489999986,11.0625629999995,5.59588899999653,0.282744999999977
10.7276960000017,11.0871830000106,5.62748000000283,0.28726000000006
10.7433279999968,11.0340339999966,5.66545599999517,0.286393000000317
10.8318399999989,11.0564250000025,5.6588630000042,0.285080999999991
10.9401409999991,11.1063559999893,5.675258999996,0.280706000000009
10.8620850000007,11.0444780000107,5.66722600000503,0.288845999999921
10.9972620000044,11.0609899999981,5.69799799999601,0.279915999999957
10.9521580000001,11.0558539999911,5.74223200000415,0.284949999999753
10.899258999998,11.0264330000064,5.71086599999398,0.295416000000387
10.8559410000016,10.9312749999954,5.63961600000039,0.293289999999615
10.9041339999967,10.9184580000001,5.69955800000025,0.288807000000361
10.9378870000073,10.902150000009,5.79902800000127,0.290309999999863
10.9514999999956,10.7705089999945,5.67717300000368,0.290541999999732
10.8864600000088,10.900907999996,5.67933099999937,0.292637000000013
10.9745079999993,10.7759780000051,5.70351500000106,0.285043000000314
10.9483239999972,10.8201220000046,5.70835899999656,0.293894999999793
10.9512939999986,10.7980839999946,5.7298609999998,0.281447000000298
10.9484050000028,10.8554040000017,5.6957240000047,0.295376999999917
10.9491899999994,10.887533999994,5.76811899999302,0.288896000000022
10.9630590000015,10.7956740000081,5.75005900000542,0.306153999999879
10.9192519999924,10.7409869999974,5.68323099999543,0.284103999999843
10.9925409999996,10.8573460000043,5.75474699999904,0.286814999999933
10.9663500000024,10.7804780000006,5.70943000000261,0.285602000000381
10.8944090000005,10.8013910000009,5.70368199999939,0.294047999999748
10.8914459999942,10.8262439999962,5.77535599999828,0.288570000000163
10.9592470000061,10.9289770000032,5.78076800000417,0.293687999999747
10.9349760000041,10.9402509999927,5.76858899999934,0.298167000000376
10.8261050000001,11.027104000008,5.7533209999965,0.295967999999903
10.6930319999956,10.9718649999995,5.78188400000363,0.290525999999772
10.7454449999932,10.9802319999872,5.71790599999804,0.295014000000265
10.7661040000094,10.9280590000126,5.57070599999861,0.288177999999789
10.8210509999917,10.8650479999924,5.80880000000616,0.288266000000021
10.8291109999991,10.8154880000075,5.7746879999977,0.288707000000159
10.7111839999998,10.8017079999991,5.81450400000176,0.291780000000017
10.7684150000132,10.8794990000024,5.87271899999905,0.293648999999732
10.7755109999998,10.9567709999974,5.8015000000014,0.287232000000131
10.7153309999994,10.9892569999938,5.62171099999978,0.297020999999859
10.8059829999984,10.9082170000038,5.60753799999657,0.28619800000024
10.8202979999915,10.8982350000006,5.55998299999919,0.28257799999983
10.831388000006,10.945875999998,5.63707599999907,0.288360000000011
10.7916750000004,10.9931849999994,5.58992099999887,0.289091999999982
10.7537860000011,10.9191060000012,5.65556500000093,0.297910000000229
10.7864359999949,11.0653020000027,5.6811349999989,0.284842000000026
10.7367939999967,11.1017509999947,5.57840600000054,0.289104999999836
10.8966159999982,11.1816399999952,5.65557600000466,0.285781000000043
10.9182960000035,11.1205030000128,5.56763499999943,0.283002000000124
11.0068620000093,11.1019620000006,5.64214099999663,0.282688999999664
10.9557239999995,11.0336339999922,5.62132100000599,0.30006000000003
10.7513780000008,11.151503999994,5.61328299999877,0.289009000000078
10.7889199999918,11.1163390000002,5.58054899999843,0.28904300000022
10.9730890000064,11.1135280000017,5.62369500000204,0.293922999999722
10.9913299999898,11.0663690000074,5.6021499999988,0.291842000000088
10.9587710000051,11.0475769999903,5.61024399999587,0.290531000000101
10.9897250000067,11.134699000002,5.65112800000497,0.290674999999737
10.9544079999905,11.1830730000074,5.64843599999585,0.292925000000196
10.9119760000031,11.1939259999926,5.62689099999989,0.286578000000191
10.9201080000057,11.22464700001,5.6567320000031,0.281895999999961
10.929243999999,11.241691999996,5.66618300000118,0.284163999999691
11.0285869999934,10.9684600000037,5.68564199999673,0.28318900000022
10.9171050000004,11.056144999995,5.6701069999981,0.283805000000029
10.8909270000004,11.0237480000069,5.64527000000089,0.283768999999666
10.9171519999945,11.0040279999957,5.67982499999925,0.291153000000122
10.9547100000054,10.8524230000039,5.64905700000236,0.286270999999942
11.0285699999949,10.9567319999915,5.70648200000142,0.299367999999959
10.9260490000015,10.8829609999957,5.66627599999629,0.292639000000236
10.8897050000087,10.8390700000018,5.61950500000239,0.296248000000105
10.9296759999997,10.8402300000016,5.72120600000198,0.289283000000069
10.9314409999934,10.9064300000027,5.64392499999667,0.293748999999934
10.8281980000029,10.8716600000043,5.65538000000379,0.296857999999702
10.7663290000055,11.0028559999919,5.66331199999695,0.295608000000357
10.7067799999932,11.0114360000007,5.6992240000036,0.288702999999714
10.7345449999993,11.0689360000106,5.72150399999373,0.295855000000302
10.7110649999959,11.0529749999987,5.77916499999992,0.286889999999858
10.7312100000127,11.0992939999996,5.74640400000499,0.279838999999811
10.7400369999959,11.0297080000018,5.64381299999513,0.282662999999957
10.7310549999966,11.0435369999905,5.73115000000689,0.304350000000341
10.6972519999981,11.0113090000086,5.74983499999507,0.310045999999602
10.7368399999978,11.0450439999986,5.78410100000474,0.300604000000021
10.8120909999998,11.0842520000006,5.77654299999995,0.288768000000346
10.781851000007,11.0799719999923,5.80519399999321,0.290884999999889
10.8349080000044,11.0479060000071,5.86770900000556,0.293640999999752
10.7697689999914,10.9335759999958,5.81545999999798,0.289566000000377
10.6935460000095,11.0118930000026,5.82057299999724,0.288002999999662
10.8441039999889,10.9493749999965,5.70686900000146,0.291493000000173
10.9078510000109,11.0245649999997,5.82250100000238,0.290997999999945
11.0022739999986,10.9095470000029,5.79880499999854,0.292007000000012
10.9251499999955,10.9099810000043,5.71194800000376,0.285675999999967
10.8079529999959,10.9001399999979,5.75568499999645,0.29357600000003
10.9594559999969,10.7879810000013,5.71680599999672,0.291212000000087
10.8647710000077,10.8050019999937,5.68697700000484,0.298659000000043
10.878905000005,10.7786909999995,5.74378599999909,0.302251000000069
11.0137329999998,10.7694020000054,5.77911099999619,0.296484999999848
10.907727999991,10.8855170000024,5.68574100000114,0.301097000000027
10.888346000007,10.817566999991,5.74723300000187,0.296135000000049
10.9034469999897,10.9229250000062,5.78207400000247,0.299822999999833
10.988096000001,10.7951369999937,5.64288999999553,0.293235999999979
10.940929000004,10.8666700000031,5.72827099999995,0.306437000000187
10.9941110000073,10.8851839999988,5.6900370000003,0.309766999999738
10.9175249999971,10.7709369999939,5.77476200000092,0.296770000000379
10.9393489999929,10.8649040000018,5.70652800000244,0.296665999999732
10.9903740000009,10.7737000000052,5.75924999999552,0.293376999999964
10.9590190000017,10.8215219999984,5.75001600000542,0.289037999999891
10.9092110000056,10.9176770000049,5.58280899999954,0.29430100000036
10.9466049999901,11.0091339999926,5.76379900000029,0.296954999999798
10.9211110000033,10.9426030000031,5.59240899999713,0.296346999999969
10.9143480000057,11.0115780000051,5.69853000000148,0.290808000000197
10.9120649999968,11.0360220000002,5.73433300000033,0.291330000000016
10.852463999996,11.0006219999923,5.67802500000107,0.293451000000005
10.8388269999996,11.0626900000061,5.65522499999497,0.289315999999872
10.7962600000028,11.029257999995,5.75819800000318,0.28926599999977
10.7056980000052,11.0024200000043,5.74639000000025,0.296203000000332
10.7930360000028,10.9863719999994,5.69198499999766,0.308952999999747
10.7215419999993,10.9471570000023,5.69513300000108,0.308281000000079
10.7864819999959,10.9508379999897,5.64871100000164,0.29328600000008
10.7336349999969,10.9157360000099,5.77007199999935,0.290996000000177
10.7229020000086,10.9048820000025,5.73719400000118,0.305057000000033
10.7759229999938,10.9445859999978,5.76564800000051,0.300873999999567
10.7536989999935,10.863984999989,5.8503819999969,0.290274000000409
10.75458600001,10.8556390000012,5.68050400000357,0.289436000000023
10.8295359999902,10.9234230000002,5.79140299999563,0.285235999999713
10.77109200001,10.8023150000081,5.75077099999908,0.284312000000227
10.7690419999999,10.8940750000038,5.78346700000111,0.288395999999921
10.8458939999982,10.7606119999982,5.6986739999993,0.289163999999801
10.7921510000015,10.8707449999929,5.754359999999,0.286714000000302
10.8318119999894,10.8484120000066,5.73764500000107,0.294114999999692
10.7127280000132,10.8854749999882,5.71127800000249,0.29037100000005
10.8893269999971,10.7972500000033,5.70683000000281,0.29572300000018
10.8504729999986,10.8183629999985,5.75413899999694,0.292574000000059
10.795306,10.8752789999999,5.69300099999964,0.287360999999692
10.8422989999963,10.8893820000085,5.65649800000392,0.288483000000269
10.9637470000016,10.8083990000014,5.69379299999855,0.288561999999729
10.922596999997,10.7685740000015,5.70552999999927,0.29432799999995
10.9359700000059,10.8380570000008,5.67005999999674,0.29395999999997
10.9639549999993,10.880456999992,5.79500000000553,0.295874000000367
10.9162399999914,10.9678019999992,5.72604699999647,0.296629999999823
10.933103000003,10.9879270000092,5.77705599999899,0.292441000000053
10.9008180000092,11.1012089999858,5.69913900000392,0.291129000000183
10.9504679999955,11.1128070000123,5.66584599999624,0.299438999999893
10.9597059999942,11.0980839999975,5.7221040000004,0.305671000000075
11.0400750000117,11.0345249999955,5.66937100000359,0.302862999999888
10.9950079999981,10.9314160000067,5.82184899999993,0.296061000000009
10.9169129999937,11.058984999996,5.7127629999959,0.297303999999713
10.9815620000008,11.1166150000063,5.81709599999886,0.315557000000354
10.9126470000047,11.0346879999997,5.85830500000156,0.303227999999763
10.973358999996,11.1212519999972,5.70336800000223,0.303760000000239
11.0239339999971,11.0691319999896,5.73935899999924,0.300387999999657
10.9803939999983,11.0333080000128,5.68382500000007,0.292659000000185
10.9567010000028,11.0200419999892,5.70230199999787,0.294613000000027
10.9796900000074,11.0399980000075,5.70475900000019,0.293048999999883
10.9170799999993,11.0169319999986,5.77889200000209,0.296399000000292
10.7696710000018,11.101754000003,5.70526099999552,0.28814999999986
10.7616039999994,11.0513519999949,5.72559400000318,0.293056999999862
10.745803999991,11.0112649999937,5.70650900000328,0.289298000000144
10.8177589999977,11.1403890000074,5.6914209999959,0.297142999999778
10.8854640000063,11.0404710000003,5.73098900000332,0.289468000000397
10.7641389999917,10.9743880000024,5.75673599999573,0.295645999999579
10.7908700000116,10.9723830000003,5.74008400000457,0.335515000000214
10.7907350000023,11.0855849999934,5.72838100000081,0.302712000000156
10.8285519999918,11.0669699999999,5.6941599999991,0.305817999999817
10.7723550000082,11.0056860000041,5.69382599999517,0.295826999999917
10.7022849999921,10.9009510000033,5.80896200000279,0.296604000000116
10.7482730000047,10.916275999989,5.71648899999855,0.290074999999888
10.8417999999947,10.8420500000066,5.74676800000452,0.339471000000231
10.7342360000039,10.7921119999955,5.65595799999574,0.294871999999941
10.8023640000029,10.813427000001,5.78876000000309,0.291249999999764
10.7811559999973,10.8272160000051,5.79294999999547,0.294484000000011
10.6926959999983,10.8273499999923,5.72308200000407,0.300216999999975
10.8921459999983,10.8738390000071,5.73981799999456,0.294022000000041
10.9463700000051,10.8682919999992,5.80962700000237,0.302251000000069
10.98272,10.8353360000037,5.74250300000131,0.298444000000018
11.0103909999889,10.8654479999968,5.76019400000223,0.291547000000264
10.8601340000023,10.9476609999983,5.6656409999996,0.306426999999985
10.8367440000002,10.8632720000023,5.73735799999849,0.30199599999969
10.8085950000095,10.8970709999994,5.6402489999964,0.297019000000091
10.9765550000011,10.8243159999984,5.80832100000407,0.309843999999885
10.8892879999912,10.8611090000049,5.71558799999912,0.292785000000094
10.8881160000019,11.0413370000024,5.70048800000222,0.294624999999996
10.9760300000053,10.9782419999974,5.69808799999737,0.293262000000141
10.9320000000007,11.0171049999917,5.66093199999887,0.292001999999684
10.9788949999929,11.0784330000024,5.67513200000394,0.292439000000286
10.9716980000085,10.8985720000055,5.67032900000049,0.299930000000131
11.008920999986,10.8795029999892,5.66667999999481,0.290295999999671
10.9555320000072,10.9143470000126,5.71739800000068,0.29223600000023
11.0076109999936,10.8493179999932,5.71089300000313,0.288290999999845
10.9066520000051,10.9100469999976,5.71278899999743,0.304094000000077
10.9011860000028,10.9609219999984,5.75988099999813,0.347745999999916
11.000841999994,10.979382000005,5.79858900000545,0.317270999999892
10.9849959999992,10.9247330000071,5.73846599999524,0.300463000000036
10.9034519999987,10.839758999995,5.72366200000397,0.310277999999926
10.9262320000125,10.8649839999998,5.63690499999939,0.295059000000037
10.8154039999936,10.9219379999995,5.61946399999579,0.288252000000284
10.9929919999995,10.8735989999986,5.7668460000059,0.292308000000048
10.7901710000006,10.8353329999954,5.67612199999712,0.331036999999924
10.8391940000001,10.9423590000079,5.69327000000339,0.300730999999814
10.8308019999968,10.9642369999929,5.70036899999832,0.29805400000032
10.9479070000089,10.857898000002,5.62653199999477,0.326103999999759
10.8061569999991,10.9051029999973,5.71134000000166,0.29791699999987
10.7015479999973,10.8636249999981,5.70930500000395,0.298719000000347
10.7341849999939,10.8454950000014,5.69557899999927,0.299630999999863
10.7340790000017,10.9184920000116,5.68086000000039,0.303479000000152
10.7382000000071,10.8954679999879,5.73969899999793,0.299115999999685
10.7491289999889,10.9280050000089,5.75302799999918,0.302157999999963
10.8176999999996,10.8763729999919,5.7204550000024,0.297229000000243
10.7975060000026,10.912353000007,5.78483899999992,0.296714999999949
10.7187050000066,10.8186710000009,5.7519620000021,0.30159599999979
10.8305569999939,10.9080669999967,5.76912099999754,0.302372999999989
10.7500379999983,10.8932250000071,5.70565799999895,0.309208000000126
10.7939800000022,10.9765589999879,5.73722000000271,0.292095000000245
10.7871089999971,11.0641100000066,5.67181300000084,0.29539399999976
10.9434420000034,10.9787079999951,5.67381599999499,0.299751999999899
10.947205000004,10.9422360000026,5.75324399999954,0.289741999999933
10.9725009999966,10.8706289999973,5.65177400000539,0.302213000000393
10.9686010000005,10.9275740000012,5.64713299999858,0.299360999999863
10.9608529999969,10.9052680000023,5.63551400000142,0.298474000000169
10.9724520000018,10.9225719999959,5.65103599999566,0.296902999999929
11.0091249999969,11.0066660000011,5.68643300000258,0.294275999999627
11.036248000004,10.9659309999988,5.69540899999993,0.294894000000113
10.9259750000056,10.9130890000088,5.78182599999855,0.311142000000018
10.8744230000011,10.9038169999985,5.63016600000265,0.299847000000227
10.8208979999908,11.0793709999998,5.72214999999414,0.309645999999702
10.9694680000102,11.1318570000003,5.67495400000189,0.319162000000233
10.9200520000013,11.042266000004,5.65200500000356,0.294926000000032
10.8225339999917,10.8100709999999,5.69794399999955,0.302042999999685
10.9037400000088,10.9087679999939,5.66385199999786,0.29619700000012
10.8664679999929,10.8308510000061,5.67292299999826,0.292014999999992
10.9395430000004,10.8671229999891,5.75673200000165,0.293584999999894
11.0015500000009,11.0001340000017,5.74550900000031,0.296942000000399
10.9286149999971,11.0717589999986,5.75945800000045,0.293080999999802
10.9526239999977,10.8300460000028,5.68592499999795,0.295384999999897
10.968617999999,10.8077069999999,5.79644499999995,0.299702000000252
10.9624960000074,10.8194899999944,5.67558400000416,0.297755999999936
10.8544799999945,10.8669050000026,5.77965199999744,0.292603999999756
10.7561700000078,10.797734000007,5.7476319999987,0.297229000000243
10.8137129999959,10.8524999999936,5.73286400000507,0.300911999999698
10.7688720000006,10.9042320000008,5.71277499999997,0.307056000000102
10.8170269999973,11.177972000005,5.72994599999947,0.297317000000021
10.7833450000035,11.1264149999915,5.72419699999591,0.300819999999931
10.8579119999922,11.2230660000059,5.66843099999824,0.299306000000342
10.7552780000115,11.2054619999981,5.81361200000538,0.294761999999992
10.8299330000009,10.9864840000082,5.58802999999898,0.310637999999926
10.731019999992,11.0071269999899,5.72620199999801,0.294981999999891
10.8064400000003,11.0510860000068,5.72482000000309,0.314214999999876
10.7343070000061,10.8736740000022,5.69339499999478,0.294553000000178
10.8370889999933,11.0809210000007,5.71388100000331,0.324389999999767
10.8527860000031,10.9514379999891,5.64943299999868,0.312993000000006
10.7967530000024,10.911884000001,5.62318599999708,0.303145000000313
10.9082159999962,10.8981219999987,5.72819400000299,0.307698999999957
10.8298420000065,10.9077200000029,5.69139200000063,0.302381999999852
10.818030999988,10.8800069999998,5.6909020000021,0.309514000000036
10.8134740000096,11.0611760000029,5.72479300000123,0.29743499999995
10.8077510000003,11.1072690000001,5.78911799999332,0.294709000000239
10.7919189999957,11.0400789999985,5.70289400000183,0.30831599999965
10.7908619999944,11.0985729999957,5.7071649999998,0.303980000000138
10.8914800000057,11.0872530000051,5.67355400000088,0.30628200000001
10.8568209999939,11.0720180000062,5.85357800000202,0.291240000000016
10.7931580000004,11.0748359999998,5.6739729999972,0.295955000000049
10.8293790000025,11.0877170000022,5.62047300000268,0.296221999999943
10.8605479999969,10.8779779999895,5.73809500000061,0.295326999999816
10.8359940000082,10.9611080000032,5.64454299999488,0.299973000000136
10.8174960000033,10.8386500000051,5.64788100000442,0.302646999999979
10.8784449999948,10.7948019999894,5.74060199999803,0.297507000000223
10.7465579999989,10.7729380000092,5.68007200000284,0.29743899999994
10.7388020000071,10.9102419999981,5.78613000000041,0.290257999999994
10.7882669999963,10.8129959999933,5.73846299999423,0.292614999999842
10.8105959999957,10.7822589999996,5.78095800000301,0.291236000000026
10.7141980000015,10.8694329999998,5.70353700000123,0.294981999999891
10.7566200000001,10.9413320000021,5.72273300000234,0.303601000000072
10.8027569999977,10.9057980000071,5.72114099999453,0.294441000000006
10.7965289999993,10.8585339999991,5.74681000000419,0.298935000000256
10.7369730000064,10.806408000004,5.79779899999994,0.289647000000059
10.9178450000036,10.8715699999884,5.78745099999651,0.302919999999631
10.736396999986,10.8256460000121,5.81130600000324,0.302102000000104
10.7713470000017,10.7667459999939,5.66570599999977,0.308931999999913
10.8389670000033,10.9806700000045,5.71818799999892,0.295910000000276
10.7816710000043,10.8476069999888,5.60398300000088,0.293557999999848
10.7738720000052,10.9012890000013,5.72313399999985,0.293496000000232
10.7120979999891,10.8161780000082,5.67340200000035,0.29333699999961
10.7933360000025,10.9349260000017,5.65054000000237,0.292215000000397
10.759871000002,10.9499979999964,5.70764899999631,0.296769999999924
10.7635770000052,10.8944939999928,5.60257000000274,0.291643000000022
10.7554879999952,10.8333920000005,5.63147200000094,0.298949999999877
10.8782550000033,10.8375530000048,5.74378899999283,0.295823999999811
10.931607999999,10.8914769999974,5.70566099999996,0.297763000000032
10.9070910000009,10.9848700000002,5.81919500000367,0.290614000000005
10.9595289999997,10.9435090000043,5.74155400000018,0.293378000000303
10.9414189999952,10.9325499999977,5.77269399999932,0.30219999999963
10.9400429999951,10.8940500000026,5.75854400000389,0.292206000000078
10.9349870000005,10.8961799999961,5.77989999999409,0.296000000000276
10.9676380000019,10.9425230000052,5.73225500000262,0.291750999999749
10.8855279999989,10.8660289999971,5.78535600000032,0.290590000000066
10.9511460000067,10.8415030000033,5.63693000000058,0.299164999999903
10.9602909999958,10.8886769999954,5.72121699999843,0.293570000000273
10.9289169999975,10.8155410000036,5.71494600000005,0.299942999999985
10.8829120000009,10.7759349999978,5.74513300000399,0.298502999999982
10.7781499999983,10.7860070000024,5.68364299999666,0.294628999999986
10.896001000001,10.7930780000024,5.72203199999785,0.294786999999815
10.7954089999985,10.7576100000006,5.69067599999835,0.297587000000021
10.834996000005,11.0055460000003,5.7071000000069,0.294577000000118
10.8345039999986,10.8616029999976,5.77913999999873,0.296210999999857
10.7778390000021,10.8093260000023,5.78851500000019,0.294576000000234
10.7807990000001,10.8205689999886,5.72665699999925,0.294418999999834
10.6954370000021,10.8765249999997,5.73188300000038,0.295024999999896
10.7932359999977,10.8484339999995,5.75667299999623,0.307960000000094
10.8274510000047,10.7723010000045,5.72632000000158,0.299911999999949
10.7672409999941,10.8712030000024,5.70779800000309,0.305427000000236
10.8081510000047,10.8749109999917,5.83504899999389,0.300112999999783
10.8027629999997,10.9171150000038,5.90147500000603,0.293880000000172
10.7171339999913,10.8468649999995,6.06870499999786,0.298359999999775
10.7908000000025,11.070584000001,5.99384899999859,0.307499999999891
10.7762460000085,10.9980460000079,6.2396860000008,0.309141000000182
10.686321000001,10.9903320000012,6.0999690000026,0.306286
10.8167189999949,10.9268649999867,6.07659299999796,0.308809999999994
10.7614130000002,11.0135210000008,6.19621399999596,0.30009599999994
10.9470989999973,11.0321010000043,6.17440700000589,0.30047999999988
10.8465109999961,11.0319180000079,6.25086300000112,0.299592000000303
10.9611180000065,11.0069829999993,6.2598899999939,0.302001000000018
10.9725820000021,11.110760999989,6.21309900000051,0.303504999999859
10.8847479999968,11.0272640000039,6.24675299999944,0.306537999999819
10.9731250000041,11.0548240000062,6.28625400000601,0.294867000000067
10.9388469999976,10.9606209999911,6.20284199999878,0.29164400000036
10.9238000000041,11.0058750000026,5.74903199999972,0.30336299999999
10.9009659999865,11.0581160000002,5.65721599999961,0.298755999999685
10.9725550000003,11.0253039999952,5.65003199999774,0.306441000000177
10.9573980000132,11.0491010000114,5.68213100000139,0.318295999999918
10.9846479999978,11.0787239999918,5.62675299999682,0.291959000000134
10.8916479999898,11.0852450000093,5.67037400000117,0.299445999999989
11.0022540000064,11.0709659999993,5.62542699999904,0.295509999999922
11.025364000001,11.0421939999942,5.68994100000418,0.296237000000019
10.9565690000018,11.145571999994,5.69082399999752,0.292219999999816
10.8770359999908,11.1705950000032,5.6286489999984,0.299958000000061
10.9372090000106,11.1019640000013,5.70671299999958,0.293253000000277
10.9487719999888,11.1018320000003,5.65126500000042,0.296129999999721
10.9451610000106,11.1360529999947,5.70284199999878,0.308454999999867
10.9219190000003,10.9396790000028,5.73290400000405,0.299077000000125
11.0049239999935,10.9432400000078,5.70716299999913,0.289670999999998
11.0006200000062,10.9969379999966,5.71838600000046,0.298080000000027
10.9396019999986,10.9738990000042,5.64116800000193,0.295418000000154
10.8426279999985,11.0665169999993,5.7244869999995,0.295151999999689
10.7880089999962,11.0345709999965,5.7174210000012,0.297074000000066
10.7728260000004,10.9538820000016,5.82940599999711,0.302915000000212
10.7851630000077,10.993604999996,5.64211500000238,0.300462000000152
10.7549149999977,10.8604990000022,5.73212399999466,0.291872999999669
10.7551089999906,11.0317899999936,5.73364800000127,0.300776999999925
10.753395000007,11.0164230000082,5.76776899999822,0.300471000000016
10.7427529999986,10.8556969999918,5.76909600000363,0.294639000000188
10.7596369999956,11.1443070000096,5.74313000000257,0.293542999999772
10.7358400000085,10.9732589999912,5.73872099999426,0.299523000000136
10.8517179999908,10.9203950000083,5.73206900000514,0.30145500000026
10.7289230000024,10.9926200000045,5.71874199999729,0.297695999999632
10.7729600000021,11.0272889999906,5.72917700000107,0.301558999999997
10.7542360000079,10.9436569999962,5.84366500000033,0.295796000000337
10.697404999999,10.9073720000015,5.94239399999788,0.299487999999656
10.7614099999919,10.9034440000105,6.05067499999859,0.303949000000102
10.7704050000029,10.9212459999981,6.11058600000251,0.308694000000287
10.9902169999987,10.9022830000031,6.02868499999749,0.296065999999882
10.9056129999954,10.7945539999928,6.13548200000514,0.292801000000054
10.9495590000006,10.8373609999981,6.55048800000077,0.318981999999778
10.8723129999998,10.8403280000057,6.86306599999807,0.298851000000013
10.8078139999998,10.7861149999953,7.25885099999869,0.293234000000211
10.8659450000123,10.8450080000039,7.67001699999673,0.293697000000066
10.9311679999955,10.8858069999987,7.61158300000534,0.29540599999973
10.9483939999918,10.8575299999939,7.77026800000021,0.306695000000218
10.9307580000022,10.8185410000006,8.02181199999904,0.298821999999745
10.8857700000081,10.8157090000022,8.04885800000193,0.295544000000064
10.9429979999986,10.8518120000081,8.06330699999671,0.297493000000031
10.9869689999905,10.8419099999883,8.05525199999829,0.295842999999877
10.8772380000009,10.7921650000062,7.9847230000014,0.300463000000036
10.8989550000115,10.7593280000001,8.0846739999979,0.300709000000097
10.8854879999999,10.8111749999953,8.04421000000002,0.294404000000213
10.9913289999968,10.8111790000112,8.2035490000053,0.290277999999944
10.9742350000015,10.8834579999966,8.15642999999545,0.293709000000035
10.8587619999889,11.0117840000021,8.08440500000142,0.294497999999749
10.9538610000018,10.9966060000006,8.00267400000303,0.294519000000037
10.9589510000078,10.9871379999968,7.95259099999384,0.297100000000228
10.9309769999963,10.9571579999902,8.00885900000139,0.294218000000001
10.9003329999978,11.054204,7.97185100000206,0.299306999999772
11.031508,11.0759730000136,8.08717199999955,0.300263000000086
10.9737270000041,11.0362069999974,7.87830000000395,0.291562999999769
10.9604609999951,11.0006049999938,7.85683099999733,0.291368000000148
10.7955349999975,11.0043529999966,8.00454799999716,0.296123999999963
10.765292000011,11.0388390000007,8.01123899999948,0.301804000000175
10.7751710000011,11.0926790000085,8.02192400000058,0.294190999999955
10.7182079999911,11.0384360000025,8.13872999999876,0.298530999999912
10.7537089999969,11.056310999993,8.05070300000079,0.304013999999825
10.7967980000103,11.0196880000003,8.09821200000442,0.298028000000158
10.7765660000005,10.9646019999927,7.9350110000014,0.294549000000188
10.8118160000013,11.1113760000007,7.58409099999699,0.297401999999693
10.7511169999925,11.0796440000122,7.92020700000285,0.294072000000142
10.7625600000028,11.0644669999892,7.948848,0.295509999999922
10.6673829999927,11.044510000007,7.71858899999643,0.29855600000019
10.748563000001,11.0095580000052,7.97719399999914,0.293752999999924
10.7241710000089,10.8762169999973,7.8691850000032,0.294624999999996
10.7787899999967,10.9085139999952,7.85374600000068,0.294238999999834
10.7633249999926,10.9141760000057,7.8365249999988,0.300013999999919
10.8902430000016,10.8001680000016,7.68995300000097,0.301092000000153
10.8705800000025,10.8219769999996,7.76458499999717,0.307710999999927
10.9290500000061,10.7665359999955,7.64730299999792,0.299694000000272
11.015956999996,10.8462540000037,7.71246900000551,0.301454999999805
10.9232279999997,10.8573739999993,7.79825799999526,0.315120000000206
10.8696930000006,10.8563779999968,7.85343300000386,0.307074999999713
10.923569999999,10.8469400000031,7.83128099999885,0.299491000000216
10.7556789999944,10.8938689999923,7.77986099999544,0.307894999999917
10.9166890000051,10.7868279999966,7.68540100000246,0.307209000000057
11.0060830000002,10.7643400000088,7.92464699999982,0.304450000000088
10.8130309999979,10.8386009999958,7.86270299999887,0.294476000000031
10.9375730000029,10.8187009999965,7.75420700000541,0.296741999999995
10.9045159999951,10.7681700000103,7.65036200000031,0.303732999999738
10.9255410000042,10.847013999999,7.65046099999745,0.29676500000005
10.9450820000056,10.7743530000007,7.94054599999799,0.294561000000158
10.8441259999963,11.0243239999982,7.82518600000185,0.297489000000041
10.8065729999944,11.06646799999,7.75828300000285,0.297812999999678
10.7893820000027,11.0824170000124,7.75861799999984,0.295316000000184
10.9516700000095,11.1088089999976,7.7064309999987,0.297633000000133
10.7637429999886,11.108613000004,7.93525099999533,0.292163999999957
10.7654230000044,11.0869129999919,7.6222110000017,0.293411000000106
10.823120999994,11.1137889999954,7.61820299999818,0.295614999999998
10.7022710000019,11.0793880000128,7.64097700000275,0.293531999999686
10.7719320000033,11.1349159999954,7.96845400000166,0.297030000000177
10.7741769999993,11.0353130000003,7.76610000000073,0.303612000000157
10.7398209999956,11.0392509999947,7.98616899999615,0.295625999999629
10.7887970000011,11.0643810000038,7.70284299999912,0.295197000000371
10.7857540000114,11.0124760000035,8.02187200000481,0.294348999999784
10.7455009999976,11.1224399999919,7.94320599999628,0.295514999999796
10.725105999998,11.0547210000077,7.82614299999841,0.296952000000147
10.8273899999913,11.1019850000012,8.55206300000282,0.300443000000087
10.8125720000098,11.0411869999953,7.98822099999961,0.296214999999847
10.8893769999995,11.0045390000014,7.81173999999737,0.298599000000195
10.9541630000022,11.0254790000035,7.67541800000618,0.304321999999956
10.894460999989,11.0234090000013,7.82628499999555,0.290391999999883
11.0067300000082,10.9895649999962,8.17684600000212,0.301640000000134
10.9166719999921,11.1159110000008,7.99899500000174,0.293291999999838
10.9781990000047,11.1084889999911,8.17284400000062,0.292527999999947
10.9948270000023,11.12548100001,8.21425499999896,0.288227000000006
10.950152999998,11.1667529999977,8.37911099999474,0.293431999999939
10.8019389999972,10.9850589999987,8.05326600000262,0.29456700000037
10.911843000009,10.884361000004,8.31481699999858,0.296262999999726
10.9341279999935,10.8645189999952,8.3754820000031,0.300302000000102
10.9193050000031,10.8743560000003,8.27940200000012,0.300111999999899
10.9189749999932,10.8145389999991,8.07333900000231,0.295461000000159
10.9432579999993,10.802383000002,8.82855699999345,0.306944999999814
10.9817870000115,10.8864979999926,8.71925500000361,0.293525999999929
11.0102909999987,10.7946110000048,8.11472900000081,0.295246000000134
10.873934999996,10.9109000000026,8.06949999999779,0.28952900000013
10.8758139999991,10.8432579999935,7.87951700000121,0.292574000000059
10.8150960000057,10.9549289999995,8.13504400000238,0.290688000000046
10.7789609999891,10.8059360000043,7.95234199999686,0.292590000000018
10.7675390000077,10.8564619999961,8.35559900000226,0.296951999999692
10.7496499999979,10.8567320000002,8.26784399999451,0.301213000000189
10.7654299999995,10.8199250000034,7.80659800000285,0.294155000000046
10.8519470000028,10.7981100000034,8.14975699999923,0.300577999999859
10.863618000003,10.8390990000044,8.06866799999989,0.291772000000037
10.7287050000014,10.9816329999885,8.04335500000161,0.302783999999974
10.9022889999906,11.0461930000019,8.14865999999893,0.308027999999922
10.7663659999962,11.0090880000062,8.05070800000249,0.295763000000079
10.6548350000085,10.9471510000003,7.72829999999522,0.297121000000061
10.8229980000033,11.0459160000028,8.07001700000546,0.294171000000006
10.8012299999973,11.017353999996,7.99301800000103,0.29290200000014
10.7578340000036,11.0468969999929,7.83933699999761,0.294502999999622
10.6841589999967,11.0591430000059,7.74766799999634,0.292014999999992
10.956726000004,11.1471710000042,7.79289200000494,0.296280000000024
10.9062279999926,11.0613169999997,7.70406199999707,0.311864000000242
10.9093949999951,10.9845789999963,8.0252330000003,0.310302999999749
11.0749829999986,11.0472100000043,7.68476699999883,0.302507000000332
10.9814220000117,11.0778480000008,7.63906900000438,0.306245999999646
10.9411129999935,11.0587089999899,7.68573499999911,0.296724000000268
10.8867449999962,11.0400329999975,7.77243199999793,0.29989599999999
10.9131679999991,10.9935900000128,7.7777219999989,0.303331999999955
10.9311470000102,11.0387019999907,7.73051500000292,0.304371000000174
10.9738159999979,11.0427159999963,7.76853599999595,0.304977999999664
10.9602009999944,11.0882580000034,7.82328899999993,0.296462000000247
10.9836550000036,11.0541939999966,7.66058300000441,0.307737999999972
11.0012779999961,11.1153170000034,7.98122599999624,0.296941000000061
10.9856010000076,11.0764159999962,8.06991299999936,0.294978999999785
10.8752099999983,11.0630360000068,7.74816800000553,0.297464000000218
10.8695389999921,11.0658969999931,7.94965299999603,0.294778999999835
10.8367130000115,11.0766670000012,7.82936000000336,0.306289000000106
10.8655779999972,11.0732200000057,8.26219399999536,0.30151799999976
10.8732869999949,11.1155960000033,7.72560399999929,0.309692000000268
10.8233140000084,10.9696390000026,5.8498910000053,0.297032999999828
10.7276920000004,10.9022819999955,5.86594699999841,0.291414000000259
10.7097969999886,10.8340199999948,5.66703599999892,0.291080999999849
10.7762880000082,10.8243700000021,5.72701899999811,0.296876999999768
10.7470650000032,10.8556039999967,5.84004999999888,0.300306000000091
10.7387469999958,10.840028000006,5.85573100000329,0.302329999999984
10.8345989999943,10.8153129999992,5.93912499999715,0.304908999999952
10.7941220000066,10.8176689999964,7.22410200000013,0.303387000000384
10.6781110000011,10.8263379999989,8.91874600000301,0.312778999999864
10.7672840000014,10.7922939999989,7.61128099999769,0.299109000000044
10.7720129999943,10.8181530000002,7.72176800000307,0.300216999999975
10.7976860000053,10.8662150000018,8.53063499999553,0.293784999999843
10.8323180000007,10.8333379999967,7.61749900000723,0.293169999999918
10.9784989999898,10.8262570000079,7.70456299999933,0.290138000000297
10.8972630000062,10.8293279999925,7.70875800000067,0.298170999999911
10.8691620000027,10.839994000009,7.77029699999548,0.303628000000117
10.9885249999934,10.8808140000037,7.65010900000198,0.304995999999846
10.7549839999992,10.8593789999868,8.06098199999542,0.303309999999783
10.8404549999977,11.0511510000069,7.68333600000187,0.293419000000085
10.8259910000052,11.0173970000033,7.55011899999954,0.29618900000014
10.8079399999988,10.9144079999969,7.69541300000128,0.295361999999841
11.0280239999993,11.0889069999976,7.84293400000024,0.295865999999933
10.8388100000011,10.9892200000031,7.59767499999725,0.295097000000169
10.7969339999981,11.0683200000058,7.68544300000212,0.294288000000051
10.9628150000062,11.0517719999916,7.87608100000216,0.292587999999796
10.9538239999965,11.0021730000008,7.79250499999762,0.309856000000309
10.8730059999943,11.0782730000064,7.67185199999949,0.296207999999751
10.9380329999985,11.1082619999943,7.70203600000241,0.295379000000139
10.9929790000024,11.121960000004,7.63162999999622,0.297854999999799
10.8524650000036,11.0885779999953,7.80540900000051,0.296097000000373
10.8028320000012,11.0635199999961,7.87425200000143,0.302449999999681
10.7731320000021,11.0180099999998,7.84564800000226,0.29506100000026
10.7205969999923,11.115128999998,7.70414899999741,0.294347000000016
10.7237920000043,11.047676000002,8.06611200000043,0.304611000000023
10.7578119999962,11.0277520000091,8.00532499999827,0.325237000000016
10.7655830000003,10.9646300000022,7.94125500000519,0.345350999999937
10.7802710000105,11.0981119999924,7.78415599999425,0.317093999999997
10.7888699999894,11.126700000008,7.90791700000409,0.295404999999846
10.8018359999987,11.0704289999994,7.88150499999756,0.29764299999988
10.7473040000041,11.010242999997,7.83781900000031,0.297597000000223
10.7968160000019,11.1082109999988,7.81727500000125,0.295567000000119
10.777562999996,10.9352780000045,7.78065300000162,0.295745999999781
10.7543160000059,10.7694309999933,7.64985299999535,0.300411000000167
10.8295950000029,10.8549610000046,8.21738100000221,0.298522000000048
10.8491229999927,10.8961779999954,7.81785200000013,0.295976999999766
10.9151149999961,10.8425040000002,7.86776100000134,0.296480999999858
10.7989510000043,10.8965690000041,7.92199100000289,0.295941000000312
10.8204450000048,10.8165819999995,7.94939299999533,0.293762999999672
10.7971790000011,10.9393049999926,7.80973200000153,0.294299000000137
10.7402429999929,10.8804870000022,7.90578600000299,0.317896000000019
10.8569320000097,10.8475239999971,7.6971429999976,0.299914000000172
10.8079909999942,10.7881380000035,7.58561799999734,0.299239999999827
10.7523619999993,10.7526919999946,7.66128500000195,0.29698099999996
10.8337690000044,10.7977020000108,7.60201300000335,0.295431000000008
10.8693959999946,10.8468049999938,7.61413899999752,0.308551999999963
10.8465149999975,10.7957089999982,7.64141999999993,0.313842999999906
10.7125930000038,10.8590220000042,7.62399500000174,0.301399000000401
10.804191999996,10.8498390000022,7.60109999999986,0.313208000000031
10.7075620000105,10.9134789999953,7.84957099999883,0.300407999999607
10.8070559999906,10.8519590000069,7.63377200000104,0.298806000000241
10.8657490000041,10.9368849999883,7.67228899999463,0.302767000000131
10.8106459999981,11.0372510000016,7.76172100000258,0.299419999999827
10.7956819999963,11.0916680000082,7.60906599999726,0.293260999999802
10.7800050000078,11.0857209999958,7.66387600000598,0.2945550000004
10.7885139999999,11.1212430000014,7.75234300000011,0.293106999999964
10.8102139999974,11.0491900000052,7.65284399999655,0.292011999999886
10.7009390000021,10.854708999992,7.79841399999714,0.294315000000097
10.835328000001,10.8786859999964,7.90709100000095,0.29432799999995
10.7656940000015,10.9530820000073,7.61467300000368,0.296426999999767
10.7604749999882,10.7753519999969,7.78657899999962,0.295168999999987
10.7748439999996,10.9600090000022,7.93178800000169,0.300583000000188
10.8060280000063,10.9049019999948,7.67497300000105,0.318949999999859
10.7679170000047,10.8507340000069,8.25840899999457,0.302950000000237
10.7962709999993,10.9541829999944,7.82086300000083,0.298415999999634
10.6381679999904,10.9290630000032,7.77631600000313,0.295571000000109
10.6921440000006,10.8787449999945,7.77549799999542,0.301789999999983
10.7534900000028,10.8039700000081,7.71230900000228,0.309602000000268
10.8338870000007,10.8330339999957,7.70103299999755,0.300522999999885
10.9087260000088,10.8039540000027,7.70416500000283,0.293693999999959
10.9198789999937,10.7908400000015,7.65760900000168,0.294695999999931
10.9283419999992,10.8406359999935,7.59561399999802,0.301789000000099
10.8096899999946,10.8854270000011,7.73352400000294,0.301020999999764
10.7563330000121,10.8057740000077,7.69132600000012,0.306060000000343
10.7982099999936,10.8043949999992,7.59881499999756,0.325120999999854
10.9478859999945,10.869955999995,7.71446799999831,0.322320000000218
10.9717800000071,10.8336779999954,7.90132399999857,0.304151999999704
10.8567179999955,10.8005630000116,7.70011700000032,0.324693999999909
10.7828980000049,10.8733769999963,7.64564600000449,0.317650000000413
10.7325850000052,10.8593079999991,7.80855099999462,0.313985999999659
10.7244419999915,10.8435230000032,7.68481500000053,0.308921000000282
10.8112479999982,10.9213969999983,7.88468900000589,0.308559000000059
10.8126600000105,10.8828869999998,7.76707699999679,0.322484999999688
10.7988769999938,10.9541349999927,7.73307799999748,0.315157999999883
10.8198419999972,10.9342910000123,7.73040400000173,0.297064000000319
10.9568030000082,11.0217759999941,7.7290920000014,0.297142999999778
10.9823259999976,10.8314810000011,7.83739400000195,0.300218000000314
10.969425999996,11.0326190000051,7.64015400000062,0.325180999999702
10.952437999993,10.9774349999934,7.71264599999995,0.308230999999978
10.9390720000083,11.0724139999948,7.82407799999783,0.299332000000049
10.9466180000018,11.0520010000037,8.06121600000188,0.306984000000284
10.9838099999906,11.090406000003,7.71501799999533,0.30500099999972
11.0371430000087,11.0493399999978,7.93641700000444,0.299699000000146
11.0798700000014,11.0795039999939,7.85932099999627,0.302433999999721
11.0180370000016,11.0156540000025,7.78968600000371,0.295390000000225
11.016638000001,11.1008030000085,7.79185599999619,0.297849000000042
10.8051039999991,11.0790770000021,7.76546000000235,0.294370000000072
10.8311489999905,11.0011729999969,6.38449499999842,0.305065000000013
10.8606740000105,11.1565459999983,5.79364100000384,0.294940999999653
10.7892789999896,11.0177240000048,5.80904799999553,0.297258000000056
10.9067760000034,11.1554919999908,5.93349999999919,0.299269999999979
10.9057489999977,11.0371430000087,5.94633800000156,0.297069000000192
10.8574369999988,11.0698539999867,5.84100100000069,0.29424599999993
10.8588920000038,11.0279530000116,5.94153099999676,0.294504999999845
10.8942970000062,11.0361129999947,5.89256300000125,0.319506000000274
10.9804440000007,11.1546579999995,5.78282000000036,0.296836999999869
10.8684579999972,10.9261960000003,5.83555100000376,0.297431999999844
10.9268710000033,10.9430500000017,5.84941599999729,0.294084000000112
11.0003599999909,10.9055110000045,5.93026999999711,0.302067999999963
10.9576620000007,10.8372079999972,5.9619290000046,0.308957000000191
10.8939189999946,10.8308909999905,5.93797199999972,0.295211000000108
10.7697590000025,10.858321000007,5.91255899999669,0.297213999999713
10.8988390000013,10.8469080000068,5.91491099999985,0.291977000000315
10.8441580000072,10.9175629999954,5.92013900000165,0.295995999999832
10.7536429999891,10.8681119999965,5.96602600000188,0.297000000000025
10.8475440000038,10.8144489999977,6.00817799999641,0.292814999999791
10.7802400000073,10.8003360000002,5.89162200000283,0.291598000000249
10.7642070000002,10.867093000008,5.79127400000289,0.29220899999973
10.7814490000019,10.869418000002,5.87245999999868,0.290220000000318
10.7259219999978,10.7907389999891,5.82161899999483,0.295560999999907
10.7017209999904,10.8960030000017,5.70531200000551,0.298498999999993
10.7608480000054,10.8899070000043,5.7561280000009,0.294534999999996
10.7869230000069,10.9704439999914,5.77039299999888,0.294970999999805
10.716997999989,10.9465259999997,5.74781200000143,0.291987999999947
10.7501360000024,10.9387340000103,5.79157399999531,0.29555100000016
10.6965259999997,11.0730990000011,5.75575899999967,0.296695
10.7745290000021,11.0210719999886,5.77204599999823,0.29590300000018
10.7941299999948,11.0918070000043,5.78559400000086,0.301232999999684
10.7646180000011,10.9942190000002,5.74434800000017,0.296213999999964
10.8166090000013,11.1399010000023,5.791075000001,0.29767000000038
10.7601980000036,11.0007279999991,5.823344000004,0.294782999999825
10.7458389999956,10.9905419999996,5.78251199999795,0.304364999999962
10.6760170000052,10.9998310000083,5.86099999999715,0.295994999999948
10.793709000005,11.0987539999915,5.79117899999983,0.297235000000001
10.8814689999999,11.0614710000082,5.78148800000054,0.331666999999925
10.967650999999,11.1261059999961,5.83161400000245,0.298606000000291
10.9100219999964,11.1020730000018,5.80973100000119,0.31324799999993
10.9822229999991,11.1312159999943,5.80470599999535,0.295044999999845
10.9618119999941,11.0796980000014,5.83385500000441,0.292719000000034
10.9168400000053,11.0365770000062,5.793995,0.293674999999894
10.931746000002,11.1004140000005,5.80523800000083,0.294333000000279
10.9680099999969,11.1106089999957,5.86923299999762,0.292054000000007
10.861831000002,11.0827419999987,5.81438999999955,0.29248699999971
10.9045760000008,11.0378800000035,5.8427010000014,0.298126000000138
10.8524999999936,10.9404319999885,5.83779399999912,0.293997000000218
10.9474429999973,11.0183400000096,5.84956399999646,0.292371999999887
10.9962159999995,11.0493649999989,5.8132040000055,0.29558999999972
11.0125510000071,10.9556480000028,5.8729669999957,0.298110000000179
11.0056579999946,10.8968359999999,5.8241410000046,0.296638000000257
11.0424170000042,10.9567529999913,5.81023899999855,0.291339999999764
10.959692000004,10.8723540000065,5.8713459999999,0.292179999999917
10.9692289999948,10.8830650000018,5.85913199999777,0.296978000000308
11.0175690000033,10.8150899999891,5.88025300000299,0.295280999999704
11.0116479999997,10.9010880000133,5.8441610000009,0.295883000000231
10.9893569999986,10.914036999995,5.84065199999895,0.298683999999867
10.8306869999942,10.8117029999994,5.73487200000091,0.301124000000073
10.8191250000091,10.879283000002,5.79511099999945,0.302423999999974
10.9063029999961,10.9230030000035,5.87426199999754,0.298002999999881
10.9413320000021,10.8700449999887,5.77073299999756,0.29573900000014
10.9732769999973,10.8488120000111,5.89923100000306,0.301011000000017
10.8722730000009,10.8196619999944,5.86086600000272,0.296644999999899
10.8300420000014,10.8448479999934,5.83790999999474,0.301206000000093
10.811572000006,10.8288650000031,5.76065300000482,0.297037999999702
10.7347769999906,10.8937850000075,5.79901699999755,0.314908000000287
10.7694080000074,11.0490179999906,5.82388999999966,0.296995000000152
10.6837620000006,10.9961230000044,5.77114699999947,0.294161999999687
10.709017000001,11.0084460000071,5.73644100000092,0.31305599999996
10.8320370000001,11.053688,5.7690270000021,0.310127000000193
10.8151309999957,11.1051549999975,5.84983700000157,0.293452999999772
10.7570069999929,11.0712179999973,5.79266499999358,0.300682000000052
10.8012420000014,11.0749519999954,5.80013200000394,0.298557000000073
10.7186849999998,11.1198629999999,5.88265999999567,0.303314000000228
10.7520330000116,10.8711250000051,5.84870500000397,0.296696999999767
10.7644009999931,11.0467239999998,5.75765800000227,0.303887999999915
10.8571200000006,11.0526319999917,5.8144089999987,0.298099000000093
10.7985259999987,10.9997850000073,5.76726599999529,0.292802999999822
10.8634790000069,11.0783200000005,5.90762300000642,0.293604000000414
10.8599529999919,11.0215159999934,5.86888499999623,0.293828999999732
10.904687000002,11.0095839999994,5.8908139999985,0.292711999999938
10.8394310000003,11.0206500000058,5.76716600000509,0.295554000000266
10.7998789999983,11.0432759999967,5.82365699999355,0.296430999999757
10.8428470000072,11.1009199999971,5.78804300000047,0.305425999999898
10.8168699999951,11.0646380000107,5.86630900000455,0.301027000000431
10.8548159999918,11.0764530000015,5.79498800000147,0.297685999999885
10.8444780000136,11.0536209999991,5.81194499999401,0.305536999999731
10.7492490000004,11.003853999995,5.79442700000072,0.293922000000293
10.774551999988,11.0451869999961,5.71621700000105,0.305033999999978
10.8666090000042,11.0865699999995,5.88760999999795,0.297297999999955
10.8452600000019,10.8493920000037,5.85485300000437,0.297222000000147
10.7070810000005,10.7428559999971,5.8170570000002,0.306417999999667
10.7775330000004,10.8678579999978,5.77008999999816,0.298723000000336
10.7607419999986,10.8182910000032,5.80111100000067,0.301503999999568
10.8528510000033,10.8867250000039,5.85675900000206,0.301738000000114
10.8496909999958,10.830077999999,5.77490899999975,0.297025000000303
10.9001730000018,10.8227519999928,5.88307499999792,0.29519399999981
10.8323139999993,10.8867460000038,5.73738299999968,0.299097000000074
10.7258129999973,10.8562380000076,5.8079429999998,0.302429999999731
10.7817519999953,10.856362999999,5.71995199999947,0.300374000000375
10.7160660000081,10.8186520000017,5.7076870000019,0.298597999999856
10.7433500000043,10.8539579999924,5.75112599999557,0.297032999999828
10.8332079999964,10.8226870000071,5.76662700000452,0.295770000000175
10.8754719999997,10.832064000002,5.70407200000045,0.303982999999789
10.7291350000014,10.8477419999981,5.83997799999634,0.300828000000365
10.6900729999907,10.8515329999937,5.83135500000208,0.302092999999786
10.77597100001,10.8409200000024,5.74445399999968,0.304106999999931
10.6987279999885,10.8387369999982,5.83065499999793,0.299301999999898
10.7261110000109,10.9568299999955,5.7593840000045,0.30551000000014
10.7311239999981,11.0733940000064,5.85923299999558,0.30677999999989
10.785732999997,10.981964000006,5.75833000000421,0.323481000000356
10.8169860000053,10.8236219999962,5.83234399999492,0.308386999999584
10.7711509999936,10.972437000004,5.75054800000362,0.301598000000013
10.826946000001,11.0319909999962,5.76345800000126,0.303596000000198
10.967319000003,11.0008329999982,5.83875899999839,0.300752999999986
10.8536759999988,11.0920409999962,5.83627100000012,0.29698499999995
10.9967130000005,11.1080950000032,5.89275300000008,0.300950000000284
10.9268909999955,11.093842000002,5.83483900000283,0.292227999999795
10.933189000003,11.0327609999949,5.87386299999343,0.295114999999896
11.014387999996,11.0215180000087,5.85350800000015,0.300118999999995
10.9285950000049,11.020486999987,5.88268200000311,0.293137999999999
10.8970189999964,10.9483410000103,5.79543299999932,0.295403000000078
10.8955839999981,11.108183999997,5.85722399999941,0.295822999999928
10.8674830000091,10.9796599999972,5.89559800000279,0.294200000000274
10.8046650000033,10.9870870000013,5.89063499999611,0.293683999999757
10.7954419999878,11.0123199999944,5.82502999999997,0.294028000000253
10.8740360000083,10.9749040000024,5.84513400000287,0.300936999999976
10.9468070000003,10.9913090000045,5.79071400000248,0.342010999999729
10.9540899999993,10.9945549999975,5.79466300000058,0.317731999999978
10.8681439999928,10.9838860000018,5.85440199999721,0.309353000000101
10.9667590000026,11.0738870000059,5.72248499999841,0.293665000000146
10.9385770000081,10.9100239999971,5.85050400000182,0.297505999999885
11.0127419999917,10.9122229999921,5.71849099999963,0.298671000000013
10.9905030000082,10.8723540000065,5.73157899999933,0.3036689999999
11.1183289999899,10.9208680000011,5.79059899999993,0.299935999999889
11.097781000004,10.9815229999949,5.83852099999785,0.301291000000219
11.0723149999976,10.8654400000087,5.81551200000104,0.300691999999799
11.0770820000034,10.8517789999896,5.75763600000209,0.294739000000391
10.8689290000038,10.8108250000078,5.82649200000014,0.301148999999896
10.7287639999995,10.8157479999936,5.80902300000162,0.296836999999869
10.8108680000005,10.8319150000025,5.85722299999907,0.299389000000247
10.8263129999978,10.8090839999932,5.84774800000014,0.301602999999886
10.8223359999974,10.9888400000054,5.78595399999904,0.310563999999886
10.8761930000037,10.8851399999985,5.86340399999608,0.294995000000199
10.8417489999993,10.9111669999984,5.8244560000021,0.298080000000027
10.9640569999901,10.8184990000009,5.77912500000093,0.300484999999753
11.0316010000097,10.860182000004,5.85639200000151,0.296412000000146
10.9344219999912,10.7512870000064,5.77984899999865,0.294325999999728
10.9020370000071,10.9944429999887,5.79687800000102,0.309685000000172
10.9416349999956,11.0529150000075,5.83487299999979,0.301448000000164
10.932295999999,11.0527020000009,5.8530860000028,0.306472999999642
10.8821290000051,11.0433729999932,5.80128799999511,0.299890000000232
10.9521559999994,11.0556599999982,5.72888500000408,0.302318999999898
11.0476059999928,11.1367120000068,5.7416299999968,0.300055000000157
10.9474330000085,10.9526539999933,5.69860599999811,0.303693999999723
10.8870590000006,10.8983720000106,5.72765600000275,0.29725899999994
10.9241849999962,10.7735519999987,5.66880800000217,0.298371000000316
11.0283619999973,11.0988079999952,5.72927199999685,0.301402999999937
10.9970469999971,11.0904609999998,5.7576590000026,0.298181000000113
10.9852490000048,11.0457040000038,5.74495300000126,0.299125999999887
10.946100000001,10.967439,5.87247499999648,0.300334999999905
10.9129609999945,10.9896319999971,5.78941699999996,0.298681000000215
10.9358930000017,11.0290130000067,5.76968099999795,0.300224000000071
10.9366470000095,11.0714739999967,5.72364500000549,0.296175999999832
10.8998480000009,11.0314970000036,5.78526299999794,0.306512999999995
10.9884329999913,11.0050989999872,5.83503799999744,0.306074999999964
11.0121570000047,11.047602000006,5.85119300000224,0.294025000000147
10.9670130000013,10.9948869999935,5.79439199999615,0.295259999999871
10.9408560000011,11.0853300000017,5.85132400000293,0.300232999999935
10.9947390000016,11.0960140000097,5.89974300000176,0.293314000000009
10.8562979999988,11.0226299999922,5.86331200000132,0.301065999999992
10.9632449999917,10.9588590000058,5.80473699999857,0.297583000000031
10.8263230000011,11.0906450000039,5.8304599999974,0.30318299999999
10.7755969999998,10.9057449999964,5.78474000000278,0.299215999999888
10.7223289999965,10.9641189999966,5.85443200000009,0.294384000000264
10.7373040000093,10.9742030000052,5.85073399999965,0.300845999999638
10.7689309999987,10.8934409999929,5.73903699999937,0.295007000000169
10.8314510000055,10.8334029999969,5.81002399999852,0.294281999999839
10.8403449999896,10.8788310000091,5.92769499999849,0.30049500000041
10.7621070000023,10.8902109999908,5.78590100000292,0.300252
10.7450709999976,10.8124800000078,5.84451999999874,0.295570999999654
10.6891279999982,10.8585429999948,5.78235600000335,0.29086499999994
10.7653310000023,10.8629690000089,5.74319499999547,0.294243000000279
10.7920989999984,10.8626989999902,5.70776599999954,0.300040000000081
10.7212030000082,10.859083000003,5.80373800000234,0.303744999999708
10.7848640000011,10.8477330000023,5.76420900000085,0.296627000000171
10.7319459999999,10.8510200000019,5.81034599999839,0.30009199999995
10.75020699999,10.7554699999891,5.8469150000019,0.291502999999921
10.7875020000065,10.9060310000059,5.81264999999985,0.292377000000215
10.883096000005,11.0188219999982,5.75100799999927,0.295787999999902
10.9397319999989,11.0060990000056,5.84124799999699,0.297043999999914
10.9201299999986,11.0787219999911,5.84656299999915,0.312602999999854
10.9888090000022,11.0026290000096,5.77636500000517,0.297006000000238
10.8124399999942,11.015962999998,5.91343000000052,0.299075999999786
10.9656359999935,11.0441410000058,5.90363100000104,0.297825000000103
10.9603930000012,11.0469789999916,5.76918599999772,0.312085000000025
10.9153220000007,11.0789640000003,5.78160599999683,0.304496000000199
10.9735349999974,11.1219149999961,5.8236309999993,0.304357999999866
10.9717680000031,11.079608,5.81813300000067,0.301538000000164
10.9948620000068,11.091088000001,5.76362100000551,0.299226999999973
11.0565829999978,11.0425660000037,5.77952599999844,0.294777000000067
11.0563720000064,11.1315889999969,5.77753799999482,0.29560999999967
10.9736139999877,11.089353000003,5.83055400000012,0.294092999999975
11.0164190000069,11.0215480000043,5.76987500000541,0.296277000000373
10.9772340000054,11.037519999998,5.8561950000003,0.295592999999826
10.9894739999872,11.069485999993,5.89505899999494,0.300482000000102
10.960041000013,11.1184110000031,5.91619600000558,0.297435999999834
10.9764339999965,11.0608890000003,5.64685199999803,0.299622999999883
11.0194929999998,11.0160219999962,5.67243099999905,0.302052000000003
10.9201679999969,11.0625169999985,5.75764799999888,0.296756000000187
10.8849239999981,11.0644370000082,5.69214900000225,0.308026000000154
10.9675040000002,11.006767999992,5.8450359999988,0.303120999999919
10.9585630000074,11.0345840000082,5.74940800000331,0.29365400000006
10.9709129999974,10.9771690000052,5.68678799999907,0.304007999999612
10.9423200000019,10.901286999986,5.71966599999723,0.291552000000138
10.8521760000003,10.8785310000094,5.76251400000183,0.300315999999839
10.7665399999969,10.8465629999992,5.8957689999952,0.297178000000258
10.7945170000021,10.793405999997,5.84813200000644,0.307389999999941
10.7170369999949,10.8577309999964,5.79866199999378,0.292519999999968
10.7095030000055,10.794728000008,5.79955900000641,0.304392000000007
10.7201209999912,10.7600600000005,5.77414999999746,0.292848000000049
10.8353000000061,10.8750209999998,5.81978199999867,0.295834000000013
10.7698950000049,10.8315189999994,5.78529800000251,0.292887999999948
10.7105819999997,10.8389969999989,5.76271299999644,0.295978999999988
10.7679489999864,10.8976470000052,5.77406699999847,0.293889000000036
10.7675220000092,10.8349879999878,5.78775700000551,0.301598000000013
10.7661079999962,10.9522280000092,5.7932409999994,0.302041999999801
10.7554410000012,10.9126069999911,5.80679899999814,0.29466500000035
10.804581999997,10.8363079999981,5.83282100000361,0.295169999999871
10.7462800000067,10.8688400000101,5.90252399999736,0.296800999999959
10.7578859999921,10.9013909999921,5.76162199999817,0.291298999999981


==> graphics/data/MYDATA2_1357_rot.dat <==
1,1,1,1
127,127,127,127
129,129,129,129
132,132,132,132
135,135,135,135
138,138,138,138
140,140,140,140
142,142,142,142
145,145,145,145
147,147,147,147
148,148,148,148
151,151,151,151
152,152,152,152
153,153,153,153
154,154,154,154
155,155,155,155
156,156,156,156
158,158,158,158
158,158,158,158
159,159,159,159
160,160,160,160
161,161,161,161
161,161,161,161
162,162,162,162
162,162,162,162
162,162,162,162
162,162,162,162
162,162,162,162
162,162,162,162
162,162,162,162
162,162,162,162
162,162,162,162
162,162,162,162
162,162,162,162
162,162,162,162
162,162,162,162
162,162,162,162
163,163,162,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163
163,163,163,163


==> graphics/data/MYDATA2_1357_tot.dat <==
0,0,0,0
2.137421,1.20134,1.172359,0.912896
3.344672,3.626632,2.91684,3.355876
3.83091,3.999131,2.964044,3.600804
3.833535,3.925514,3.331873,3.176323
4.0437,4.094998,3.252837,3.304471
4.072452,4.206577,3.919749,2.901306
4.09122,4.442225,3.397441,2.859883
7.286766,7.455839,4.527155,3.186428
7.680175,8.038085,4.005329,3.351472
7.676869,7.632378,4.182383,4.204824
7.28394,7.585442,4.908494,3.00669
4.549445,4.681316,4.78290699999999,3.326929
4.566492,4.54056,4.75991800000001,3.426776
4.62553899999999,4.625393,5.16915599999999,3.51641100000001
7.81857600000001,7.78889099999999,5.323989,3.160393
4.645675,4.922871,5.365411,3.029968
4.69976200000001,4.822281,5.484101,3.08855
4.76764899999999,4.910066,4.76524499999999,3.175938
4.8122,4.810626,4.780123,3.150475
8.316368,8.398849,5.29051699999999,3.050925
4.47330100000001,4.57415,5.285174,2.77467600000001
5.029116,5.09741,5.004687,2.601428
4.91725199999999,5.00620000000001,5.065282,2.300128
8.77087,8.70031800000001,5.690606,2.59083
9.397642,9.35608299999998,5.478289,2.685512
9.45952800000001,9.31456299999999,5.472752,2.791786
9.54934899999998,9.35272600000002,5.500979,2.94464699999999
9.40269400000003,9.311916,5.52452099999999,2.92868900000001
5.09993999999998,5.024676,5.457448,3.007518
5.20898700000001,4.99873600000001,5.47650899999999,3.088459
4.98057700000001,5.09922499999999,5.618707,3.20232799999999
5.15899400000001,4.99117100000001,4.68364400000002,3.26957400000001
5.171167,5.06562299999999,4.69713400000001,2.588634
5.17396199999999,5.04125400000001,4.78624499999998,2.778864
5.14703900000001,5.11695499999999,4.76782,2.765494
5.16512,5.043802,4.67317400000002,2.79001899999999
5.17350399999998,5.045267,4.67750799999999,2.74626500000001
9.31712900000002,9.370003,5.08230900000001,3.33146599999999
5.199949,5.10677200000001,5.13595699999999,2.634365
5.15065199999998,5.08904000000001,5.12804700000001,2.67315000000001
5.11988600000001,5.02857799999998,5.10696999999999,2.678988
5.17261299999998,5.16710800000001,5.11253400000001,2.745948
5.21169200000003,5.102508,5.10416599999999,2.758444
5.22943699999999,5.062939,5.125384,2.78275099999999
5.17797699999997,5.12916800000002,5.14496,2.065798
5.17323100000004,5.14831099999998,5.11959900000002,2.13172900000001
5.16739999999999,5.085489,5.16929999999999,2.18463800000001
5.25593900000001,5.11683599999998,5.09942999999998,2.22875999999999
5.16832899999997,5.18167300000005,5.24963200000002,2.26030599999999
5.16781200000003,5.09596599999998,5.114408,2.34460700000002
5.17514999999997,5.13142599999998,5.18306099999998,2.42329599999999
5.13931200000002,5.10586700000005,5.1678,2.49419
5.23121199999997,5.15385699999996,5.14134200000001,2.509929
5.233,5.06933300000003,5.12208899999999,2.57095999999999
5.16572200000002,5.12918500000001,5.10599100000002,2.54808400000002
5.27394500000003,5.168814,5.10256900000002,1.830862
5.20877999999999,5.14011399999998,5.15958899999998,1.80925199999999
5.21534399999996,5.154988,5.16515700000002,1.88855700000002
5.15925300000004,5.10685899999999,5.11848099999997,1.893383
5.23552899999999,5.13959299999999,5.14678600000002,1.23527299999998
5.17629399999998,5.13481100000001,5.07120499999996,1.24790200000001
5.210803,5.222576,5.15889300000003,1.223769
5.22569500000003,5.21845100000002,5.10697199999998,1.23993199999998
5.24765400000001,5.261437,5.08546699999999,1.23848800000002
5.21450799999997,5.25484299999999,5.10983299999998,1.238348
5.193286,5.104354,5.09024200000005,1.224187
5.22339600000004,4.93772100000001,5.04211099999998,1.24517899999998
5.23255999999998,4.99158499999999,5.11312800000002,1.30749400000002
5.22529700000001,4.94951200000003,5.07202000000001,1.24347799999998
5.20738,5.46631499999995,5.01781199999999,1.29403100000002
5.224266,5.25129400000003,4.97206399999999,1.34616599999998
5.21110599999997,5.36839700000002,5.080645,1.33460500000001
5.23442900000003,5.36736499999995,5.04761500000001,1.340587
5.23391799999996,5.25111200000003,5.04910899999999,1.32257899999999
5.20642900000001,5.29808800000001,5.05248,1.28598500000001
5.27305200000001,5.35315900000001,5.06081899999998,1.27743599999999
5.26612799999998,5.09500499999996,5.00496800000002,1.277726
5.259389,5.45213699999999,4.94945300000001,1.292348
5.25169300000005,5.36005500000005,5.04699999999997,1.27193700000001
5.23163999999997,5.40293299999996,4.95241800000002,1.34950899999998
5.222489,5.50134500000001,4.97486199999997,1.348296
5.18847900000003,5.46260599999999,5.00225900000004,1.38217299999999
5.240905,5.18749700000001,5.052594,1.286721
5.25387799999999,5.41498799999999,5.019814,1.39032
5.15698400000002,5.258308,5.05604999999997,1.30057400000001
5.163771,5.297888,5.04943400000002,1.307998
5.24045999999998,5.35206199999999,5.05781500000001,1.44476299999999
5.23056099999997,5.44627500000001,4.99847499999998,1.40022300000001
5.23085400000002,5.36280499999998,4.96081900000001,1.284358
5.25552499999998,5.32443500000005,4.97204599999998,1.33480599999999
5.22984000000002,5.18814599999996,4.97436500000003,0.80597800000001
5.26402100000001,5.18463300000002,5.011573,0.80104399999999
5.09613899999999,5.106538,4.97209099999998,0.828531999999996
4.96915199999995,5.13526000000002,5.01209799999998,0.808247000000023
5.07912400000009,5.21152199999995,4.95903700000002,0.827404000000001
5.16880499999991,5.02532300000007,4.96155299999998,0.833709999999996
5.10799100000008,5.23481900000002,4.96227600000003,0.33088699999999
5.08615399999996,5.06797799999993,4.98564399999998,0.318211999999988
5.29765599999996,5.14881700000001,4.97672900000003,0.337292000000019
5.20949100000007,5.22233400000005,4.98881299999999,0.314538999999996
5.25468499999999,5.23605199999997,5.00600700000001,0.328100000000006
5.23101799999995,5.13309000000004,4.88677899999999,0.331059999999979
5.10157700000002,5.24491599999999,4.96596999999997,0.325477000000006
5.11941200000001,5.30089699999996,4.99936700000001,0.327490000000012
5.05450999999994,5.23134800000003,5.02966199999997,0.314646999999979
5.075065,5.15989000000002,4.96142600000007,0.323723000000001
5.08183200000008,5.32551699999999,5.01196499999992,0.320218000000011
5.08494299999995,5.21977099999992,4.96195399999999,0.323193000000003
5.097668,5.35336100000006,5.0580910000001,0.330432000000002
5.17657000000008,5.31665599999997,4.92236099999991,0.323059999999998
5.17901499999994,5.49969699999997,4.93546100000003,0.322452999999996
5.13763200000005,5.4766820000001,4.96453299999996,0.323789000000005
5.16078899999991,5.35954199999992,4.95867900000007,0.325939000000005
5.14200700000004,5.52112199999999,5.00292300000001,0.334057000000001
5.14740900000004,5.43278000000009,4.9060629999999,0.325955999999991
5.15823599999999,5.38342299999999,5.05339700000002,0.322977000000009
5.22906,5.26684599999999,4.99745300000006,0.322889000000004
5.23657000000003,5.35182399999997,4.99193100000002,0.326883999999978
5.16896999999994,5.44432400000005,5.05624699999998,0.315224000000001
5.23591599999997,5.32243399999993,5.039222,0.323124000000007
5.27471700000001,5.28633000000002,4.99796900000001,0.320103999999986
5.152648,5.53696600000001,4.99332099999992,0.311804000000024
5.10372600000005,5.53472699999998,5.08040600000004,0.317149999999998
5.07337599999994,5.39761299999998,5.125405,0.313196000000005
5.176153,5.615408,4.99537299999997,0.324987999999991
5.05438100000003,5.35247400000003,5.07202100000006,0.32253399999999
5.03371400000003,5.46854299999995,5.08085099999994,0.322642000000002
5.05062899999996,5.5537690000001,4.97594300000003,0.325520000000012
5.03692999999998,5.55189499999994,5.02270499999997,0.32138999999998
5.18337500000007,5.44487600000002,5.01252699999998,0.320209000000006
4.99814499999991,5.40876600000001,5.07802700000002,0.315595000000002
5.12929500000007,5.41441399999997,5.06287700000007,0.318650000000019
5.06225799999993,5.36216400000001,5.12187799999992,0.341907999999989
5.14101500000004,5.38345100000004,5.07704699999999,0.32313400000001
5.21452499999998,5.43679599999996,5.11606700000004,0.318977999999987
5.22300900000005,5.36452699999995,5.07188099999996,0.327920000000006
5.24059699999998,5.35293100000001,5.08469400000001,0.320586999999989
5.24082099999998,5.17496600000004,5.08205299999997,0.323813999999999
5.26149499999997,5.51123599999994,5.11981100000003,0.326235999999994
5.2573470000001,5.36257300000011,5.20081700000003,0.316668000000021
5.29803299999992,5.40800299999989,5.08351300000004,0.320688999999987
5.095418,5.39487400000007,5.12779699999999,0.328337000000005
5.20083700000009,5.42175699999996,5.07850999999994,0.313718999999992
5.17847099999994,5.15799700000002,5.08939599999997,0.324102000000011
5.24826600000006,5.14715000000001,5.154494,0.320418999999987
5.15620999999999,5.09643900000003,5.10425600000008,0.324335000000019
5.22326899999996,5.25932699999998,5.074747,0.323743999999976
5.27758600000004,5.29258199999992,5.09591799999998,0.331338000000017
5.291696,5.20928200000003,5.16387299999997,0.337427999999989
5.22493499999996,5.41122000000007,5.19505400000003,0.330950000000001
5.28004999999996,5.44268299999999,5.134185,0.314573999999993
5.25480200000004,5.37749799999995,5.20153600000003,0.315589000000017
5.23988399999996,5.26000599999998,5.19022499999994,0.319529999999986
5.15004199999998,5.271523,5.13677000000007,0.312656000000004
5.1019040000001,5.36432000000002,5.18572799999993,0.312259000000012
5.01752499999998,5.24792200000002,5.13091300000008,0.321719999999999
5.11371999999994,5.30366500000002,5.17928999999992,0.322842000000009
5.00244099999998,5.34709799999996,5.14699600000006,0.317348999999979
5.05005700000004,5.38652500000001,5.07818099999997,0.315287000000012
4.99938299999997,5.11050599999999,5.13129900000001,0.316984999999988
5.02700300000004,5.34956999999997,5.138463,0.32842500000001
5.14499799999999,5.43792900000005,5.17180599999995,0.326754999999991
5.14523400000007,5.14927799999998,5.17284000000006,0.322965000000011
5.12114799999995,5.38985600000001,5.12513300000001,0.317371000000009
5.22229900000002,5.30210999999997,5.09852699999999,0.317769999999996
5.18307299999992,5.28201200000001,5.12567200000001,0.332170999999988
5.22892700000011,5.02344200000005,5.14505199999996,0.319016000000005
5.17459299999996,5.02800300000001,5.13644999999997,0.323016999999993
5.209653,4.94031799999993,5.11397199999999,0.316149999999993
5.03324699999996,4.99347299999999,5.1692250000001,0.320575000000019
5.22154799999998,5.28172400000005,5.1922229999999,0.313890999999984
5.17971499999999,5.19166699999994,5.12629000000004,0.320389000000006
5.28813600000001,5.17986800000006,5.08967400000006,0.312513999999993
5.07524100000001,5.300973,5.152108,0.31949400000002
5.25921200000005,5.22796900000003,5.11812599999996,0.316433999999987
5.25341600000002,5.176514,5.08679599999994,0.312521000000004
5.26971200000003,5.24294699999996,5.15012100000001,0.326447999999999
5.14181199999996,5.24267799999996,5.18536400000005,0.334921000000008
5.10341800000003,5.3426300000001,5.13210700000002,0.32026399999998
5.05922299999997,5.14487299999996,5.07288399999993,0.314195000000012
5.06558999999993,5.29444999999998,5.04666500000008,0.32290900000001
5.11245900000006,5.41964299999995,5.124864,0.319682999999998
5.07813799999997,5.47527700000001,5.09293199999991,0.316046999999998
5.08603500000004,5.30486600000006,5.20342300000004,0.328855000000004
5.01633900000002,5.27536299999997,5.09653300000002,0.320820999999995
5.076188,5.28875200000004,5.16808200000003,0.320166999999998
5.267383,5.21652599999993,5.13834699999995,0.320136999999988
5.27558299999998,5.12231800000006,5.03212399999995,0.315296000000018
5.26939300000004,5.18365299999994,5.026972,0.322192999999999
5.35747499999991,5.26489200000003,5.06452200000001,0.327632999999992
5.24614200000008,5.25346800000011,5.04641500000002,0.317934000000008
5.390085,5.47290199999998,5.03127300000006,0.319677999999982
5.34861100000001,5.44850499999984,5.10749999999996,0.318506000000014
5.311238,5.35851000000002,5.01091599999995,0.320123999999993
5.33704999999986,5.30394700000011,5.05592300000001,0.331613000000004
5.44856300000015,5.29480899999999,4.9656950000001,0.320098999999999
5.35958499999992,5.33486999999991,4.96130999999991,0.327078
5.42589399999997,5.23508200000015,4.94322800000009,0.323158000000006
5.25386400000002,5.24172299999987,4.9966619999999,0.318342999999999
5.072633,5.17850199999998,5.03052700000001,0.316551000000004
5.13019800000006,5.31900100000007,5.04478500000005,0.314170999999988
5.09538799999996,5.11834199999998,5.02709500000003,0.320221000000004
5.07500899999991,5.32845799999996,5.07275399999992,0.310232000000013
5.07239300000015,5.0266610000001,5.03090600000007,0.314895999999976
5.12920199999985,5.36651200000006,4.97407499999997,0.316910000000007
5.16735900000003,5.18160199999988,5.00124600000004,0.314551999999992
5.15496800000005,5.13988100000006,4.93180099999995,0.314847000000015
5.02298300000007,5.15258799999992,5.04683100000011,0.315754999999996
5.03016200000002,5.21040999999991,5.03878199999986,0.319238000000013
5.05297599999994,5.24965600000019,5.06792900000005,0.32498099999998
5.00490100000002,5.05291499999998,5.0235889999999,0.331687000000016
5.04671000000008,5.286697,5.13422400000013,0.313305999999983
5.01862099999994,5.27089799999999,5.0641169999999,0.331743000000017
5.048227,5.29145999999992,5.08638100000007,0.316632999999996
4.96012100000007,5.239732,5.064932,0.315807000000007
5.00558099999989,5.27443199999993,5.12912299999994,0.31902199999999
5.09246499999995,5.47363000000018,5.06771300000014,0.319524000000001
5.14648899999997,5.41140199999995,5.08697199999983,0.335508000000004
5.04778699999997,5.24497300000007,5.08666400000016,0.321512999999982
4.99494000000004,5.38326899999993,5.09440699999982,0.325400000000002
5.0577780000001,5.32693500000005,5.02130300000022,0.324590999999998
5.02145100000007,5.47884199999999,5.023729,0.318937000000005
5.00556499999993,5.50522699999988,5.16080599999987,0.314654000000019
5.02716699999996,5.32411500000012,5.0350840000001,0.313200999999992
5.09463099999994,5.41373899999985,5.16935599999988,0.31591499999999
5.00840400000016,5.42927700000018,5.11926300000005,0.321545000000015
5.016302,5.51496999999995,5.15444600000001,0.320840000000004
5.16476499999999,5.386483,5.13201299999992,0.333163999999982
5.24100299999986,5.56783799999994,5.121308,0.323357000000016
5.21457600000008,5.26581800000008,5.21437700000001,0.33311599999999
5.19097399999987,5.43739400000004,5.07941100000016,0.321899000000002
5.13736200000017,5.51496599999996,5.13947199999984,0.331500000000005
5.17489599999999,5.60078599999997,5.13456700000006,0.320486999999986
5.03182700000002,5.5258429999999,5.14707199999998,0.32405
5.21409399999993,5.51706800000011,5.12020499999994,0.325058000000013
5.23584099999994,5.55389799999989,5.15000500000019,0.339947999999993
5.15941300000009,5.676019,5.1346689999998,0.332447999999999
5.24348600000008,5.63138100000015,5.17235700000015,0.324035000000009
5.10776099999998,5.41139499999986,5.09568100000001,0.32494699999998
5.00422800000001,5.28603799999996,5.20726599999989,0.319202000000018
4.97684299999992,5.04996600000004,5.14762100000007,0.317340999999999
5.09971700000006,5.14406400000007,5.05717099999993,0.316073999999986
5.00180599999999,5.06566999999995,5.05746199999999,0.330494000000016
5.03859499999999,5.29756199999997,5.03973599999995,0.319210999999996
5.03082399999994,5.2781050000001,4.98662200000012,0.322483999999974
5.02737500000012,5.33674999999994,5.04693900000007,0.318187000000023
5.01574199999982,5.510448,5.01093900000001,0.326251000000013
5.0204940000001,5.37493599999993,5.06670899999995,0.323394000000008
5.01799099999994,5.05072200000018,5.01403699999992,0.322384999999997
5.03554400000007,5.41441399999985,5.05101300000001,0.337582999999995
5.01160899999991,5.24831800000015,5.05279999999993,0.317750999999987
4.98900400000002,5.59237099999996,5.02087300000017,0.336412999999993
4.98689200000013,5.48309900000004,5.13795899999991,0.324685999999986
4.98699699999997,5.22304799999984,5.10331999999994,0.319322999999997
5.0305699999999,5.37607900000012,5.06114700000012,0.327346000000034
4.98088600000005,5.431736,5.12254699999994,0.33012500000001
5.119373,5.458707,5.1238350000001,0.327016999999955
5.02153999999996,5.49578099999985,5.12540799999988,0.320902000000046
5.14437399999997,5.53120100000001,5.14685499999996,0.32224599999995
5.14780600000017,5.51815600000009,5.16189700000018,0.317712000000029
5.176692,5.4904019999999,5.21799499999997,0.320701999999983
5.13420299999984,5.54352100000006,5.04428399999983,0.329274999999996
5.13919099999998,5.20141400000011,5.00907900000016,0.320662000000027
5.20605599999999,5.36365799999999,5.10172199999988,0.324522000000002
5.227666,5.40364999999997,5.09913000000006,0.320740999999998
5.164851,5.19934499999999,5.01174700000001,0.322209999999984
5.21295700000019,5.17188899999996,5.01456299999995,0.318238000000008
5.27033199999983,5.18062800000007,5.00518000000011,0.320362999999986
5.22412400000007,5.18095999999991,5.05158899999992,0.324275
5.21016099999997,5.17163099999993,5.08099799999991,0.324927000000002
5.256934,5.18471,5.03627900000015,0.327739000000008
5.28357499999993,5.17158400000017,5.05865300000005,0.332835999999986
5.25746600000002,5.08441799999991,5.01731699999982,0.333826000000045
5.19402400000013,5.12713800000006,5.05775500000004,0.318249999999978
5.22433599999999,5.14039899999989,5.04783599999996,0.323611999999969
5.15934700000003,5.05278800000019,5.14290100000017,0.329165000000046
5.23140199999989,5.29888699999992,5.02944699999989,0.319881000000009
5.24164199999996,5.34398800000008,5.133151,0.317310999999961
5.24002700000005,5.34746999999993,5.01288599999998,0.327157999999997
5.20622299999991,5.2796229999999,5.01604199999997,0.317306000000031
5.18746400000009,5.35814000000005,5.04572200000007,0.330234999999959
5.18870199999992,5.2820119999999,5.07789200000002,0.320438000000024
5.11532700000021,5.36904000000004,5.051557,0.333008000000007
5.10400999999979,5.23022500000002,5.0791999999999,0.327085000000011
5.10117800000012,5.25479900000005,5.01382899999999,0.313879999999983
5.04693599999996,5.39174400000002,5.11467000000016,0.331157000000019
5.05162900000005,5.2925479999999,5.13693899999998,0.321887000000004
5.05428000000006,5.28379300000006,5.10249899999985,0.328859999999963
5.07064100000002,5.38357799999994,5.07887900000014,0.325592000000029
5.00765299999989,5.23164500000007,5.13179300000002,0.315222000000006
5.0156750000001,5.266075,5.19106399999987,0.315879999999993
5.06739999999991,5.26497399999994,5.13874099999998,0.318368999999961
4.9951759999999,5.24129400000015,5.15208400000006,0.315347000000031
5.02083200000015,5.17271199999982,5.09122200000002,0.316733999999997
4.98829299999989,5.347667,5.16441299999997,0.328393000000005
5.08089700000005,5.19913800000018,5.1291940000001,0.315819999999974
4.96705999999995,5.28610800000001,5.12093200000004,0.317472000000009
4.99092300000007,5.10653200000002,5.15220699999986,0.317138
5.02662099999998,5.1690259999998,5.18563799999993,0.322529000000031
5.07179199999996,5.25703500000009,5.11999600000013,0.328643999999997
5.14212799999996,5.11887300000012,5.03323599999999,0.323878999999977
5.1491930000002,5.17038599999978,5.00222200000007,0.31179400000002
5.23052199999984,5.1637340000002,5.02145699999983,0.319522000000006
5.18550500000015,5.28374599999984,5.04599000000007,0.338060999999982
5.03059499999995,5.18914400000017,5.11641800000007,0.325089999999989
5.06868199999985,5.26450099999988,5.11600399999998,0.317001000000005
5.09045900000001,5.07308699999999,5.09630399999992,0.325829999999996
5.195874,5.27088300000014,5.147246,0.321030000000007
5.08380700000021,5.17769599999997,5.07326200000011,0.331259999999986
4.97066399999994,5.285304,5.13777600000003,0.335093000000029
5.01843299999996,5.45378599999981,5.17982099999995,0.316896999999983
5.03161999999998,5.46201800000017,5.09728100000007,0.326638000000003
4.95584000000008,5.50165500000003,5.15638300000001,0.319249000000013
4.99077199999988,5.5296249999999,5.13081899999997,0.328609999999969
4.96557499999994,5.60010800000009,5.16987299999982,0.322658999999987
5.00270300000011,5.59917599999994,5.202853,0.317721000000006
4.9925189999999,5.52367600000002,5.16387800000007,0.329659000000049
4.99572200000011,5.41884099999993,5.10683199999994,0.328237999999999
5.02798800000005,5.40297899999996,5.03150700000015,0.320000999999991
4.98588299999983,5.49524100000008,5.0157099999999,0.320044999999993
4.975819,5.36715499999991,5.03251599999999,0.329208999999992
4.99390900000003,5.57035800000017,5.05852700000014,0.324253999999996
5.07057499999996,5.284402,5.00234599999999,0.31634200000002
5.03703500000006,5.35726099999988,4.930474,0.328657999999962
4.98657300000013,5.38524200000006,4.97621600000002,0.327800000000025
5.00113399999987,5.27073999999993,5.0940549999998,0.317119999999989
5.04122600000005,5.29825499999993,5.04244600000015,0.319412999999997
5.00494400000002,5.1586470000002,5.017695,0.321086000000037
5.06373499999995,5.18821099999991,5.03312499999993,0.325705999999968
5.0050940000001,5.22746200000006,5.09787600000004,0.333053000000007
5.08142699999985,5.22828600000003,4.99869699999999,0.323562999999979
5.10293100000013,5.19859299999985,5.06055700000002,0.322514000000012
5.16549499999996,5.20873800000004,5.03532799999994,0.330120000000022
5.16942799999993,5.22865000000002,5.06770699999993,0.319584999999961
5.19654200000014,5.18788999999992,5.01764200000002,0.318584000000044
5.15991999999983,5.17794500000014,5.04568700000004,0.328956000000005
5.16481900000008,5.30445199999986,5.08625800000004,0.325387999999975
5.22495099999992,5.15056000000004,5.01919700000008,0.329897000000017
5.1696280000001,5.32626700000014,4.97481499999981,0.313568999999973
5.06704500000001,5.22127999999998,5.07915000000003,0.316115000000025
5.11555900000008,5.29093199999988,5.07748800000013,0.309991999999966
5.158095,5.31760400000007,5.07668199999989,0.316347000000007
5.00982899999985,5.34663299999988,5.06014000000005,0.321623999999986
5.06252600000016,5.30631600000015,5.042688,0.313811000000044
5.10129399999983,5.07869400000004,5.07276700000011,0.334073999999987
5.07395399999996,5.05550099999982,5.05451999999991,0.320489000000009
5.01896600000009,5.30082900000002,5.00316399999997,0.322308999999962
5.04546400000004,5.40836800000011,5.11300000000006,0.315308000000016
5.01235399999996,5.23792200000003,5.06216300000006,0.320353000000011
5.04820300000006,5.36342300000001,5.06341599999996,0.329223000000013
5.01579700000002,5.44248099999982,5.09331199999997,0.328522999999961
5.0049489999999,5.07052500000009,5.10589899999991,0.319413999999995
5.01823600000012,5.33660299999997,5.08391100000017,0.321389000000011
5.04316099999983,5.42457800000011,5.08753699999988,0.325288
5.00666100000012,5.58099700000002,5.03046900000004,0.322119000000043
4.99435799999992,5.32954699999982,5.09918799999991,0.314844999999991
5.04031899999995,5.40830800000003,5.08293300000014,0.317383000000007
4.98875800000019,5.47945500000014,5.11170799999991,0.328702999999962
5.013823,5.43112899999983,5.13715900000011,0.311689999999999
4.99327199999993,5.35984100000019,5.21358999999984,0.319480999999996
5.04426699999999,5.51614699999982,5.04995200000008,0.321821
5.10746999999992,5.30062999999996,5.04446800000005,0.326259999999991
4.98064799999997,5.39453100000014,5.15965299999993,0.323386000000028
5.16192000000001,5.33170100000007,5.11154499999998,0.316547000000014
5.17996600000015,5.46045499999991,5.09142199999997,0.323171000000002
5.22814599999992,5.39647300000001,5.14687400000003,0.324031999999988
5.16257300000007,5.36764799999992,5.18080099999997,0.315362999999991
5.27418799999987,5.36956899999996,5.14701800000012,0.322183999999993
5.18340000000012,5.30139000000008,5.14953799999989,0.318992000000037
5.04667599999993,5.31656199999998,5.143867,0.317084999999963
5.08662000000004,5.25802900000008,5.0878560000001,0.319071000000008
5.18145000000004,5.08072900000002,4.97206899999992,0.32732900000002
5.12738100000001,5.12208099999998,5.02679200000011,0.345948999999962
5.03407599999991,5.2684549999999,5.0571739999998,0.35157300000003
5.09874800000011,5.07171000000017,5.00314600000002,0.351792999999986
5.06878299999994,5.23328199999992,5.08662700000014,0.347394000000008
5.01978800000006,5.28301899999997,5.09120400000006,0.348007999999993
5.03444399999989,5.112617,5.05399999999986,0.363288000000011
5.12476900000001,5.27495799999997,5.0761030000001,0.369832999999971
5.01374800000008,5.14121399999999,5.02216799999997,0.340929000000017
5.0470049999999,5.14623299999994,4.98218900000006,0.355022000000019
5.07965100000001,5.10122500000011,5.15315699999996,0.348694999999964
5.00668900000005,5.12598299999991,5.01815799999986,0.318573000000015
4.98211199999992,5.34363299999995,5.00326900000005,0.354717999999991
5.00325500000008,5.21713100000034,5.08424100000002,0.332956000000024
5.03690400000005,5.19333099999994,5.11215599999991,0.329960999999969
5.02073299999984,5.29256699999996,5.06187199999999,0.322347000000036
5.02199800000017,5.40968299999986,5.08874800000012,0.315283999999963
5.04461399999991,5.36131699999987,5.13280400000008,0.320357999999999
5.07293400000003,5.340643,5.10817199999997,0.328643
5.07428499999992,5.53933900000038,5.02028199999995,0.311435000000017
5.04945799999996,5.40733,5.05110300000001,0.318319000000031
4.99065400000018,5.30875399999968,5.18860599999994,0.326863000000003
5.02451699999983,5.36312799999996,5.05475999999999,0.331668999999977
5.00440499999991,5.31026199999997,5.02749200000017,0.321919999999977
5.13838200000009,5.42486499999995,5.13841399999978,0.323522000000025
5.0339640000002,5.32619700000032,5.22638500000016,0.327752999999973
5.12863799999968,5.2930980000001,5.14254000000005,0.318080000000009
5.16597700000011,5.20943699999998,5.18516899999986,0.313281000000018
4.96997099999999,5.08147199999985,5.1572000000001,0.3279
5.21657600000026,5.14349399999992,5.17172499999992,0.317867999999976
5.26325499999984,5.20333400000027,5.11717399999998,0.319108000000028
5.31245200000012,5.25511399999959,5.17329900000004,0.315200000000004
5.29081099999985,5.19814600000018,5.13465399999995,0.325463000000013
5.2469430000001,5.1848100000002,5.08878000000004,0.313723999999979
5.26618199999984,5.29818599999999,5.11561699999993,0.313185999999973
5.27502200000026,5.16409699999986,5.16870900000004,0.320036000000016
5.28897899999993,5.2504829999998,5.14082800000006,0.319322999999997
5.20513799999981,5.16411100000005,5.1129219999998,0.321294000000023
5.25321000000031,5.26565900000014,5.15901200000008,0.33527799999996
5.29288899999983,5.20304799999985,5.18987800000014,0.331964000000028
5.20172899999989,5.27079099999992,5.21040099999982,0.320637999999974
5.20665099999997,5.24991800000043,5.12078199999996,0.31287100000003
5.24088400000028,5.31270799999993,5.18700400000034,0.318550000000016
5.23272599999973,5.18653300000005,5.16002600000002,0.313855999999987
5.21190500000012,5.19073199999957,5.08960099999967,0.315685999999971
5.23752599999989,5.31610900000032,5.14934600000015,0.323466999999994
5.32926300000008,5.3792370000001,5.18440700000019,0.326900000000023
5.25806700000021,5.39589599999999,5.12340999999969,0.330173000000002
5.26930599999969,5.43145299999969,5.14580800000022,0.317019000000016
5.23941700000023,5.28333100000009,5.18836800000008,0.320462999999961
5.27340000000004,5.50377800000024,5.06272199999967,0.326340000000016
5.29583599999978,5.35695799999985,5.04408600000033,0.325959000000012
5.23045400000001,5.45872599999984,5.06736699999965,0.32326599999999
5.20595000000003,5.38249399999995,5.06514300000026,0.327400000000011
5.24347699999998,5.51577100000031,5.04388399999971,0.316639000000009
5.23921800000016,5.45472999999993,5.03403300000036,0.32006899999999
5.17460299999993,5.58759599999985,5.10038499999973,0.317776999999978
5.11374799999976,5.30111500000021,5.10992900000019,0.330435000000023
5.24945800000023,5.49782800000003,5.06984699999975,0.322530999999969
5.25272899999982,5.48161399999981,5.2215140000003,0.320271000000048
5.14539600000035,5.28383299999996,5.15001799999982,0.327118999999982
5.20433299999968,5.29438500000015,5.13085300000012,0.327218000000016
5.25525800000014,5.37413799999968,5.16158199999973,0.325496999999984
5.13284299999987,5.39609700000028,5.10412900000028,0.336460999999986
5.07574999999997,5.37774600000012,5.11131699999987,0.326371999999992
5.28178600000001,5.45344099999966,5.16550199999983,0.318491999999992
5.21360400000003,5.44420300000002,5.19792900000039,0.320302000000027
5.09107300000005,5.44317500000034,5.21612800000003,0.333880000000022
5.11879700000009,5.34538999999995,5.11041599999999,0.334964999999954
5.13030500000013,5.3859779999998,5.05898799999977,0.324433999999997
5.09877499999993,5.39306100000022,5.20410799999991,0.320940000000007
5.06630700000005,5.51298899999983,5.12057800000002,0.333571000000006
5.04527899999994,5.35711900000024,5.12741099999994,0.324883
5.10007799999994,5.41096899999957,5.13523400000031,0.342601000000002
5.07414999999992,5.46833800000013,5.14188399999966,0.329469000000017
5.05700500000012,5.39171900000019,5.08169799999996,0.330437000000018
5.10586599999988,5.50714900000003,5.17199800000026,0.329515999999956
5.08292799999981,5.25536699999975,5.05744199999981,0.319140000000004
5.03294800000003,5.33351700000003,5.16703200000029,0.330558999999994
5.15733300000011,5.23698599999989,5.13533899999993,0.319650000000024
5.25843600000007,5.32677200000035,5.1344939999999,0.324575999999979
5.18679900000006,5.22037399999999,5.14730300000019,0.320778000000018
5.18391799999972,5.29118299999982,5.0710039999999,0.32243299999999
5.1347880000003,5.27503000000024,5.08894800000007,0.320922999999993
5.12814299999991,5.29711199999974,5.06430199999977,0.325036000000011
5.17342000000008,5.42814399999997,5.1022710000002,0.316469999999981
5.20344699999987,5.40268900000001,5.06196099999988,0.320952000000034
5.22261600000002,5.45533400000022,5.09930799999984,0.317608000000007
5.21451999999999,5.24513099999967,5.13189899999998,0.318142999999964
5.25379699999985,5.35985500000015,5.09523800000034,0.319132000000025
5.21195299999999,5.22876300000007,5.13684599999988,0.315633999999989
5.20034900000019,5.60912099999996,5.13439400000016,0.316733999999997
5.18228700000009,5.41739400000006,5.11430099999961,0.318931000000021
5.29323799999975,5.43972699999995,5.08926000000019,0.336702000000002
5.21941600000036,5.53187799999978,5.08979200000022,0.321761999999978
5.21855800000003,5.55823600000031,5.05459299999984,0.317855000000009
5.26644599999963,4.95745899999974,5.00153399999999,0.313126000000011
5.23938399999997,5.15270200000032,5.05491100000017,0.313070999999979
5.19102500000008,5.15979199999992,5.02252899999985,0.321083999999985
5.21246100000008,5.10367300000007,5.02836200000002,0.312718000000018
5.28017899999986,5.12224199999991,5.0955399999998,0.318639000000019
5.02803700000004,5.08073699999977,5.00106600000026,0.324902000000009
5.11057299999993,4.99756900000011,5.05824099999973,0.319488999999976
5.12308400000029,5.03478200000018,5.0047010000003,0.320537999999999
5.1726450000001,5.36506199999985,5.03391199999987,0.312241000000029
5.2221069999996,5.13256300000012,5.05180599999994,0.316932999999949
5.24606200000017,5.31681099999969,5.0874389999999,0.317872000000023
5.31613599999991,5.21388999999999,5.08549200000016,0.324660999999992
5.25957199999993,4.92524600000024,5.03696600000012,0.343076999999994
5.31254300000001,4.89178700000002,5.02134799999976,0.323419999999999
5.37773300000026,4.93155900000011,5.08921700000019,0.314414999999997
5.3026289999998,4.89865399999962,5.02086199999985,0.326152000000036
5.33144799999991,5.38086600000042,5.02074600000014,0.316691999999989
5.33357000000024,5.28486699999985,5.02933200000007,0.318605999999988
5.15948900000012,4.90028699999993,5.04595299999983,0.325052000000028
5.0858589999998,4.86827600000015,5.03569999999991,0.318290999999988
5.13481600000023,5.0605059999998,5.02218600000015,0.31468799999999
4.97524999999996,5.02637200000026,5.02328399999988,0.324520000000007
5.18489399999999,5.05645499999991,5.07718999999997,0.332702999999981
5.06499799999983,5.02679399999988,5.12920600000007,0.319185000000004
5.0987869999999,5.08976299999995,5.04678700000022,0.325448999999992
5.11426400000028,5.00322899999992,5.0551819999996,0.318263999999999
5.17128599999978,5.06178,5.0921800000001,0.327147000000025
5.25808899999993,5.13550500000019,5.10258500000009,0.316818000000012
5.21218200000021,5.10730599999988,5.17708499999981,0.314952000000005
5.2117290000001,4.97699999999986,5.15355900000031,0.319979999999987
5.20831700000008,4.9700770000004,5.20369200000005,0.31802399999998
5.2439489999997,5.02368699999988,5.06039199999987,0.32487500000002
5.18269400000008,4.88429499999984,5.15733199999977,0.322932999999978
5.25457400000005,4.88609499999984,5.15217600000005,0.322013000000027
5.26725299999998,4.937547,5.14070900000024,0.313107000000002
5.23732199999995,4.92014700000027,5.13569199999984,0.318661999999961
5.31283500000018,5.0064440000001,5.17509800000016,0.316112000000032
5.30600199999981,4.90848299999971,5.17780799999991,0.322203999999999
5.29358499999989,4.96323299999995,5.11200999999983,0.326854999999966
5.28695900000002,4.91505400000005,4.95285800000011,0.322081000000026
5.29805600000009,4.96395299999995,5.06764100000009,0.31769300000002
5.01259500000015,4.93739900000037,5.15982600000007,0.325781000000006
5.10757299999977,4.96686,5.0790320000001,0.328548999999953
5.08828300000005,4.9277619999998,5.05132499999991,0.314966000000027
5.06808200000023,4.923452,5.20830699999988,0.322933999999975
5.0314229999999,4.92849200000001,5.03991200000019,0.323200000000043
5.05106599999999,4.90884899999992,5.03125899999986,0.321105999999986
5.162284,4.946234,5.15665200000012,0.315287000000012
5.11317499999996,4.921875,5.17927400000008,0.318122999999957
5.12323900000001,5.05230500000016,5.14270699999997,0.332210000000032
5.17541900000015,4.89192300000013,5.14709700000003,0.329032999999981
5.19145299999991,4.95269399999961,5.21208699999988,0.31944500000003
5.02942299999995,5.0111780000002,5.07192699999996,0.324498000000006
5.08920099999978,5.07436199999984,5.01404099999991,0.326575999999989
5.15287900000021,5.04127200000039,5.0335140000002,0.327421999999956
5.15209999999979,5.1174189999997,5.00199299999986,0.322456000000045
5.07851700000037,5.14204300000029,4.94693999999981,0.324660999999992
5.10838199999989,5.04592899999989,4.98872000000028,0.318984
5.19368499999973,5.08993400000008,5.00224899999967,0.320713000000012
5.04347300000018,5.1009339999996,5.12297500000022,0.322815999999989
5.07221600000003,5.14350800000011,5.01113200000009,0.323650999999984
5.16051000000016,5.09203600000001,5.00284199999987,0.320811999999989
5.19314199999963,5.17109800000026,5.07007999999996,0.322527000000036
5.14405500000021,5.13109199999963,5.02568800000017,0.318071999999972
5.21083199999975,5.11507700000038,5.00631900000008,0.324679000000003
5.1939910000001,5.09727599999997,5.01512599999978,0.325467000000003
5.21423899999991,5.19321499999978,5.08381400000007,0.325153
5.2102630000004,5.10102600000027,5.01214600000003,0.319868999999983
5.27820099999963,5.13533099999995,5.04586299999983,0.31913400000002
5.21829700000035,5.10564099999965,4.97389100000009,0.325171000000012
5.20220599999993,5.17118500000015,5.02826300000015,0.329630000000009
5.18782400000009,5.09362599999986,5.03890000000001,0.323617999999954
5.22051299999976,5.12330200000042,5.04051799999979,0.325311999999997
5.13857400000006,5.178899,4.98708699999997,0.322484000000031
5.17567899999995,5.18206899999996,5.1053350000002,0.322163999999987
5.15035900000021,5.21570599999995,5.13629499999979,0.315091999999993
5.01184999999987,5.13249300000007,5.06709200000023,0.324614999999994
5.03413199999977,5.20949799999971,4.98848999999973,0.318033000000014
5.11557200000016,5.03744800000004,5.12630600000011,0.322874000000013
5.07157400000006,5.08530199999996,5.07541600000013,0.336289000000022
5.11794499999996,5.10620900000004,5.06917699999985,0.320892999999955
5.20894200000021,5.209202,5.07590100000016,0.321613000000013
5.26077999999961,5.03756699999985,5.13254299999971,0.329955999999981
5.15437200000042,5.01817800000026,5.08902800000033,0.331682999999998
5.23465299999998,5.02392599999985,5.1052679999998,0.322124000000031
5.08304599999974,5.02378500000032,5.15397500000017,0.362304999999992
5.06999500000029,4.9417099999996,5.10027599999967,0.385826000000009
5.1959439999996,4.92680100000007,5.08584400000018,0.355368999999996
5.23294299999998,5.00546000000031,5.11211000000003,0.331373999999983
5.22047800000018,5.04235199999994,5.10873099999981,0.326351999999986
5.21104100000002,4.93459799999982,5.15961700000025,0.327567000000045
5.22325799999999,4.93085999999994,5.09658600000012,0.321695999999974
5.24890400000004,4.97660799999994,5.1357009999997,0.315197000000012
5.20848299999989,5.01070600000003,5.13741699999991,0.310321999999985
5.1898000000001,5.01678399999992,5.1543800000004,0.31644
5.16170700000021,5.00746300000037,5.16177799999969,0.328521000000023
5.20233199999984,5.03323599999976,5.25498599999992,0.330698999999981
5.17413699999997,5.07299499999999,5.14374800000041,0.331042000000025
5.33274399999982,5.04425600000013,5.1635739999997,0.325632999999982
5.27991100000008,5.042508,5.16142200000013,0.331339000000014
5.27083600000014,5.10072499999978,5.23124199999984,0.324383000000012
5.30146100000002,5.06623000000036,5.13492700000006,0.325357999999994
5.34547100000009,5.07008099999985,5.159717,0.328395
5.27604999999994,5.17016699999976,5.20794999999998,0.324144999999987
5.36164400000007,5.18321700000024,5.11283300000014,0.31097299999999
5.19065299999966,5.14609400000018,5.15097199999991,0.31783999999999
5.08512400000018,5.10951699999987,5.12454000000025,0.320623000000012
5.07850800000006,5.09564499999988,5.15978799999993,0.33761800000002
5.19014500000003,5.02469000000019,5.10258999999996,0.326247999999964
5.0922700000001,4.99267999999984,5.10448099999985,0.325195000000008
5.04473599999983,5.02160000000003,5.18286699999999,0.323585000000037
5.1014839999998,5.16015900000002,5.05945400000019,0.312887999999987
5.22987700000022,5.13390299999992,5.1063079999999,0.315744999999993
5.18753000000015,5.10906299999988,5.12451199999987,0.320470999999998
5.22291899999982,4.96656100000018,5.1237799999999,0.325163999999972
5.17210699999987,4.89492800000016,5.09517200000028,0.324436000000048
5.22920999999997,4.99076399999967,5.10535900000013,0.313546999999971
5.21713900000032,4.93795900000032,5.1361609999999,0.31704400000001
5.21261499999991,4.92590699999982,5.15920099999994,0.32427899999999
5.2674649999999,4.94241899999997,5.11771199999976,0.318953000000022
5.14316199999985,4.96984199999997,5.16468200000008,0.31606899999997
5.24410800000032,4.90712200000007,5.15439400000014,0.320697999999993
5.25928999999996,4.93895800000018,5.20204299999978,0.317053000000044
5.08002699999997,4.93433399999958,5.10872400000017,0.318138999999974
5.06608499999993,4.94460000000026,5.18657100000019,0.326768000000015
5.05848100000003,5.04453400000011,5.02115400000002,0.317720000000008
4.99003700000003,4.96770799999967,5.04806699999972,0.320195999999953
4.99968099999978,5.0791720000002,5.12633899999992,0.332329000000016
5.06685900000002,5.04656399999976,5.09571900000037,0.318969999999979
5.0658870000002,5.03699200000028,5.02278299999989,0.324297000000001
5.0585430000001,5.0748309999999,5.06848799999989,0.325213000000019
5.03429499999993,5.03790200000003,5.08073300000024,0.325337999999988
5.08942899999965,5.10141599999997,5.16516799999999,0.320355000000006
5.07696400000032,5.18542800000023,5.02448499999991,0.324510000000032
4.9407299999998,5.1035509999997,5.1109849999998,0.319237999999984
5.00087600000006,5.18459800000028,5.108205,0.314542000000017
5.00713600000017,5.10433199999989,5.15033399999993,0.317413999999985
5.04165799999964,5.16790899999978,5.09116900000026,0.320620000000019
5.04843700000038,5.16275799999994,5.21915399999989,0.314251999999954
5.03231800000003,5.18575700000019,5.09233200000017,0.342883000000029
5.02940199999966,5.1648110000001,5.13354699999991,0.317131000000018
5.02143800000022,5.14077599999973,5.06249699999989,0.327688999999964
5.03320799999983,5.06098900000006,5.13920199999984,0.323334999999986
5.0842190000003,4.93961399999989,5.12398400000029,0.32199700000001
5.14783799999987,4.99146000000019,5.12782900000002,0.317448000000013
5.1906140000001,4.92227600000024,5.10667999999987,0.320433999999977
5.16315799999984,4.98611799999981,5.16675200000009,0.322165000000041
5.18368800000007,4.94706499999984,5.12893499999973,0.327211999999975
5.22194399999989,4.97406300000011,5.19934600000033,0.319321000000002
5.15487500000017,4.95031199999994,5.15659499999992,0.325492999999994
5.19723799999974,4.9640330000002,4.95489499999985,0.324755000000039
5.2053420000002,4.96522699999969,5.06072500000028,0.318839999999966
5.24312899999995,4.93720100000019,5.07799099999966,0.331438999999989
5.18828099999973,4.95605000000023,5.09829300000001,0.331238000000042
5.20134000000007,4.94841199999973,4.96340400000008,0.325355999999999
5.08534700000018,4.96967300000006,5.09481800000003,0.332339999999988
5.09766499999978,4.91179099999999,5.07931199999985,0.335972999999967
5.14285300000029,4.95382800000016,5.07169500000009,0.345546000000013
5.18129899999985,5.01603999999998,5.08066700000018,0.327947999999992
5.17113199999994,5.11578000000009,5.12089199999991,0.348182000000008
5.27334700000029,5.13137299999971,5.05242300000009,0.354113999999981
5.21586799999977,5.12159500000007,5.0868089999999,0.329463000000032
5.25866200000019,5.41757300000017,5.0380610000002,0.324549999999988
5.26643999999987,5.60540700000001,5.08371599999964,0.329724999999996
5.26366999999982,5.34902199999988,5.11784000000034,0.326555999999982
5.12044700000024,5.53462499999978,5.08959899999991,0.332540000000051
5.05621599999995,5.24943600000006,5.08110299999998,0.315934999999968
5.09313400000019,5.46033299999999,5.15652599999976,0.323492999999985
5.08981199999971,5.60783700000002,5.13711499999999,0.320973000000038
5.16528100000005,5.53479199999992,5.19113100000004,0.313279999999963
5.07554900000014,5.64816100000007,5.21670200000017,0.313307000000009
5.04561100000001,5.12433200000032,5.22177899999997,0.317816999999991
5.02519600000005,5.34843699999965,5.2203669999999,0.316519000000028
5.07024199999978,5.36078600000019,5.16358600000012,0.325151000000005
5.08159100000012,5.55910899999981,5.1025709999999,0.331191999999987
5.19997199999989,5.46987500000023,4.97251499999993,0.315621000000021
5.12899599999992,5.47484399999985,4.99567300000035,0.32130699999999
5.14119200000005,5.42555399999992,5.03733499999998,0.328029000000015
5.15075699999989,5.36532299999999,5.01189199999999,0.321092999999962
5.2310950000001,5.41052200000013,5.05796199999986,0.330192000000011
5.24108500000011,5.37353799999983,5.03620199999978,0.323556999999994
5.04074499999979,5.37522400000034,5.03741100000025,0.317868000000033
5.24465499999997,5.3916119999999,5.13650099999995,0.325535000000002
5.215013,5.50439300000016,5.17235600000004,0.311564999999973
5.19932600000038,5.41393299999982,5.00920499999984,0.32343400000002
5.26361700000007,5.39323899999999,5.06409299999996,0.31408799999997
5.275036,5.34354600000006,5.0674710000003,0.313773000000026
5.05737599999975,5.34431399999994,5.06714800000009,0.319861000000003
5.23865299999989,5.43101100000013,5.05930599999965,0.333365999999955
5.12229700000034,5.44979699999976,5.08861700000034,0.321617000000003
5.27738899999986,5.45290999999997,5.13856599999963,0.31577900000002
5.17842100000007,5.35849899999994,5.07604900000024,0.326031
5.23193999999967,5.44422600000007,5.0136309999998,0.328440000000001
5.23353400000042,5.42245800000001,5.06190400000014,0.321121000000005
5.18431399999963,5.50363500000003,5.13308899999993,0.319569000000001
5.22078600000032,5.43302600000015,4.99189299999989,0.328966999999977
5.25445099999979,5.42447799999991,5.10688200000004,0.321556000000044
5.22544199999993,5.47781799999984,5.09940300000017,0.316061999999988
5.22086500000023,5.58845599999995,5.12490900000012,0.316219999999987
5.24047299999984,5.34184600000026,5.11187199999995,0.322437999999977
5.17357300000003,5.529493,5.11321599999974,0.333066000000031
5.26934900000015,5.41360499999973,5.20300900000029,0.320223999999996
5.15921299999991,5.41290900000013,5.16115899999977,0.324446000000023
5.33019299999978,5.45796500000006,5.11839199999986,0.317810999999949
5.23622300000034,5.3041659999999,5.13549900000044,0.319601000000034
5.29833399999961,5.22416300000032,5.12349499999982,0.324933999999985
5.22381300000006,5.25483899999972,5.12425200000007,0.319574999999986
5.14101500000015,5.03829900000028,5.10518499999989,0.324985000000027
5.27978500000017,5.16031499999963,5.11516399999982,0.332545999999979
5.12582699999984,5.01173900000003,5.09415900000022,0.323998000000017
5.08166900000015,5.13790400000016,5.17652599999974,0.327421000000015
5.00166099999979,5.03077699999994,5.21049500000026,0.330840999999964
5.01233300000013,5.00431900000012,5.14038100000016,0.326206000000013
4.996623,5.12583599999971,5.09388599999966,0.332413000000031
5.06337899999971,5.15099200000031,5.11010400000032,0.326339999999959
4.97104400000035,5.11284500000011,5.10970499999985,0.327189000000033
5.02148799999986,5.1101679999997,5.15666199999987,0.317616999999984
5.01756900000009,5.08420299999989,5.15449600000011,0.318919999999991
5.03567500000008,5.1357850000004,5.13977100000011,0.330850999999996
5.03879499999994,5.08161399999972,5.05953499999987,0.319051000000002
5.05403999999999,5.08382100000017,5.05452800000012,0.324398000000031
5.10284000000001,5.05606699999998,5.04486599999973,0.321958999999993
5.04887299999973,5.08131899999989,5.10562100000016,0.326459999999997
5.03971300000012,5.06416200000012,5.1039810000002,0.334741000000008
5.18120099999987,5.06421999999975,5.09172899999976,0.326812999999959
5.16042300000026,5.08525200000031,5.11567500000001,0.314886999999999
5.03213099999994,5.04830999999967,5.11484800000017,0.325260000000014
5.1538059999998,4.9423840000004,5.11209099999996,0.327644000000021
5.22530099999994,4.94285299999956,5.03807899999993,0.315548999999976
5.13514400000031,5.03704300000027,5.13304400000015,0.313732000000016
5.22493399999985,5.08718199999976,5.09982999999966,0.321255000000008
5.25615800000014,4.96799099999998,5.115859,0.318467999999996
5.27458299999989,5.12956500000018,5.07473900000014,0.318538999999987
5.30050299999994,5.06900200000018,5.02976100000024,0.332903999999985
5.28086699999994,5.15590099999963,4.93533499999967,0.32672100000002
5.23234200000024,5.0844360000001,4.90170000000035,0.31658299999998
5.26090500000009,5.14531600000009,4.99914799999988,0.321347000000003
5.30482299999994,5.12368000000015,5.0036540000001,0.332965000000002
5.25109299999986,5.12006699999984,5.02623799999992,0.323847999999998
5.19409200000018,5.13776700000017,4.92829200000006,0.328881000000024
5.2593109999998,5.09273699999994,4.98090499999989,0.324641999999983
5.25545899999997,5.10959599999978,4.98925199999985,0.326346000000001
5.21052300000019,5.10950800000001,5.04279900000029,0.323836000000028
5.25943599999982,5.13035900000023,5.04052299999967,0.319837000000007
5.21428400000013,5.1469619999998,5.02918500000033,0.32358099999999
5.21719799999983,5.10877900000014,5.00081799999998,0.33016299999997
5.26930799999991,5.12309300000015,5.02137099999982,0.320783000000006
5.25296900000012,5.13892599999963,4.99270100000012,0.343882000000008
5.27395699999988,5.23536700000022,5.04916099999991,0.352146000000005
5.14847800000007,5.15685200000007,5.04680400000007,0.332671000000005
5.19846200000029,5.16000899999972,5.03188799999998,0.31871799999999
5.27136799999971,5.49649600000021,5.05107799999996,0.322175000000016
5.2252510000003,5.51800899999989,5.12084999999979,0.324097999999992
5.14665500000001,5.49285199999986,5.09443200000032,0.310551999999973
5.22645599999987,5.61808200000041,5.04278199999999,0.325554000000011
5.08639300000004,5.08383599999979,5.04936499999985,0.326796999999999
5.13004599999977,5.31632300000001,5.03572299999996,0.315522999999985
5.04030200000034,5.18629400000009,5.1164990000002,0.321834000000024
5.00271699999985,5.24561499999982,5.00753299999997,0.316632000000027
4.98920599999974,5.07167500000014,5.07942000000003,0.316597999999999
5.08054700000002,5.39451800000006,5.07787000000008,0.321125999999992
5.01116400000001,5.02833899999996,5.12197499999957,0.322038999999961
5.06256800000028,5.04833599999984,5.03876600000012,0.320268999999996
4.99164199999996,5.13835900000004,5.16109200000028,0.32969300000002
5.00546699999995,5.17182400000002,5.11102599999958,0.322916000000021
5.03542199999993,5.17461200000025,5.1423450000002,0.317489999999964
4.95557800000006,5.44318799999974,5.09529500000008,0.316186000000016
5.07327699999996,5.44118900000012,5.16857900000014,0.324677000000008
4.97861400000011,5.48986500000001,5.1688809999996,0.335856999999976
5.0347499999998,5.33552499999996,5.13116600000012,0.329331000000025
5.03754900000013,5.30623900000001,5.17374599999994,0.316016999999988
5.05351000000019,5.43300999999974,5.18103400000018,0.315015000000017
5.17494199999965,5.31104200000027,4.98727099999996,0.328705000000014
5.13592700000027,5.45410399999992,5.08871700000009,0.316837999999962
5.21250699999973,5.33684900000026,5.19614499999989,0.344974000000036
5.20220300000028,5.56531099999984,5.00273700000025,0.323591999999962
5.25885999999991,5.33912400000008,5.17888599999969,0.329791
5.18358200000011,5.61439399999972,5.18418800000018,0.321599999999989
5.21633900000006,5.55729700000029,5.17270699999972,0.334547000000043
5.26528299999973,5.50601199999983,5.07604700000002,0.315578999999957
5.164941,5.32495699999981,5.17044100000021,0.32941100000005
5.21428000000014,5.35925000000043,5.14005399999996,0.32053099999996
5.19675599999982,5.24160599999959,5.11776000000009,0.32251100000002
5.21805300000005,5.1957110000003,5.20952699999998,0.32651599999997
5.16002299999991,5.19295499999998,5.10631899999998,0.321258999999998
5.21179699999993,5.2400990000001,5.11058700000012,0.322730000000035
5.18780700000025,5.04848099999981,5.03049799999962,0.322628000000009
5.17271600000004,5.34573099999989,5.06522700000005,0.314576999999986
5.24312000000009,5.24924899999996,5.02484099999992,0.326355999999976
5.21035799999981,5.2850470000003,5.06294400000024,0.32616900000005
5.19986299999982,5.28028099999983,5.08783499999981,0.328796999999952
5.17553500000031,5.41732600000023,5.07120400000031,0.325856000000044
5.20555100000001,5.24992799999973,5.15843099999984,0.326932999999997
5.24615499999982,5.43926099999999,5.1345580000002,0.319164999999998
5.18296199999986,5.21626100000003,5.05468799999971,0.325328999999954
5.210869,5.43107400000008,5.08087500000011,0.319266000000027
5.28322200000002,5.23780600000009,5.13098499999978,0.327751999999975
5.15047700000014,5.40888300000006,5.13869700000032,0.341002000000003
5.26146699999981,5.31627899999967,5.11406499999975,0.33020700000003
5.08888100000013,5.57228400000031,5.16582400000016,0.321765999999968
5.25538200000028,5.52101499999981,5.16845299999977,0.319029
5.02449499999966,5.48070800000005,5.11709200000041,0.329521999999997
5.09180900000001,5.32778499999995,5.1213029999999,0.31486000000001
4.99224499999991,5.53361700000005,5.13580999999976,0.32302900000002
4.98230400000011,5.53603100000009,5.12383100000034,0.323379999999986
5.00848500000029,5.47401799999989,5.09720499999958,0.31936300000001
5.07205799999974,5.47657299999992,5.19779400000016,0.326670999999976
5.04054499999984,5.52645400000029,5.12370499999997,0.33186900000004
4.99817500000017,5.42598799999996,5.05874300000005,0.320722999999987
4.99327799999992,5.23981499999945,5.01818800000001,0.32199700000001
4.99520900000016,5.27371100000073,5.14435700000013,0.320498999999984
5.03744800000004,5.13771300000008,5.16361400000005,0.326195999999982
4.99864600000001,5.15334599999915,5.12561499999993,0.321120000000008
5.08203300000014,5.10987100000057,5.10115499999984,0.315559000000007
5.01427599999988,5.13926900000024,5.16370000000006,0.319215999999983
5.05963999999994,5.12576899999931,5.02553399999988,0.320001000000047
5.01283400000011,5.05872700000054,5.04650300000003,0.32617399999998
5.09945999999991,5.14953499999956,5.08203400000002,0.312983999999972
5.14104499999985,5.10674900000049,5.04868699999997,0.314624000000038
5.19363500000009,5.13887799999975,5.10253000000012,0.317970000000003
5.1978909999998,5.20628800000031,4.9781939999998,0.334965000000011
5.25514300000032,5.20929199999955,5.13712000000032,0.32043699999997
5.21248999999989,5.16418299999987,5.04796600000009,0.332224999999994
5.18522500000017,5.14571500000056,5.14554399999997,0.328609000000029
5.19152200000008,5.14126699999997,5.10378599999967,0.337255999999968
5.21877799999947,5.23301699999956,5.11420799999996,0.331632000000013
5.22838899999988,5.40423800000008,5.01760700000023,0.33846699999998
5.24271100000078,5.51421000000028,5.07301400000006,0.316565000000026
5.20350099999996,5.2618309999998,5.05290000000014,0.32242500000001
5.148459,5.42252600000029,5.04802699999982,0.323365999999965
5.22042199999942,5.26099499999964,5.15229999999974,0.319098999999994
5.228298,5.29455299999972,5.09503000000041,0.322211000000038
5.23818699999993,5.08610000000044,5.08096099999966,0.31439899999998
5.16952900000069,5.00177499999972,5.17399400000022,0.319752999999992
5.2360579999995,5.19237900000007,5.08498299999974,0.324668000000031
5.20711099999971,5.15690100000029,5.149629,0.313608999999985
5.20320800000081,5.16715299999942,5.08860900000036,0.312644999999975
5.19841499999984,5.23592800000006,5.18290099999967,0.318923000000041
5.26895299999978,5.20635800000036,5.09764500000028,0.32200499999999
5.24974699999984,5.18213600000036,5.14011899999969,0.31941999999998
5.21902399999999,5.01574600000004,5.0686840000003,0.333307999999988
5.26319000000058,5.26503999999932,5.07803699999977,0.32002
5.30126499999915,5.12110399999983,5.21358200000032,0.327008000000035
5.14841700000034,5.22719300000063,5.13428000000022,0.326598999999987
5.20127400000001,5.06937899999957,5.16401699999915,0.326206000000013
5.12217799999962,5.12448300000051,5.09463600000072,0.31973499999998
5.21823900000072,5.02256200000011,5.07643199999984,0.315567999999985
5.10727499999939,5.06881899999917,5.16967599999953,0.319640000000049
5.17155700000058,5.13056700000016,5.1020010000002,0.314194999999984
5.01894799999991,5.07497100000001,5.10345700000016,0.327047999999991
4.98600399999941,5.18931200000043,5.03044500000033,0.328985999999986
5.02957500000048,5.11581500000011,5.1179259999999,0.325908000000027
5.11342299999978,5.24281799999972,4.97670199999993,0.315729999999974
4.9814750000005,5.12257299999965,5.03555599999981,0.319114000000013
4.99380299999939,5.26313600000049,5.10726700000032,0.326093000000014
5.01169000000027,5.13498699999946,5.07324199999948,0.318736000000001
5.05479899999955,5.18895500000053,5.06536300000062,0.312384000000009
4.9845920000007,5.3899709999996,5.06987599999957,0.323006999999961
5.04166999999961,5.53526200000033,5.10908399999971,0.325379999999996
5.00251800000024,5.11830699999973,4.99958800000059,0.320123000000024
5.06690900000012,5.33569100000022,5.05081900000005,0.317281999999977
4.96708899999976,5.37485199999992,5.06161399999928,0.336328000000037
4.96237500000007,5.43141800000012,5.11906500000077,0.330128999999999
5.0320270000002,5.49582800000007,5.00302499999998,0.338353999999981
5.08741499999996,5.42943999999989,5.18678799999998,0.326269000000025
5.0766450000001,5.33669800000007,5.17712299999948,0.321303
5.23580099999981,5.42325700000038,5.12938000000031,0.323875999999984
5.10863100000006,5.4362629999996,5.1209600000002,0.319912999999985
5.22095399999944,5.25342900000032,5.13162399999965,0.31583999999998
5.10469499999999,5.38186099999984,5.06404699999985,0.347660000000019
5.21644800000013,5.26997399999982,5.13509700000031,0.322391999999979
5.10346400000071,5.09964800000034,5.06037699999979,0.336284000000035
5.12793299999976,5.13980999999967,5.117346,0.324213999999984
5.12410999999975,5.12240899999961,5.0630170000004,0.320524000000034
5.00589000000036,5.21046100000058,5.0571289999998,0.327152999999953
5.06391399999939,5.17148600000019,5.17931799999951,0.322209000000043
5.01002400000016,5.12585799999943,5.20083599999998,0.324257999999986
4.94767500000034,5.1782060000005,5.11854100000073,0.322957999999971
5.02684700000009,5.18233599999985,5.12938099999974,0.320750000000032
5.16292299999986,5.13268700000026,5.20950300000004,0.31533300000001
5.02516500000002,5.09455199999957,5.10669700000017,0.319735999999978
5.01175799999965,5.08610599999975,5.17825699999958,0.321248000000026
5.0847990000002,5.14762500000052,5.06044600000041,0.318263000000002
5.04499899999973,5.24157999999989,5.20110999999997,0.321380999999974
5.0327299999999,5.03877300000022,5.07720699999936,0.319326999999987
5.03572500000064,5.18703899999946,5.1718690000007,0.32421800000003
4.98705699999937,5.14340799999991,5.18392799999947,0.316399999999987
4.97188499999993,5.32848700000068,5.17716699999983,0.321311999999978
4.99564400000054,5.21792800000003,5.18442500000037,0.319720000000018
5.03299100000004,5.22863199999938,5.17785600000025,0.329665999999975
5.06365399999959,5.22567600000002,5.18982599999981,0.326053999999999
4.99613600000066,5.23616300000049,5.13163499999973,0.327179999999998
5.04086599999937,5.18122499999936,5.12889600000017,0.322786000000008
5.03973000000042,5.37165400000049,5.13953500000025,0.334797000000037
5.08031599999958,5.26404399999956,5.12950799999999,0.319384999999954
5.14280300000064,5.39196600000014,5.08110099999976,0.320362000000046
5.06456799999978,5.32501800000045,5.13835800000015,0.329498000000001
5.14594799999941,5.447228,5.16915700000027,0.32188199999996
5.20551200000045,5.3705089999994,5.12976699999945,0.319107000000031
5.02829500000007,5.46850600000016,5.0682710000001,0.338685999999996
5.20771400000012,5.24341300000015,5.17513400000007,0.330396000000007
5.17022699999961,5.32717599999978,5.19957499999964,0.325963000000002
5.14559699999973,5.44686799999999,5.12332900000001,0.314386000000013
5.16064800000004,5.37225500000022,5.07197400000041,0.318284999999946
5.21250500000042,5.11030399999981,5.06367500000033,0.319469000000026
5.12788,5.43281999999999,5.01388499999939,0.317534000000023
5.03856600000017,5.22463500000049,5.02483699999993,0.322570999999982
5.04606999999942,5.20760699999937,5.05543699999998,0.32741900000002
5.1155090000002,5.36780499999986,5.14024400000017,0.321347000000003
5.02791500000058,5.25324799999999,5.03031999999985,0.324469999999963
5.046515,5.13233200000013,5.02878800000053,0.323279000000014
5.07389899999998,5.13768100000016,5.06644199999937,0.325400999999999
5.04856099999961,5.16750500000035,5.10933900000055,0.331364000000008
4.98807399999987,5.40745799999968,5.0829649999996,0.330973999999969
4.9918260000004,5.3868650000004,5.09453300000041,0.32321300000001
4.97818699999971,5.39146199999959,5.13404999999966,0.319514000000026
5.00293099999999,5.35515000000032,5.11053600000014,0.317591999999991
5.03809900000033,5.41345199999978,5.08799799999997,0.323172999999997
5.09867200000008,5.32905500000015,5.10113999999976,0.324006999999995
4.99176299999999,5.17714299999989,5.17766699999993,0.321189000000004
4.97497199999998,4.92596299999968,5.09992700000021,0.312390999999991
5.04308299999957,5.42453300000034,5.16683499999999,0.316029000000015
5.08968199999981,4.99114000000009,5.15357899999981,0.324000000000012
5.03315199999997,5.34298899999976,5.09647800000039,0.331910999999991
4.99230700000044,5.40515200000027,5.09163100000023,0.320490000000007
4.95011499999964,5.45040100000006,5.01947500000006,0.318447999999989
5.05014800000026,5.60619599999973,5.03508699999929,0.321613000000013
5.07856199999969,5.51177100000041,4.95742700000028,0.343948999999952
5.05982700000004,5.39293199999975,5.07827100000031,0.327998000000036
5.06016499999987,5.41489199999978,5.04747099999986,0.320447000000001
5.16416600000048,5.37164200000007,5.15092199999981,0.317241999999965
5.190834,5.29810499999985,5.04348399999981,0.318552000000011
5.17686499999945,5.4951630000005,5.02788800000053,0.316012000000001
5.20068900000024,5.4864950000001,5.11451500000021,0.321630000000027
5.20147600000018,5.68490999999995,5.15896299999986,0.328569999999957
5.23996100000022,5.35614799999985,5.01230200000009,0.318239000000005
5.15540999999939,4.98289899999963,5.05531399999927,0.321388000000013
5.23362400000042,5.13241500000004,4.9870920000003,0.318487000000005
5.26312400000006,5.17456700000002,5.03925600000002,0.322165999999982
5.22717600000033,5.17995100000007,5.08229800000026,0.333009000000004
5.23499799999991,5.39767000000029,5.03154799999993,0.321298000000013
5.20283599999948,5.16085599999951,5.08765299999959,0.319791000000009
5.22216500000013,4.89852500000052,5.18812700000035,0.323928000000024
5.23887399999967,5.09961199999998,5.07101899999998,0.316048999999964
5.13477200000034,5.23874799999976,5.18578900000011,0.32079600000003
5.10844199999974,5.11694400000033,5.13213799999994,0.317183999999997
4.98431800000071,4.89128899999923,5.14677500000016,0.315928999999983
5.04564599999958,5.3692030000002,5.14902900000016,0.321839000000011
5.01160400000026,4.96002099999987,5.13530099999934,0.320246999999995
5.0626459999994,5.34851500000059,5.16508599999997,0.319605999999965
5.01867000000038,5.28063199999997,5.09533100000044,0.316445000000044
5.04982399999972,5.44935900000019,5.13577900000018,0.322700999999995
5.00349700000061,5.25988400000006,5.11187199999949,0.319021999999961
4.96194099999957,5.27704699999958,5.15544500000033,0.319418000000042
4.96046500000011,5.02646999999979,5.16175599999951,0.330083999999999
4.98922700000003,5.00719900000058,5.11065700000017,0.328112999999973
5.03290000000015,5.04811299999983,5.15372300000035,0.321388000000013
4.99942300000021,5.0750339999995,5.15537599999971,0.321116000000018
4.97945899999922,5.03914900000018,5.14973399999963,0.319432000000006
5.05831500000022,5.10761000000002,5.18602400000054,0.323299999999961
5.02248200000031,5.04291600000033,5.15593799999988,0.321335000000033
5.0382810000001,5.26200699999936,5.1083609999996,0.318246999999985
5.20872099999997,5.39044400000057,5.17985399999998,0.332512000000008
5.08536599999934,5.13945100000001,5.12881900000048,0.338579999999979
5.24925100000019,5.10827199999949,5.12176600000021,0.332660000000033
5.16392799999994,5.0640540000004,5.15602499999932,0.343260999999984
5.1581670000005,5.1809889999995,5.17565100000047,0.322296999999992
5.23492999999962,5.0914700000003,5.19523099999969,0.327035000000024
5.10522399999991,5.09106200000042,5.17668099999992,0.32377699999995
5.181783,5.17827899999975,5.13691600000038,0.332324000000028
5.20848000000024,5.17664599999989,5.12133699999958,0.319392999999991
5.30998900000031,5.11050400000022,5.10134000000016,0.318752000000018
5.21286499999951,5.15918899999997,5.18483300000025,0.319568000000004
5.23330400000032,5.11517699999968,5.15062500000022,0.317825999999968
5.25552700000026,5.09909200000038,5.09526499999993,0.326121999999998
5.23570399999971,5.11249599999974,5.16161599999941,0.322802000000024
5.07544299999972,5.10002700000041,5.09622500000023,0.318234000000018
5.21106500000042,5.09353499999997,5.18469499999992,0.322114999999997
5.194074,5.09508000000005,5.1372850000007,0.318413999999962
5.21568399999978,5.0555489999997,5.15159999999923,0.325290999999993
5.25798500000019,5.13664100000005,5.12021400000049,0.318150000000003
5.28953699999965,5.40844000000016,5.16076299999986,0.329818000000046
5.31868600000053,5.00975599999947,5.08013899999969,0.330510000000004
5.37861899999916,5.16066600000067,5.06650200000058,0.326212999999996
5.33765100000073,5.38526999999976,5.09366799999952,0.322028999999986
5.05554799999936,5.23960199999965,5.05185200000051,0.322258999999974
5.06977200000074,5.27833499999997,5.06725399999959,0.317890000000034
5.06183399999918,5.15876200000002,5.08835799999997,0.322600999999963
5.03935700000056,5.1149030000006,5.01326900000004,0.324401000000023
5.08623799999987,5.19502999999986,5.05090699999982,0.321719999999971
5.11449900000025,5.27249299999949,5.1726120000003,0.322464000000025
5.09406200000012,5.21683699999994,5.13957800000026,0.322803000000022
5.01857799999925,5.21554600000036,5.09755700000005,0.324644999999975
5.02856599999996,5.30141900000035,5.12271099999998,0.324651000000017
5.05624200000057,5.09266200000002,5.1209089999993,0.323116999999968
5.16070200000013,5.23584299999948,5.07597200000055,0.315158999999994
5.1278769999999,5.1769890000005,5.18995499999983,0.319596000000047
5.04336999999941,5.31115199999931,5.14301299999988,0.33110499999998
5.20478200000071,5.30581500000062,5.19530899999972,0.318677999999977
5.15160899999955,5.29273099999955,5.09705600000052,0.326297000000011
5.13706600000023,5.380134,5.18146999999954,0.324171000000035
5.19405899999947,5.3859910000001,5.08766300000025,0.316484000000003
5.16465200000039,5.47555399999965,5.15925299999981,0.322152999999958
5.28595599999971,5.3569720000005,5.22357800000009,0.32538500000004
5.23328500000025,5.29264599999988,5.22235799999999,0.314466999999979
5.33790800000043,5.48971400000028,5.26160900000013,0.317031999999983
5.22157900000002,5.3394330000001,5.06323499999962,0.320583999999997
5.24455699999999,5.2203329999993,5.01083000000017,0.318361000000039
5.29836199999954,5.20516500000031,5.0679310000005,0.322897999999952
5.26444400000037,5.13709899999958,5.11333299999933,0.319883000000004
5.26491600000008,5.29784500000005,5.05681500000082,0.322893000000022
5.32714899999974,5.2934580000001,5.1038469999994,0.323869000000002
5.29888599999958,5.43912900000032,5.07110800000009,0.322403000000008
5.31807000000026,5.45036100000016,5.06925000000047,0.327124999999967
5.3586379999997,5.65823799999998,5.00644199999988,0.321213
5.32514700000047,5.33562299999994,5.10272199999963,0.320190000000025
5.32770600000003,5.45953699999973,5.01777300000049,0.321589000000017
5.13524499999949,5.56452600000011,5.09896299999946,0.319361999999956
5.07338600000003,5.63592599999993,5.0389380000006,0.319473000000016
5.02882500000032,5.27458099999967,5.08663699999943,0.315580000000011
5.21396300000015,5.35434800000075,5.13312000000042,0.318595000000016
5.071774,5.22571299999981,5.11680999999953,0.314107999999976
5.02392099999997,5.23382799999945,5.12888800000019,0.321756999999991
5.03833000000031,5.41944500000045,5.11795100000018,0.325710000000015
5.16700899999978,5.24687900000026,5.08129099999951,0.327351000000021
5.16488299999946,5.1904399999994,5.07984000000033,0.322379999999953
5.17057999999997,5.17035000000033,5.09934200000043,0.325251000000037
4.9914830000007,5.19817899999998,5.08982999999989,0.324636999999996
5.0594430000001,5.20367900000019,5.08281399999942,0.319445999999971
5.0982699999995,5.23139399999945,5.1628980000005,0.317039000000022
5.13149799999974,5.15728900000067,5.10192999999981,0.323491999999987
5.18712200000027,5.16249100000005,5.10650699999951,0.32380599999999
5.15499900000032,5.20132699999976,5.11624400000073,0.369079999999997
5.0879159999995,5.11160300000029,5.18624099999943,0.407113000000038
5.14586800000052,5.04036199999973,5.14471700000013,0.317421999999965
5.31941499999994,5.10559300000023,5.22693500000059,0.319637999999998
6.05623800000012,5.07704599999943,5.4762639999999,0.319294000000014
5.22817499999928,5.08572600000025,5.19840999999997,0.359054000000015
5.23705100000006,5.17385099999956,5.03669899999932,0.316392000000008
5.23282199999994,5.36401000000023,5.06478700000025,0.319190999999989
5.26216400000067,5.45800599999984,5.06721500000003,0.317159000000004
5.25795699999981,5.58558100000027,5.10261799999989,0.314032999999995
5.10989900000004,5.4726899999996,5.0763420000003,0.319261999999981
5.1375479999997,5.54604000000018,5.09951799999999,0.32232700000003
5.09159400000044,5.45860100000027,5.08123199999955,0.318081000000006
5.08093199999985,5.52924400000029,5.10432200000014,0.33277499999997
5.00802099999964,5.42205599999943,4.99117699999988,0.322120000000041
5.02008800000021,5.3309560000007,5.08888400000069,0.317976999999985
5.04542700000002,5.28307499999937,5.13158799999928,0.330728999999963
5.01773800000046,5.21896699999979,5.19796600000063,0.315489000000014
5.00887999999941,5.26966100000027,5.3455469999999,0.313425999999993
5.0374240000001,5.35521599999993,5.15823799999998,0.315868000000023
5.01044699999966,5.11508500000036,5.1141749999997,0.324685999999986
4.96458500000062,5.20482100000027,5.21492000000035,0.371210000000019
5.00308099999984,5.12919499999953,5.20719800000006,0.323376999999994
4.99204099999952,5.14489000000049,5.35085799999979,0.323514999999986
5.02989400000024,5.10231499999918,5.20350099999996,0.319299000000001
5.00937700000031,5.10023900000033,5.19038400000045,0.323103000000003
5.04905899999994,5.10094699999991,5.07488999999987,0.328670999999986
5.08041200000025,5.24581600000056,5.22425799999928,0.325914000000012
5.09810799999923,5.17574699999932,5.19655899999998,0.328890999999999
5.22918300000038,5.22399099999984,5.19615599999997,0.32696900000002
5.1714950000005,5.24411300000065,5.20446700000048,0.318026999999972
5.2353349999994,5.20417399999951,5.06103600000006,0.32347500000003
5.19228100000055,5.13135899999997,4.95608699999957,0.335098000000016
5.17996299999959,5.36617699999988,5.04755700000078,0.320150999999953
5.20280699999967,5.29696800000056,5.02555699999994,0.317998000000046
5.12814200000048,5.19105599999966,5.03143099999943,0.319299999999998
5.12570200000027,5.27706600000056,5.07707100000061,0.332519999999931
5.07071099999939,5.19350299999951,5.09200599999986,0.325337999999988
5.0759850000004,5.34999500000049,4.97407299999941,0.332341000000042
5.17291699999987,5.34045399999923,5.07302700000037,0.327187999999978
5.21780099999978,5.42980500000067,5.08532800000012,0.327763000000004
5.27206999999999,5.47307300000011,5.1073609999994,0.329953000000046
5.20992999999999,5.3759629999995,4.99144800000067,0.328694000000041
5.18250799999987,5.52853099999993,5.06272399999943,0.315161999999987
5.20780400000058,5.48528900000019,5.05275900000015,0.319790000000012
5.25392499999998,5.35793999999987,5.10235400000056,0.316217999999935
5.21055799999976,5.37671800000044,5.08719699999983,0.334564999999998
5.19516600000043,5.46191599999929,5.02355999999963,0.325730000000021
5.16533999999956,5.48336199999994,5.02947399999994,0.314373000000046
5.18313899999976,5.48359400000027,5.103161,0.314149999999927
5.20829300000059,5.42411400000037,5.11115700000028,0.320766000000049
5.20452699999987,5.57986100000016,5.01323099999991,0.311628999999925
5.24449300000015,5.6770749999996,5.04532699999982,0.317623000000026
5.2145389999996,5.24940100000003,5.12969000000066,0.322238999999968
5.12870099999964,5.42131900000004,5.10060899999917,0.312172000000032
5.29535600000054,5.4642759999997,5.05785600000036,0.32367899999997
5.16270799999984,5.41821299999992,5.14853099999982,0.323846000000003
5.15954200000033,5.37646000000041,5.06400900000062,0.326605000000086
5.10334899999998,5.39430900000025,5.12236199999916,0.322251999999935
5.00897099999929,5.38781199999994,5.15378400000009,0.323537999999985
4.99206200000026,5.34585999999945,5.16171500000019,0.32287400000007
5.14116400000057,5.40931900000032,5.14364399999977,0.326575999999932
5.02409499999976,5.42286700000022,5.13465799999994,0.316058999999996
4.98988499999996,5.41633899999943,5.18326200000047,0.324985000000083
5.03087599999981,5.35008900000048,5.09928800000034,0.356622000000016
5.00711899999988,5.38809599999968,5.11218999999983,0.337684999999965
5.04374700000062,5.3779599999998,5.12016499999936,0.320645000000013
5.01809400000002,5.64091700000063,5.08188900000005,0.320504999999912
5.11595599999964,5.38449200000014,4.98899300000085,0.320211000000086
5.03128099999958,5.30140200000005,4.98261299999922,0.339520999999991
5.02954600000066,5.57093199999963,4.97965500000009,0.32080899999994
4.95855699999993,5.32121300000017,5.06127100000049,0.329890000000091
5.02394399999957,5.37557500000003,4.95873699999993,0.335559999999987
5.14663999999993,5.52242299999943,4.97256899999957,0.32686799999999
5.25323399999979,5.63902400000006,5.0531060000003,0.324094999999943
5.19796000000042,5.56269800000064,5.04110000000037,0.330037000000061
5.24855099999968,5.68370799999957,5.0658599999997,0.324521000000004
5.20727200000056,5.5002199999999,5.07562899999994,0.315015000000017
5.20960899999955,5.38599799999974,4.99730900000031,0.315928999999983
5.1867229999998,5.32345500000065,5.02175799999986,0.317946000000006
5.25015800000074,5.48017499999969,5.08680800000002,0.314758999999981
5.17122299999937,5.40451699999994,5.02271500000006,0.318848000000003
5.27857600000061,5.35035500000049,5.09631600000012,0.328055999999947
5.29919900000004,5.27049599999918,5.01920899999914,0.314728000000059
5.2604339999998,5.58696700000019,5.07642400000077,0.315842999999973
5.25088099999994,5.54327499999999,5.0820249999997,0.320213999999964
5.25098400000024,5.32490400000006,5.22789300000022,0.321416999999997
5.23268999999982,5.22164100000009,5.05810500000007,0.316554999999994
5.16459699999996,5.20536799999991,5.1152349999993,0.315026999999986
5.20324600000004,5.18035800000052,5.12826200000018,0.322281000000089
5.21405899999991,5.28362199999992,5.10661700000037,0.319272999999953
5.23562399999992,5.36134200000015,5.1471819999997,0.322371999999973
5.20001400000001,5.30112499999996,5.12406499999997,0.325984000000062
5.24669199999971,5.2586309999997,5.19916999999987,0.323839000000021
5.195694,5.33864100000028,5.14599400000043,0.323474999999917
5.2910780000002,5.30408799999987,5.16834000000017,0.331563000000074
5.20564600000034,5.41650799999934,5.13125200000013,0.336517999999955
5.19915200000014,5.29883400000017,5.1295199999995,0.358377000000019
5.10970799999996,5.60988100000031,5.11643900000036,0.316817000000015
5.2234840000001,5.58835199999976,5.16481699999986,0.320353999999952
5.14954299999954,5.72351299999991,5.10732499999995,0.324667999999974
5.2215640000004,5.49646800000028,5.01248299999952,0.316524000000072
5.07359599999927,5.68667499999992,5.02377400000023,0.317365999999993
5.11992499999997,5.47921399999996,5.055206,0.316255999999953
4.98911900000076,5.68092500000057,4.97691000000032,0.319318000000067
4.97290100000009,5.39037599999938,5.01870999999937,0.314273999999955
4.99483299999974,5.67230300000028,5.05743200000052,0.317988000000014
5.09581499999967,5.34457800000018,5.05274499999996,0.324870000000033
4.99897899999996,5.73721500000011,5.09243700000025,0.311511999999993
4.98850800000037,5.53631099999984,5.01662899999974,0.316871999999989
5.00007000000005,5.56831899999997,5.05249300000014,0.319358999999963
5.05489500000022,5.42599900000005,5.0440179999996,0.314667999999983
4.96413499999926,5.21302399999968,5.01369599999998,0.331139000000007
4.98274600000059,5.16308099999969,5.01177499999994,0.33696800000007
5.09437999999955,5.22513200000049,5.08668699999998,0.331707999999935
4.99242200000026,5.29421300000013,5.09183300000041,0.325711000000069
4.97403899999972,5.17191300000013,5.09680000000026,0.320478999999978
5.05885399999988,5.27043499999945,5.02294999999958,0.327592999999979
5.04213900000013,5.02855900000031,5.06556100000034,0.327029000000039
5.09122900000057,5.18389200000001,5.14708599999994,0.315457999999921
5.06504199999927,5.21893600000021,5.09868499999993,0.31657000000007
5.19541600000048,5.34127199999966,5.07234999999946,0.321761999999921
5.19826999999987,5.25256799999988,5.17855800000052,0.322995999999989
5.17687899999964,5.22692499999994,5.03945999999996,0.329015000000027
5.15469400000075,5.24282800000037,5.09075099999973,0.323338000000035
5.21580099999937,5.31873999999971,5.10343900000044,0.323056999999949
5.29155600000013,5.2202070000003,5.16463899999962,0.32641799999999
5.23013600000013,5.14529399999992,5.15462699999989,0.321300000000065
5.23284899999999,5.36459300000024,5.145262,0.328840000000014
5.16569299999992,5.22696599999927,5.13276500000029,0.325550000000021
5.19631800000025,5.23469100000057,5.18547399999989,0.322968999999944
5.20815399999992,5.34256399999958,5.07470499999999,0.318434000000025
5.26093399999991,4.9194720000005,5.10957099999996,0.323195999999939
5.20128199999999,5.29088799999954,5.1234400000003,0.32316800000001
5.216813,5.20316600000024,5.09112800000003,0.322110000000066
5.25649799999974,5.18873199999962,5.12284099999943,0.317907999999989
5.28335000000061,5.21991700000035,5.11840900000061,0.32053499999995
5.26503899999989,5.19746699999996,5.20546899999954,0.311406000000034
5.25549199999932,5.24001599999974,5.08642599999985,0.313444000000004
5.30550900000071,5.17394599999989,5.13696800000071,0.321887999999944
5.22522899999967,5.26594400000067,5.1917199999998,0.329297999999994
5.21011499999986,5.25183899999956,5.16142899999977,0.325631000000044
5.30488100000002,5.28711399999975,5.11448100000052,0.318769999999972
5.29481300000043,5.31886100000065,5.15890099999979,0.321239999999989
5.17555099999936,5.40039399999932,5.14165700000012,0.317328000000089
5.26849399999992,5.35918000000038,5.07714399999986,0.314863999999943
5.1591040000003,5.19142499999998,5.12457600000016,0.318255000000022
5.24901800000043,5.11300699999993,5.08192999999937,0.334648000000016
5.13097299999936,5.07601100000011,5.04311400000006,0.322542999999996
5.14822000000004,5.24736899999971,5.04566500000055,0.318542999999977
4.99671699999999,4.96803600000021,5.08028399999966,0.317702000000054
5.05381100000068,5.24222400000053,5.09039500000017,0.320309999999949
5.07761499999924,4.9550279999994,5.10306299999957,0.319859999999949
5.0993440000002,5.23737299999993,4.97581300000002,0.3162880000001
5.00426900000002,5.28351900000052,4.9852920000003,0.327072999999928
5.01557000000048,5.17877700000008,5.01336999999967,0.325946000000044
4.98726499999975,5.22013999999945,4.95966700000008,0.326061999999979
5.00111399999969,5.30093399999987,4.98357899999974,0.33066800000006
5.02303200000006,4.93081400000028,5.00558900000033,0.332755999999904
5.03174099999978,5.10080999999991,5.01623699999982,0.34016500000007
5.08399100000042,5.15126200000032,4.98499500000071,0.324344999999994
5.02022000000034,5.19655299999977,4.97306099999969,0.316250999999966
5.0302529999999,5.26865799999996,5.02089400000023,0.327258000000029
5.00409299999956,5.25912400000016,5.03177899999991,0.321408000000019
5.07469300000048,5.27282199999991,4.98623899999984,0.322026999999935
5.17549299999973,5.19699899999978,5.13169999999991,0.317488000000026
5.18185900000026,5.29807299999993,5.06216899999981,0.323844000000008
5.18613000000005,5.25771299999997,5.07833800000026,0.330863000000022
5.18554499999937,5.21839900000032,4.97592999999961,0.317266000000018
5.15900099999999,5.39305899999999,5.08383099999992,0.316243999999983
5.21888000000035,5.40222799999992,5.03703400000086,0.319522000000006
5.26185700000042,5.19891400000051,5.08117999999922,0.314622999999983
5.18429799999922,5.11879499999941,4.99015800000052,0.314775999999938
5.26209400000062,5.26486300000033,4.99306900000011,0.320186000000035
5.29542299999957,5.28073099999983,5.02176400000008,0.324033999999983
5.16667299999972,5.32091899999978,5.12887599999976,0.328661000000011
5.2377490000008,5.39347799999996,5.0508490000002,0.323676999999975
5.2311609999997,5.30888099999993,5.04248699999971,0.325094000000036
5.2322979999999,5.15641000000051,5.1024639999996,0.33465799999999
5.19297999999981,5.57960800000001,5.03669900000023,0.34096999999997
5.1944739999999,5.44399900000008,5.0512090000002,0.327521000000047
5.21853499999997,5.46779699999934,5.09443600000031,0.327657000000045
5.1530700000003,5.52122900000086,5.12169999999969,0.325941999999941
5.1962569999996,5.42055999999957,5.13328199999978,0.321534000000042
5.32421800000066,5.09224300000005,5.09204399999999,0.32234799999992
5.26501300000018,5.24637400000029,5.0727450000004,0.321139000000016
5.26000299999941,5.29243799999949,5.03692299999966,0.319903000000068
5.32045999999991,5.1855230000001,5.07202700000016,0.31933099999992
5.28511900000012,5.24086199999965,5.06589799999983,0.313113000000044
5.24709299999995,5.13879700000052,5.11191099999996,0.325489999999945
5.20887200000016,5.13021800000024,5.16215900000043,0.325877000000105
5.26606199999969,5.55642699999953,5.09471599999961,0.330094999999915
5.13376300000073,5.05828600000041,5.06296100000054,0.323454000000083
5.32414900000003,5.4739239999999,5.11027899999954,0.327564999999936
5.12362899999971,5.15845999999965,5.08395300000029,0.314647000000036
5.14219400000002,5.37865099999999,5.14440500000001,0.316343999999958
4.9757810000001,5.083482,5.09150399999999,0.320731000000023
5.02404599999954,5.14546299999984,5.21872399999938,0.338787000000025
5.00059500000043,5.10218600000007,5.11477300000024,0.32655699999998
5.06881799999974,5.44873700000062,5.2089390000001,0.321067999999968
5.03821900000003,5.12048899999991,5.10455900000034,0.32468300000005
5.06526099999974,5.45897100000002,5.11035999999967,0.322711000000027
5.03251300000011,5.14103999999952,5.09879100000035,0.324470999999903
5.0265530000006,5.44658100000015,5.17409299999963,0.32779800000003
5.06439299999965,5.09078700000009,5.17349300000024,0.333151000000043
5.02524799999992,5.56257800000003,5.15977099999964,0.330575999999951
5.15498800000023,5.29260900000008,5.1569870000003,0.333888000000002
4.98587399999997,5.2256499999994,4.98455099999956,0.324257999999986
5.03352499999983,5.36121100000037,4.99762600000031,0.326644999999985
4.99346700000024,5.24915599999986,5.02644099999998,0.321485000000052
5.08853399999953,5.27040500000021,5.09784800000034,0.334925999999996
5.16732400000001,5.24872500000038,5.06264699999974,0.323951999999963
5.17813999999998,5.14678499999991,5.03161199999977,0.320908000000031
5.14668700000038,5.2475429999995,4.99814500000048,0.32377299999996
5.15589,5.28155599999991,5.00269599999956,0.321828000000096
5.21304799999962,5.1681750000007,5.02835500000037,0.319366999999943
5.23251400000026,5.17344699999921,4.9858749999994,0.321192999999994
5.15324200000032,5.1091890000007,5.04730999999992,0.318136999999979
5.21025699999973,5.28500099999928,5.12611900000047,0.32152300000007
5.24953699999969,5.02607500000067,5.13890699999956,0.313190999999961
5.19051200000013,5.15312699999959,5.07538600000044,0.322956999999974
5.20561700000053,5.21425799999997,5.15174699999989,0.317247000000066
5.20303799999965,5.16970399999991,5.09282299999995,0.322194999999965
5.19758999999976,5.19357300000047,5.13414100000045,0.310188000000039
5.17331400000057,5.11775799999941,5.11395399999947,0.315260999999964
5.21365199999946,5.33579200000077,5.1337250000006,0.316507000000001
5.20443200000045,5.40441999999985,5.1808659999997,0.308067000000051
5.17178400000012,5.47574199999963,5.15261999999984,0.319381999999905
5.16517799999929,5.26135700000032,5.13615600000048,0.315007000000037
5.2094130000005,5.26452400000016,5.21844499999952,0.328694000000041
5.21060500000021,5.34523199999967,5.11573099999987,0.32636500000001
5.19010499999968,5.32047899999998,4.97965999999997,0.326488999999924
5.23272600000018,5.45331600000009,4.96809200000007,0.31963200000007
5.20907899999929,5.38445599999977,4.99295500000062,0.320904999999925
5.19094300000052,5.3592349999999,5.02606599999945,0.322961000000078
5.25010500000008,5.44031600000017,4.96959799999968,0.320875000000001
5.1628469999996,5.27117199999975,5.12366400000064,0.320237999999904
5.15617699999984,5.33122800000001,4.98584599999958,0.337860000000092
5.18303100000048,5.3170570000002,5.02554000000055,0.320046999999931
5.2074819999998,5.52740199999971,5.01018999999997,0.317192999999975
5.10079899999982,5.35817399999996,5.01760299999933,0.313059000000067
5.15766799999983,5.4375,5.03992000000017,0.321365000000014
5.04265100000066,5.25855600000068,5.04204800000025,0.324244000000022
5.00540799999999,5.28511900000012,5.1378880000002,0.32874599999991
5.01602199999979,5.16712199999984,5.04810899999939,0.322790000000055
5.11735800000042,5.09766899999977,5.07988600000044,0.312363000000005
5.04079299999921,5.01467000000048,5.06846200000018,0.319245000000024
5.01155100000051,5.10533099999975,5.11612999999943,0.321010000000001
5.00738300000012,5.2250469999999,5.02520200000072,0.32210299999997
5.02455199999986,5.2732390000001,5.10266799999954,0.317863999999986
5.04564899999968,5.17808499999956,5.03896900000018,0.321606999999972
5.06210800000008,5.27981900000032,5.10782000000017,0.321305000000052
5.15436700000009,5.2768189999997,5.04246599999988,0.32059199999992
5.11649800000032,5.34180699999979,5.14862300000004,0.331278000000111
5.00761299999976,5.14658800000052,5.02500799999962,0.323154999999929
5.19992600000023,5.18780799999968,5.07595500000025,0.32354399999997
5.24541299999964,5.27599999999984,5.10274800000025,0.322177000000011
5.26758799999971,5.32009900000048,5.16224799999964,0.333712999999989
5.19157600000017,5.39800999999989,5.19549000000006,0.317615000000046
5.24401300000045,5.45200399999976,5.14195099999961,0.318225999999981
5.23141799999939,5.29423800000041,5.17126300000018,0.31611399999997
5.26166600000033,5.24072999999953,5.1262940000006,0.316174000000046
5.17814799999996,5.23986200000036,5.15496699999949,0.314922000000024
5.25368100000014,5.29280800000015,5.16614600000048,0.327279999999973
5.27172499999961,5.39217099999951,5.11774299999979,0.312759000000028
5.20670599999994,5.34056800000053,5.15707800000018,0.318260000000009
5.25918400000046,5.33414099999936,5.11620700000003,0.319656000000009
5.29419700000017,5.41465400000016,5.14038899999923,0.327854000000002
5.19825799999944,5.34306600000036,5.15568299999995,0.321864000000005
5.25255100000049,5.3033319999995,5.13806700000077,0.330287999999996
5.24449199999981,5.48717900000065,5.16110200000003,0.321083999999928
5.20954799999981,5.3319819999997,5.01981299999989,0.319508000000042
5.24002500000006,5.43398799999977,5.04752800000006,0.32056799999998
5.22703900000033,5.36138400000073,5.05870400000003,0.321554999999989
5.2627480000001,5.47104299999955,5.09138600000006,0.316237000000001
5.22270500000013,5.5075139999999,5.05565200000001,0.323933000000011
5.33210099999997,5.21726899999976,5.08265799999936,0.327521000000047
5.28463099999954,5.18247700000029,5.05706800000007,0.321449999999913
5.22740700000031,5.18818900000042,5.03141899999991,0.325637000000029
5.30617900000016,5.63051999999971,5.10342200000014,0.334339999999997
5.27724799999942,5.4217749999998,5.12829599999986,0.324461000000042
5.23227599999973,5.52348299999994,5.08083700000043,0.321180000000027
5.20619200000056,5.02984000000015,5.08962199999951,0.323041999999987
5.23442599999998,5.06976000000031,5.05959700000039,0.320613999999978
5.1081320000003,5.10750899999948,5.15145500000017,0.316588000000024
5.25855799999954,5.06671600000027,5.11861599999975,0.314126999999985
5.24674400000004,5.28029200000037,5.08857400000034,0.321600999999987
5.08745100000033,5.30418299999928,5.08494699999937,0.317457999999988
4.96707499999957,5.52572300000065,5.15156400000069,0.324342000000001
5.07658900000024,5.22901199999978,5.14483899999959,0.328471000000036
5.05135700000028,5.1730120000002,5.16112200000043,0.319723999999951
5.1102979999996,5.09115699999984,5.15298199999961,0.315938999999958
5.01248200000009,5.01219299999957,5.14339399999972,0.316363000000024
5.08328499999971,5.11358500000006,5.17568300000039,0.314564000000018
5.05715400000008,5.00871800000004,5.12314499999957,0.314279000000056
5.04630700000052,5.01900600000045,5.13932800000021,0.327226999999993
5.08109699999932,5.10105999999996,5.02701400000024,0.316278000000011
5.08602299999984,5.11762099999942,5.06609099999969,0.328558999999927
5.25681500000064,5.26642300000003,5.08824499999992,0.334373000000028
5.12059599999975,5.35861400000067,5.07434700000067,0.332469999999944
5.08812399999988,4.99339499999951,5.01582999999937,0.320096000000035
5.17520400000012,4.89362100000017,5.05142799999976,0.321440000000052
5.19167900000048,4.90613399999984,5.03816800000004,0.321287999999981
5.22449399999914,4.94696600000043,5.04723900000045,0.313573000000019
5.26522100000057,4.93630099999973,5.04052500000034,0.323775999999953
5.2352719999999,4.94554700000026,5.12513999999919,0.32664699999998
5.20753400000012,4.97148099999959,5.09447,0.321773000000007
5.26032399999986,5.00680300000022,5.07661000000007,0.337699000000043
5.21610200000032,5.04835699999967,5.06922600000053,0.323184999999967
5.20248099999935,4.96210599999995,5.03313900000012,0.323162000000025
5.28661300000022,4.98724399999992,5.08289499999955,0.316863000000012
5.27144300000054,4.9373000000005,5.13383500000054,0.321866999999997
5.18880399999944,4.98248499999954,5.0947129999995,0.323500999999965
5.27634699999999,4.90173400000003,5.09931000000051,0.31705599999998
5.20567500000016,5.07071200000064,5.07499999999982,0.318986999999993
5.19022500000028,5.07925499999965,5.10967600000004,0.325540000000046
5.23263299999962,5.08369500000026,5.07362000000012,0.316420999999991
5.23769700000048,4.94269499999973,5.11443999999938,0.325222000000053
5.2419689999997,5.13840100000016,5.11512000000039,0.3225809999999
5.24093699999958,5.22605599999952,5.07151999999951,0.320682000000033
5.24709700000039,5.11528500000077,5.04463400000077,0.325582000000054
5.27257399999962,4.95557299999928,5.08124099999986,0.321781999999985
5.21714100000008,5.14239400000042,5.0895759999994,0.325432999999975
5.17139099999986,5.10147799999959,5.02003200000036,0.329400999999962
5.25330400000075,5.07387500000004,4.97901000000002,0.316495000000032
5.19971999999962,5.12444500000038,4.96224499999971,0.326772000000005
5.24152799999956,5.12911100000019,4.95606899999984,0.320197000000007
5.1958510000004,5.16744199999994,5.00385700000061,0.322353000000021
5.08959800000048,5.13498100000015,5.04863299999943,0.322764000000006
5.18446699999913,5.16698199999973,5.03292099999999,0.316547000000014
5.16219100000035,5.16537100000005,4.98205899999994,0.319565000000011
5.24851099999978,5.1035839999995,4.96197100000063,0.320758999999953
5.07990400000017,5.12043400000039,5.03864199999953,0.322841000000039
5.13770300000033,5.19233600000007,5.10626600000069,0.318892000000005
5.05339499999991,5.08587199999965,5.08876499999951,0.319140999999945
5.07807899999989,4.97136500000033,5.03223700000035,0.320635000000038
5.02434499999981,4.91902800000025,5.07449799999995,0.325680999999918
5.09849399999985,4.94184799999948,5.09981900000002,0.323772000000076
5.09466800000064,4.96261299999969,5.10571299999992,0.334675999999945
5.07189299999936,4.92647000000034,5.06672499999968,0.322933000000035
5.01578900000004,4.93724600000041,5.08098599999994,0.323128999999994
5.02078800000072,4.91301099999964,5.0405380000002,0.324554000000035
4.93800399999964,4.95227200000045,5.07764399999996,0.326930999999945
5.02629999999954,4.92889599999944,5.01412600000003,0.320187000000033
5.02925800000048,4.94643199999973,5.05716699999994,0.327040000000011
5.11727900000005,4.98316599999998,5.09514300000046,0.330340999999976
5.01212299999952,4.98050300000068,5.14308999999957,0.332536000000005
5.14793200000076,4.89742200000001,5.11278599999969,0.342917999999941
5.13466900000003,5.04538299999967,5.14028899999994,0.323235000000068
5.27510499999971,5.11673200000041,5.17168500000025,0.348639999999932
5.25828199999978,5.06153099999938,5.13612400000056,0.351506000000086
5.17615800000021,5.06298500000048,5.21478399999978,0.351349999999911
5.17119300000013,5.07784199999969,5.11358800000016,0.325859000000037
5.19547299999977,5.08892800000012,5.09724099999949,0.354933000000074
5.20614999999998,5.10371599999962,5.11731800000052,0.342444999999998
5.20735599999989,5.12166500000058,5.09500399999979,0.336042999999904
5.22889000000032,5.06719599999997,5.17360800000006,0.340905000000021
5.18395999999939,5.0929299999998,5.1695209999998,0.321266000000037
5.2086160000008,4.96896600000036,5.18167499999981,0.319164999999998
5.17440399999941,5.05877499999951,5.1767690000006,0.319231999999943
5.17383100000006,4.97189600000002,5.06827399999929,0.330088000000046
5.17366599999968,4.9896090000002,4.97855299999992,0.320956000000024
5.22764300000017,4.94838900000013,4.96832200000063,0.317184999999995
5.1745520000004,4.93469099999948,4.97294499999953,0.321471999999972
5.24039600000015,4.93033000000014,5.02010900000005,0.323788000000036
5.22750099999939,4.95540500000061,5.01164200000039,0.330106999999998
5.24137000000064,4.97981099999924,5.14061599999968,0.323142999999959
5.16825299999982,4.90715500000078,5.02785899999981,0.331029000000058
5.23100599999998,4.94027799999913,5.0444980000002,0.324577999999974
5.18976199999997,5.00673000000006,5.1202830000002,0.324111000000016
5.14436099999966,5.00470800000039,5.04050000000007,0.319129999999973
5.20551800000067,4.9337800000003,5.0849019999996,0.319117000000006
5.20627399999921,4.94809699999951,5.12385900000027,0.317690999999968
5.17362099999991,4.93393500000002,5.12442099999953,0.316384999999968
5.03011600000082,4.89903500000037,5.10194000000047,0.316624000000047
5.12480499999947,4.94658499999969,5.11811000000034,0.328891999999996
5.15128499999992,4.91988300000048,5.0609689999992,0.318255000000022
5.12532600000031,4.91812299999947,5.05354700000044,0.322117999999932
5.08840299999974,4.98486700000012,5.08555400000023,0.320152000000007
5.03971199999978,4.92793299999994,5.11945899999955,0.318577000000005
5.03514300000006,4.94576000000052,5.12342700000045,0.371400999999992
4.98782800000026,4.99752799999987,5.1568529999995,0.325584000000049
5.06336699999974,5.06377199999952,5.03918900000008,0.316269000000034
5.0169190000006,5.04207099999985,5.09083699999974,0.326239999999984
5.05826999999954,5.085059,5.03057500000068,0.333654000000024
4.98812300000009,5.12451600000077,5.03982099999939,0.330382999999983
4.97677699999986,5.19450999999935,5.1029010000002,0.324614999999994
5.01461800000016,5.1499560000002,5.0233930000004,0.326594
5.12477399999989,5.13413700000001,5.19603999999981,0.326099999999997
5.09814600000027,5.1839229999996,5.11056399999961,0.318699000000038
5.13119800000004,5.04931300000044,5.07879700000012,0.327578999999901
5.10542799999985,5.16936900000019,5.11584000000039,0.325478000000089
5.1836830000002,5.22047599999951,5.16067099999964,0.321015999999986
5.19027199999982,5.15257500000007,5.14081100000021,0.326375999999982
5.21780500000023,5.11707900000056,5.20701600000029,0.315328000000022
5.27840800000013,5.00790299999971,5.16878699999961,0.319904999999949
5.20599700000002,5.08575599999949,5.15379500000017,0.321735999999987
5.23399599999993,5.11764800000037,5.11283699999967,0.319607000000019
5.28488500000003,5.1591070000004,5.13628900000003,0.325724000000037
5.21192599999995,5.08710799999972,5.15835700000025,0.324123999999983
5.23660500000005,5.09721199999967,5.16921399999956,0.316571999999951
5.30967699999928,5.14007600000059,5.16044300000067,0.327714000000014
5.29456800000025,5.09318299999995,5.08622399999967,0.327501999999981
5.29191499999979,5.18795399999999,5.15730600000006,0.314830000000029
5.26425500000005,5.19036199999937,5.10914400000001,0.312928000000056
5.22734200000014,5.16463000000022,5.15412600000036,0.314121999999998
5.26494600000024,5.05263500000001,5.17299399999956,0.317784999999958
5.19919800000025,4.98322999999982,5.09228400000029,0.32451100000003
5.23776399999952,4.95966200000021,5.09802499999932,0.320482999999967
5.22605500000009,4.94574699999976,5.19593900000018,0.317311000000018
5.24935300000016,4.96457400000054,5.16358099999979,0.327211000000034
5.16685299999972,4.98592399999961,5.12689600000067,0.326399999999921
5.26652300000023,5.06913799999984,5.05639299999984,0.317749000000049
5.22299399999974,5.03234400000019,5.18829099999948,0.334874000000013
5.27800399999978,5.07204400000046,5.09436200000073,0.349488999999949
5.20153300000038,5.10756399999991,5.05843899999945,0.353811000000064
5.17774800000007,5.100821,5.03209800000059,0.326536999999917
5.22475699999995,5.10395999999946,5.02531399999953,0.323401999999987
5.18753000000015,5.00952300000063,5.00607600000058,0.323312000000101
5.16010199999982,4.9903319999994,4.94809799999985,0.317195999999967
5.27120000000014,5.04764299999988,5.01297499999964,0.318618000000015
5.10619299999962,4.9442910000007,4.9993199999999,0.31564800000001
5.27365300000019,5.06218999999965,4.97588499999983,0.316226999999913
5.08200600000055,4.93871599999966,5.01717400000052,0.320725000000039
5.20936999999958,4.9090070000002,4.98571600000014,0.332080000000019
4.99835299999995,4.98244500000055,5.04362599999968,0.327119000000039
5.00653799999964,4.96579399999973,5.01641099999961,0.330736000000002
5.02094800000032,5.01247799999965,4.96359100000063,0.328020999999922
5.0999810000003,4.96466700000019,5.05266599999959,0.312031000000047
4.98136299999987,5.02714500000002,5.00242500000058,0.318444999999997
5.01725199999964,5.07681800000046,5.06802599999992,0.320125999999959
5.05131500000061,5.12998100000004,5.07411599999978,0.327216000000021
5.04376499999944,5.07678599999963,5.10167300000012,0.327466999999956
5.00498599999992,5.18527199999971,5.05277899999965,0.320483000000081
4.97422300000017,5.14737000000059,5.07054799999969,0.335418000000004
5.06394999999975,5.18457899999976,5.0847730000005,0.329120999999986
5.09848899999997,5.13300100000015,5.00798299999951,0.331966999999963
4.96886100000029,5.18979799999943,5.03663100000085,0.335305000000062
5.14744700000028,5.14463700000033,5.04043099999944,0.321865000000003
5.14454899999964,5.17482000000018,5.05589299999974,0.331022999999959
5.12921499999993,5.17441700000018,5.00874400000066,0.324079999999981
5.16787900000054,5.23263999999926,5.06434099999933,0.322647999999958
5.19305299999996,5.1857030000001,5.03880800000024,0.330048000000033
5.15367999999944,5.19956499999989,5.0405609999998,0.331723000000011
5.21004600000015,5.23407399999996,5.06297500000073,0.324860000000058
5.19102699999985,5.28253200000017,5.06182899999931,0.332254999999918
5.2230640000007,5.10771600000044,5.04424600000038,0.329521
5.1780149999995,5.12562100000014,5.07467499999984,0.332088999999996
5.21241100000043,5.17771399999947,5.07803400000012,0.330103000000008
5.26407899999958,5.01755000000048,5.11607100000037,0.334877000000006
5.17503300000044,5.00382199999967,5.13788499999919,0.32955000000004
5.20517399999972,5.00238100000024,5.11325000000033,0.31913899999995
5.19758199999978,5.07081999999991,5.09933799999999,0.319313000000079
5.18841500000053,4.98771299999953,5.07889799999975,0.325999999999908
5.16549799999939,5.10140500000034,5.22452900000008,0.32012700000007
5.26615300000049,5.05209000000013,5.14946200000031,0.34918499999992
5.22214900000017,4.99266699999953,5.11371700000018,0.327383000000054
5.2021679999998,5.02980100000059,5.13166599999931,0.325405000000046
5.23371599999973,5.00658899999962,5.17562800000087,0.325185999999917
5.2782900000002,4.97583500000019,5.14155499999924,0.331886000000054
5.18871599999966,4.98804699999982,5.15146800000002,0.327235999999971
5.31102999999985,4.91323400000056,5.07495500000005,0.326160999999956
5.1968280000001,4.93153299999994,5.22190800000044,0.328075000000013
5.16703899999993,4.92434400000002,5.14416299999993,0.323376000000053
5.19844300000022,4.95503199999985,5.16361400000005,0.329017000000022
5.10392500000034,4.92569399999957,5.1445990000002,0.320487999999955
5.29987699999947,4.91833000000042,5.17086500000005,0.321447000000035
5.06009300000005,4.92757100000017,5.14373399999931,0.335119999999961
5.21137300000009,4.92282199999954,5.17396499999995,0.319620999999984
5.12171000000035,4.9577589999999,5.04995300000064,0.314167999999995
5.07676699999956,4.85500300000058,5.19060199999967,0.32385499999998
4.97271799999999,4.89043099999981,5.20086400000037,0.330968000000098
4.99024100000042,4.92712099999972,5.19099499999993,0.332525999999916
5.02525900000001,4.91048899999987,5.16109499999948,0.318558000000053
5.20219899999938,4.90027999999984,5.20311500000025,0.317869999999971
5.03839900000003,4.91755300000023,5.15464499999962,0.315976999999975
5.12864500000069,5.07515500000045,5.04870800000026,0.32024100000001
5.06741099999999,5.0797279999997,5.05044100000032,0.327660000000037
5.01223599999958,5.06944000000021,4.95430699999997,0.317426999999952
5.09262099999978,5.06958299999951,4.99739299999965,0.330674000000045
5.09542899999997,5.11968500000057,4.96456600000056,0.326459
5.11793000000034,4.99105499999951,4.99111699999958,0.327910999999972
5.17893000000004,5.13225500000044,5.02007800000047,0.320448000000056
5.07206500000029,5.1788319999996,4.97549399999934,0.320433999999977
5.26339599999937,5.159627,5.00404100000014,0.320296999999982
5.27645100000063,5.06716200000028,4.95999399999982,0.327979000000028
5.25217799999973,5.02230899999995,5.0438950000007,0.325230000000033
5.30876799999987,5.00986600000033,5.05944399999953,0.323822999999948
5.2422830000005,5.0265789999994,5.04694999999992,0.318335000000047
5.23062699999991,5.07893000000058,5.00681499999973,0.325002999999924
5.23499099999935,5.06306499999937,5.13160900000003,0.322099999999978
5.20184100000006,5.03501000000051,5.06526400000075,0.324477000000002
5.25633600000037,4.95406800000001,5.1232059999993,0.328170999999998
5.20883499999945,4.93596900000011,5.09364499999992,0.321566000000075
5.24009500000011,4.9046529999996,5.08351700000003,0.333447999999976
5.1805600000007,4.87367799999993,5.05490900000041,0.321953000000008
5.30768199999966,4.91219999999976,5.08640500000001,0.313911999999959
5.1613440000001,4.8963990000002,5.02772199999981,0.321448000000032
5.23690699999952,4.90343600000051,5.10693300000003,0.314664999999991
5.15244900000016,4.93410999999924,5.02035100000012,0.319192000000044
5.26613200000065,4.97634600000038,4.99843099999998,0.318604999999934
5.18837799999983,4.9545879999996,5.05807900000036,0.323667999999998
5.28879700000016,4.95701499999996,5.05225299999984,0.330963999999994
5.27766599999995,4.93682100000024,5.0991699999995,0.328100000000063
5.23562199999924,4.93558399999984,5.08630500000072,0.316467999999986
5.18139400000018,4.96790099999998,5.17310199999974,0.314137999999957
5.25889499999994,4.92398800000046,5.03489999999965,0.320038000000068
5.32329900000059,4.97893899999963,5.06457800000044,0.326513999999975
5.26409400000011,4.96463099999983,5.07388099999935,0.32817399999999
5.28912299999956,5.11416800000006,5.11995500000012,0.31863199999998
5.24340399999983,5.00380600000062,5.01425199999994,0.315319000000045
5.13779400000021,5.16850999999951,5.05251600000065,0.324310999999966
5.28309499999978,5.12243000000035,5.10093999999935,0.330876999999987
5.21506800000043,5.13738999999987,5.05533800000012,0.319144000000051
5.24708999999984,5.11558599999989,5.06739999999991,0.319174999999973
5.05423599999995,4.9978229999997,5.18185100000028,0.322747000000049
5.0921070000004,5.03426600000057,5.11397399999987,0.326505999999995
5.01399899999979,4.97578999999951,5.15905100000055,0.348272999999949
4.98490700000002,5.01043600000048,5.1212689999993,0.330062999999996
5.11374799999976,4.90535600000021,5.06718700000056,0.330412000000024
5.07915799999955,5.02234399999998,5.05959100000018,0.322227999999996
5.08529100000032,4.96716199999992,5.13783199999943,0.334422000000018
5.10159100000055,5.02608400000008,5.22799300000042,0.331499000000008
5.019182,4.93540499999926,5.16973499999949,0.314472000000023
5.03567399999974,5.00405200000023,5.19479599999977,0.322289999999953
4.92659099999946,5.03321500000038,4.99180100000012,0.32358099999999
5.02997500000038,5.12851200000023,5.11074600000029,0.323999999999955
5.15639499999997,5.15367399999923,5.10005699999965,0.348257000000103
5.22512199999983,5.09870000000046,5.05624200000057,0.328292999999917
5.10584900000049,5.13587000000007,5.04377199999999,0.314999000000057
5.26080899999943,5.16006599999946,5.04464999999982,0.327796999999919
5.3108170000005,5.18565800000033,5.12345399999958,0.328834000000029
5.21360399999958,5.13535299999967,4.98246300000028,0.316904000000022
5.21308599999975,5.22131300000001,5.12776699999995,0.34866999999997
5.26322000000073,5.19631800000025,5.02775699999984,0.339315000000056
5.21672200000012,5.19924900000024,5.14028700000017,0.318974000000026
5.32432699999936,5.20721700000013,4.99960199999987,0.315066000000002
5.24875900000006,5.21333899999991,5.015085,0.317014999999969
5.28137700000025,5.20359699999972,4.98786199999995,0.325287000000003
5.26028299999962,5.21806300000026,5.07776100000046,0.319673999999964
5.27602000000024,5.19655199999943,5.06892999999945,0.327329999999961
5.22063400000025,5.25778300000002,5.01370900000074,0.330162000000087
5.23146999999972,5.20999500000016,5.11049899999944,0.322452999999996
5.24423399999978,5.18073000000004,5.08345000000008,0.319203000000016
5.23550400000022,5.02467700000034,5.12939800000004,0.325969999999984
5.18313899999976,5.07439199999953,5.01236400000016,0.323426999999924
5.32641400000011,4.9334600000002,5.12029600000005,0.317647000000079
5.2236810000004,5.0245789999999,5.10101099999974,0.313240999999948
5.2484429999995,4.99958900000001,5.06406400000014,0.320987000000059
5.23244599999998,4.97712000000047,5.10908000000018,0.323342999999909
5.2416230000008,4.9856749999999,5.15078600000015,0.330034000000069
5.18878199999926,4.9802179999997,5.07800599999973,0.321572999999944
5.13305000000037,5.03656300000057,5.122703,0.32037200000002
5.27024600000004,4.87965499999973,5.16821199999958,0.322356000000013
5.22637899999972,4.89872000000014,5.14054300000043,0.325369000000023
5.2233470000001,4.97629899999993,5.14574300000004,0.317902000000004
5.1814889999996,4.96588499999962,5.08196099999986,0.320531999999957
5.17376700000023,4.98509800000011,5.11608400000023,0.314450999999963
5.15184099999988,4.9540020000004,5.11398999999983,0.318531000000007
5.21732599999996,4.9683159999995,5.13646200000039,0.329046000000062
5.1909140000007,4.957222,5.11933299999964,0.322851000000014
5.16174599999977,4.95175699999982,5.15203699999984,0.312814000000003
5.08488500000021,4.94709400000011,5.16984700000012,0.335366000000022
5.03967499999999,4.9362600000004,5.15249800000038,0.323685999999952
5.04083699999956,4.94126700000015,5.12658199999987,0.336219000000028
4.96960399999989,4.96232099999997,5.15091799999936,0.324166999999989
5.06887900000038,4.957484999999,5.14554000000044,0.334036999999967
4.98216299999967,4.9688240000014,5.18421500000022,0.315998000000036
5.03397899999982,4.94951399999991,5.08053699999982,0.313272999999981
4.95829400000002,4.95063599999958,5.00439600000027,0.315541999999937
4.98748300000079,5.03433399999994,5.08989500000007,0.321591000000012
5.00718799999959,5.06597200000033,5.03749899999912,0.322328000000084
5.08389199999965,5.13798800000041,5.04876800000056,0.319028000000003
5.06847600000037,5.09711199999947,5.12113099999988,0.316691999999989
5.10347399999955,4.99316399999952,5.06640499999958,0.319629999999961
5.08708999999999,5.06400600000052,5.01319700000022,0.324261999999976
5.16933600000084,5.05975699999908,5.06220600000051,0.325394000000074
5.25993899999958,4.99314400000003,5.09638799999993,0.329477999999995
5.26633899999979,5.10090099999979,5.12934399999995,0.329126999999971
5.2287180000003,4.99891000000025,5.1730749999997,0.320204999999987
5.32718000000023,5.01321000000098,5.0861130000003,0.330025999999975
5.21174699999938,5.05509899999925,5.09786600000007,0.315615999999977
5.28035400000044,4.99744000000101,5.20395499999995,0.327945999999997
5.20006399999966,4.95815199999925,5.14633799999956,0.334788000000003
5.33389500000067,4.97316399999909,5.21962500000063,0.32165400000008
5.24847399999999,5.028053,5.14573799999926,0.318576000000007
5.26827499999945,5.0568860000003,5.13054100000045,0.330914000000007
5.25165100000049,5.08321700000124,5.19369300000017,0.332876999999939
5.26760599999943,5.12859599999865,5.09046699999999,0.316444000000047
5.24093200000061,5.16906700000072,5.14571399999932,0.317317000000003
5.24135099999876,5.07424299999911,5.11271100000067,0.319539999999961
5.24639000000025,5.13465700000052,5.11390099999971,0.323313999999982
5.20906800000012,5.18029300000126,5.14584999999988,0.324727000000053
5.21977100000004,5.1696839999986,5.14599700000053,0.315679999999929
5.21712200000002,5.14292200000091,5.11824999999953,0.333638000000064
5.27272400000038,5.16037499999948,5.13404100000025,0.324818999999934
5.31210099999953,5.20987400000013,5.13731499999994,0.323613000000023
5.31134999999995,5.18821500000013,5.17199600000004,0.323811999999975
5.21535800000129,5.21262899999965,5.10212499999943,0.31583599999999
5.19727099999909,5.15068699999938,5.14621700000043,0.318523000000027
5.22520600000098,5.02218200000061,5.14619700000003,0.319964000000027
5.18561199999931,4.90325200000007,5.10328800000025,0.314628999999968
5.18778100000054,4.93219200000021,5.00121099999978,0.319257999999991
5.10498899999948,5.03934300000037,5.05717199999981,0.31683600000008
5.23574799999915,5.02594899999895,5.05108500000006,0.319148999999925
5.13710900000115,5.0399610000004,5.06874900000003,0.312469000000078
5.26057399999991,5.12452200000007,5.07974100000047,0.31913099999997
5.15078999999969,5.08641700000044,5.04608799999914,0.32635700000003
5.15537899999981,5.1148319999993,5.13892800000031,0.319781999999918
4.98427600000105,5.15143100000023,5.08448099999987,0.341684999999984
4.99244599999838,5.00943800000096,5.08444800000052,0.324324000000047
5.02079500000036,5.17592699999841,5.13480399999935,0.320058000000017
5.1884570000002,5.01019100000121,5.15879399999994,0.319936999999982
4.99828700000035,5.1541529999995,5.07445000000007,0.324356999999964
5.05291500000021,5.16334800000004,5.25391000000127,0.323244000000045
5.106178,5.09271699999954,5.16667299999972,0.327823999999964
5.05785699999979,5.13208000000122,5.14435599999888,0.323830000000044
4.97401700000046,5.11142399999881,5.1181370000013,0.335401000000047
5.0166250000002,5.40414400000009,5.19570999999996,0.328788999999915
5.11088399999971,5.37702600000011,5.19121099999938,0.324614999999994
5.13423700000021,5.08862100000078,5.12907599999926,0.334658999999988
4.97893499999918,5.17500999999902,5.11091600000145,0.323180000000093
5.18045800000073,5.14166300000034,5.10400599999957,0.319972000000007
5.15499199999977,5.20541000000048,5.10672299999896,0.319405999999958
5.16506800000025,5.18297299999904,5.1404020000009,0.326661999999942
5.08894299999884,5.09985400000005,5.12484899999981,0.318758000000003
5.17502299999978,5.39400999999998,5.0814960000007,0.333903000000078
5.17973600000005,5.42398700000012,5.08254999999917,0.325836999999979
5.22643500000049,5.10751700000037,5.09996800000044,0.325820000000022
5.18495299999995,5.15944499999932,5.17251299999953,0.325132999999937
5.23431300000084,5.46777700000166,5.1185430000005,0.326785000000086
5.18905699999959,5.37421199999881,5.15281700000014,0.336887999999931
5.21989600000052,5.42540000000008,5.10836000000018,0.339026999999987
5.17097499999909,5.47847700000057,5.08818699999938,0.340479000000073
5.26307300000008,5.14247699999942,5.13823500000035,0.329263999999966
5.2620650000008,5.39091600000029,5.20772699999907,0.323568000000023
5.41968999999881,5.32613400000082,5.12041800000043,0.326324999999997
5.20806300000004,5.36934699999983,5.15648499999952,0.326215999999931
5.27930899999956,5.26773199999843,5.18700900000113,0.329623000000083
5.29614100000072,5.20286600000145,5.03002899999956,0.331470999999965
5.29222400000072,5.29407199999878,5.02063099999941,0.331985000000032
5.24586999999883,5.29277999999977,5.08303700000033,0.323808999999983
5.26593099999991,5.22783900000104,5.05652299999929,0.320189000000028
5.18425500000012,5.22586799999954,5.0888130000003,0.326473999999962
5.11403400000017,5.25806000000011,5.09740600000077,0.321513999999979
5.19775599999957,5.24097400000028,4.99157000000014,0.350428999999963
5.20882100000017,5.29256999999961,5.10709800000041,0.34007100000008
5.18842600000062,5.28165600000102,5.04482800000005,0.332944999999995
5.22162299999945,5.18315399999847,5.01930199999879,0.329867999999919
5.16440000000148,5.41438200000084,5.05408700000044,0.329801000000089
5.29551099999844,5.42679999999928,5.13817000000017,0.31339099999991
5.25715099999979,5.12431000000106,5.12749599999916,0.31842000000006
5.21447700000135,5.47964599999978,5.16133000000082,0.31543099999999
5.15619399999923,5.35712400000011,5.1274940000003,0.32923900000003
5.16774100000112,5.38250399999924,5.16414099999929,0.331312000000025
5.02149999999892,5.36712600000101,5.15935999999965,0.320946999999933
5.01089200000024,5.36100799999986,5.09762500000033,0.323469000000046
5.05655499999921,5.42261899999903,5.12451200000032,0.332357000000002
5.07745900000009,5.51226900000074,5.12480499999947,0.312849999999912
5.1800060000005,5.49249699999928,5.19905000000108,0.323116000000027
5.08011199999964,5.39473700000053,5.19292399999904,0.321700000000078
4.95401300000049,5.32237999999961,5.16461700000036,0.316270999999915
4.98947100000078,5.22477100000106,5.08516699999927,0.325468000000001
5.05946899999981,5.19905499999913,5.14196000000084,0.322496999999998
5.02624499999911,5.33754000000044,5.10778699999901,0.321877000000086
5.06071800000063,5.17903300000035,5.05107400000088,0.339073999999982
5.11558599999989,5.32737900000029,5.09480400000029,0.325218999999947
5.12996999999996,5.12229399999887,5.21908799999983,0.327967000000058
5.14937499999905,5.2408630000009,5.09776199999942,0.323311999999987
5.21785500000078,5.13104099999873,5.05891300000076,0.317428999999947
5.2331979999999,5.12046000000009,4.95772599999873,0.32636100000002
5.22616700000071,5.12453699999969,4.94028300000173,0.326295999999957
5.1951969999991,4.98024000000078,4.98654199999874,0.326002000000017
5.18194700000095,5.1026839999995,4.99713200000042,0.326385000000073
5.151018999999,5.22397700000147,4.98824299999978,0.318198999999936
5.19294900000023,5.08490600000005,4.92713100000037,0.326992000000018
5.20468400000027,5.20462899999984,4.96026399999937,0.324301999999989
5.14326500000061,5.36664299999939,4.96633699999984,0.330643000000009
5.18786999999975,5.18247999999949,4.99929599999996,0.318055999999956
5.02905099999953,5.48248400000011,4.95251300000018,0.323490000000106
5.0974010000009,5.38992800000051,4.96936699999969,0.325506999999902
5.22846499999832,5.36343800000031,5.00640100000055,0.316465999999991
5.1860140000008,5.3357589999996,4.94148800000039,0.321512000000098
5.19732699999986,5.37903799999913,4.90308899999945,0.327589999999987
5.305386,5.41326500000105,4.86808300000121,0.34282799999994
5.16293500000029,5.37953399999969,4.97635300000002,0.318180999999981
5.26261300000078,5.36499999999978,5.04477199999928,0.325934000000075
5.2191299999995,5.39710500000001,5.0574089999991,0.335225999999921
5.2825069999999,5.51419200000055,4.98965100000169,0.326613000000066
5.22806999999921,5.57479199999943,5.00772999999936,0.320007000000032
5.31045500000073,5.3682800000006,4.99280999999974,0.330119999999965
5.32618600000023,5.31884199999877,5.00976799999989,0.331854000000021
5.36431900000025,5.45651800000087,5.04863400000067,0.327159999999935
5.33707299999878,5.35364699999991,5.01769799999965,0.319596000000047
5.26770700000088,5.52147900000091,5.0757109999995,0.316551000000004
5.00182599999971,5.36852999999974,5.01029000000017,0.32659799999999
5.09657999999945,5.36778699999923,5.05718399999932,0.319254999999998
5.23727599999984,5.30660399999942,5.0448860000015,0.32080499999995
5.17087800000081,5.3828480000011,5.02940099999978,0.31832600000007
5.22401600000012,5.37328700000035,5.02203299999928,0.31256499999995
5.21708299999955,5.3393019999985,5.10142500000075,0.32048199999997
5.21523100000013,5.31612300000052,5.02749399999993,0.324939000000086
5.01410100000066,5.4090670000005,5.02486499999941,0.322701999999936
5.2518799999998,5.34756700000071,5.07221600000048,0.337085999999999
5.20103899999958,5.13360899999861,5.14563199999975,0.324183000000062
5.19564999999966,5.14489099999992,5.07557900000029,0.337491
5.15758099999948,5.20012200000019,5.11032299999897,0.330296999999973
5.27595700000165,5.30257900000106,5.09691999999995,0.330705999999964
5.27934999999889,5.3448159999989,5.07886500000131,0.323501000000078
5.27009899999939,5.25380700000096,5.04168599999866,0.324247999999898
5.24135700000079,5.15194499999961,5.06756099999984,0.337595000000078
5.21256200000062,5.1853030000002,5.11252200000126,0.317228999999998
5.19743600000038,5.20403499999884,5.13028999999915,0.343493999999964
5.21388799999841,5.03904600000169,5.05186800000047,0.316955000000007
5.31914599999982,4.99366599999848,5.14658899999995,0.326813000000016
5.28626200000144,5.14194900000075,5.08544299999994,0.328245000000038
5.18120199999976,5.08132300000034,5.0727939999997,0.33315899999991
5.19149199999993,5.13736400000016,5.09721800000079,0.315823000000023
5.05743500000062,5.39284099999895,5.17719699999907,0.322089000000005
5.00421099999949,5.4997970000004,5.16849100000036,0.33471099999997
4.99431999999979,5.60866300000089,5.07228100000066,0.32816600000001
5.11397000000034,5.29262299999937,5.13905299999897,0.34176100000002
5.05764499999896,5.50765599999977,5.14587100000062,0.312493000000018
5.05467099999987,5.5444950000001,5.22029199999997,0.317046000000005
5.09095200000047,5.34260100000029,5.11778100000083,0.330707999999959
5.02802700000029,5.44340299999931,5.20553799999834,0.32488699999999
5.00299099999938,5.30997800000114,5.17239500000142,0.317749000000049
4.95641700000124,5.54931299999953,5.12623199999871,0.332546999999977
4.99646299999949,5.40360800000053,5.14766600000075,0.332222999999999
5.03798499999903,5.2770359999995,5.13432499999908,0.324880000000007
5.01653000000078,5.54990399999951,5.07889700000123,0.326056999999992
5.1789430000008,5.21845799999937,5.01894100000027,0.319528999999989
5.1309739999997,5.60177400000066,5.10532299999977,0.320397000000071
5.17576600000029,5.43556499999977,4.98786699999982,0.323940999999991
5.134274,5.47803600000043,5.04401899999903,0.327842999999916
5.2615539999988,5.41960499999914,4.98392700000113,0.3244380000001
5.13522800000101,5.41643699999986,5.07866399999875,0.322148999999968
5.16128099999878,5.34280900000158,5.09148700000151,0.319765999999959
5.21411400000034,5.25615599999946,5.08757100000003,0.321194999999989
5.10078799999974,4.98711600000024,5.08864600000015,0.317283000000089
5.02698400000008,5.27826499999901,5.07849799999894,0.318377999999939
5.29403699999966,5.15151400000104,5.05942900000082,0.323754000000008
5.24828600000001,5.1551359999994,5.14260099999956,0.321168000000057
5.30751600000076,5.28656500000034,5.11440399999992,0.330710999999951
5.16060300000026,5.19683099999929,5.11242200000015,0.336903000000007
5.31257100000039,4.96074000000044,5.15884199999891,0.344193000000018
5.2110560000001,4.95515300000079,5.09385199999997,0.332425999999941
5.29782999999952,5.22553699999844,5.17204700000002,0.319497000000069
5.17929700000059,5.30226100000073,5.14530500000001,0.328382999999917
5.35963099999935,5.17150500000025,5.08725100000083,0.322253000000046
5.23253199999999,5.11097399999926,5.15190699999948,0.327779999999962
5.25763700000061,5.17072700000062,5.17264200000136,0.32455200000004
5.30374499999925,5.31208499999957,5.06216299999869,0.318349000000012
5.16434900000058,5.28420800000094,5.15299600000071,0.325894999999946
5.27130500000021,5.2373090000001,5.04017000000022,0.318467000000055
5.21415099999831,5.36727999999857,5.23985999999968,0.322974999999929
5.2296290000013,5.44308799999999,5.17292300000008,0.317787000000067
5.17378800000006,5.36346700000104,5.133151,0.31599499999993
5.17578200000025,5.28700199999912,5.17337500000031,0.336301000000049
5.03615199999876,5.43755700000111,5.13257299999896,0.322766000000001
5.05631700000049,5.27380400000038,5.13177700000051,0.323369999999954
5.00160800000049,5.42668199999935,5.12872099999913,0.321720000000028
5.14120199999888,5.42479699999967,5.17196300000069,0.329244000000017
5.00553899999977,5.47687600000063,5.15931799999998,0.328415000000064
4.97098600000027,5.15214500000002,5.16152800000054,0.328089999999975
4.97973900000034,5.19221899999866,5.12430700000004,0.323991999999976
5.07040899999993,5.11349800000062,5.1470479999989,0.317021999999952
5.11236400000053,5.12766999999985,5.10620000000017,0.322456999999986
4.99031999999897,5.34989599999972,5.14823400000023,0.329573000000096
5.11803099999997,5.43111700000009,5.10915399999976,0.335069999999973
5.08332900000096,5.32570600000145,5.19929000000047,0.318531000000007
5.18927000000076,5.32162799999969,5.1795519999996,0.320479999999975
5.1437909999986,5.41264799999954,5.17703500000061,0.320681000000036
5.17863800000123,5.48462099999961,5.09305700000004,0.327179999999998
5.32057199999872,5.36437099999966,5.16006899999957,0.323037999999997
5.22724700000072,5.3306819999998,5.07260200000019,0.326516999999967
5.27967399999943,5.3989760000004,5.18719000000056,0.325351999999953
5.20416699999987,5.46271400000114,5.0453579999994,0.330229000000031
5.21966500000053,5.34073499999977,5.07488299999932,0.326735999999983
5.22757799999999,5.32801199999994,5.09187900000143,0.317605000000071
5.19153399999959,5.31991099999868,5.02940399999898,0.316007000000013
5.1235400000005,5.35256100000151,5.04016799999954,0.325916000000007
5.21421100000043,5.29762699999992,4.98568300000079,0.31079699999998
5.13610100000005,5.31572899999992,4.96759600000041,0.322207999999932
5.26309399999991,5.24617599999874,4.91467399999965,0.315183000000047
5.23502899999949,5.25612600000022,4.94520100000045,0.31514100000004
5.22171499999968,5.32617500000015,5.01183499999934,0.320652999999993
5.25184400000035,5.34981100000005,5.01977799999986,0.317592999999988
5.1879570000001,5.2639790000012,4.98679699999957,0.314288999999917
5.19755699999951,5.26209399999971,4.99932200000148,0.317428000000064
5.27793100000054,5.18963599999915,5.01142399999844,0.322690999999963
5.2183870000008,5.2228439999999,5.01598400000148,0.323919000000046
5.21114099999977,5.13909799999965,5.04252499999893,0.314887999999996
5.13995199999954,5.32541700000002,4.99739799999952,0.31861600000002
5.02029199999924,5.05731999999989,4.99707900000067,0.32712499999991
5.01141800000005,5.1912280000015,5.08743400000094,0.341953000000103
5.02050000000054,5.1281799999997,5.022739,0.323174999999992
5.03070999999909,5.2101019999991,5.06375299999854,0.32654500000001
4.96905900000093,5.46709200000078,5.05606900000021,0.318587999999977
5.08872200000042,5.13792300000023,5.04434300000139,0.321350999999936
5.00369899999896,5.4003759999996,5.0665629999985,0.324054000000046
5.17365900000004,5.31016799999998,5.0175020000006,0.321027999999956
5.11963699999978,5.40952499999912,5.04987799999981,0.315226000000052
4.98479399999997,5.30743500000062,5.04869900000085,0.319209999999998
5.1636350000008,5.4191609999998,5.02498599999853,0.318643999999949
5.0645569999997,5.49834100000044,5.02115800000138,0.322127000000023
5.02926099999968,5.50206699999944,5.04423299999871,0.322109999999952
4.96186000000125,5.57120600000053,5.01047700000163,0.320585000000051
5.10318299999926,5.57828700000027,5.04781399999956,0.316881999999964
5.07135600000038,5.51867700000003,5.04506599999877,0.320889000000079
5.0072739999996,5.45820800000001,5.02715000000171,0.319177999999965
5.07915700000012,5.372648999999,5.07406999999876,0.323575000000005
5.18205400000079,5.27942900000016,5.00621800000044,0.326167999999939
5.21681099999842,5.52205400000094,5.10730999999942,0.324648000000025
5.1548070000008,5.42810499999905,5.06592100000125,0.317766000000006
5.11979900000006,5.34100200000103,5.0639229999997,0.327632999999992
5.13058500000079,5.40326300000015,5.08370899999863,0.326882000000069
5.0690969999996,5.2365719999998,5.15749000000142,0.325518999999986
5.20035800000005,5.42954599999939,5.19074100000034,0.324326999999926
5.08136899999954,5.42969000000085,5.11828599999899,0.34481900000003
4.98858499999915,5.48872799999845,5.11891699999978,0.334338000000002
4.95924300000115,5.3776140000009,5.20846200000051,0.317580000000021
5.06609899999967,5.55815599999914,5.15321600000061,0.340930999999955
5.05591699999968,5.34511200000088,5.06154699999934,0.322120000000041
4.97805700000026,5.48970999999983,5.1582870000002,0.318003999999974
5.02008899999964,5.42114899999979,5.09722399999919,0.317103999999972
5.03217100000074,5.24754100000064,5.15831799999978,0.323276000000078
5.05857800000013,5.44148499999937,5.08405600000151,0.322346999999922
5.04324900000029,5.42225800000051,5.17248099999961,0.321949000000018
5.0765109999993,5.31610899999941,5.12119799999891,0.332505000000083
5.01561699999911,5.29191100000025,5.13151900000048,0.329408999999941
5.08302200000071,4.89738299999954,5.11319200000071,0.324225000000069
5.00955600000088,5.20799700000134,5.14641800000027,0.329103999999916
5.03187499999876,5.00711999999839,5.14766599999894,0.325760000000059
5.0255100000013,5.11738200000036,5.17092500000035,0.315177999999946
5.04047999999966,5.21806699999979,5.22142600000006,0.316137000000026
5.01279499999873,5.13867700000083,5.16148000000067,0.325092000000041
5.00576700000056,5.08015499999965,5.15135399999963,0.332291999999939
5.03794000000016,4.98323900000105,5.21286399999917,0.328935000000001
5.05566399999952,5.06848099999843,5.0629370000006,0.315237000000025
5.03602200000023,5.16897400000016,5.04694999999992,0.322853000000009
5.0562000000009,5.29937000000064,5.11957099999927,0.320460000000026
5.0774679999995,5.12701000000015,5.0824360000006,0.319467999999915
5.21167299999979,5.19816399999945,5.10316400000011,0.336385000000064
5.20734099999936,5.30893400000059,5.0403239999996,0.325277000000028
5.20980400000008,5.35798900000009,5.05827900000077,0.318858999999975
5.24593300000015,5.26064000000042,5.07242399999996,0.320524999999975
5.17671900000096,5.28035999999884,5.06994800000029,0.321038000000044
5.20534500000031,5.40997900000002,5.07565499999873,0.316812999999911
5.25262299999849,5.35819500000071,5.18048199999976,0.32781900000009
5.03968200000054,5.26807699999881,5.17954400000053,0.327933999999914
5.07958300000064,5.43946600000163,5.15518900000097,0.320732000000021
5.07781299999988,5.3353360000001,5.14886999999908,0.326684
5.0811819999999,5.2290439999997,5.1491070000011,0.321425999999974
5.08033199999954,5.28403699999944,5.13466299999891,0.326376000000096
5.13101300000017,5.24592800000028,5.16200000000026,0.327555999999959
5.11056599999938,5.48837699999967,5.19934400000056,0.320528999999965
5.08252200000061,5.48166200000014,5.1011010000002,0.32677799999999
5.01220300000023,5.48673000000053,5.16115499999978,0.327560000000062
5.01549599999998,5.46430499999951,5.08416299999953,0.323051999999961
5.05353599999944,5.45232199999919,5.15544000000045,0.319159000000013
5.06998700000076,5.37437500000124,5.06296699999984,0.319992999999954
5.01452299999983,5.42759099999967,5.12611599999946,0.334203000000002
5.09537199999977,5.32092000000011,5.11453400000028,0.327721999999994
5.23006600000008,5.66286600000058,5.11168999999973,0.329976000000102
5.01108899999963,5.3446929999991,5.09015600000021,0.316826999999989
5.09993100000065,5.52337299999999,5.22912999999971,0.321943999999917
5.18162900000061,5.61218399999962,5.13755800000035,0.324125000000095
5.10139099999833,5.60095600000022,5.12188099999912,0.318830999999932
5.04206200000044,5.38052299999981,5.12632900000062,0.31260199999997
5.07519300000058,5.39295700000002,5.14871900000071,0.327203000000054
5.00357900000017,5.23515600000064,5.16472599999906,0.324496999999951
5.03448399999979,5.38807400000042,5.14960900000005,0.330753000000072
5.03902000000016,5.29195399999844,5.0855100000008,0.315448999999944
5.00699700000041,5.3539180000007,4.99128500000006,0.326339000000075
5.08603099999891,5.39423200000056,5.0903019999987,0.326373999999987
5.16518800000085,5.44181799999933,5.07938400000057,0.339522999999986
5.28140799999892,5.17024099999981,5.08518899999945,0.328644999999938
5.25066500000139,5.09116200000062,5.16702700000133,0.322775000000092
5.13029299999835,5.37298399999963,5.05838799999947,0.318104999999946
5.27338500000042,5.4123010000003,5.05179599999974,0.324108000000024
5.30059900000015,5.23352999999952,5.12850299999991,0.326764000000026
5.23103000000083,5.39678500000082,5.13699900000029,0.319754999999986
5.04159900000013,5.39326299999993,5.11647699999958,0.329629999999952
5.12391899999966,5.42159299999912,5.13049400000091,0.344656999999984
5.23164499999984,5.41421600000103,5.135628,0.338438999999994
5.27676400000018,5.32889900000009,5.09778000000006,0.346748000000048
5.23897199999919,5.27358399999866,5.16478300000017,0.354939999999942
5.24299500000052,5.29692500000056,5.16903199999979,0.35412400000007
5.23224499999924,5.15703700000086,5.20722500000011,0.328670999999986
5.27897800000028,5.12096500000007,4.96767299999919,0.33285699999999
5.26638900000034,5.10751099999834,5.0510720000002,0.350186000000008
5.24859300000026,5.44422000000122,4.97984800000086,0.334704999999985
5.21230300000025,5.4604930000005,5.01473899999837,0.341737999999964
5.33297999999922,5.23279299999922,5.01907400000164,0.314147000000048
5.23283300000003,5.36556799999926,5.01120099999935,0.326147999999989
5.23051500000111,4.95016100000066,5.00096200000007,0.317053999999985
5.15882399999828,5.15589,4.98087599999963,0.317088000000012
5.1773600000015,4.9939030000005,4.99885499999982,0.319111000000021
5.06455999999889,4.99525299999914,5.04263100000026,0.313819999999964
5.14296800000011,4.96023799999966,5.09193600000071,0.330371000000014
5.10196800000085,5.16702700000133,5.0839879999985,0.354302999999959
5.039886999999,5.38089799999943,5.04422700000032,0.325167000000079
5.0955869999998,5.13208200000008,5.02151700000104,0.320873000000006
4.99369200000001,5.14851799999997,5.09600499999942,0.323183999999969
5.092587000001,5.22608600000058,5.08027699999911,0.315514000000007
5.07523699999911,5.14072599999963,5.11215700000139,0.321450000000027
5.06450300000142,5.06306199999926,5.09856099999888,0.317000000000007
5.32537299999967,5.25546100000065,5.10435500000131,0.318327999999951
5.30219099999886,5.31258200000048,5.08857199999875,0.320821000000024
5.27017200000046,5.40255099999922,5.08329299999968,0.333406999999966
5.19338100000095,5.30731700000069,5.12150900000051,0.330902000000037
5.23950999999943,5.29423099999985,5.06511099999989,0.32361400000002
5.30167799999981,5.34351199999946,5.13958300000013,0.322469999999953
5.28039200000057,5.43684200000098,5.1307340000003,0.318640999999957
5.10190499999953,5.3113229999999,5.12978900000053,0.312500999999997
5.25808599999982,5.3404249999985,5.12247500000012,0.321226000000024
5.17015100000026,5.47695300000123,5.1666839999998,0.335148000000004
5.26797199999965,5.37239199999931,5.15527399999883,0.332322999999974
5.22738200000094,5.32428400000026,5.20703400000093,0.32186999999999
5.24539499999992,5.36538199999995,5.13429799999903,0.3131360000001
5.29249199999867,5.42976900000031,5.11769200000163,0.315853999999945
5.29333300000144,5.41594400000031,5.08543899999859,0.34347600000001
5.21440799999982,5.37040100000013,5.14657100000113,0.32292700000005
5.2434779999985,5.33566699999938,5.06392799999958,0.316895999999929
5.11133400000108,5.44794000000002,5.0105509999994,0.328937999999994
5.10346899999968,5.58176900000035,5.04783500000121,0.328818000000069
5.00731900000028,5.26696300000003,4.96663999999873,0.319711999999981
5.06404300000031,5.47051699999975,5.03265000000101,0.317581000000018
5.09965100000045,5.47318799999994,5.03138899999976,0.320118999999977
4.97747899999922,5.51732300000003,5.01468100000056,0.325493999999935
4.99771800000053,5.53721000000041,5.00726199999917,0.328157000000033
5.02081699999871,5.37145400000009,4.99291900000026,0.317477000000054
5.06293900000128,5.38517499999944,5.07274300000063,0.314269999999965
5.08355200000005,5.24607800000013,5.14024699999936,0.321843999999942
5.10040299999855,5.19437900000048,5.02261499999986,0.326669000000038
5.08717700000125,5.23639399999956,5.03721299999961,0.316300000000069
5.06149600000026,5.08050100000037,5.12299100000018,0.311452999999915
5.0719509999999,5.26711699999942,5.11578800000098,0.314702000000011
5.08212899999853,5.16962400000011,5.04863399999886,0.315766000000053
5.04886299999998,5.04531599999973,5.07112000000052,0.313696999999934
5.06837500000074,5.23811600000045,5.06819399999949,0.326889000000051
5.18517799999972,5.19575900000018,5.13162700000066,0.324275999999941
5.18576100000064,5.20122399999855,5.11894399999983,0.319024000000013
5.18178499999885,5.11777200000142,5.13446099999965,0.333438999999998
5.27581900000041,5.319571,5.1739579999994,0.327967000000058
5.05494499999986,5.04565099999854,5.11046200000055,0.327770999999984
5.2936120000013,5.1781090000004,5.20393800000056,0.326418999999987
5.22389899999871,5.15958900000078,5.0790939999988,0.333520000000021
5.1957080000011,5.06980499999918,5.13231900000028,0.313293999999928
5.09183399999893,5.11250400000063,5.09036200000082,0.316192999999998
5.02689199999986,5.15977799999928,5.13568999999916,0.317790000000059
4.99395000000004,5.05110200000126,5.08552600000075,0.314238000000046
4.96228400000109,5.16195999999945,5.14280300000064,0.33465799999999
5.09197999999924,5.41947199999959,5.14954599999874,0.319728999999938
5.03127200000017,5.23072700000012,5.12789100000009,0.327837000000045
5.06269000000066,5.16122300000097,5.21330599999965,0.324369999999931
5.04438200000004,5.56081999999878,5.13063800000054,0.32011
5.03321700000015,5.09066200000052,5.13823100000081,0.318899000000101
4.99252499999966,5.24748999999974,5.19596199999978,0.322702999999933
4.97674799999913,5.14378700000088,5.07551400000011,0.316771000000017
5.03705900000023,5.33031299999857,5.14429899999959,0.322845000000029
5.00338300000112,5.50669600000037,5.07589700000062,0.332000999999991
5.09775799999989,5.33234300000004,5.03028499999891,0.320112999999992
5.08058199999869,5.25942799999939,4.9580930000011,0.331406000000015
5.04291700000067,5.26039000000128,5.07996599999933,0.334315999999944
4.99831300000005,5.16289700000016,5.09624900000017,0.345894000000044
4.99160900000061,5.2088960000001,5.02555000000029,0.324990999999955
4.99058599999989,5.17452400000002,5.0424439999988,0.331864999999993
5.09793899999931,5.28082699999868,5.05588499999976,0.326851000000033
5.0560089999999,5.38631100000021,5.02353800000128,0.318446999999992
5.04429499999969,5.32463800000005,5.01411399999961,0.326548000000003
5.03150199999982,5.42515600000115,5.08707700000014,0.321892000000048
5.06472000000031,5.33563599999979,5.06225199999972,0.31588499999998
5.19794899999943,5.31349099999898,5.11035500000071,0.329183999999941
5.16867400000046,5.1539900000007,5.0693940000001,0.323166000000015
5.15437700000075,5.33233099999961,5.0596289999994,0.317011999999977
5.25295299999925,5.33659099999932,5.10154399999919,0.312342000000058
5.230015000001,5.20829500000036,5.11301400000048,0.314938999999981
5.17296799999895,5.09921100000065,5.0905700000003,0.317180000000008
5.16018199999962,4.97839199999908,5.03674399999909,0.320966999999996
5.19108900000174,5.18248800000038,5.06694900000002,0.320973999999978
5.25382999999965,5.0656170000002,5.04837600000064,0.322023000000058
5.22692699999971,5.11271699999998,5.06147699999929,0.331349999999929
5.24138899999889,5.19560199999978,5.13388700000178,0.325292999999988
5.25633900000139,5.09680000000117,5.12953999999991,0.328138000000081
5.25794499999938,5.25373499999841,5.16364599999906,0.322427999999945
5.22856200000024,5.27115900000172,5.12297600000056,0.317824999999971
5.12869800000044,5.39045299999998,5.14587299999948,0.344562999999994
5.09659599999941,5.41195599999992,5.20111899999938,0.368004000000042
5.0197449999996,5.3958249999996,5.0432720000008,0.327567000000045
5.02997099999993,5.51303199999893,5.06013600000006,0.324032999999986
4.97202500000094,5.24022500000137,5.21104899999955,0.315744999999993
5.01135199999953,5.37190299999929,5.12266000000091,0.317369999999983
5.02184099999977,5.25509899999997,5.18904099999963,0.327437000000032
4.99591900000087,5.2635420000006,5.14875199999915,0.330389999999966
5.02104700000018,5.3584179999998,5.16327100000126,0.323090999999977
5.02154899999914,5.43761199999972,5.10877400000027,0.32649200000003
5.03097499999967,5.40066900000056,5.13338599999952,0.320936999999958
5.09000100000048,5.39004299999942,5.13153299999976,0.32830899999999
5.04993699999977,5.25610000000052,5.08984500000042,0.327818000000093
5.04141200000049,5.28432099999918,5.12201599999935,0.326796999999942
5.09871000000021,5.30956900000092,5.13103199999932,0.318941999999993
5.05087399999866,5.26605899999959,5.19553799999994,0.319336000000021
5.11261800000102,5.25355599999966,5.09969700000147,0.320866000000024
5.21859500000028,5.18496400000004,5.07224799999858,0.31552899999997
5.20902299999943,5.39997700000094,5.05553000000145,0.322276999999985
5.28618099999949,5.21622699999898,5.0429699999986,0.324752999999987
5.19124700000066,5.55081000000064,5.06511800000044,0.323106000000053
5.16838499999903,5.42023499999959,5.08243899999979,0.314018000000033
5.09826000000066,5.18638900000042,5.08120899999994,0.313347999999905
5.09613499999978,5.13193399999909,5.08128700000088,0.323342000000025
5.14023500000076,5.15338800000063,5.23893399999906,0.318729000000076
5.05201699999998,5.09955900000023,5.15036400000099,0.31594599999994
5.01034799999979,5.09652800000003,5.17350400000032,0.314745000000016
5.03659800000059,5.07441899999867,5.1523189999989,0.324384000000009
5.05120499999975,5.01517000000058,5.21156999999948,0.322361000000001
5.03515899999911,5.01736399999936,5.2833810000011,0.329087999999956
5.01758800000061,5.08448700000008,5.21454799999992,0.317446000000018
5.08718000000044,5.06299100000069,5.20509700000002,0.319119999999998
5.04907300000013,5.05635900000016,5.04518300000018,0.320266000000061
5.03984599999967,5.11785400000008,5.06760500000019,0.311103000000003
5.07238899999902,5.13813900000059,5.02143099999921,0.317113999999947
5.0881100000006,5.15078999999969,5.05451800000083,0.31274499999995
5.01022999999986,5.22447599999941,5.09834099999898,0.320443000000068
5.00120400000014,5.11035000000084,5.06382599999961,0.319986999999969
4.99649499999941,5.06738499999847,5.00316600000042,0.323901999999975
5.03764800000135,5.27591900000152,5.15900599999986,0.317802000000029
5.03426899999977,5.31852799999979,5.19667699999991,0.325122999999962
5.1010040000001,5.32707899999878,5.12869800000044,0.315771000000041
5.02978199999961,5.38475800000015,5.13075200000094,0.320791999999983
5.04256899999928,5.20805500000097,5.11391000000003,0.32047799999998
5.07542000000103,5.16389200000049,5.17757999999958,0.32803100000001
5.03361199999927,5.17982099999972,5.12731299999905,0.330151000000001
5.02852700000039,5.12987599999906,5.18339300000116,0.322444000000019
5.08793100000003,5.02308900000025,5.14672299999984,0.314334000000031
5.0621689999989,5.09839800000009,5.15862699999889,0.320373000000018
5.1599640000004,5.16099600000052,5.19339600000058,0.320686999999907
5.19852100000026,5.03178200000002,5.14830400000028,0.316559000000098
5.05607000000055,5.2984550000001,5.06131199999982,0.327682999999979
5.0315759999994,5.27822299999934,5.02098900000055,0.313236999999958
5.11815299999944,5.35868300000038,4.96098399999937,0.320215000000076
5.12429800000064,5.51041499999883,4.96568300000035,0.316216999999938
5.09374200000093,5.3107740000014,4.96323699999994,0.326367000000005
5.01944699999876,5.33668699999907,4.96968500000003,0.331193999999982
5.0773390000013,5.33683200000087,4.99038599999949,0.319412000000057
5.22280699999828,5.33885499999997,4.99023699999998,0.324127999999973
5.1482270000015,5.36749899999995,4.99079999999958,0.315816000000041
5.19247600000017,5.39575599999989,4.99574700000085,0.322798999999918
5.14748399999917,5.39174300000013,5.00566699999945,0.326832000000081
5.16018599999916,5.28059899999971,4.99134100000083,0.324448999999959
5.14842300000055,5.60959299999922,4.9513109999989,0.325701999999978
5.15929499999947,5.33361800000057,5.01519499999995,0.320840999999973
5.20564700000068,5.34090500000093,5.05464200000097,0.326784000000089
5.15384000000086,5.17425699999876,5.05863599999975,0.318147999999951
5.12202900000011,5.22339699999975,4.99752900000021,0.317877999999951
4.97074799999973,5.18138700000054,5.06784399999924,0.323384000000033
5.03988799999934,5.3044119999995,5.0363750000015,0.313887000000022
5.12210699999923,5.18565300000046,5.03703999999925,0.312152999999967
5.08250700000099,5.02436699999998,5.0703680000006,0.31547999999998
5.05237599999964,4.94120199999998,5.05602299999919,0.325500000000034
5.08767199999966,5.04206800000065,5.04035099999965,0.328493999999978
5.06776900000114,4.99329399999988,5.06621799999994,0.327744000000052
5.03947799999878,4.99384499999906,5.07125600000109,0.314855999999963
5.06937400000061,5.00783500000034,5.05793999999878,0.323774000000071
5.04746399999931,4.98521199999959,5.07155200000125,0.323377999999934
4.95150000000103,5.03171600000132,5.09832199999983,0.318456999999967
5.09162300000025,4.90923800000019,5.02891900000031,0.332908000000089
5.05038199999944,4.9646619999985,5.04583599999933,0.323031000000015
5.19475899999998,4.93432900000153,5.11224100000072,0.31576199999995
5.16531500000019,4.94530899999882,5.06732099999863,0.318235999999956
5.2022450000004,4.88835400000062,5.05259800000022,0.32293100000004
5.19280099999924,4.92899799999941,5.08286500000031,0.325712999999951
5.17354800000066,4.927783000001,5.05217000000084,0.341318999999999
5.04074199999923,4.94946799999889,5.10252199999923,0.341524000000049
5.17337399999997,5.00391800000034,5.04949999999917,0.331813000000011
5.18057600000066,5.02514599999995,5.06077100000039,0.344182000000046
5.19185399999878,4.9300230000008,5.06879599999957,0.352279999999951
5.18550500000129,4.97741200000019,4.98951699999998,0.349788999999987
5.1795060000004,4.94922299999962,5.16512800000055,0.356483000000026
5.21700400000009,4.91867599999932,5.15046900000016,0.332787999999937
5.26074399999925,4.97644500000024,5.11215400000037,0.323163000000022
5.23222999999962,4.93261100000018,5.07495500000005,0.342309999999998
5.20186699999977,4.9316889999991,5.13039000000026,0.31537400000002
5.19213800000034,4.91616200000135,5.17065699999876,0.314894999999979
5.17951600000015,4.94861999999921,5.15032600000086,0.318809999999985
5.20706600000085,4.90642499999922,5.04906800000026,0.313535000000002
5.20836899999995,4.959753000001,5.14755100000002,0.338135000000079
5.25051799999892,5.01563800000076,5.17102899999918,0.341262999999913
5.12153100000069,5.01245499999823,5.08794099999977,0.323675000000094
5.16916499999934,5.03888800000095,5.14379200000076,0.320450999999935
5.2403800000011,5.16447200000039,5.1954480000004,0.317523000000051
5.27403299999969,5.08781999999883,5.07713399999921,0.318382999999926
5.22398799999974,5.06319900000017,5.0560600000008,0.324187000000052
5.16127199999937,5.09473200000139,5.13426999999865,0.325540000000046
5.29360000000088,5.05080099999941,5.13093000000117,0.319847999999979
5.11467999999877,5.06608299999971,5.11991099999977,0.324273999999946
5.07795299999998,4.98051300000043,5.11201299999993,0.321121000000062
5.04505900000004,5.06425300000046,5.13476699999956,0.310471000000007
5.01249700000153,4.94543999999951,5.11404100000073,0.313670999999999
4.97733799999878,4.95717499999955,5.17597299999943,0.318272999999976
5.0937640000011,4.91258299999936,5.15664599999945,0.336467999999968
4.96217399999841,4.92163800000162,5.17244100000062,0.332069000000047
5.00947400000041,4.89737699999932,5.10532400000011,0.319582999999966
4.94881700000042,4.86226899999929,5.15681500000028,0.313347000000022
4.97583999999915,4.92609400000038,5.1496819999993,0.318690999999944
4.96972700000151,4.8973189999997,5.12222199999997,0.318484000000012
5.02783399999862,4.96354400000018,5.16185700000096,0.324925000000007
4.97231800000009,4.88067000000046,5.14182900000014,0.320873000000006
5.09060200000022,4.92019599999912,5.13184399999955,0.319995999999946
5.00850300000093,4.90730900000017,5.17442099999971,0.354658000000086
5.10944999999992,4.94617800000015,5.11699899999985,0.326285999999982
5.15171600000031,4.97830199999953,5.17923499999961,0.324717999999962
5.04143099999965,4.9407450000017,5.15579200000138,0.318971000000033
5.19012599999951,4.98857999999927,5.09525399999984,0.324928
5.18420800000058,4.96813400000065,5.12265999999909,0.318760999999995
5.17577399999936,4.96373399999902,5.12259900000026,0.322572000000036
5.27473199999986,4.93289399999958,5.09955599999921,0.311712999999941
5.1218370000006,5.04658700000073,5.09721600000012,0.330959000000007
5.18549899999925,4.94281600000068,5.09650599999986,0.320829000000003
5.23625300000094,5.08124999999927,5.100335000001,0.321956
5.25457900000038,5.06166400000075,5.09838599999966,0.316843000000063
5.17661699999917,5.12976600000002,5.08067699999992,0.316880999999967
5.20135999999911,5.09604499999841,5.11888200000067,0.325343999999973
5.21086400000058,5.08949200000097,5.06961099999899,0.327935000000025
5.21580800000083,5.1337309999999,5.09386000000086,0.31877899999995
5.13161500000024,5.09868099999949,5.20532699999967,0.32361400000002
5.21197499999835,5.0991240000003,5.10068900000078,0.321746999999959
5.16390200000023,4.95542000000023,5.10786499999995,0.325682000000029
5.18520200000057,5.13795799999934,5.17075999999906,0.330692999999997
5.20578500000011,5.14464299999963,5.2018250000001,0.331982000000039
5.28128800000013,5.1050490000016,5.02764899999966,0.331812000000014
5.20282600000064,5.06941699999879,5.12329200000022,0.326034999999933
5.19133599999986,5.12856199999987,5.11091800000031,0.339740000000006
5.27690699999948,5.15006200000062,5.14993999999933,0.330697999999984
5.18818300000021,5.09359199999926,5.08123900000101,0.339430000000107
5.17086699999891,5.05101500000092,5.15388100000018,0.324618999999984
5.22100099999989,5.08573500000057,5.18666099999973,0.322789999999941
5.16938100000152,5.08096699999987,5.09154699999999,0.330512999999996
5.21159900000021,5.08287199999904,5.12415499999952,0.329699000000005
5.1211919999987,5.06840700000066,5.16838800000005,0.326768000000015
5.21299900000122,5.13050900000053,5.16484900000069,0.325198999999998
5.13586599999871,5.06959099999949,5.05896299999949,0.321278000000007
5.04301000000123,5.07658900000024,5.09166399999958,0.327026000000046
5.03289499999846,5.16846400000031,5.16700599999967,0.317054999999982
5.01990700000169,5.04123399999844,5.16419900000074,0.324088999999958
5.03533499999867,5.04228900000089,5.18167300000096,0.32189900000003
5.03324799999973,4.91525700000057,5.12962799999877,0.320593000000031
4.99393000000055,4.97310799999832,5.08340400000088,0.317352999999912
4.95785299999989,4.93382700000075,5.12050799999997,0.314555000000041
5.06202300000041,4.91192799999953,5.13172499999928,0.314213999999993
5.03178200000002,4.92446999999993,5.20088100000066,0.321326999999997
4.97853199999918,4.94345100000101,5.12933700000031,0.31407999999999
4.99458300000151,4.97751599999901,5.07793999999922,0.318539999999985
5.0533919999998,4.87402900000052,5.04260000000068,0.325718000000052
5.0891419999989,4.92077199999949,5.03620799999953,0.328944999999976
4.99108200000046,4.90062300000136,5.06981499999893,0.319688000000042
5.13584199999968,4.93382799999927,5.0234330000003,0.327069999999935
5.18008399999962,5.0294329999997,5.0094480000007,0.316581000000042
5.25050499999998,5.0405869999995,5.14698999999928,0.316259999999943
5.19634500000029,5.05576800000017,5.12499500000013,0.316405000000032
5.1954910000004,5.12081500000022,5.06519200000002,0.322465999999963
5.29658999999992,5.13573100000031,5.16335700000127,0.325428000000102
5.25710199999958,5.12541299999975,5.17219799999839,0.319206999999892
5.19696600000134,5.08901400000104,5.07127700000092,0.324949000000061
5.19826999999896,5.01969599999939,5.11747400000058,0.317659000000049
5.24080599999979,5.12816600000042,5.19992199999979,0.318745999999919
5.18599900000117,5.15633100000014,5.10966799999915,0.323437000000013
5.24047699999937,5.06908499999918,5.1367050000008,0.31848100000002
5.20227100000011,5.05660499999976,5.16029899999921,0.322551999999973
5.217353,5.04230500000085,5.15764300000046,0.317001000000005
5.23884499999986,4.93761400000039,5.16342900000018,0.319809999999961
5.21867700000075,4.97018599999865,5.16722800000025,0.322117000000048
5.21543399999973,4.92066599999998,5.11840999999913,0.324768000000063
5.17951699999867,4.93697700000121,5.15893099999994,0.325982999999951
5.19607500000166,4.96077499999956,5.00823599999967,0.320442999999955
5.18072099999881,4.97737400000005,5.0052340000002,0.330576000000065
5.19162700000015,5.00277800000003,5.06327500000043,0.322578000000021
5.16574199999923,4.91531000000032,4.99947400000019,0.32999499999994
5.17167500000141,4.94101099999898,5.00640000000021,0.316393000000062
5.16537799999969,4.88284200000089,5.10730899999908,0.314325999999937
5.23344999999972,4.92190499999924,5.04667300000074,0.317728999999986
5.20883200000026,4.91408600000068,5.04822899999999,0.315660999999977
5.22551100000055,4.96070700000018,5.01649200000065,0.314790000000016
5.09424299999955,4.87773500000003,5.03656999999839,0.318294000000037
5.26343400000042,4.94509300000027,5.01199100000122,0.316176000000041
5.1424909999987,5.05152599999928,5.03041699999994,0.328125999999997
5.24581600000056,4.95296400000007,5.10868599999958,0.320201999999995
5.09073700000044,4.87881699999889,5.10638400000062,0.327123999999912
5.11940200000026,4.91387000000032,5.13782600000013,0.327081000000021
5.05868599999849,4.95454100000097,5.11487599999964,0.32623000000001
4.98459300000104,5.0066769999994,5.01237199999923,0.334916000000021
5.03375000000051,5.08923800000048,5.04657700000098,0.320213999999964
5.1292459999986,5.10084800000004,5.09487099999933,0.325461000000018
5.06089700000121,5.05082899999979,5.05001300000004,0.322650000000067
4.99091799999951,5.03785299999981,5.12226800000099,0.322677999999996
5.01769500000046,5.01145899999938,5.07325499999934,0.32062499999995
5.00750599999992,5.00667299999986,5.14695100000063,0.330575999999951
5.06539200000043,5.0689110000003,5.1150009999983,0.320211000000086
5.02761499999906,4.9953889999997,5.1566700000003,0.317115999999942
5.10880100000031,5.08877400000165,5.1554500000002,0.320345999999972
5.14388899999904,5.10600999999951,5.14195599999948,0.327138000000105
5.08577400000104,5.18532699999923,5.14890400000149,0.31853799999999
5.20868599999994,5.03409000000102,5.10798400000022,0.326161999999954
5.21074500000032,5.02710599999955,5.1257659999992,0.332196999999951
5.19714399999975,4.9824750000007,5.12175799999932,0.322946999999999
5.1691979999996,4.9361399999998,5.19846599999983,0.320592000000033
5.25728899999922,5.65413999999873,5.15319100000124,0.322118000000046
5.14711100000022,5.76224600000023,5.09982200000013,0.319838000000004
5.26087100000041,5.07253300000048,5.18936199999916,0.32363399999997
5.19531900000038,5.09227900000042,5.15495200000078,0.321358000000032
5.19743100000051,5.14996400000018,5.15783099999862,0.32725599999992
5.25037199999861,5.1055379999998,5.07019800000126,0.335101000000009
5.27521800000068,5.14199699999881,5.1601699999992,0.32751200000007
5.25850899999932,5.17579800000021,5.14365600000019,0.322540000000004
5.2341090000009,5.18237399999998,5.20136600000114,0.313266999999996
5.22145199999977,5.16975400000047,5.13907999999901,0.321107999999981
5.25235299999986,5.14987599999949,5.08077899999989,0.322998999999982
5.21821000000091,5.20281000000068,4.97067600000082,0.327919000000065
5.24529299999995,5.18974999999955,5.04596499999934,0.323610999999914
5.23607199999969,5.21275600000081,5.13543500000014,0.320310000000063
5.21680799999922,5.23500699999931,5.02327100000002,0.326057999999989
5.21071699999993,5.23699400000078,5.03453199999967,0.329492999999957
5.27785899999981,5.23418299999867,5.07549800000015,0.321570000000065
5.11663800000133,5.64177800000107,5.03328399999918,0.318746999999917
5.22022300000026,5.11986799999977,5.06409400000121,0.321941000000038
5.23700499999904,5.12006199999996,5.17147800000021,0.329127999999969
5.21241299999929,4.98110900000029,5.07434699999976,0.317061000000081
5.23325400000067,4.98931099999936,5.10552199999984,0.322436999999923
5.18661299999985,4.97349700000086,5.05419699999948,0.343678000000068
5.10599499999989,5.02293899999859,5.07131699999991,0.323644999999942
5.2222899999997,4.97457500000019,5.0317070000001,0.312084000000027
5.13062400000126,5.08618300000126,5.08888699999989,0.318232999999964
5.24511699999857,4.90970299999935,5.12055300000065,0.320021999999994
5.15336800000114,4.91749800000071,5.11604400000033,0.326994000000013
5.10505899999953,4.94376999999986,5.15143799999896,0.324117000000001
5.01683600000069,5.02457399999912,5.06933200000094,0.31805600000007
5.0351529999989,4.92113000000063,5.1157089999997,0.321889999999939
5.01310999999987,4.90765300000021,5.11444999999912,0.326008999999999
5.06433199999992,4.92089800000031,5.16625600000043,0.32180900000003
4.97822500000075,4.91423099999884,5.11430000000109,0.322764000000006
5.02798199999961,4.96997899999951,5.11993999999868,0.324968000000013
5.02002900000116,4.88712900000064,5.14185200000065,0.323863999999958
5.02902099999847,5.54797599999984,5.19145399999979,0.334569999999985
5.03801600000043,5.56055899999956,5.117209,0.322312000000011
5.08557300000029,5.58300400000007,5.15544500000033,0.317553999999973
5.18438199999946,5.54606600000079,5.20323900000039,0.320499000000041
5.11885100000109,5.51906799999961,5.15192899999965,0.310208999999986
5.0108139999993,5.53057400000034,5.17811799999981,0.314454999999953
5.13580700000057,5.52025099999992,5.13646499999959,0.324994000000061
5.14355599999908,5.47758600000088,5.16033799999968,0.318512999999939
5.18013200000132,4.97419999999875,5.09487200000149,0.321776
5.24416000000019,5.57534400000077,5.0855849999989,0.349320000000034
5.2272299999986,5.52791799999977,5.01874700000008,0.351466000000073
5.18627000000015,5.66607499999918,5.04774100000031,0.353387999999995
5.18706500000008,5.68930700000055,5.08807100000013,0.33592299999998
5.25122899999951,5.77090200000021,5.14970100000028,0.362739999999917
5.20323500000086,5.73385600000074,5.02045199999884,0.359377000000109
5.22311300000001,5.78769199999988,5.14991700000064,0.337033999999903
5.26332999999977,5.58423299999959,5.06532899999911,0.345726000000013
5.21802799999932,5.60275200000069,5.18252900000152,0.326633000000015
5.23266700000022,5.74649899999895,5.07590199999868,0.346737999999959
5.28270900000098,5.81037699999979,5.20897599999989,0.333394000000112
5.21262899999965,5.84311900000102,5.14073100000132,0.324377999999911
5.26751300000069,5.8066719999988,5.21787199999926,0.323630999999978
5.23748799999885,5.77294100000108,5.04401099999995,0.319747000000007
5.2134530000003,5.83842399999958,5.16492800000015,0.320211000000086
5.19015399999989,5.77599200000077,5.18963299999996,0.333478000000014
5.18859499999962,5.63767199999893,5.17385099999956,0.355587999999898
5.26900700000078,5.59220300000015,5.0851789999997,0.324707000000103
5.14146599999913,5.64213399999971,4.95251300000018,0.32989699999996
5.1646639999999,5.54881299999943,4.96418100000119,0.317113999999947
5.22227900000144,5.54464000000007,4.96254399999998,0.327862000000096
5.1760409999988,5.6003440000004,4.91046199999982,0.314340999999899
5.20951000000059,5.6746320000002,4.92427099999986,0.325367000000028
5.26012599999922,5.51879800000097,5.00239200000033,0.318870000000061
5.14982000000055,5.51482699999906,4.95086300000003,0.315300999999977
5.16279899999972,5.46274000000085,5.00119499999892,0.317499999999995
5.13759700000082,4.94364099999984,5.00856900000144,0.320310999999947
5.24308000000019,5.53168499999992,5.09230599999864,0.317637999999988
5.10452799999985,5.52476500000012,5.01107299999967,0.327563000000055
5.06114600000001,5.50634100000025,5.02245100000073,0.317753000000039
5.02392999999938,5.57630599999902,5.05539800000042,0.316883999999959
4.99325300000055,5.48757800000021,5.14874099999906,0.323266999999987
5.01825699999972,5.53578399999969,5.00108499999988,0.322215000000028
5.05811899999935,5.51592700000037,5.03535499999998,0.332312999999999
5.06128100000024,5.66927399999986,5.08092000000033,0.331699999999955
5.02836899999966,5.70903899999939,5.10268300000098,0.325076000000081
5.03957900000023,5.79579700000068,5.11702399999922,0.323074999999903
5.0086510000001,5.83427499999925,5.03269499999988,0.320717000000059
4.98487899999964,5.75391000000127,5.12227900000107,0.314251000000013
5.00474000000031,5.78330499999902,4.98795499999869,0.311600999999996
4.98594799999955,5.75069900000017,5.08195599999999,0.320374000000015
5.07121500000176,5.8138600000002,5.14453700000013,0.320682999999917
5.14641499999925,5.80537000000004,5.17496100000062,0.319322000000057
5.15622000000076,5.85426899999948,5.11556799999926,0.325651999999991
5.16581699999915,5.83635200000026,5.04817999999977,0.330758999999944
5.2712389999997,5.85808700000052,5.09390900000108,0.319268000000079
5.20230199999969,5.75714399999924,5.17852899999889,0.327605999999946
5.21679500000027,5.11818099999982,5.16506300000037,0.329073999999991
5.25056899999981,5.14912600000025,5.15324900000087,0.314092000000073
5.26212200000009,5.13336499999969,5.12433899999996,0.316283999999996
5.16930400000092,5.0702710000005,5.16199500000039,0.327905999999984
5.24097900000015,5.10844100000031,5.15432699999837,0.316419999999994
5.20842300000004,5.20340299999953,5.00957100000051,0.317827999999963
5.17959599999995,5.12757000000056,5.12721799999963,0.321880000000078
5.20818199999849,5.09406900000067,5.01821000000018,0.319878999999901
5.24661800000104,5.13183599999866,5.01975500000117,0.325146000000018
5.2834270000003,5.85424000000057,4.9840779999995,0.340432000000078
5.19320499999958,5.79571899999974,5.03486899999916,0.32669999999996
5.2095530000006,5.16987900000095,4.96598000000085,0.318354999999997
5.20605499999874,5.15051099999982,5.03259099999923,0.322076000000038
5.24489600000015,5.12501999999949,5.04120599999987,0.326208999999949
5.18124900000112,5.14969399999973,5.00345700000071,0.32348300000001
5.20107899999857,5.12152400000014,5.03085300000021,0.330406000000039
5.21891700000015,5.06824299999971,5.11248800000067,0.330349999999953
5.25452600000062,5.18275700000049,5.085681999999,0.312282999999979
5.19460900000013,5.1275229999992,5.09531199999947,0.317843000000039
5.22794199999953,5.15963300000112,5.18690700000116,0.315987999999948
5.17413599999963,5.11424799999986,5.07034999999996,0.325123000000076
5.2404690000003,5.18648799999937,5.17505299999902,0.324512999999911
5.26984100000118,5.11919200000011,5.10289499999999,0.327201000000059
5.26617499999884,5.23306600000069,5.02031499999975,0.324730000000045
5.25834700000087,5.17583600000034,5.11931000000004,0.340682999999899
5.18126999999913,5.2686509999985,5.07840200000101,0.337801000000013
5.12682800000039,5.21137700000145,5.05035700000008,0.344916000000012
5.12569900000017,5.18707099999847,5.02751799999896,0.340461000000005
5.0797419999999,5.26245000000017,5.06709800000135,0.33545300000003
4.99917599999935,5.05802500000027,5.08233099999961,0.317951999999991
4.9602360000008,5.73590200000035,5.10430799999995,0.321365000000014
4.94234399999914,5.80169399999977,5.17818199999965,0.316451000000029
5.0349610000012,5.76583399999981,5.18239200000062,0.314662999999996
5.12646200000017,5.84494900000027,5.16886799999884,0.328907999999956
4.9992489999986,5.59281399999963,5.17436700000144,0.322778999999969
5.13347799999974,5.57169000000067,5.1194179999984,0.32630400000005
5.18561300000147,5.78936099999919,5.18371500000103,0.324466000000029
5.20838299999923,5.64770800000042,5.07580400000006,0.319229999999948
5.19766399999935,5.80694700000095,5.00650800000039,0.327494999999999
5.25065900000118,5.00417299999935,5.13824099999874,0.328057000000058
5.17428300000029,4.96997999999985,5.14674300000115,0.328918999999928
5.15434399999867,5.01317299999937,5.08141499999874,0.327580000000012
5.23176600000079,4.99361300000055,5.14039000000048,0.338975000000005
5.19701700000041,4.95751399999972,5.11499300000105,0.334283000000028
5.13750599999912,5.02190200000041,5.17264599999908,0.329039999999964
5.1985139999997,5.82503700000052,5.15450500000043,0.327115000000049
5.15832800000135,5.74962799999957,5.19992199999979,0.339019000000008
5.205050999999,5.82982400000037,5.09166399999958,0.341695999999956
5.23167199999989,5.5416839999998,5.14783200000056,0.338726999999949
5.26202000000012,5.5186620000004,5.11512199999925,0.338346000000001
5.20696700000008,5.50832599999922,5.05855200000042,0.329115000000002
5.20118800000091,5.55643500000042,5.10505700000067,0.334599000000026
5.22149999999965,4.99462999999923,5.07581199999913,0.349281000000019
5.26325499999984,5.65425200000027,5.0685940000003,0.336955999999986
5.22210799999993,5.5755050000007,5.03660800000034,0.326186000000007
5.26053300000058,5.6166319999993,5.08724099999927,0.327960999999959
5.30735800000002,5.49089300000014,5.06709700000101,0.327703000000042
5.2750789999991,5.52628700000059,5.07256299999972,0.333291000000031
5.33645299999989,5.5407639999994,5.09280199999921,0.326297999999952
5.30575200000021,4.93459199999961,5.07028300000093,0.330697999999984
5.09524400000009,5.64824000000044,5.06893200000013,0.32935400000008
4.99959499999932,5.66814599999998,5.08993699999883,0.339985999999953
5.17372200000136,5.06903799999964,5.12326500000017,0.321700999999962
5.07966399999896,5.04319899999973,5.11053300000094,0.338588000000072
5.05865600000106,5.09116100000028,5.16627599999993,0.337305000000015
5.19930000000022,5.1049120000007,5.06494899999961,0.323910999999953
5.21946399999979,4.9305089999998,5.1377279999997,0.327878000000055
5.10722199999873,5.03018399999928,5.12978300000032,0.323657999999909
5.18668200000138,5.06006500000149,5.14901199999986,0.32161700000006
5.20530299999882,5.07448599999952,5.13900900000044,0.321351999999933
5.23610899999949,5.15620300000046,5.16385400000036,0.31391300000007
5.21297500000037,5.20074299999942,5.15568999999959,0.318397000000004
5.2524169999997,5.23074400000041,5.08059499999945,0.328048999999965
5.10743300000104,5.1223689999988,5.11428400000113,0.325807000000054
5.23929800000042,5.1947880000007,5.13842899999872,0.325742999999989
5.2191299999995,5.07990000000063,5.12898599999971,0.31899999999996
5.26746499999899,5.0488639999985,5.16775000000052,0.353345999999988
5.25751800000035,5.12228800000048,5.06816099999924,0.341190999999981
5.26946000000135,5.11675800000012,5.17813200000091,0.343995000000064
5.28297999999995,5.16563599999972,5.09007700000075,0.340606999999977
5.2147359999999,5.07316499999979,5.06484799999998,0.327075000000036
5.24866199999997,5.08115400000133,5.12860799999908,0.325704999999971
5.24131099999977,5.09042299999965,5.07012600000053,0.331632000000013
5.23463300000003,5.14676700000018,5.11497000000054,0.331268000000023
5.16736899999887,5.09747400000015,5.13634899999852,0.340167999999949
5.22029300000031,5.13947099999859,5.08136600000034,0.340964999999983
5.25334800000019,5.12407900000107,5.0752539999994,0.330008000000021
5.18672300000071,5.07662999999957,5.08462300000065,0.32808399999999
5.22072300000036,5.02895600000011,5.09844300000077,0.332736000000068
5.21840499999962,5.10451499999908,5.1506559999998,0.343263999999976
5.205962,5.14160200000151,5.16751399999885,0.334183999999937
5.17470299999877,5.1009439999998,5.10418700000082,0.325378000000001
5.21147200000087,5.12975000000006,5.10421200000019,0.326231000000007
5.20755499999905,5.04862099999991,5.19300300000032,0.325972999999976
5.17823600000156,5.02704599999925,5.16450799999984,0.330196000000001
5.1810919999989,4.91935100000046,5.13804600000003,0.333569000000011
5.27034900000035,4.9234579999993,5.1616869999998,0.327588999999989
5.19388099999924,4.94407200000023,5.07304199999999,0.327171000000021
5.15360900000087,4.97104799999943,5.07264199999918,0.331490000000031
5.17821399999957,4.90093100000013,5.01623100000143,0.324762999999962
5.11099400000057,4.92484700000023,5.06429399999979,0.31713400000001
5.21631299999899,4.90986300000077,5.07240699999966,0.32839899999999
5.13551000000007,4.97282199999972,5.08730699999978,0.346479000000045
5.16049900000144,4.91273100000035,5.00803799999994,0.329272999999944
5.00920799999949,4.92609300000004,5.06595399999969,0.319941000000085
5.06493600000067,5.05886999999893,5.02274700000089,0.322831999999948
4.98413999999866,5.09252600000036,5.08677399999942,0.335844000000066
5.034278000001,5.01308000000063,5.1165830000009,0.33667099999991
4.97739999999976,5.01780299999882,5.06360099999984,0.319108000000028
5.04555199999959,5.10233700000026,5.11515099999997,0.31931899999995
5.01982900000075,5.06874900000003,5.13931599999887,0.326175000000035
4.99384399999872,5.06105500000012,5.2513600000002,0.34411399999999
4.96303799999987,5.08914499999992,5.17212300000028,0.357973000000015
5.00242700000126,5.11108100000092,5.13037299999996,0.33141999999998
5.10686299999907,5.15685800000028,5.16199400000005,0.325922999999989
5.06438600000001,5.12517499999922,5.21414600000026,0.338317000000075
5.01980499999991,5.03876400000081,5.15467700000045,0.336950000000002
5.18407500000103,5.11694100000022,5.10626400000001,0.357416999999941
5.21928999999909,4.95933899999909,5.1822319999992,0.334993000000054
5.17365500000051,4.96629399999983,5.19086299999981,0.327744999999936
5.19279300000017,4.96112200000061,5.04903000000013,0.360077000000047
5.17237999999998,4.90939099999923,5.13639900000089,0.36744699999997
5.20734799999991,4.93298900000082,5.11013800000001,0.35292400000003
5.2038909999992,4.91282399999909,5.12756199999967,0.356672000000003
5.20349800000076,4.94650300000103,5.11845499999981,0.343482999999992
5.26475199999913,4.92785499999991,5.16019699999924,0.337816999999973
5.19470600000022,4.97036200000002,5.1371450000006,0.328264999999988
5.21854800000074,4.90307099999882,5.16321199999948,0.326634000000013
5.26943000000028,4.93498300000101,5.14303500000096,0.32477300000005
5.21701699999903,4.91752900000029,5.17043000000012,0.337613999999917
5.23436500000025,4.96919600000001,5.05736599999909,0.330053000000021
5.25151300000107,4.8914079999995,5.12861200000043,0.331634000000008
5.23203599999943,4.89531899999929,5.1459990000003,0.333465000000047
5.23630799999955,4.89366700000028,5.15187999999944,0.329944999999952
5.16003799999999,4.91140900000028,5.06859799999984,0.324222000000077
5.18527499999982,4.93941099999938,5.11666499999956,0.322914999999966
5.14218199999959,4.89812900000106,5.18284900000072,0.334789000000001
5.21381500000098,4.92490299999918,5.15985499999988,0.321149999999989
5.28857799999969,5.01169000000118,5.13740099999995,0.317948999999999
5.20653499999935,5.0938929999993,5.14505500000087,0.321940000000041
5.22085900000093,5.01626600000054,5.14757099999952,0.323922999999922
5.22516799999903,5.01386599999933,5.10997800000041,0.319193000000041
5.17464100000143,5.11880000000019,5.06039499999861,0.313430000000039
5.18118099999992,4.89668999999958,5.01413800000046,0.315629999999942
5.07609400000001,5.07197600000109,5.12874700000066,0.314057000000048
5.17808700000023,5.07967099999951,5.20114099999955,0.318734999999947
5.07681699999921,5.09121599999889,5.17285900000024,0.32130600000005
5.18271099999947,5.06311200000164,5.16313599999921,0.323589999999967
5.15968200000134,5.0681429999986,5.08335799999986,0.333540999999968
5.12110499999835,5.06695300000138,5.12193000000116,0.324194000000034
4.9510680000003,5.09835699999894,5.07987499999945,0.326191999999992
5.06120100000044,5.09467100000074,5.11173000000053,0.330310000000054
5.02652499999931,5.18165699999918,5.18935599999895,0.324846999999977
5.04644600000029,5.1703890000008,5.11947400000099,0.324026000000003
5.02511500000037,5.10302799999954,5.1349169999994,0.332789999999932
5.04230300000017,5.07598300000063,5.13487800000075,0.332233000000087
5.10522999999921,5.07913499999995,5.09289899999931,0.327561999999944
4.99330400000144,5.16941599999882,5.05528199999935,0.322353000000021
5.01338199999918,5.08183500000086,4.952405,0.330644000000007
5.02261399999952,5.08248800000001,5.10495300000002,0.322291999999948
5.10626800000136,5.09746900000027,5.08784700000069,0.314745000000016
4.98686099999941,5.13200399999914,5.08896500000083,0.321690999999987
5.00510399999985,5.07489600000008,5.03829899999982,0.328000999999972
5.10309299999972,5.12529399999949,5.01748299999963,0.342339000000038
5.08057499999995,5.13698000000113,5.00828799999908,0.331862999999998
5.17295999999988,5.11094699999921,5.11478600000009,0.323124000000007
5.17487500000061,5.1363620000011,5.05918800000109,0.318348000000015
5.24191000000064,5.16114500000003,5.05544100000043,0.318394000000012
5.1282769999998,5.03143699999964,5.01208999999835,0.320566999999983
5.20035899999857,5.02124199999889,5.03587100000004,0.315832
5.16805300000124,5.02052100000037,5.10468100000071,0.313387000000034
5.93126800000027,5.09163600000102,5.10317100000066,0.31747299999995
5.18438400000014,5.02051599999868,5.11966199999915,0.328006000000073
5.23040299999957,4.93541200000072,4.94997999999941,0.320900999999935
5.87737899999956,4.89110000000073,5.09759500000109,0.317686999999978
5.8671489999997,4.91204199999993,5.08532500000001,0.316459000000009
5.15197900000021,4.99446799999896,5.15996999999879,0.332133999999996
5.84929100000045,4.88765299999977,5.11558400000104,0.336574000000041
5.20637799999895,4.90738400000009,5.11787200000072,0.322658999999931
5.23034999999982,4.92916700000023,5.16108199999871,0.315931000000091
5.24466000000029,4.9485939999995,5.11729500000001,0.332222999999999
5.17957000000024,4.92364000000089,5.09940500000084,0.323856999999975
5.21522300000106,4.8949790000006,5.10394599999927,0.321314000000029
5.20883799999865,5.00808699999834,5.24301000000014,0.324084999999968
5.12691500000074,5.10419000000002,5.16536400000041,0.330915000000005
5.18180600000051,5.00503200000094,5.11027599999943,0.321411000000012
5.18061899999884,5.04715699999906,5.15863399999944,0.328424999999925
5.22196900000017,5.11147500000152,5.1273340000007,0.321867999999995
5.18440600000031,5.12174199999936,5.1560640000007,0.342495000000099
5.15679099999943,5.04888399999982,5.15757399999893,0.320911999999907
5.08237100000042,5.01495000000068,5.15595800000119,0.32038
5.19591100000071,5.06868000000031,5.16401699999915,0.32663100000002
5.14128199999868,5.1222429999998,5.11935799999992,0.341735000000085
5.26480700000138,5.09435999999914,5.21916000000056,0.330444999999941
5.1639639999994,5.09084900000016,5.13802699999906,0.327246000000059
5.14326400000027,5.19352000000072,5.17808400000104,0.339761999999951
5.04666200000065,5.11406399999942,5.13884099999996,0.331144999999992
4.98383399999875,5.13792099999955,5.15180700000019,0.325207999999975
4.99491900000066,5.1366909999997,5.06642699999975,0.335606999999982
5.07718199999908,5.10546100000101,5.10529499999939,0.33716800000002
4.93986399999994,5.08910999999898,5.12397000000055,0.344294999999988
4.97929699999986,5.13793000000078,5.11958299999969,0.344928999999979
5.04796000000169,5.09099099999912,5.05290199999945,0.337492000000111
4.98994899999889,5.13324199999988,5.00365300000158,0.328255999999897
4.93357900000046,5.09890000000087,5.11124299999938,0.342865000000074
5.00244999999995,5.07215899999937,5.01258299999972,0.351141999999982
5.07388700000047,5.16361099999995,5.10971500000051,0.361898999999994
5.01352299999962,5.11040700000012,5.09748699999909,0.361176
4.97677800000019,5.07863800000086,5.0911930000002,0.354306999999949
5.01426199999878,5.08762600000045,4.98486799999955,0.336533000000031
5.04271100000005,5.13231499999893,5.03650000000016,0.32664699999998
5.15160400000059,5.12083100000018,5.04726599999958,0.333033999999998
5.07559600000059,5.12356899999941,5.13527200000135,0.329971999999998
5.18345399999998,5.06236300000091,5.00940900000023,0.36117200000001
5.19104899999911,5.14113499999985,5.0691429999988,0.328928000000019
5.16741900000125,5.02498000000014,5.08461900000111,0.336339000000066
5.17203799999879,5.15063700000064,5.06277299999965,0.320598999999902
5.17372100000102,5.01644499999929,5.01929600000039,0.33543700000007
5.19402499999887,5.00807800000075,5.13743299999987,0.322375999999963
5.23284100000092,4.94855899999857,5.14319099999921,0.317809000000011
5.26181799999904,4.92222100000072,5.13807600000109,0.32223799999997
5.28427600000032,4.8838080000005,5.15755699999863,0.320285000000013
5.20170599999983,4.98276299999998,5.04300900000089,0.322713000000022
5.2113989999998,4.92882800000007,4.98970999999983,0.328261999999995
5.2530880000013,4.88259199999993,5.15113600000041,0.324124999999981
5.20392299999912,4.930554999999,5.12297899999976,0.322017000000073
5.21087299999999,4.87156400000094,5.11078799999996,0.322165999999925
5.26072100000056,4.88331499999913,5.09144000000015,0.333819000000062
5.20728299999973,4.91473100000076,5.10041799999999,0.331963999999971
5.19203899999957,4.95944799999961,5.18683199999941,0.331381999999962
5.22742900000048,5.0274559999998,5.11338400000022,0.338200000000029
5.15790100000049,4.87894699999924,5.20916000000034,0.332780999999954
5.23286399999961,5.01242600000114,5.12641199999962,0.33572700000002
5.2297639999997,5.05105000000003,5.10816899999918,0.326919999999973
5.21431699999994,5.06858499999908,5.00131600000168,0.320260000000076
5.24561600000015,5.04235000000153,5.06770699999834,0.330565999999976
5.1561270000002,5.12757399999828,5.00359600000047,0.334013000000027
5.27098599999954,5.10940500000106,5.13075899999967,0.32229899999993
5.16339900000094,5.20841599999949,5.17892500000016,0.335892000000058
5.26462699999865,5.09761900000012,5.10218700000041,0.331904000000009
5.11122400000022,5.14326699999947,5.15379700000085,0.322359000000006
5.09551600000123,5.1301110000004,5.05412399999841,0.327185999999983
4.98087699999996,5.11876099999972,5.08088900000075,0.339276000000041
4.98708299999998,5.10383600000023,5.0973240000003,0.330016999999998
4.99826599999869,5.08241799999996,5.15599800000018,0.329799999999977
5.06263100000069,5.15842599999996,5.0398210000003,0.327974999999924
5.0150790000007,5.07716600000094,5.04581999999937,0.326256000000058
5.01967100000002,5.1721550000002,4.97804799999903,0.339563999999996
5.01571299999887,5.13047199999892,4.99867300000005,0.333222999999975
4.98372500000005,5.19059200000083,4.93485800000053,0.332075000000032
5.00803900000028,5.13216399999874,4.94200699999965,0.360679000000005
5.02489099999912,5.10969100000148,5.0027910000008,0.348188999999934
5.10717900000054,5.21104000000014,4.94513200000074,0.348770000000059
5.08593500000097,5.17210099999829,4.92008799999894,0.323081999999999
5.01437900000019,5.14695500000016,4.98923599999944,0.324850999999967
5.15621099999953,5.16428500000075,4.99028499999986,0.33252600000003
5.1411909999988,5.09565400000065,4.9344600000004,0.325792999999976
5.15507000000071,5.05874499999845,5.05478299999959,0.33164899999997
5.18160399999942,5.09420200000022,4.99994700000025,0.332448999999997
5.20004100000006,5.01706100000047,5.03564000000006,0.355247000000077
5.19042799999988,5.13241500000004,4.99939300000005,0.33016699999996
5.26524100000097,5.04934999999932,5.01047300000027,0.333340000000021
5.21572000000015,5.11925100000008,4.97490400000061,0.324645000000032
5.17617400000017,5.00789100000111,4.99750300000051,0.326188999999999
5.20208499999899,5.03424799999993,5.09324099999867,0.319406999999956
5.24876200000108,4.90652399999999,4.96217500000057,0.349728000000027
5.23932799999966,4.95644600000014,4.99333800000022,0.333092999999963
5.20728400000007,4.94037000000026,5.0193879999988,0.347964000000047
5.20277700000042,4.97689099999843,5.05130300000019,0.343482999999992
5.21440099999927,4.89990100000068,5.12243200000012,0.330017999999995
5.18268999999964,4.9049040000009,5.11661500000082,0.335403999999926
5.20188199999939,4.90415500000017,5.11557200000061,0.344414000000029
5.24439300000085,4.90071299999909,5.05039399999987,0.34699999999998
5.15333199999986,4.91923599999973,5.0889360000001,0.33892400000002
5.19481600000108,4.91014100000029,5.05773799999952,0.337623000000008
5.18056299999989,5.008871,5.05074199999945,0.33935299999996
5.26818999999887,4.97647399999914,5.16352300000108,0.335008000000016
5.17203900000095,4.97571500000049,5.03424999999879,0.33688200000006
5.31429399999979,5.08704399999988,5.13335899999947,0.325998000000027
5.21483999999873,5.0963040000006,5.0610740000011,0.338098999999943
5.23474300000089,5.11016500000005,5.1013810000004,0.324850999999967
5.26611100000082,5.09562799999912,5.09034199999951,0.324989000000073
5.18135699999948,5.15374500000144,5.07616899999994,0.328351999999995
5.17832300000009,5.13779900000009,5.16751499999918,0.332144999999969
5.14803000000029,5.08896399999867,5.00108400000136,0.338102000000049
5.26536699999997,5.13612199999989,5.16191599999911,0.326731999999993
5.18209899999965,5.16346700000031,5.01164400000016,0.332773999999972
5.08563899999899,5.06019899999956,5.14374800000041,0.327539999999999
5.03238700000111,5.08713800000078,5.1182919999992,0.320937999999956
4.99274200000036,5.0796449999998,5.11166400000002,0.328477000000021
5.00871099999858,5.13233600000058,5.13646900000094,0.326123000000052
5.0386610000005,5.02880399999958,5.10097399999904,0.327308000000016
5.04898400000093,5.10260200000084,5.06859900000018,0.332026999999925
5.07167399999889,5.06261199999972,4.98555300000044,0.335170000000062
5.22259599999961,5.12815399999999,5.05886400000054,0.354803999999945
5.32572000000073,5.1431679999987,5.02079400000002,0.335369000000014
5.00057899999956,5.10338700000102,5.03581599999961,0.329076999999984
5.12454400000024,5.10565399999905,5.10542200000054,0.336510999999973
4.98713099999986,5.14041700000053,5.11108199999944,0.327973000000043
5.15632800000094,5.06736400000045,4.96237399999882,0.332408999999984
5.13893800000005,5.14346099999966,5.05639800000063,0.329793999999993
5.16755999999987,5.13056800000049,5.12217500000042,0.320116999999982
5.08940699999948,5.14522399999987,5.12828599999921,0.323656000000028
5.21260599999914,5.12226999999984,5.07590500000151,0.348358999999959
5.1080460000012,5.16812500000015,5.07530699999916,0.326481000000058
5.03721599999881,5.07237700000042,5.0669170000001,0.323089999999979
5.25713900000119,5.07971399999951,5.06298000000061,0.329710999999975
5.16555200000039,4.99805299999935,5.03335899999911,0.323848999999996
5.16607099999965,5.06540700000005,5.0796449999998,0.327910999999972
5.15887099999964,5.00312099999974,5.11140300000079,0.336140999999998
5.08109100000001,4.98245300000053,5.08297399999901,0.328938000000107
5.15207499999997,4.88762599999973,5.07624700000088,0.334317999999939
5.20545300000049,4.88884499999949,5.11926700000004,0.334960000000137
5.22679499999867,4.90881000000081,5.16586400000051,0.334185999999818
5.21919200000048,4.94398700000056,5.13931499999853,0.328209000000015
5.16964300000109,4.87952699999914,5.15460900000107,0.32440500000007
5.18877299999986,4.90257800000109,5.13380499999948,0.328312000000096
5.2059479999989,4.88141600000017,5.12517300000036,0.342819999999847
5.19182300000102,4.89899699999842,5.17040599999928,0.342151000000058
5.23392400000012,4.8606920000002,5.15070399999968,0.324243999999908
5.26267599999846,4.94088600000032,5.16268400000081,0.35563100000013
5.16980100000001,5.05900800000018,5.07399900000019,0.339129999999841
5.15859300000011,5.07506599999942,5.10426700000062,0.324190000000044
5.23458300000129,4.96352200000001,5.1490589999994,0.333090000000084
5.21730299999945,5.13977700000032,5.110052,0.347847999999885
5.19564600000012,5.14166599999953,5.08163799999966,0.330510000000004
5.20370999999977,5.16334300000017,5.10706899999968,0.336556000000201
5.28410299999996,5.12408300000061,5.1583040000005,0.333284999999933
5.21621600000071,5.24158299999908,5.20259400000032,0.33396300000004
5.15837999999894,5.05989000000045,5.09005499999876,0.327039000000013
5.28116899999986,5.11421200000041,5.12824499999988,0.324448999999959
5.13779700000123,5.16906500000005,4.96859400000176,0.329044999999951
5.18216099999881,5.12007500000072,5.02726499999881,0.334384
5.12790099999984,5.1747579999992,5.00270300000011,0.322758000000022
5.11416700000154,5.12131799999952,5.001674000001,0.32143700000006
4.96407199999885,5.13300200000049,4.980818,0.3255079999999
4.97106900000108,5.15010900000016,5.05537799999911,0.332403000000113
4.9933430000001,5.15691399999923,5.06750900000043,0.326711999999816
5.10035799999969,5.14530700000068,5.05177299999923,0.334678000000167
4.99091299999964,5.19159199999922,5.013105,0.333233999999948
5.02832499999931,5.09320699999989,5.00253599999996,0.329248000000007
4.98168200000146,5.20904599999994,5.08360100000027,0.329367000000047
4.94995499999823,5.10943800000132,4.96712400000069,0.32540999999992
4.95429200000035,5.1324910000003,5.08275399999911,0.328846000000112
4.92668500000036,5.08958899999925,5.08236100000067,0.327423999999837
5.09937100000025,5.07568899999933,5.14050800000041,0.326862000000119
5.12300700000014,5.09279700000116,5.14468099999976,0.328839000000016
5.69334700000036,5.04921900000045,5.10930000000008,0.326025999999956
5.49682299999949,5.11325999999826,5.14234099999885,0.326653999999962
5.83801700000004,5.10104000000138,5.26535700000022,0.332742000000053
5.13240299999961,5.09394799999973,5.13207200000033,0.325754999999845
5.24593400000049,5.04922499999884,5.16323100000045,0.326484000000164
5.20005900000069,5.13820300000043,5.0783909999991,0.324316999999837
5.88485799999944,5.09310399999958,4.99665199999981,0.323292000000038
5.87223300000005,5.09756200000083,5.00532000000021,0.33072100000004
5.83477999999923,5.05367800000022,4.97199499999988,0.327281999999968
5.1909340000002,5.00025099999948,4.98250600000028,0.325460000000021
5.82510399999956,4.92204599999968,5.03930600000058,0.324616000000105
5.21994000000086,4.89345099999991,5.0308700000005,0.317923999999948
5.19826599999942,4.91315300000133,4.99742100000003,0.317434000000048
5.47114499999952,4.9759269999995,5.12800699999934,0.319340999999895
5.19771200000105,4.90865900000063,5.05299500000001,0.332423000000063
5.21527500000047,5.00199599999905,5.12884300000042,0.357183999999961
5.19618099999934,4.97885599999972,5.04823699999906,0.367023000000017
5.16305800000009,4.90315600000031,5.07819600000039,0.35571200000004
5.17837899999904,4.94840099999965,5.01291999999921,0.359723999999915
5.25802100000146,4.99239500000112,5.04100000000108,0.366917999999941
5.19668199999978,5.00842600000033,5.06643500000064,0.344903000000158
5.19402900000023,5.00874899999872,5.09871399999975,0.32908499999985
5.24178699999902,5.0038540000005,5.08440699999846,0.326197999999977
5.16490999999951,5.10226999999941,5.03965500000049,0.325848000000178
5.22456899999997,5.08733399999983,5.0785190000006,0.316679999999906
5.26407199999994,5.1507040000015,5.06664599999931,0.314086999999972
5.18014300000141,5.14130499999919,5.1427560000011,0.323133000000098
5.18784699999924,5.09859800000049,5.05988799999977,0.323971999999912
5.10645099999965,5.11815099999876,5.10680200000024,0.316565000000082
5.24631100000079,5.19252000000051,5.06910299999981,0.322077999999919
5.074208,5.15293899999961,5.09608399999888,0.323879000000034
5.19703400000071,5.1317850000014,5.08406100000138,0.329195999999911
5.09526199999891,5.10823999999957,5.15683199999876,0.324521000000004
5.0598229999996,5.20465299999887,5.12224200000128,0.317745000000059
4.96839600000021,5.08104300000014,5.12811899999906,0.323577000000114
5.0029940000004,5.12464200000068,5.12585399999989,0.322807999999895
5.02998999999909,5.1356539999997,5.08109599999989,0.324272000000065
5.04218800000126,5.12922000000071,5.09241500000098,0.326155999999855
5.00968199999988,5.16509599999881,5.03082299999915,0.321408000000019
5.03768800000034,5.15502900000138,5.18592999999964,0.322947999999997
4.99504999999954,5.16493499999888,5.09136800000124,0.327003000000104
5.00799799999913,5.11640600000101,5.0848649999989,0.320739000000003
5.00798100000065,5.07201299999906,5.20082700000057,0.332908000000089
4.99606999999924,5.12721200000124,5.10855699999956,0.332374999999956
5.14353200000005,5.18785699999898,5.04357999999957,0.333390000000009
5.08278500000051,5.09240300000056,5.04648000000088,0.319299000000001
5.05615000000034,5.13855899999908,5.17977799999971,0.330826999999999
5.19610499999908,5.09702600000128,5.09377900000072,0.330459000000019
5.20046500000171,5.14141199999904,5.12879499999872,0.326459999999997
5.20319500000005,5.12345500000083,5.09975000000122,0.321133999999802
5.23961799999961,5.0935329999993,5.09546299999965,0.320157000000108
5.26243799999975,5.15401399999973,5.13686899999993,0.324049000000059
5.18469999999979,5.0587230000001,5.1098120000006,0.331944000000021
5.20880899999975,5.12678000000051,5.09816599999976,0.327590999999984
5.27202500000021,5.09280299999955,5.15179499999977,0.31629299999986
5.19654000000082,4.99814700000024,5.05690200000026,0.321646000000101
5.21680799999922,4.90244800000073,5.15264299999944,0.327941999999894
5.22438700000021,4.94372099999964,5.11118800000077,0.317455999999993
5.18822600000021,4.91655499999979,5.18020400000023,0.33447799999999
5.23531899999944,5.05179200000021,5.1457019999998,0.320817000000034
5.16422500000044,4.92998099999932,5.18617099999938,0.320138000000043
5.24089999999887,4.94746699999996,5.09518500000013,0.33059500000013
5.21974200000113,4.95456700000068,5.09144100000049,0.325163999999859
5.24955899999986,4.99589699999888,5.16056799999933,0.328999999999951
5.18097699999998,4.90717600000062,5.15877700000055,0.326244000000088
5.27393499999926,4.972181000001,5.10062899999866,0.342417000000069
5.24243300000126,4.98480499999823,5.08949500000017,0.336485000000039
5.24395599999843,4.9687040000008,5.15177500000027,0.334398999999848
5.18317800000113,4.99320500000067,5.20922100000098,0.327528000000029
5.24095899999884,5.07197099999939,5.08930700000019,0.320588000000043
5.24078100000042,5.10582600000089,5.12559399999918,0.325998000000027
5.18925099999979,5.09292999999889,5.05317900000045,0.340666000000056
5.88437300000078,4.94323900000018,4.99303799999871,0.328637999999955
5.92797299999984,5.05867500000022,4.98977700000069,0.336618000000044
5.09158500000012,5.13473899999917,4.97682899999927,0.327507999999852
5.89485400000012,4.94482000000062,5.09441600000173,0.337363000000096
5.76319999999942,5.01541999999972,5.02522499999941,0.327923999999939
5.22237599999971,4.94411899999977,5.01685199999883,0.338226999999961
5.12333200000103,5.03624800000034,5.05207200000041,0.325366000000031
5.06666699999914,4.91306000000077,5.05670600000121,0.332519000000048
5.2320380000001,4.93519500000002,5.0538519999991,0.327835999999934
5.00265800000125,4.92564899999888,5.11772299999939,0.32157200000006
5.38839399999961,4.92321199999969,5.02031100000022,0.314881000000014
5.10610199999974,4.93866000000162,5.12355200000093,0.321559999999863
5.06666099999893,4.88970100000006,5.03067699999883,0.326133000000027
5.02361100000053,4.9243979999992,5.0921330000001,0.31847700000003
5.01297800000066,4.93352100000084,5.12573200000043,0.320306000000073
5.55220000000008,5.026613,5.09394400000019,0.327912999999853
5.00450900000033,4.9725099999996,5.07946199999969,0.329694000000018
5.0099339999997,4.94904099999985,5.09800800000085,0.325803000000178
5.23187899999903,4.90429399999994,5.03034200000002,0.321126999999933
5.045075,4.957359,5.06261900000027,0.321363000000019
5.05249999999978,4.9798950000004,5.09932799999842,0.322409999999991
5.15148500000032,4.91102499999943,5.08667500000047,0.32291199999986
5.41554600000018,4.98924599999918,5.17765599999984,0.319846000000098
5.15691700000025,4.92345600000044,5.12354200000118,0.318676000000096
5.19587599999977,4.95411799999965,5.15701099999933,0.328652999999804
5.23661900000116,4.91820800000096,5.17654399999992,0.3235880000002
5.20523399999911,5.03560099999959,5.12763900000027,0.317394999999806
5.2240010000005,5.02281799999946,5.10968899999898,0.32053800000017
5.87286700000004,5.11655600000086,5.1878910000014,0.322385999999824
5.93043299999954,5.07573500000035,5.17911399999866,0.32163700000001
5.85396199999923,5.10276799999883,5.13249800000085,0.345874000000094
5.2477740000013,5.13000800000009,5.15489999999954,0.322333000000071
5.24043199999869,4.99286700000084,5.16279100000065,0.326926999999841
5.32697800000096,4.97550299999966,5.14586299999974,0.325795000000198
5.08648100000028,5.00919799999974,5.12816600000042,0.31980899999985
5.64131300000008,5.12901500000044,5.1220089999988,0.33114599999999
5.34977999999865,5.09782799999994,5.1736630000014,0.320836000000099
5.32957200000055,5.15680400000019,5.11198399999921,0.326896000000033
5.06815099999949,5.19968100000006,5.10472400000072,0.32909299999983
5.01355800000056,5.08876299999974,5.1349539999992,0.320335000000114
5.24558799999977,5.16092799999933,5.16861699999936,0.325090000000046
5.37621800000124,5.15075200000138,5.12755200000174,0.324325000000044
5.00158399999964,5.05175299999974,5.15101999999933,0.32622699999979
5.05331300000034,5.08439499999986,5.13529000000017,0.322041000000127
4.99143099999856,4.92127099999925,5.19271399999889,0.32587999999987
5.03194200000144,4.99531800000113,5.12391300000127,0.329016000000138
5.38882299999932,4.97173099999964,5.12520899999981,0.329502999999931
5.02807500000017,4.9779180000005,5.09996300000057,0.320077999999967
5.0675769999998,4.91066599999976,5.14297199999965,0.323636999999962
5.06182799999988,4.95911499999966,5.05714400000033,0.32170700000006
5.16960900000049,4.97536899999977,4.99258399999962,0.33653100000015
5.12803899999926,4.95581300000049,5.11024699999871,0.320647999999892
5.53507999999965,4.92213300000003,5.10163900000043,0.324806000000081
5.11448999999993,4.91275499999938,4.97935900000084,0.322938999999906
5.81421000000046,4.99074199999995,5.0567319999991,0.334299999999985
5.82663400000092,4.98393899999974,5.15316100000018,0.332548000000088
5.23596799999905,4.93155800000022,5.08650099999977,0.332230999999865
5.02952499999992,4.94640699999945,5.20454200000131,0.321665000000166
5.84259700000075,4.96739800000068,5.13094199999978,0.319107999999915
5.93872699999883,5.04730399999971,5.03150399999868,0.328547999999955
5.83239400000093,4.9098699999995,5.17019800000162,0.326632000000018
5.20585899999969,5.09700000000157,5.18639899999835,0.326452000000018
5.21566100000018,5.04560499999934,5.13615500000014,0.32224199999996
5.84228500000063,5.12252099999932,5.12441600000056,0.333219999999983
5.28932600000007,5.10064899999998,5.13180900000043,0.335162000000082
5.27053599999999,5.11415699999998,5.1507330000004,0.328774999999951
5.37829199999942,4.94185900000048,5.11749899999995,0.322622000000138
5.42742700000053,5.13312500000029,5.16994899999918,0.317622999999912
5.24796699999933,5.12103500000012,5.16704299999947,0.313443000000007
5.25283599999966,5.21388900000056,5.11833400000069,0.314936999999873
5.31312600000092,5.10317099999884,5.10996399999931,0.317481000000043
5.87580499999967,5.1731120000004,5.08848200000102,0.318714
5.23132199999964,5.16455900000074,5.11065500000041,0.328179999999975
5.23976500000026,5.19329299999845,5.15790199999901,0.335917999999992
5.50876500000049,5.19844499999999,5.11978199999976,0.318508000000065
5.93844999999965,5.14778200000001,5.08321000000069,0.318254000000024
5.52222900000015,5.127117,5.10719599999902,0.316663999999946
5.22083999999995,5.18928500000038,5.09948000000077,0.327191999999968
5.39617899999939,5.15593600000102,5.12604300000021,0.319092000000182
5.00818400000026,5.11338299999989,5.07282399999895,0.334948999999824
5.43627600000036,5.17421800000011,5.01254200000039,0.317316000000119
5.00657700000011,5.17756199999894,5.03063800000018,0.310289999999895
5.15685200000007,5.13927700000022,5.07695100000092,0.316624000000047
5.17950299999939,5.15454099999988,5.04512499999873,0.328909000000067
5.48464600000079,5.11231500000031,5.06572299999971,0.327228999999988
5.88538499999959,5.09201899999971,5.09273800000119,0.329486999999972
5.20414199999868,5.14825100000053,5.10215699999935,0.320856999999933
5.14603500000158,5.16506800000025,5.11035199999969,0.330486000000064
5.62878999999884,5.16870299999937,5.12439500000073,0.327248000000054
5.66288400000121,5.02739400000064,5.08003300000018,0.324585999999954
5.15952099999959,5.08300599999893,5.13596499999949,0.332143000000087
5.22369400000025,5.07641500000136,5.10100500000044,0.315108000000009
5.22531199999867,5.05581499999971,5.19714999999997,0.316344999999956
5.41053300000021,5.09856099999888,5.19626199999948,0.315799999999854
5.05544100000043,4.9566960000011,5.10891199999969,0.329825000000028
5.15016900000046,4.97121599999991,5.10652000000118,0.334783000000016
5.96698300000025,4.92140899999868,5.132599999999,0.327109000000064
5.36849400000028,5.03648600000088,5.13737200000105,0.329663999999866
5.0518749999992,4.91193899999962,5.01383299999907,0.320513000000119
5.65969899999982,4.94290499999988,5.01679200000035,0.314632999999958
5.09013600000071,4.93311700000049,4.98702799999955,0.316853999999921
5.61289599999873,4.97057400000085,5.04740300000049,0.317109000000073
5.65166300000055,4.95788299999913,5.05108300000029,0.334084999999959
5.1272599999993,4.96248100000048,5.0118509999993,0.318111000000044
5.61776400000053,5.00304999999935,5.03890800000045,0.331961999999976
5.00642900000094,4.98068100000091,5.07199799999944,0.32689500000015
5.03313799999887,4.96070399999917,5.02155900000071,0.317614999999932
5.01759000000129,5.05498699999953,5.10575099999915,0.326180999999906
4.99665699999969,5.0494120000003,5.01523799999995,0.327541999999994
4.9982259999997,5.10102999999981,5.07667500000025,0.315623000000187
5.0551489999998,5.14314100000047,5.09667100000115,0.314921999999797
5.04596300000048,5.11251400000037,5.01890699999967,0.328212000000121
5.28572600000007,5.08799699999872,5.08989999999903,0.324243000000024
5.04280699999981,5.12585100000069,5.03738500000145,0.317927999999938
5.05128899999909,5.12410099999943,5.10160299999916,0.327551999999969
5.08400500000062,5.13744700000098,5.01690099999905,0.323849000000109
5.13838399999986,5.18892000000051,5.17788500000097,0.329475999999886
5.18409099999917,5.1197319999992,5.1292599999997,0.32396800000015
5.19189500000175,5.19067700000051,5.11904400000094,0.327605999999832
5.86303899999984,5.11804200000006,5.12122399999862,0.325225000000046
5.20928399999866,5.10415899999862,5.20169200000055,0.323276000000078
5.2470540000013,5.09923300000082,5.14686699999947,0.334933999999976
5.89835299999868,5.17743700000028,5.18351600000096,0.319942999999967
5.94460400000025,5.08763499999986,5.09597199999916,0.324599000000035
5.50754799999959,5.0822019999996,5.12178300000051,0.319958999999926
5.2830040000008,5.14352400000098,5.16929700000037,0.321830000000091
5.25863299999946,5.07612499999959,5.18222799999967,0.336708999999928
5.21756199999982,5.0783109999993,5.17671899999914,0.328252999999904
5.89891700000044,5.13912999999957,5.16741800000091,0.323666000000003
5.19812699999966,5.11856500000067,5.1587729999992,0.32806800000003
5.87143900000046,5.04757699999936,5.17950200000087,0.325659999999971
5.83511899999939,5.09603200000129,4.99492800000007,0.335539000000153
5.19330000000082,5.09866899999906,5.05430100000012,0.322267000000011
5.24451799999952,5.14425099999971,5.15065999999933,0.318315999999868
5.8691200000012,5.02914600000076,5.11642000000029,0.33145300000001
5.22814399999879,5.14964800000052,5.01570600000014,0.316571000000067
5.19541800000115,5.05119000000013,5.04811599999994,0.318076000000019
5.48033699999905,5.17605399999957,5.08072600000014,0.324341000000004
5.22999300000083,5.02803999999924,5.11740800000007,0.324155000000019
5.23274899999888,5.04195400000026,5.04771699999947,0.314216999999871
5.26440400000138,4.94419999999991,5.08724699999948,0.329610000000002
5.34379699999954,4.90298900000016,5.04634299999998,0.318471000000045
5.77067499999976,4.89322200000061,5.05978700000014,0.315072999999984
5.01726000000053,4.97789600000033,5.06936099999984,0.326868999999988
4.97731500000009,4.90278199999921,5.03675700000167,0.321811000000025
5.63758400000006,4.89235700000063,5.08194000000003,0.324080999999978
5.01244099999894,4.87035999999898,5.11904899999899,0.323285000000169
5.01651099999981,4.93506600000001,5.05409700000018,0.319145999999819
5.03353100000095,4.92996800000037,5.10392300000058,0.316220000000158
4.97958899999867,4.92726399999992,5.08414099999936,0.321896999999808
5.71288900000036,4.98768600000039,5.04243300000053,0.322600000000193
4.96261799999957,4.97294800000054,5.09490000000005,0.318130999999994
5.76222900000175,4.95257200000015,5.15095199999996,0.330740999999989
4.94436899999891,5.06244399999923,5.11056099999951,0.318741999999929
5.83323500000006,5.06356000000051,5.07431999999972,0.31916299999989
5.78877800000009,5.07622199999969,5.06738700000096,0.331442000000152
5.15114999999969,5.07567000000017,5.18163800000002,0.328542999999854
5.1595410000009,5.11673700000028,5.05383299999994,0.324633000000176
5.93632999999863,5.05387499999961,5.10447699999895,0.313640999999961
5.20772100000067,5.15108099999998,5.13270300000113,0.320950999999923
5.23902599999928,5.0975269999999,5.13266799999838,0.322452999999996
5.23843600000146,5.11290100000042,5.08471700000155,0.314837000000125
5.9492539999992,5.12941599999976,5.19641199999933,0.320277999999917
5.18453600000066,5.19539900000018,5.13920499999949,0.331873000000087
5.86766199999875,5.06842799999868,5.13579800000116,0.322560999999951
5.52829700000075,5.09119100000134,5.17700799999875,0.323746999999912
5.39867299999969,5.04554800000005,5.13558700000067,0.328473000000031
5.19334300000082,5.14374700000008,5.0578889999997,0.325549000000137
5.11127599999963,5.10823399999936,5.00396200000068,0.318280999999843
5.04546800000026,5.07686199999989,5.01334299999871,0.325714999999946
5.73309799999879,5.11518599999908,5.08748700000069,0.319832000000133
5.07365300000129,5.07527200000004,5.074568,0.32193099999995
5.18494900000042,5.03085100000135,4.95918600000005,0.322194000000081
5.20272099999966,5.09148300000015,5.06597099999999,0.319776999999931
5.185825999999,5.09203699999853,5.02236900000025,0.319359999999961
5.61071700000139,5.13306600000033,5.0517149999996,0.317706000000044
5.6631929999985,5.09528500000124,5.084836,0.312828999999965
5.32941900000151,5.11011399999916,5.05415200000061,0.323362000000088
5.13091299999905,5.11157599999933,5.08849299999929,0.336905999999999
5.60779800000091,5.06020200000057,5.03771100000085,0.329962999999907
4.99495899999965,5.00214000000051,5.01087000000007,0.320400000000063
5.01318899999933,5.08730599999944,5.16296299999885,0.321200999999974
5.34073399999943,5.02692200000092,5.0764190000009,0.325743000000102
5.55441299999984,5.11076799999864,5.07738599999902,0.32314899999983
4.97540300000037,5.01824500000112,5.15023500000098,0.316884000000073
5.65523300000132,5.06289099999958,5.12647300000026,0.315683999999919
5.71405599999889,4.93805099999918,5.18074799999886,0.332579000000123
5.14713900000061,4.9096669999999,5.12582800000018,0.329015000000027
5.0797679999996,4.90265700000054,5.15424999999959,0.335218999999825
5.10728899999958,5.00394400000005,5.08433200000036,0.319361000000072
5.70887000000039,4.94021299999986,5.14647700000023,0.323008999999956
5.18667800000003,4.96316800000022,5.05698400000074,0.326361000000134
5.83059099999991,4.91527099999985,5.12635199999932,0.32268299999987
5.08716400000048,4.92065999999977,5.06982600000083,0.317291000000068
5.80516700000044,4.93647299999975,5.15061099999912,0.319862000000057
5.1765579999992,4.9738580000012,5.30622299999959,0.320876999999882
5.91424999999981,4.98280499999964,5.19929500000035,0.323733000000175
5.18652400000065,5.02013699999952,5.0769990000008,0.317794999999933
5.3379960000002,4.95431500000086,5.13135499999953,0.332151999999951
5.06875599999876,5.03638800000044,5.13044900000023,0.320856999999933
5.16593900000044,5.1056009999993,5.0152020000005,0.318881000000147
5.06804200000079,5.1336969999993,5.03691799999979,0.328487999999879
5.08564699999988,5.18643500000144,5.00051600000006,0.326479000000063
5.6134519999996,5.14012699999876,5.03879899999993,0.321924000000081
5.0025399999995,5.10593599999993,4.99605599999995,0.314304999999877
5.03442300000097,5.20487400000093,5.10612699999911,0.318461999999954
5.3352589999995,5.20240199999898,5.07065599999987,0.325676000000158
4.99415699999918,5.21990100000039,5.12953200000084,0.314967999999908
4.98831900000005,5.19118399999934,4.99342400000023,0.32503799999995
4.99296700000014,5.17147400000067,5.04473499999949,0.334007000000156
5.01973100000032,5.14402399999926,4.97974699999941,0.323985999999877
4.98693099999946,5.12224400000014,5.07289900000069,0.322773999999981
5.36047000000144,5.10603700000138,5.06403300000056,0.317625000000135
5.39107599999988,5.10134099999959,4.98253899999872,0.330223999999816
5.58845099999962,5.06527300000016,5.07544899999994,0.333017000000154
5.02654699999948,5.10108799999944,5.1135290000002,0.330303999999842
5.01745000000119,5.09956299999976,5.10986100000082,0.316246000000092
5.03084799999851,5.12361200000123,5.10619199999928,0.341666999999916
5.81112200000098,5.10104599999977,5.08821100000023,0.343018000000029
5.14561999999933,5.16326899999876,5.05597900000066,0.321221000000151
5.14808699999958,5.1099720000002,5.10817700000007,0.314851999999973
5.41139300000032,5.06303300000036,5.09329900000012,0.316665999999941
5.83078100000057,5.13458700000047,5.19034299999839,0.320699000000104
5.23922099999982,5.14951900000051,5.12999000000127,0.318644999999833
5.67219800000021,5.045478,5.11389599999893,0.314493999999968
5.1682380000002,5.02772399999958,5.02826600000117,0.312988000000132
5.87347000000045,5.01348499999949,5.07333599999947,0.317436999999927
5.88956599999983,5.02848099999937,5.11841300000015,0.33732800000007
5.23401899999953,5.00846199999978,5.10098400000061,0.319058000000041
5.46005800000057,5.06708400000025,5.14146299999993,0.324830999999904
5.91501799999969,5.03683000000092,5.08884399999988,0.319850000000088
5.88243700000021,4.97407199999907,5.11635699999897,0.328033999999889
5.24135899999965,4.9084610000009,5.09659500000089,0.328701000000137
5.23603600000024,4.86981600000036,5.06071399999928,0.315632999999934
5.93731699999989,4.91149199999927,5.05155200000081,0.318772999999965
5.16781999999876,4.98133199999938,5.11211000000003,0.320020000000113
5.80007100000148,4.85815300000104,5.08402199999909,0.314975999999888
5.57919399999992,4.89114899999913,5.13178300000072,0.322394000000031
5.222307,4.89557700000114,5.07429699999921,0.343315999999959
5.16190599999936,4.9050129999996,5.11466800000017,0.320566999999983
5.89044400000057,4.87541199999941,5.04121300000043,0.333339000000024
5.14493799999946,4.87323199999992,5.04383600000074,0.319469000000026
5.94421499999953,4.93723800000043,5.01317399999971,0.320171999999957
5.83940500000062,5.01335500000096,5.09938599999987,0.323554000000058
5.81882299999961,4.91728499999954,5.02976299999864,0.3227609999999
5.21526000000085,5.05464099999881,5.00068700000156,0.326328999999987
5.85304299999916,5.01699200000076,5.14715699999942,0.331059000000096
5.16639500000019,5.17223299999932,5.07799399999931,0.319498000000067
5.23789899999974,5.12537800000064,5.13861200000065,0.322505999999976
5.47036500000104,5.11553500000082,5.01413999999932,0.314151000000038
5.25359299999946,5.10804199999984,5.10425500000019,0.314240999999811
5.16375700000026,5.15312599999925,5.0801019999999,0.320277000000033
5.73087599999963,5.1030580000006,5.08755800000108,0.316960000000108
4.98678199999995,5.1067609999991,5.11878699999943,0.326759999999922
5.02425399999993,5.14999700000044,5.17236100000082,0.315244000000121
4.98762399999941,5.11993199999961,5.15086699999847,0.320729999999912
4.98829100000148,5.11625100000128,5.207233000001,0.321447999999918
5.01331199999913,5.11162899999908,5.14447300000029,0.32175600000005
5.04977099999996,5.14756099999977,5.15341699999954,0.323491999999987
5.00132800000029,5.11061700000027,5.06944699999985,0.317322000000104
4.95333600000049,5.12482199999977,5.14371200000096,0.314071999999896
5.09626500000013,5.07812000000013,5.13110999999844,0.316974999999957
5.14137499999924,5.12238400000024,5.12097200000062,0.327817999999979
5.11663699999917,5.08739599999899,5.07259599999998,0.323225000000093
5.19231300000138,5.14115000000129,5.12854499999958,0.318199999999933
5.202170999999,5.10496199999943,5.19936000000052,0.317191999999977
5.22632300000078,5.13832100000036,5.09835100000055,0.322061000000076
5.16386199999943,5.05035099999986,5.15494899999976,0.321192999999994
5.22672500000044,5.1544470000008,5.13075000000026,0.317583000000013
5.12415800000053,5.12322199999835,5.12388699999974,0.313118999999915
5.17947300000014,5.09097000000111,5.07051200000024,0.317875000000186
5.21603399999913,5.08905199999936,5.18830600000001,0.326534999999922
5.26452400000016,5.05089399999997,5.11948399999892,0.318731000000071
5.18743499999982,5.12008100000094,5.13141800000085,0.337405999999874
5.21550799999932,4.9796269999988,5.18623899999875,0.316053000000011
5.19566000000123,5.13808400000016,5.06225700000141,0.314299000000119
5.25378099999944,5.02188800000113,5.10988699999871,0.321950000000015
5.18102800000088,4.97757699999966,5.09907200000089,0.328322999999955
5.0936099999999,4.88474099999985,5.05394499999966,0.315662999999859
5.1039669999991,4.90850899999896,5.10365199999978,0.321431000000075
5.02258000000074,4.91975500000081,5.06988000000092,0.325108
5.10941599999933,4.99622400000044,5.11793899999975,0.318760999999995
5.21434399999998,4.91641299999901,5.04646099999991,0.319453999999951
5.17678599999999,4.88416400000096,5.0942329999998,0.327253000000155
5.22685699999965,4.93489599999884,5.13079599999946,0.326677000000018
5.21577400000024,4.92181100000016,5.05984100000023,0.322255999999925
5.27006600000095,4.98113100000046,5.08173600000009,0.322932000000037
5.29855399999906,4.92991500000062,5.033727,0.320176999999831
5.25610199999937,4.99881099999948,5.0480950000001,0.327576000000136
5.31159200000002,5.05129300000044,5.09829700000046,0.320199999999886
5.22985500000141,5.08751399999892,5.06598099999974,0.317629000000125
5.34152499999982,5.04650200000106,5.07045300000027,0.313926999999921
5.06257899999946,5.10690500000055,5.0381610000004,0.32478900000001
5.11725099999967,5.05786099999932,5.10528599999998,0.316229000000021
5.17827299999954,4.95894799999951,5.12687199999891,0.326180999999906
5.09350800000175,5.08213799999976,5.18452900000011,0.32142900000008
5.16686899999877,5.12010000000009,5.08192000000054,0.313435999999911
5.21651800000109,5.07969200000116,5.11583099999916,0.32438900000011
5.14564299999984,4.93426599999839,5.15775899999971,0.320746999999983
5.21214599999985,5.01480600000104,5.06616900000154,0.330077000000074
5.19456899999932,5.0385810000007,5.10263999999916,0.3224909999999
5.20911599999999,5.00648699999874,5.16088300000047,0.319657000000007
5.22018700000081,4.94541500000014,5.16411299999891,0.322213000000147
5.11026499999934,4.91481700000077,5.0491750000001,0.32320199999981
5.08410600000025,4.95450999999957,4.97040200000083,0.330865000000131
5.00580699999955,4.92558300000019,5.06490400000075,0.317367999999988
5.02466900000036,4.97134899999946,4.9717099999998,0.323949999999968
4.99620200000027,4.90348099999937,5.08936499999982,0.324569999999994
5.00568600000042,4.99745400000029,4.99169900000015,0.329036999999971
5.12044099999912,4.95680700000048,5.06254099999933,0.318678000000091
5.2242380000007,4.98447900000065,5.05971700000009,0.317412999999988
5.15541200000007,4.90173799999866,5.05696299999909,0.326693999999861
5.19218799999908,4.87843500000054,5.00931100000162,0.329556000000139
5.2101590000002,4.93245299999944,5.13234999999986,0.330797999999959
5.2230899999995,4.94237500000054,5.07498699999996,0.324208999999883
5.24547300000086,4.93727299999955,5.07398699999976,0.332482000000027
5.24022800000057,4.88716300000124,5.06443699999909,0.327567000000045
5.24746799999957,4.9243209999986,5.10711100000117,0.320324000000028
5.23072599999978,4.93581000000086,5.09471599999961,0.325473000000102
5.20102199999928,4.9126899999992,5.08094299999902,0.336806999999908
5.25071000000025,4.91920600000049,5.09197500000118,0.331556000000091
5.22712300000057,5.0554489999995,5.04268899999988,0.339759999999842
5.30213000000003,5.09401900000012,5.06217800000013,0.320551000000023
5.34585899999911,5.06825300000128,5.02707299999929,0.323327999999947
5.30622399999993,5.0437839999995,5.11267600000065,0.323111000000154
5.31263800000124,5.03069399999913,5.03832200000033,0.326207999999951
5.0961129999996,5.12350500000139,5.11987699999918,0.314186999999947
5.18468600000051,5.05169799999931,5.17121000000043,0.315931000000091
5.04839899999934,5.15078300000096,5.13328000000001,0.321852999999919
5.06576200000018,5.12764299999981,5.17396000000008,0.322620000000143
5.00891899999988,5.18440799999917,5.10688699999992,0.320256999999856
5.02111399999922,5.08007300000099,5.04049699999996,0.327518999999938
5.03206500000124,5.12393899999915,5.12068499999987,0.331807000000026
5.08846199999971,5.1069950000001,5.09126199999992,0.332769999999982
5.16699999999946,5.16781000000083,5.11519500000031,0.324735000000146
4.980861,5.05935799999861,5.09727399999974,0.330337999999983
5.05301800000052,5.17474200000106,5.08269599999949,0.325646000000006
5.15292299999965,5.15199099999882,5.14282500000081,0.314706999999999
5.09862000000066,5.13736900000004,5.17975800000022,0.323063000000047
5.12368900000001,5.06682000000001,5.01643799999874,0.328772999999956
5.1758379999992,5.09821499999998,5.00152900000103,0.321653999999853
5.21857300000011,5.08531300000141,4.99197400000048,0.332684000000199
5.1722520000003,5.10373899999831,5.04859199999919,0.326989999999796
5.24559699999918,5.07106500000009,5.07739100000072,0.323004000000083
5.18566800000008,5.10734700000103,5.01821999999993,0.316755000000057
5.17420500000117,5.04946500000005,5.03320899999926,0.330453000000034
5.25006500000018,5.11804999999913,5.00313800000004,0.329467000000022
5.1576729999997,5.06582700000035,5.04146100000071,0.32296099999985
5.22089899999992,5.15322600000036,5.05034799999885,0.319965000000138
5.17468899999949,5.0455239999992,5.00948700000117,0.314781999999923
5.20798800000011,5.11488199999985,5.08638900000005,0.311255999999958
5.09175900000082,5.03310000000056,4.97330299999885,0.312036000000035
5.04507999999987,5.01065200000085,5.07584099999985,0.327939000000015
5.05792399999882,5.08385999999882,5.03359400000045,0.322918999999956
5.04883400000108,5.00144,5.09801499999958,0.316825000000108
5.19148099999984,5.06932400000005,5.08293800000138,0.335524999999961
5.06112599999869,4.91458100000091,5.15116999999918,0.330299999999852
5.11065700000108,4.8930249999994,5.18189200000052,0.332827000000179
5.16008899999906,4.91568899999947,5.11688799999865,0.326506999999992
5.01566600000115,4.970381000001,5.06583600000158,0.318211999999903
5.17593699999998,4.94941499999914,5.06418699999995,0.316035000000056
5.04595700000027,4.90560300000107,5.0613259999991,0.323928000000024
5.22907699999996,4.95929799999976,5.12027900000066,0.317193999999972
5.21470099999897,4.91630400000031,5.11182999999983,0.323233000000073
5.1634610000001,4.98427599999923,5.12666199999876,0.323318999999856
5.16851700000007,4.90940799999953,5.01058300000113,0.323621000000003
5.18518200000108,5.05760100000043,5.07951599999978,0.315667000000076
5.21373299999868,5.00088599999981,4.94575000000077,0.319410000000062
5.16502500000024,4.91631400000006,5.08939199999986,0.324946999999838
5.17023900000095,5.00915700000041,5.06320099999903,0.32466700000009
5.13613900000018,5.04363600000033,4.92081099999996,0.322437000000036
5.19830499999989,5.11078300000008,5.02117399999952,0.315047999999933
5.22096899999997,5.142785,4.96552900000097,0.318082000000004
5.13143299999865,5.07568199999878,5.01566900000034,0.315982000000076
5.1516700000011,5.1039690000016,5.03007699999944,0.317268999999897
5.14724799999931,5.22775099999853,5.05017699999917,0.322869000000082
5.16428900000028,5.13094799999999,5.06900800000039,0.319991999999957
5.1442160000006,5.16971700000067,5.05793000000085,0.333503000000064
5.25555199999872,5.17516500000056,5.07686699999977,0.31640799999991
5.28335800000059,5.19995999999992,4.99094399999922,0.317270000000008
5.21988299999975,5.1152089999996,5.05843400000049,0.329463999999916
5.20309300000008,5.10374400000001,5.10648100000071,0.327181999999993
5.27962599999955,5.13203799999974,5.02051699999902,0.319198000000142
5.09799000000021,5.13907199999994,5.0901130000002,0.333757999999989
5.09795400000075,5.13072300000022,5.0800820000004,0.32166600000005
5.03256599999986,5.16749899999922,5.00370999999905,0.321164999999837
5.07452899999953,5.22090500000013,5.08558300000004,0.325828000000001
5.08721200000036,5.10149400000046,5.06030800000008,0.328521000000137
5.0573260000001,5.14871800000037,5.01470800000061,0.321179000000029
5.05816099999902,5.10408400000051,5.02154700000028,0.314724999999953
5.06128400000125,5.11381699999947,5.05457600000045,0.317876999999953
5.13943300000028,5.12238400000024,5.16585799999848,0.320514000000003
5.12162199999875,5.16549899999882,5.06707900000038,0.326763000000028
5.20749299999989,5.17553000000044,5.1223200000004,0.322773999999981
5.09560700000111,5.15820400000121,5.08528099999967,0.32243799999992
5.23863700000038,5.17736199999854,5.10465099999965,0.322710000000143
5.24832499999866,5.04500300000109,5.14279600000009,0.31931499999996
5.02839800000038,5.1483989999997,5.16625900000145,0.315965000000006
5.18057600000066,5.06701900000007,5.02616099999977,0.319260999999869
5.25263699999959,5.13075299999946,5.01272099999915,0.317063000000189
5.25188200000048,5.03463300000112,4.95320600000014,0.316982999999937
5.20048599999973,5.00911099999939,4.96508600000016,0.319592000000057
5.19895199999883,4.90479600000072,4.97721000000092,0.31660799999986
5.20601500000157,4.93088499999976,4.94014499999867,0.323949000000084
5.17533899999944,4.93564399999923,4.98989799999981,0.32751200000007
5.199693999999,5.02810999999929,4.99556600000142,0.329319999999825
5.12454900000012,4.94388600000093,5.01858199999879,0.317723000000115
5.11554100000103,4.95226700000057,5.04307400000107,0.316511999999875
5.04865299999983,4.97350000000006,5.0860679999987,0.3209260000001
5.05110699999932,4.91161899999861,5.03738599999997,0.326906999999892
5.06960100000106,4.90390600000137,5.05547000000115,0.323200000000043
5.03335100000004,4.92428800000016,5.03395099999943,0.324505000000045
5.00056500000028,5.02215099999921,5.04774999999972,0.338844000000108
5.00699699999859,4.9742499999993,5.12693399999989,0.359674999999925
5.04569900000024,4.92514500000107,5.07033500000034,0.323891999999887
4.98609200000101,5.04905999999937,5.2192040000009,0.320548000000144
4.92918899999859,4.98905299999933,5.10590299999967,0.314153000000033
5.0207500000015,5.07554900000105,5.11300599999959,0.321115999999847
4.97665299999971,5.08121799999935,5.13014499999917,0.31485100000009
4.95363100000031,5.13802600000054,5.15072600000167,0.316757999999936
4.95114599999943,5.12428799999907,5.01064799999949,0.318426999999929
5.06352999999945,5.05403800000022,5.09094600000026,0.318728000000192
5.19052700000066,5.09903200000008,5.09873499999958,0.329925000000003
5.13362199999938,5.10702300000048,5.05493500000011,0.330165999999963
5.13087500000074,5.19007899999997,5.03993400000036,0.317006999999876
5.11954399999922,5.12971900000048,5.11497599999893,0.328903000000082
5.1817630000005,5.17481599999883,5.12723300000107,0.332818000000088
5.07825899999989,5.12766200000078,5.17540000000008,0.321155999999974
5.17742999999973,5.13700400000016,5.08287500000006,0.321805999999924
5.14563699999962,5.10403299999962,5.14084000000003,0.315405000000055
5.1107979999997,5.0758220000007,5.08208399999967,0.314644999999928
5.18135500000062,5.13333199999943,5.08375999999953,0.313550000000077
5.16330299999936,5.07561800000076,5.1628469999996,0.328984999999875
5.19217200000094,5.13406099999884,5.12981600000057,0.325035000000071
5.16227799999979,5.10385300000053,4.92061199999989,0.325992000000042
5.22991399999955,5.12031000000025,4.99751800000013,0.326377999999977
5.15547900000092,5.11328800000047,5.02621299999919,0.319960999999921
5.15045800000007,5.11535000000003,4.97009100000105,0.319302999999991
5.17047099999945,5.09192499999881,5.02853200000027,0.327410999999984
5.23605900000075,5.15171000000009,5.10513699999865,0.316669000000047
5.21810299999925,5.10062899999866,5.09840500000064,0.323315000000093
5.25778700000046,5.1481780000031,5.09520599999996,0.323939999999993
5.28179099999943,5.16365099999894,5.04733400000077,0.327371999999968
5.24635099999978,5.14044300000023,4.99065499999961,0.323327999999947
5.18306699999994,5.02754500000083,5.09907099999873,0.320625000000064
5.15031500000077,5.11528899999757,5.04444800000056,0.321279999999888
5.1347310000001,4.97374499999933,5.05448500000057,0.316181000000142
5.21456399999988,5.00586300000214,4.99283099999957,0.320480999999972
5.18196200000057,4.95658800000092,5.06732200000079,0.314589000000069
5.10945899999933,4.89930099999765,5.05719399999907,0.32228699999996
5.01291499999934,4.90817500000048,5.05182700000114,0.323380000000043
5.01057500000024,4.98424399999931,5.18476399999963,0.3223559999999
4.93512600000031,4.95333200000096,5.13227299999926,0.324783999999909
4.99045399999886,4.95767899999919,5.13437300000078,0.319394000000102
4.99438600000212,4.94793600000048,5.03896199999872,0.327653999999939
4.96564899999794,4.92669500000193,5.10174900000129,0.325473000000102
4.96373600000152,4.91594599999735,5.02506100000028,0.35013600000002
5.04133699999875,4.91998299999977,5.03951199999938,0.356003999999984
4.98214500000176,4.98993900000278,5.06541199999992,0.358064000000013
4.99062699999922,4.92963500000042,5.0383469999997,0.340215999999828
4.99536799999987,4.93378699999812,5.01359799999955,0.325603000000001
5.03538499999922,4.98675200000071,4.99961200000143,0.341027000000167
5.05902300000162,4.95476100000087,4.99929399999928,0.313787999999931
5.03185999999914,4.96714199999769,4.97140600000057,0.318357999999989
5.13922599999933,4.96120800000062,4.98675699999876,0.314976999999999
5.20101699999941,5.08851299999878,5.05133500000011,0.318766000000096
5.18566099999953,5.09965999999986,5.02999799999998,0.322419999999966
5.13684700000158,5.10142700000142,5.05021699999998,0.318401999999878
5.23529000000053,5.05110200000126,5.03086400000029,0.313688000000184
5.15348699999959,5.10190700000021,5.01803599999948,0.321270999999797
5.18921200000113,5.1270259999983,5.12910100000045,0.315998000000036
5.25708499999746,5.09165099999882,5.05797200000052,0.318130999999994
5.17414800000188,5.13850200000161,5.06199399999969,0.319956000000047
5.1985769999992,5.1117579999991,5.07425599999988,0.317939999999908
5.21617200000037,5.13187300000209,4.99797799999942,0.315627000000177
5.22529500000019,5.08405899999707,5.07838900000024,0.313323999999966
5.20900600000095,5.13898900000277,5.01746800000001,0.322504999999865
5.20227799999702,5.17311499999778,5.06166400000075,0.312736000000086
5.24383500000113,5.16347099999984,5.06028200000037,0.313580000000002
5.11753800000224,5.09913000000233,5.114094999999,0.322871999999961
5.14940500000012,5.16959099999804,5.07827200000065,0.315786000000116
5.21320599999672,5.13458300000275,5.07130399999915,0.320784999999887
5.19765700000062,5.12207799999669,5.13182500000039,0.324544999999944
5.10548800000106,5.13587600000028,5.08367200000066,0.326147000000219
5.12422700000025,5.1351390000018,5.08344799999941,0.317535999999791
5.19312699999864,5.14171400000123,5.18380400000024,0.322159000000056
5.1714630000024,5.17662899999777,5.19347999999991,0.332683000000088
5.19944399999804,5.20245000000068,5.08931400000074,0.329385000000002
5.23696900000141,5.05385999999999,5.11080199999924,0.328711999999996
5.21256100000028,5.14280900000085,5.22983600000043,0.335667999999941
5.20958500000052,5.07113499999832,5.2074990000001,0.330664999999954
5.22330899999724,5.14066900000034,5.14863499999956,0.331208000000061
5.26154200000019,4.95781500000157,5.15893300000062,0.322576000000026
5.08430600000065,4.96271299999717,5.03668800000014,0.333548000000064
5.06133400000181,4.92882400000235,5.1252859999986,0.328792999999905
4.94081399999777,4.95092099999965,5.09279800000149,0.320482999999967
5.00163199999952,4.87023899999986,5.18431799999962,0.330730000000131
4.98206800000116,4.98018700000102,5.11808999999994,0.334400999999843
5.0382239999999,4.91456199999811,5.13512199999968,0.324184000000059
5.09823699999833,4.88481200000024,5.05959400000029,0.324456999999938
5.07760500000222,4.92580799999996,5.1761979999992,0.325598000000127
5.09838300000047,4.91411900000094,5.06016199999976,0.328762999999981
5.14684199999829,4.93716099999801,5.15215400000125,0.331255000000056
5.17519700000048,4.93597500000033,5.11991300000045,0.320901999999933
5.09086200000093,5.03083300000071,5.17328599999746,0.320543999999927
5.11568799999804,4.89022399999885,5.15975600000093,0.315424000000121
5.13448100000096,4.94081100000039,5.06033100000059,0.323828999999932
5.19567800000004,4.95015500000227,5.14414499999839,0.319029999999884
5.1803570000011,4.96566299999904,5.06711300000097,0.318260000000009
5.18414399999892,4.91097599999921,5.0841560000008,0.320953000000145
5.17193400000178,4.91072200000053,5.17440400000123,0.319688000000042
5.19044399999984,5.07772399999885,5.25670799999716,0.347161999999798
5.21748200000002,5.01775500000076,5.13226500000019,0.345720000000028
5.19086099999913,5.08677100000205,5.04488900000069,0.323476000000028
5.17613300000085,5.01526999999987,5.13771199999974,0.33319900000015
5.17581299999802,5.05917799999952,5.0931980000023,0.324361999999837
5.20035500000085,5.12133399999948,5.17528799999855,0.330266000000165
5.24088199999824,5.10550499999954,5.10256500000105,0.326811999999791
5.18687500000306,5.02153800000087,5.05172899999889,0.325063
5.2589310000003,5.1473769999975,5.14991799999916,0.3306520000001
5.22098099999857,5.12188500000047,5.07690700000239,0.334743000000117
5.13146399999823,5.18339200000264,5.08224499999778,0.322059999999965
5.0812619999997,5.16807299999709,5.04592699999921,0.324208999999883
5.09959500000332,5.22324000000299,5.06484500000079,0.321284000000105
5.07090499999686,5.10592199999883,5.07313000000067,0.327358999999888
4.97901400000046,5.15111500000057,5.09891200000129,0.346248999999943
5.03873800000292,5.17790899999818,5.06486199999927,0.337724000000208
4.98603199999707,5.09763100000055,5.09302000000025,0.338342999999895
5.04572399999961,5.14494099999865,5.13462099999742,0.332801999999901
5.02886300000318,5.18718300000182,5.12670400000206,0.326531000000159
5.00242099999741,5.2288410000001,5.07216400000107,0.333781999999928
4.99446200000239,5.14536600000065,5.07889199999772,0.329095999999936
5.05100899999888,5.15287099999841,5.09920400000192,0.328149000000167
4.94064799999978,5.11193800000183,5.08835099999851,0.32894599999986
5.00062099999923,5.05239599999913,5.17769899999985,0.324131000000079
5.08441700000185,5.15264799999932,5.12843200000134,0.325450000000046
5.03196299999763,5.12910399999964,5.12452399999893,0.33740899999998
4.96604700000171,5.14997900000162,4.97279100000014,0.327078000000029
5.09669999999824,5.09165999999823,5.02746499999921,0.321263999999928
5.19582100000116,5.02016300000105,5.09667700000136,0.315691000000015
5.08792900000117,4.94205599999987,5.02828099999897,0.320809000000054
5.09689199999775,4.95661200000177,5.06039299999975,0.323296000000028
5.14069100000052,4.88814299999649,5.08216000000175,0.335401999999931
5.13879900000029,5.01530000000275,4.96168200000102,0.333186000000069
5.0471120000002,4.96336299999894,4.97112599999673,0.323874999999816
5.03586799999903,4.94675799999823,5.0407950000008,0.32095500000014
4.99110800000199,4.91744300000209,5.0902410000017,0.319659000000001
5.0563919999986,4.96850199999972,5.05507699999725,0.319034999999985
5.02656099999876,4.92895399999907,5.073639000002,0.328121999999894
5.08381500000178,4.94955800000025,5.05804100000023,0.320829000000003
5.06152199999997,4.98258400000122,5.12790599999789,0.324082999999973
5.00724899999841,5.05132099999901,5.08946400000059,0.327326000000085
5.02492400000119,4.97579699999915,5.0310470000004,0.332100999999966
5.04264200000034,5.15771300000051,5.08598300000085,0.32735700000012
5.03752600000007,5.02761499999906,5.10341599999811,0.318364999999858
4.97820599999977,5.06808400000227,5.10231600000043,0.320157000000108
4.95734799999991,5.09440199999881,5.07794300000023,0.323024999999916
4.97114399999919,5.14262500000041,5.07190700000137,0.327091000000109
4.9804690000019,5.09101100000044,5.09933499999897,0.320911999999907
4.93910200000028,5.14597399999911,5.0933380000024,0.328457999999955
4.96119899999758,5.13320300000123,5.23728399999891,0.325853000000052
4.97417900000073,5.09748200000104,5.17655899999954,0.329660000000104
4.9492820000014,5.09087499999805,5.18617699999959,0.321571999999833
5.01020499999868,5.10793099999864,5.16761499999848,0.31767600000012
4.92083800000182,5.1593660000035,5.10166500000196,0.322989000000007
4.97535199999766,5.11868499999764,5.02962599999955,0.316290999999865
4.99957600000198,5.10419299999921,5.1979390000015,0.318340000000035
5.07452700000067,5.09204600000157,5.06625100000019,0.317320000000109
5.02612599999702,5.12925299999915,5.21346999999878,0.322676999999885
5.14341000000059,5.05662700000175,5.07252000000153,0.328713999999991
5.0961470000002,5.21603499999765,5.10826899999665,0.330484999999953
5.12755000000107,5.18433300000106,5.06568500000139,0.325483000000077
5.144433999998,5.22588600000017,5.14275400000042,0.336383000000069
5.16142700000273,5.21587100000033,5.1880029999993,0.319696999999906
5.14166699999987,5.14122499999939,5.16510099999869,0.317604000000074
5.01193199999761,5.12527200000113,5.07630200000131,0.317960000000085
5.17178100000092,5.1116949999996,5.13415100000202,0.320564999999988
5.10108599999876,5.09939799999847,5.1258609999968,0.331113999999843
5.02320500000133,5.05672600000253,5.13505400000213,0.328035
4.9833120000003,5.11740499999723,5.13953000000038,0.322329999999965
5.12639299999864,5.04257200000211,5.08684100000028,0.315480000000207
5.13422100000025,5.10471300000063,5.11679100000038,0.320894999999837
5.09875900000043,5.03754499999923,5.04253699999754,0.340237999999999
5.10689800000182,5.10495900000024,5.12291800000094,0.329006000000163
5.13154500000019,4.98524700000053,5.03875799999878,0.328379999999925
5.1419879999994,5.01202299999932,5.09855199999947,0.32157200000006
5.11756899999818,4.91698600000018,5.01571300000069,0.31950699999993
5.15597800000251,4.92928699999902,5.07686699999977,0.32544699999994
5.14572699999917,4.89746999999988,5.00480500000049,0.326906000000008
5.19029899999805,5.06183600000077,5.14367000000129,0.317900000000009
5.13333700000294,4.97008199999982,5.10447500000009,0.341237999999976
5.11840200000006,4.91009199999826,5.09049400000004,0.325125999999955
5.12289099999907,4.92742999999973,4.99081300000034,0.319966000000022
5.04535399999804,4.93631300000197,5.06164100000024,0.322386000000051
5.04987400000027,4.94244299999991,5.08322799999951,0.318402000000106
5.0622140000014,4.8661800000009,5.14442299999791,0.316951000000017
5.03976400000101,5.0116280000002,5.05158400000073,0.342926999999918
4.99438999999984,5.03075899999749,5.06563400000232,0.332286000000067
5.08912299999793,4.94451699999991,5.12090299999909,0.331925999999839
5.08208899999954,5.0499140000029,5.08728300000075,0.329597000000149
5.09289300000091,5.09517499999856,5.19126099999994,0.320731000000023
5.08687700000155,5.10390499999994,5.10289799999737,0.326074999999946
5.13759899999786,5.1753209999988,5.17047000000093,0.322302000000036
5.08468800000264,5.07734899999923,5.06902400000035,0.330600000000004
5.11592099999689,5.09910400000081,5.16104700000142,0.324464999999918
5.06953100000101,5.15601199999946,5.16633199999706,0.322615999999925
5.12953900000139,5.10138000000006,5.03387800000201,0.329765000000179
5.16321500000049,5.13168600000063,5.02791100000104,0.328051999999843
5.16044699999838,5.11210900000151,5.04945399999997,0.335687000000007
5.14626199999839,5.17602999999872,5.06990899999801,0.326150000000098
5.20794900000328,5.12992200000008,5.06430199999886,0.318260999999893
5.2052229999972,5.17289700000038,5.05767300000298,0.322519000000057
5.13133700000253,5.14580199999909,5.05482499999925,0.327176999999892
5.22617799999716,5.17009800000233,5.24603299999944,0.320904000000155
5.16665700000158,5.13224599999739,5.10467799999969,0.316229000000021
5.2095960000006,5.14998500000002,5.07314000000042,0.313784999999825
5.12936300000001,5.19802400000117,5.13141700000051,0.328707000000122
5.15067799999815,5.10461199999918,5.17499899999893,0.332689000000073
4.92644300000029,5.11363800000254,5.03044500000033,0.326248999999962
4.9631240000017,5.19948099999965,5.07385699999941,0.333359999999857
4.97922000000108,5.1233379999976,5.04192700000203,0.324847000000091
4.99576099999831,5.09556200000225,5.15958599999794,0.32518099999993
4.97952299999815,5.16314299999794,5.07449400000041,0.318905000000086
5.2009790000011,5.09270800000013,5.03630799999883,0.313441000000012
5.1839770000006,5.07955700000093,5.16482700000051,0.318013000000064
5.16381099999853,5.08622299999843,5.18088600000192,0.31680799999981
5.21200300000055,5.04302100000132,5.11422399999719,0.334358000000066
5.22983999999997,5.13899500000116,5.10511400000178,0.322906000000103
5.19266300000163,5.02567400000044,5.10443600000144,0.331779999999981
5.16885700000057,5.0689919999968,5.0931419999979,0.320110999999997
5.34776499999862,5.07246600000144,5.10900100000072,0.316915999999992
5.3522469999989,5.00527000000147,5.18704900000012,0.317710000000034
5.32234299999982,4.9697699999997,5.08907499999987,0.326135999999906
5.18309600000066,4.93821699999899,5.12356300000101,0.328721999999971
5.11234999999942,4.93730399999913,5.20746199999849,0.317954999999984
5.06367300000056,4.97038900000189,5.08027399999992,0.322202000000061
5.03527799999938,4.95061100000021,5.16110200000185,0.313014000000067
5.10276599999997,4.88007699999798,5.13127899999745,0.329041999999845
5.01912799999991,4.91374200000064,5.21312700000271,0.321239999999989
5.00503600000229,4.93141800000012,5.14249799999743,0.323106000000053
5.06150300000081,4.87796700000035,5.15702199999942,0.314501000000064
5.09511699999712,4.9265430000014,5.1059090000017,0.315530000000081
5.0515000000014,4.95747699999993,5.11190500000157,0.317969999999832
4.96524399999907,5.045478,5.07392399999662,0.322695000000067
4.9583789999997,4.90175199999794,5.15010600000096,0.32162100000005
4.9878979999994,5.04920800000036,5.19978800000172,0.339604000000008
5.0197960000005,5.05134199999884,5.20169399999941,0.331531000000041
4.98881800000163,5.1647120000016,5.10821099999885,0.325595999999905
5.03704199999993,5.10619899999801,5.14916300000186,0.327551999999969
5.06890399999975,5.17465900000025,5.07695899999817,0.322699000000057
5.05293299999903,5.08073400000285,5.0977270000003,0.317115000000058
4.98179800000071,5.07907899999918,5.17906000000221,0.32221699999991
5.0225070000015,5.12115400000039,5.13473599999998,0.321216999999933
5.01907199999914,5.12510699999984,5.08783599999879,0.319960000000037
5.10557499999777,5.1223370000007,5.0541439999979,0.318604999999934
4.97602800000095,5.13864099999773,5.02530400000251,0.320875000000115
5.00795400000061,5.19730400000117,5.13208999999915,0.313008999999965
5.03408100000161,5.18508799999836,5.11188100000072,0.323448999999982
5.04175699999905,5.11453500000061,5.07628699999987,0.316342999999961
4.98859900000025,5.09709600000133,5.04629999999815,0.31522300000006
5.03814599999896,5.12076299999899,4.98704899999939,0.322380000000067
5.01168899999902,5.09147600000142,5.07969400000002,0.313063000000056
5.08236200000101,5.15970599999855,5.03875600000174,0.320043999999825
5.03540400000202,5.13913999999932,5.08207200000106,0.324154000000135
5.02940899999885,5.16566400000011,5.0600689999992,0.327650999999832
5.16709300000002,5.14450000000215,5.07329499999832,0.316765000000032
5.09378699999797,5.05940099999862,5.00866700000188,0.325468000000001
5.13050700000167,5.05688100000043,5.12067999999999,0.323188000000073
4.99393599999894,5.13704000000143,5.08086099999855,0.313713000000007
5.19300800000201,5.06535499999882,5.13798900000256,0.325730000000021
5.10832999999911,5.07653099999879,5.00295199999891,0.317469999999958
5.18409500000053,5.09046999999919,5.18361699999878,0.315726000000041
5.17957200000092,5.01663600000029,5.22748900000079,0.316381999999976
5.14928599999985,5.09252300000298,5.15908000000127,0.321208999999953
5.21874499999831,5.01497999999992,5.17586099999971,0.320271000000048
5.12196899999981,5.10812499999884,5.0821990000004,0.321987000000036
5.02631200000178,5.04265300000043,5.10070099999939,0.321085000000039
5.04824899999949,4.97090499999831,5.07276799999818,0.317797999999812
5.00079299999925,4.97091899999941,5.16021399999954,0.323225000000093
5.07609899999807,4.9848290000009,5.1034010000003,0.323393000000124
5.06655200000023,4.99199099999896,5.19817200000034,0.320954999999913
4.99573500000042,4.96855200000209,5.17915700000231,0.322748999999931
5.05554500000289,4.97202199999811,5.18563399999766,0.324143999999933
5.06852899999649,4.97700100000293,5.04063900000256,0.331181000000015
5.00862700000289,4.95874199999889,5.10449699999663,0.328175000000101
4.96465700000044,4.91211199999816,5.0737850000005,0.317377999999962
5.00684499999988,4.93627300000298,5.0764620000009,0.316369000000122
4.98734799999875,4.92114199999924,5.09236600000077,0.318190999999842
5.0063650000011,5.04935599999953,5.09206500000073,0.316902000000027
5.05863099999988,5.02077400000053,5.09801999999763,0.319995000000063
5.03879899999811,4.99933699999747,5.01653400000214,0.314290999999912
4.98937099999966,5.03626200000144,4.96585699999923,0.313436000000138
4.97029599999951,5.11914600000091,5.08310100000017,0.314885999999888
4.96056800000224,5.03046499999982,5.00269099999787,0.319304000000102
4.97276599999896,5.11316100000113,4.99337100000048,0.324069000000009
4.97431700000016,5.09322399999655,5.12828300000183,0.317315999999892
5.00220199999967,5.11884500000087,5.07695500000045,0.312756000000036
5.10270400000081,5.12758300000132,5.11489099999744,0.319876000000022
5.11693599999853,5.0824219999995,5.01421400000254,0.329991999999947
5.07186800000272,5.09052700000029,5.13485699999728,0.316176999999925
5.06958200000008,5.05501599999843,5.09713300000294,0.326357000000144
5.14612599999964,5.14158300000054,5.08257299999968,0.327187999999978
5.00608399999692,5.14715799999976,5.17304499999955,0.32458900000006
5.21603100000357,5.22937699999966,5.19204900000113,0.314033999999992
5.0093369999995,5.100101,5.16456599999947,0.314204000000018
5.20612999999867,5.19469300000128,5.14624499999991,0.338999999999942
5.09963000000062,5.13340099999914,5.12505799999781,0.322459999999865
5.08085800000117,5.09743800000069,5.24438600000212,0.322786000000178
5.01192999999694,5.11718299999848,5.15370899999834,0.322593999999981
5.06699099999969,5.14470600000277,5.09099699999933,0.320177999999942
5.03304800000114,5.10563899999761,5.09820600000239,0.313217000000122
5.00802900000053,5.11338200000318,5.15588099999877,0.317626999999902
4.98972499999945,5.12533899999835,5.11432699999932,0.320592000000033
4.9591900000014,5.12658499999816,5.10690600000089,0.330731999999898
4.9845779999996,5.12454300000172,5.09227200000169,0.317244999999957
4.96674999999959,5.05514499999845,5.07097299999805,0.315503000000035
4.98201799999879,5.13303400000223,5.13094999999885,0.326105000000098
5.02518300000156,5.15708299999824,5.13342900000134,0.330105000000003
5.00719000000026,5.06837400000222,5.13893800000005,0.32465000000002
4.93021700000099,5.10607499999969,5.16752300000007,0.32789200000002
4.94645399999717,5.04579899999953,5.1273199999996,0.312958999999864
4.99326500000097,5.13262799999939,5.14007499999934,0.318155000000161
4.98005000000194,5.01282500000161,5.17285500000071,0.321962999999869
4.95982599999843,5.00569899999755,5.07921899999928,0.325741999999991
4.97551599999861,4.93552500000078,5.20276400000148,0.321773000000121
5.07854800000132,4.93561000000045,5.10263099999793,0.318380999999818
4.98846499999854,4.90284999999858,4.99708300000202,0.32674800000018
4.97895500000232,4.9945480000024,5.07404200000019,0.317757999999912
4.98952899999858,4.93812799999796,5.05026100000032,0.331237000000101
5.07902399999875,4.92234100000132,5.04643700000088,0.319094999999834
5.14832400000159,4.91754800000126,4.9887299999973,0.320409000000154
5.09255399999893,5.02467299999989,5.11051500000031,0.315546999999924
5.10329800000181,4.92394999999669,5.03928100000121,0.323513000000048
5.06747700000051,5.03394300000218,5.02250899999854,0.313486000000012
5.02625999999873,5.00418100000024,5.05882000000202,0.314691999999923
4.99134699999922,4.99109599999792,5.07215299999734,0.32539399999996
5.06511700000192,4.97981500000242,5.13345000000118,0.326970000000074
4.97155099999873,5.11133399999744,5.07758100000137,0.320559000000003
5.01425500000187,5.11659500000314,5.09197900000072,0.320054000000027
4.94430399999692,5.0638979999967,5.14305299999978,0.331993999999895
5.01157600000079,5.09328500000265,5.07501299999785,0.32774900000004
5.0080850000013,5.13871999999901,5.08762000000206,0.326688999999988
4.97005699999863,5.15008600000147,5.14256699999896,0.334217000000081
4.97070399999939,5.13250100000005,5.14963499999794,0.331001999999899
5.01405700000032,5.16540999999779,5.14160100000299,0.329459000000043
4.97408300000097,5.11709999999948,5.12071999999898,0.328099000000066
4.96337499999936,5.17529600000125,5.24143399999957,0.320111999999881
4.96477000000232,5.13249999999971,5.08430700000099,0.320482999999967
5.02422699999806,5.17846400000053,5.17584999999963,0.314051000000063
4.98681399999987,5.10950800000137,5.07911500000046,0.323636000000079
5.06121500000154,5.14600199999768,5.21147099999871,0.320436999999856
4.95042900000044,5.12416900000244,5.18279500000062,0.315622000000076
4.94171899999856,5.09110099999816,5.13528899999801,0.315769000000046
4.97718700000041,5.05342000000019,5.01839600000312,0.319745000000012
5.0780139999988,5.1360480000003,5.10376999999789,0.315891999999849
4.9730550000022,5.11699299999964,5.05543799999941,0.323025000000143
5.01593499999944,5.11730499999976,5.12839000000167,0.322452999999996
5.01449299999877,5.108780999999,5.05940199999895,0.314315000000079
5.06205899999986,5.0964270000004,4.99719900000127,0.318093999999974
4.97957800000222,5.10769200000141,5.078125,0.325202999999874
5.04008799999792,5.10735800000111,5.09809799999857,0.317490000000134
5.06787099999929,5.16245099999651,5.15724699999919,0.312631999999894
5.20343800000046,5.100443000003,5.03414800000246,0.319670999999971
5.01285400000052,5.10366599999907,4.99602600000071,0.314237000000048
5.04746099999829,5.00833399999829,5.07037599999967,0.329662999999982
5.10315300000002,5.09026799999992,5.14118099999905,0.3213310000001
5.09830599999987,5.06622300000163,5.08158600000024,0.321205999999847
5.03157300000021,5.15156500000012,5.09223500000007,0.3211510000001
5.03549400000338,5.02870299999995,5.0387129999981,0.32619899999986
5.06545899999765,5.01488199999949,5.10244000000239,0.32482200000004
4.93885099999898,4.91716900000029,5.15620599999966,0.319541000000072
4.95312900000135,4.88111700000081,5.16895599999771,0.320355000000063
4.94306199999846,4.9397229999995,5.19032700000025,0.333260999999993
5.00921700000254,5.01462099999844,5.09872200000245,0.319749999999885
4.98542900000029,4.9642700000004,5.1952859999983,0.32238499999994
4.9781699999985,4.90337600000203,5.16914700000052,0.33696400000008
5.0041710000005,4.96913700000005,5.10888200000045,0.325092000000041
5.00629599999957,4.917892999998,5.14387999999963,0.327178999999887
4.94832700000188,4.97071399999913,5.16736899999887,0.319464000000153
4.96516100000008,4.9029440000013,5.15303200000199,0.320699999999988
4.96900999999707,4.98966700000165,5.16501599999901,0.318411999999853
4.94138000000021,4.91335499999695,5.1028069999993,0.318197000000055
4.97737600000255,4.91666400000031,5.18483500000002,0.322134000000005
4.92872599999828,4.88225600000078,5.16611700000067,0.323814999999968
4.95692499999859,4.90000800000053,5.15769400000136,0.331887000000052
4.95607800000289,5.07387899999958,5.09348399999726,0.314278000000058
4.94836799999757,4.99193500000183,5.15882800000327,0.317183999999997
4.93051200000264,5.05809899999804,5.06502999999793,0.327047999999877
4.93360799999937,5.04989900000146,5.05503999999928,0.329453000000058
4.96010899999965,5.07850899999903,5.14581100000214,0.321711999999934
5.06427700000131,5.13527800000156,5.01635499999975,0.317551000000094
5.05942499999946,5.06312099999923,5.0578119999991,0.322769999999991
5.07906399999774,5.10389299999952,5.0219849999994,0.318700999999919
5.04411299999992,5.16979599999831,5.01926000000094,0.328046000000086
5.15960300000006,5.1476950000033,5.06196199999977,0.329686000000038
5.16440400000283,5.11613499999658,5.02046699999846,0.323497999999972
5.09799199999907,5.14644100000078,4.99943900000289,0.31557799999996
5.17825399999856,5.19845999999961,5.04918199999884,0.33105599999999
5.16117900000245,5.16398400000253,5.01853499999925,0.321550999999999
5.05815699999948,5.16393599999719,4.93848799999978,0.315162999999984
5.08360299999913,5.15267200000017,4.88882600000215,0.323053000000073
5.10505299999932,5.12280000000101,4.98645399999805,0.318747999999914
5.06279600000198,5.16124800000034,4.9688610000012,0.333819000000176
5.06679899999654,5.17718299999979,4.94975200000044,0.326980999999932
5.09850000000006,5.2110700000012,5.0344929999992,0.316653000000088
5.16713200000231,5.09609500000079,5.04132799999934,0.313575999999784
5.1166349999985,5.11184099999809,5.03162800000064,0.315372000000025
5.13479500000176,5.15259100000185,4.97022199999992,0.320621000000074
5.08214799999769,5.07828399999926,5.03001500000028,0.321936000000051
5.13827200000014,5.13877700000012,5.00144799999907,0.321398999999928
5.16489200000069,5.06035599999814,4.97143800000049,0.323769999999968
5.22106500000154,5.12432099999933,5.06727899999896,0.326688999999988
5.20081899999786,5.00495100000262,5.01962900000217,0.325128000000177
5.07650700000158,5.12987900000007,5.05603399999745,0.330279999999902
5.01567599999908,5.05927299999894,5.04396199999974,0.316510999999991
5.04883600000176,5.08019100000092,4.94933400000082,0.321893999999929
5.0902279999973,4.91658199999802,5.01579599999968,0.326812000000018
5.04816600000049,4.96836199999962,5.04441100000258,0.325549000000137
4.98785599999974,4.90546499999982,4.96632299999692,0.324491999999964
5.00153400000272,5.04952400000184,4.98061600000074,0.319358999999849
4.94698099999732,4.9032589999988,4.99580799999967,0.326504999999997
5.02135300000009,4.89103800000157,5.03140200000053,0.32167800000002
4.94176300000254,4.90903600000092,5.05456300000151,0.320281000000023
5.04095400000006,4.90332399999897,5.02134499999738,0.328328000000056
4.9381719999983,4.95685899999808,5.09466200000315,0.319070000000011
5.13319599999886,4.90823900000032,5.10693299999912,0.314593000000059
5.12856600000305,4.98851800000193,5.06011099999887,0.318599999999833
5.13697299999694,5.01804500000071,5.04246899999998,0.335969000000205
5.1336650000012,5.03639599999951,5.06522000000041,0.331635000000006
5.1710579999999,5.05191899999772,5.06862900000124,0.319170999999869
5.18298900000082,5.05163100000209,5.04917799999748,0.324534999999969
5.12067100000058,5.08353999999963,5.04777000000104,0.33062700000005
5.0994389999978,5.08105599999908,5.13208400000076,0.329384000000118
5.04907400000229,5.04758199999924,5.09498199999871,0.329630999999836
5.10679899999741,5.0712139999996,5.10716800000228,0.321942000000035
5.01622800000041,5.08879100000195,5.18052299999908,0.316675000000032
5.12474300000031,5.09810500000094,5.17625599999883,0.315818999999919
5.16665700000158,5.12082199999713,5.0951129999994,0.320202000000108
5.25431699999899,5.08461300000272,5.10891300000003,0.320573999999851
5.1616869999998,5.07566299999962,5.07999500000005,0.320077000000083
5.17733700000099,5.11146599999847,5.11757700000089,0.325655000000097
5.17327400000067,5.20335899999918,5.17483300000094,0.322400000000016
5.13263399999778,5.10237700000289,5.09044300000096,0.323651999999811
5.23570499999914,5.15815699999803,5.17570399999749,0.330046000000038
5.21701400000165,5.12857200000144,5.05095400000209,0.333675999999969
5.18829099999857,5.12516999999934,5.16560799999934,0.320157999999992
5.21195700000317,5.11429399999906,5.00940300000002,0.322366000000102
5.22404899999674,5.1024010000001,5.0116479999997,0.325203999999985
5.19273500000054,5.11140800000067,5.06184900000153,0.325248999999985
5.16525000000183,5.1522049999985,5.19363199999862,0.329222000000073
5.17266499999823,5.06316300000253,5.02907200000118,0.333163999999897
5.20917399999962,5.12441299999773,5.08398999999918,0.328091000000086
5.10914000000048,5.10409000000072,4.89731699999902,0.325460999999905
5.09094499999992,5.18012699999963,5.04599400000006,0.327795000000151
5.01200199999948,5.07732899999974,5.0356040000006,0.325648000000001
5.06025399999999,5.06321400000161,5.01337799999965,0.325333999999884
4.99631500000032,5.06021099999998,5.02730299999894,0.321664000000055
4.97654400000101,5.1383679999999,5.02353000000221,0.323245000000043
5.08269799999835,5.03937199999928,5.04366699999809,0.320042999999941
4.98241400000188,5.09589000000051,5.05486700000256,0.322521999999935
4.96746699999858,5.01264499999888,5.02880399999776,0.319314000000077
5.00940600000104,4.96803600000203,5.06027299999914,0.326645999999982
5.02052900000126,4.99713599999814,5.09852400000091,0.324865000000045
5.03064499999891,4.93844800000079,5.0721569999987,0.325141999999914
5.01122899999973,4.92955100000108,4.9888890000002,0.331122999999934
4.97741300000052,4.94299200000023,5.09480100000292,0.320678000000044
5.17968100000144,4.89273299999695,5.18887399999949,0.339101000000028
5.0550579999981,4.94444100000328,5.06450499999846,0.326070999999956
5.17017599999963,4.96108699999968,5.137193999999,0.316036000000167
5.15959500000099,4.96537199999875,5.1534410000022,0.329915999999912
5.1312880000005,4.90843799999857,5.14714599999934,0.31599099999994
5.10821199999918,4.90388000000166,5.10310799999934,0.314577999999983
5.1449219999995,4.93920799999978,5.14479199999914,0.318217000000004
5.16611499999999,5.0354159999988,5.08238200000051,0.342980000000125
5.18414300000222,4.93341200000214,5.08062400000199,0.329107000000022
5.15924399999858,5.08953299999848,5.14636799999789,0.322556999999961
5.15955899999972,5.10038300000087,5.15505300000223,0.317154999999957
5.24073599999974,5.16310199999862,5.08652099999745,0.322558999999956
5.16282800000045,5.09510299999965,5.06735100000151,0.325579999999945
5.14454299999852,5.13616300000285,5.14120600000024,0.328371000000061
5.21851900000183,5.1755299999968,5.0388810000004,0.323634999999967
5.19632099999944,5.11908600000243,5.03888699999879,0.325134000000162
5.16315000000031,5.08768399999826,4.98225900000034,0.322296999999935
5.25720999999976,5.13317200000165,5.06498199999987,0.320962999999892
5.2590420000015,5.14773499999865,4.98864099999992,0.322885000000042
5.2000079999998,5.06256100000246,4.99815899999885,0.323270999999977
5.25738799999817,5.16461999999956,4.97990400000344,0.323579000000109
5.24671400000079,5.15352899999925,5.03042399999686,0.316642000000002
5.20315800000026,5.18844499999977,4.98101900000256,0.320414000000028
5.20496799999819,5.14072999999917,5.04377399999794,0.322507999999971
5.22513400000025,5.1451870000019,5.12058500000057,0.32436400000006
5.21421499999997,5.14887599999929,5.04746399999931,0.321481999999833
5.21642300000167,5.19096200000058,5.09778800000277,0.311509999999998
5.16107600000032,5.15120299999762,5.11369699999705,0.319760000000088
5.11957699999766,5.14180400000259,5.13136400000076,0.322079000000031
5.13930400000027,5.10479499999929,5.11892400000215,0.324347999999873
5.17133000000103,5.14281399999891,5.16238599999997,0.317657000000054
5.1279770000001,5.10082700000203,5.08824299999833,0.32815400000004
5.16833400000178,5.144559999997,5.14378199999919,0.325673999999935
5.0545549999988,5.04900000000271,5.18213200000173,0.323088999999982
5.10927499999889,5.06577599999946,5.0621229999997,0.330057000000124
5.01709599999958,5.09720799999923,5.06314700000075,0.326663999999937
4.94837000000189,5.01147199999832,5.10264800000004,0.327185999999983
4.99258899999768,5.12226400000145,5.23896099999911,0.322184000000107
5.04641400000037,5.01774400000068,5.12623299999905,0.325861999999915
5.04445100000157,5.15070399999968,5.16328200000135,0.318033000000014
4.96097000000009,4.96951999999874,5.20096600000034,0.316822999999886
4.9887009999984,5.02394000000277,5.19049299999824,0.327289000000064
4.98479800000132,4.9130019999975,5.15933700000096,0.320780000000013
4.99962899999809,4.93924100000004,5.15276299999823,0.327393999999913
4.98453700000027,4.92871100000048,5.09308200000305,0.322105000000192
5.07372100000066,4.98786100000143,5.15702999999849,0.317055999999866
4.95659800000067,4.89874099999724,5.13251099999979,0.323775999999953
5.01718800000162,4.91445200000089,5.1764519999997,0.326925000000074
5.09829799999716,4.93676100000084,5.11923000000024,0.315876000000117
5.14306100000249,4.85698399999819,5.16631300000154,0.324974999999995
5.11736399999791,4.9382540000006,5.1534909999973,0.33114599999999
5.05761100000018,4.88585500000045,4.99828300000081,0.320455999999922
5.15382099999988,4.98881600000095,5.04075600000215,0.31574599999999
5.09998800000176,4.99063799999931,4.99283599999762,0.321836000000076
5.15387399999963,4.91528000000108,5.09720799999923,0.327468999999837
5.10314300000027,5.05046500000026,5.02067800000077,0.318042000000105
5.14710399999967,5.00088799999867,5.02987800000119,0.326720999999907
5.14651899999808,5.02740199999971,5.07163500000024,0.325863000000027
5.12331000000268,5.00352199999907,5.03154699999868,0.330226000000039
5.14179700000022,5.08211300000039,5.07342900000003,0.325505999999905
5.17389199999889,5.06869000000006,5.09239000000161,0.32190700000001
5.23979400000098,5.11765899999955,5.07393699999739,0.322673000000123
5.14789599999858,5.05651399999988,5.13331800000014,0.327841999999919
5.20293799999854,5.14883499999996,5.09503000000041,0.320671000000175
5.16046000000279,5.07670300000245,5.0890610000024,0.319888999999876
5.19136799999978,5.13661099999808,5.14180899999701,0.319747000000007
5.16169499999887,5.06744299999991,5.17058100000213,0.323836000000028
5.23607700000139,5.1313590000027,5.12756799999988,0.319637000000057
5.14612699999998,5.13753399999769,5.15748099999837,0.318398999999999
5.16445799999929,5.2152989999995,5.06706599999961,0.324476000000004
5.21128499999759,5.19087100000252,5.0586629999998,0.321513999999979
5.18874300000243,5.17814599999838,5.11202600000252,0.317062999999962
5.142785,5.13643199999933,5.07474899999943,0.31517400000007
5.18916499999978,5.14125000000058,5.06830799999807,0.326681999999892
5.17518399999972,5.12829599999895,5.11616900000081,0.328459000000066
5.09553099999903,5.16469000000143,5.09579999999914,0.32259299999987
5.14344800000254,5.12049599999955,5.08378800000355,0.320089000000053
5.1228689999989,5.10289199999897,5.14619099999982,0.329336000000012
5.20765899999969,5.20180200000323,5.11722799999916,0.319310000000087
5.08579199999804,5.11131899999964,5.12730999999985,0.318788999999924
5.05347400000028,5.16242599999896,4.9841090000009,0.320811000000049
4.98071700000219,5.12907099999939,5.23191399999996,0.328997999999956
4.95575199999803,5.09241399999883,5.09882300000027,0.312807999999904
4.9648500000003,5.16027000000031,5.2353949999997,0.327424000000065
5.0691160000024,5.15307300000131,5.15342400000009,0.321558999999979
4.9701909999967,5.19341500000155,5.10596399999849,0.325469000000112
5.0163100000027,5.06458399999974,5.09837999999945,0.318647999999939
4.95375299999796,5.07448699999804,5.17776500000036,0.33745799999997
4.96659,4.96265399999902,5.14749799999845,0.320965999999999
4.99516600000061,4.93005600000106,5.22447400000237,0.322214999999915
4.98593299999993,4.84024499999941,5.16557099999773,0.314004000000068
5.05154599999878,4.94452600000295,5.12313100000028,0.317586000000119
5.10148600000321,4.89624299999923,5.13297700000112,0.32469100000003
5.04741499999727,4.93394199999966,5.1510449999987,0.31657099999984
5.13028599999961,4.87090900000112,5.08751400000256,0.332157000000052
5.13042000000132,4.87670199999775,5.13688099999854,0.330920000000106
5.20536600000196,4.88953300000139,5.13792499999909,0.3350539999999
5.14692999999897,4.93920099999741,5.00212100000135,0.322402999999895
5.17093699999896,4.98475400000098,5.12439499999891,0.322856000000002
5.21288600000116,5.00919200000135,5.04170800000065,0.326821999999993
5.21029699999781,4.99191599999904,5.05708900000172,0.324841000000106
5.15040800000133,5.05227699999887,5.01643799999874,0.327862999999979
5.19902100000036,5.03970400000253,5.10145499999999,0.321715999999924
5.24076100000093,5.05832399999781,5.05543799999941,0.321217000000161
5.23744499999884,5.14286400000128,5.09519999999975,0.318260999999893
5.20092799999838,5.13974899999812,5.01685999999972,0.32189900000003
5.15087800000038,5.13310600000113,5.06145699999979,0.317680999999993
5.18516100000124,5.1208910000023,5.09035800000129,0.325223999999935
5.12442899999951,5.16397599999982,5.06358099999852,0.327347000000145
5.15884699999879,5.17446500000005,5.19048300000213,0.317614000000049
5.16299000000072,5.14701399999831,4.98876000000018,0.32195999999999
5.14630200000101,5.15469799999846,5.14014699999825,0.321946999999909
5.19281499999852,5.16302900000301,5.08998100000099,0.316825999999992
5.20262400000138,5.10560400000031,5.14409499999965,0.321631000000025
5.2198180000014,5.12164899999698,5.19333700000061,0.329829000000018
5.10651199999847,5.1275080000014,5.15190299999813,0.331165000000055
5.11109099999885,5.13666999999987,5.19093799999973,0.333038999999872
5.19538100000136,5.07490799999869,5.15576900000087,0.32736900000009
5.10633700000108,5.04581300000063,5.11323000000266,0.326487000000043
5.11242299999867,5.12997600000017,5.14338699999644,0.325096999999914
5.2562399999988,5.09528399999908,5.0640990000029,0.322169999999915
5.12747000000309,5.13509200000044,5.14546699999846,0.32491200000004
5.16131299999688,5.09373400000186,4.98966700000165,0.326614000000063
5.08631400000013,5.16931499999919,5.18505299999742,0.320322000000033
5.19043500000043,5.08117000000129,5.07609700000103,0.324139999999943
5.04538800000228,5.12999199999831,5.02667800000199,0.332130000000006
5.02324500000032,5.13231400000222,5.14081299999816,0.332040000000006
5.00205799999821,5.12676399999691,5.10816500000146,0.318956999999955
5.04228199999852,5.01285700000153,5.18573599999945,0.324296000000004
4.9763030000031,5.11914600000091,5.10375099999874,0.313353000000006
5.03060499999992,5.06060900000011,5.10967800000071,0.316473999999971
4.99949699999706,5.06876600000032,5.07402799999909,0.324794999999995
5.01371100000324,4.99946300000011,5.0870410000025,0.323951999999963
5.02132599999823,5.04703999999765,5.14292599999681,0.324138000000175
5.00215300000127,4.98004099999889,5.21500900000319,0.325092999999924
5.01292099999773,4.90383400000064,5.13026699999682,0.320275999999922
5.00536800000191,4.93634999999995,5.13009100000272,0.33963400000016
5.03862400000071,5.02687300000252,5.0732059999973,0.331911999999875
5.05183099999704,5.01168399999733,5.14929300000222,0.338676000000078
4.97136700000192,4.92548400000305,5.16115200000058,0.342290999999932
5.1288710000008,4.96224099999745,5.15314099999887,0.331781999999976
5.06476099999782,4.96411599999919,5.22993700000006,0.317003000000113
5.15299800000139,4.98263000000225,5.09588299999814,0.316812000000027
5.13536599999861,4.92594099999769,5.14215400000103,0.323635999999851
5.16281900000104,4.98216500000126,5.14877500000148,0.322901000000002
5.17602899999838,5.04272700000001,5.17169799999829,0.327248999999938
5.22320600000239,4.95184299999892,5.07083899999998,0.3206610000002
5.19560300000012,5.06308600000193,5.04047799999898,0.324688999999807
5.13624999999956,5.09197399999903,5.04893200000151,0.323349000000007
5.18991900000037,5.1277450000016,5.04204400000162,0.342669999999998
5.18724799999836,5.14669999999751,5.05644699999903,0.344057000000021
5.13235400000121,5.11020300000018,5.11780499999804,0.322429000000056
5.17869100000098,5.11904800000048,5.07770800000071,0.327647999999954
5.16147899999851,5.17570700000215,5.09359200000108,0.325713000000178
5.16037499999948,5.12670399999843,5.15041399999973,0.333176999999978
5.14841399999932,5.1255170000004,4.99980599999981,0.328093999999965
5.19341600000189,5.14236800000072,5.1932650000017,0.33158299999991
5.18744399999923,5.15152300000045,5.05877899999905,0.337776000000076
5.15471600000092,5.10881899999731,5.05968399999983,0.317690999999968
5.1834689999996,5.1407990000007,5.16667700000107,0.319077000000107
5.18517199999769,5.15702400000009,5.10333999999784,0.320582999999942
5.21279300000242,5.14963700000226,5.08123899999919,0.324906999999939
5.16333799999848,5.11076199999661,5.21965400000045,0.312996000000112
5.20310000000245,5.08215100000234,5.06298400000014,0.315089999999827
5.18272399999842,5.08488799999759,5.19285099999979,0.320650999999998
5.21567900000082,5.09957200000281,5.0966929999995,0.324609000000009
5.24143499999991,5.14358899999934,5.17387500000041,0.326587000000018
5.16447699999844,5.10604799999783,5.2167580000023,0.312858000000006
5.21954100000221,5.12798400000247,5.20966399999816,0.322513000000072
5.12155199999688,5.11767400000099,5.15859300000011,0.324057999999923
5.2255210000003,5.16892799999914,5.16260899999907,0.319365000000062
5.1579550000024,5.17980399999942,5.14576900000247,0.319336999999905
5.04880199999752,5.1293110000006,5.14025599999877,0.32415200000014
5.00435800000196,5.09697600000072,5.10249699999986,0.318492999999989
5.02479799999855,5.07028499999797,5.02082399999927,0.313891999999896
4.97942600000169,5.1452989999998,5.02050700000109,0.315432000000101
5.03091800000038,5.07729400000244,5.09090600000127,0.323812999999973
4.98252499999944,5.12461099999928,5.13282599999729,0.322081000000026
4.99121699999887,5.02023499999996,5.15884300000107,0.315924999999879
5.03099500000098,5.11409599999752,5.11591300000146,0.316647000000103
4.99562399999922,4.87306700000045,5.0684540000002,0.324787000000015
5.0111309999993,4.94523000000117,5.11570899999788,0.32756500000005
5.02102500000183,4.89662899999894,4.99973500000124,0.318243999999822
5.08782199999769,5.0682710000001,5.08238300000085,0.314581999999973
5.07454100000177,4.92851499999961,5.0704119999973,0.316456000000017
5.03975100000025,4.98023900000044,5.00837500000125,0.338349999999991
5.16778599999816,4.96494200000234,4.98145700000168,0.325879000000214
5.149899,4.99089399999866,4.99881399999867,0.316356999999925
5.15354099999968,4.91927900000155,5.08447900000101,0.321952999999894
5.14846900000339,4.89171399999759,5.02787499999977,0.314407999999958
5.1549019999984,5.02484900000127,5.07029799999873,0.31542300000001
5.1321480000006,4.92613300000085,5.0174619999998,0.317470000000185
5.16501199999766,4.93468899999789,5.07186799999909,0.320943999999827
5.13227600000027,4.91882900000201,5.01966000000175,0.319496000000072
5.12920600000143,5.03331699999762,5.00696999999855,0.317125000000033
5.14799700000003,5.02261100000032,5.17168400000082,0.31914699999993
5.18390500000169,5.08607900000061,5.13083000000188,0.319867000000158
5.15463299999828,5.11839600000167,5.0039969999998,0.318671999999879
5.12641299999814,5.1491079999978,5.06599799999822,0.312990000000127
5.10954100000163,5.13972600000125,5.02384100000199,0.312919999999849
5.15025299999979,5.12000799999805,5.07923200000005,0.323133000000098
5.19831899999917,5.07903500000248,5.12307499999952,0.319786999999906
5.1531329999998,5.0777339999986,5.03789200000028,0.33047600000009
5.18875800000023,5.10970799999996,5.04149399999733,0.317819999999983
5.16426200000205,5.1182770000014,5.03406600000017,0.32472000000007
5.16289699999834,5.12105099999826,5.0676569999996,0.335562999999865
5.21876899999916,5.11759000000166,5.03707500000019,0.329919000000018
5.17492800000036,5.1330229999985,5.14691600000151,0.316041000000041
5.10364500000287,5.09501499999897,5.06435000000056,0.320029999999861
5.19676799999797,5.15544100000261,5.00183800000013,0.327604000000065
5.18150500000047,5.0745399999978,5.04561099999773,0.3150720000001
5.11391699999876,5.10679600000003,5.18289800000275,0.31889000000001
5.14521100000275,5.12872100000095,5.0593979999976,0.324791999999889
5.02191599999787,5.13923699999941,5.15739400000166,0.325612000000092
5.16994100000011,5.10168200000044,5.08166200000051,0.326156999999967
5.05542000000059,5.08893199999875,5.09498199999871,0.333750999999893
5.11264799999844,5.04449700000259,5.11438099999941,0.319555000000037
5.06500600000072,5.14659699999902,5.08803700000135,0.332356000000118
5.07952900000237,5.11357199999838,5.18145399999776,0.319837999999891
4.99184400000013,5.09209400000327,5.0770130000019,0.323630999999978
4.98607799999809,4.9912869999971,5.13864299999841,0.318849
5.02227199999834,5.13287700000001,5.15589000000182,0.321650000000091
5.07197300000189,5.00756600000022,5.22485999999844,0.323724999999968
4.97146300000168,5.08616299999994,5.1377730000022,0.327475999999933
5.02915199999916,5.11936600000263,5.12397499999861,0.314327000000048
5.02529199999844,4.96652399999948,5.15712700000222,0.319956999999931
5.00345799999923,4.9055789999984,5.0962299999992,0.320356000000174
4.995046,4.93543499999942,5.07878799999889,0.317812999999887
5.01049700000294,4.96077300000252,5.11478200000056,0.328201000000035
5.05500399999801,4.94893400000001,5.1221919999989,0.333151000000043
5.07521999999881,4.87630599999829,5.03942699999971,0.320617999999968
4.96814500000255,4.91464400000041,5.15057000000161,0.319719000000077
5.14243599999827,4.8778229999989,5.02493899999899,0.340003000000024
5.1828889999997,4.95800800000143,4.99570500000118,0.324649999999792
5.17236400000183,4.87429300000076,5.02581699999791,0.322265000000016
5.13656099999935,4.93622299999697,5.00351000000228,0.323851999999988
5.21278099999836,4.97876800000085,5.00908399999753,0.320239000000129
5.18603300000177,5.00880600000164,5.11571700000059,0.329324999999926
5.14215699999841,4.8880539999991,4.99515900000188,0.318618000000015
5.17083400000047,5.07945100000143,4.97300499999983,0.355436999999938
5.19606000000203,5.04327099999864,5.03753399999914,0.358201000000008
5.18793499999811,5.11196500000005,5.03849300000002,0.320095000000038
5.18108800000118,5.06869799999913,5.04513900000165,0.314055000000053
5.24682300000131,5.11852100000033,5.06581899999946,0.357291999999916
5.1634559999984,5.09675699999934,5.08290399999896,0.329105000000027
5.14154000000053,5.10191699999996,5.07378899999821,0.312358000000131
5.12614499999836,5.106495,5.10588200000348,0.324466999999913
5.23832000000039,5.19233600000007,5.13746899999751,0.321357000000035
5.14419199999975,5.21062000000165,5.06355400000029,0.320527999999968
5.22018100000059,5.12670000000071,5.09776200000124,0.319637999999941
5.22237799999857,5.17711099999724,5.14206799999738,0.321384999999964
5.20051500000045,5.17920100000265,5.1654520000011,0.340584000000035
5.23167000000103,5.18750499999805,5.02040800000032,0.322254000000157
5.21392299999934,5.13365200000044,5.02006400000027,0.327869999999848
5.17049000000043,5.15152999999918,5.13455800000156,0.320570000000089
5.21433199999956,5.1046380000007,5.12867600000027,0.321957999999995
5.16571900000054,5.09530900000027,5.10872699999891,0.329070999999885
5.20960099999866,5.12259099999937,5.09640099999888,0.322150000000192
5.19630800000232,5.09205900000234,5.06133300000147,0.327367999999979
5.12421600000016,5.09700999999768,5.1581640000004,0.327358999999888
5.18652099999963,5.05399700000271,5.08543799999825,0.313012999999955
5.10988200000065,5.15098999999827,5.14470400000209,0.320290999999997
5.16180999999779,5.13553999999931,4.99766799999998,0.337435000000141
5.07010100000116,5.122714000001,5.06281999999919,0.321510999999873
5.06286199999886,5.08482899999944,5.06285899999784,0.324084000000084
4.93306700000176,5.16632599999866,5.10066700000243,0.327254000000039
5.00601000000097,5.09956600000078,5.14954899999793,0.319933999999876
4.98400199999742,5.16159800000241,5.07160700000168,0.32779800000003
5.09920000000056,5.04870200000005,4.9771209999999,0.317156999999952
5.01591499999995,5.16740199999913,4.97336200000063,0.314669000000094
5.03348000000187,5.07290300000022,5.04111399999965,0.324061999999913
5.05838899999799,5.01955699999962,4.9993859999995,0.320625000000064
5.01980299999923,4.92952399999922,5.00747000000047,0.325223000000051
4.94019000000117,4.96225000000049,5.03429799999867,0.31916299999989
4.99922499999957,4.93747399999847,4.99847299999965,0.324798999999985
5.05530799999906,4.95668400000068,5.05412699999943,0.325312000000167
5.04578400000173,4.95539300000019,5.03803200000038,0.321011999999882
5.01611200000116,4.9301000000014,5.0972729999994,0.339026000000104
5.07979399999749,4.99154599999747,4.95394300000044,0.322027999999818
5.12240800000291,4.96039100000053,5.10819000000265,0.319862000000057
5.11694799999896,4.93795500000124,5.00236699999732,0.31517400000007
5.193299999999,4.97876999999789,5.12205900000117,0.317700999999943
5.14977500000168,5.0095880000008,5.07288999999946,0.319040000000086
5.14690599999813,5.02824200000032,5.09833799999979,0.330108999999993
5.12765399999989,4.90722300000198,5.07021700000041,0.346192999999857
5.20887199999925,5.07733299999745,5.10864199999924,0.322838000000047
5.22406400000182,5.08576900000116,5.06614600000103,0.319212999999991
5.12436700000035,5.06049799999892,5.10247499999969,0.335532000000057
5.15501799999765,5.09957900000154,5.16335299999992,0.323707000000013
5.21939300000304,5.21709600000031,5.07366800000091,0.32223399999998
5.17109799999889,5.15369199999986,5.09847900000022,0.319508000000042
5.1038609999996,5.11781999999948,5.1254689999987,0.32863599999996
5.19205800000054,5.14645699999892,5.17991299999994,0.327256999999918
5.25916700000016,5.18163099999947,5.03675300000032,0.316083000000162
5.19886100000076,5.15782800000306,5.17033399999855,0.316724999999906
5.17499699999826,5.18729899999744,5.16565100000298,0.315164000000095
5.19999200000166,5.1492130000006,5.15002399999867,0.32191899999998
5.16960800000015,5.12970900000073,5.07974100000138,0.319270999999844
5.21129499999734,5.14112899999964,5.14112899999964,0.328637000000072
5.20631000000139,5.14117299999998,5.14666299999953,0.322541000000001
5.23682900000131,5.13668799999868,5.08996699999989,0.338029000000006
5.18864799999938,5.05633400000079,5.04044299999805,0.334693000000016
5.19815899999958,5.1461249999993,5.14119900000151,0.326804000000038
5.22833299999911,5.03771899999992,5.13632000000143,0.317477000000054
5.21458799999891,5.06476800000019,5.06830999999875,0.316745999999966
5.1181800000013,5.06929700000182,5.09124900000097,0.337847000000011
5.19646600000124,5.08902200000011,5.15189499999906,0.319406999999956
5.06735900000058,5.14738600000055,5.08148900000015,0.321783000000096
5.17281000000003,5.09408799999801,5.13517099999808,0.323926999999912
5.08388999999806,5.06190400000196,5.18235600000116,0.328019999999924
5.08728500000143,5.1687869999987,5.15170299999954,0.318038999999999
4.9814609999994,5.1754460000011,5.14135200000237,0.326960000000099
4.97304299999814,5.01908099999855,5.11847599999965,0.315556000000015
4.98695299999963,5.13093500000105,5.07541599999968,0.346980999999914
5.03260600000067,5.06004299999768,4.99941399999807,0.327625000000126
4.97786400000041,5.07752500000061,5.0934699999998,0.326646999999866
4.99508599999899,4.99577000000136,5.03813100000116,0.318919000000051
5.02554000000237,5.0531630000005,5.03495000000112,0.316184999999905
5.04855999999927,4.90901699999813,5.01927299999807,0.322922000000062
4.97251999999935,4.91025900000022,5.0874180000028,0.32221699999991
5.03458099999989,4.94553400000223,5.05175999999847,0.324758000000202
5.08963800000129,5.05727299999853,5.07888699999967,0.332294999999931
5.16571000000113,4.92163499999879,5.05921400000079,0.34134999999992
5.00467699999717,4.99977900000158,4.98081299999831,0.334602000000132
5.15871300000072,4.95517599999948,5.07841299999927,0.324419000000034
5.11844199999905,4.94608599999992,5.13984700000219,0.319826999999805
5.13236200000028,4.90889400000015,5.14744399999836,0.319239000000152
5.13288100000136,4.94718899999862,5.08768100000088,0.316792999999961
5.15071099999841,4.96257700000206,5.14044199999989,0.313883000000033
5.16905000000042,4.97192699999869,5.14530000000013,0.312304999999924
5.14855700000044,5.00519600000189,5.21133900000132,0.321824000000106
5.21353100000124,5.0668119999973,5.20278799999869,0.327721999999994
5.22879499999908,5.06251100000009,5.12891300000047,0.320240999999896
5.19029199999932,5.11511500000051,5.12062800000058,0.324135000000069
5.1778489999997,5.14239400000224,5.22777099999803,0.327524000000039
5.19941200000176,5.0632689999984,5.14349500000026,0.329471000000012
5.18000799999936,5.10141999999905,5.20505899999989,0.316008999999895
5.15571099999943,5.17291800000021,5.17567500000223,0.32481400000006
5.22736100000111,5.14960000000065,5.18131699999867,0.322861999999986
5.23004199999923,5.04475000000093,5.07285000000047,0.33790799999997
5.12551199999871,5.07266999999774,5.14821999999913,0.321997999999894
5.19498900000326,5.12240900000324,5.16727800000081,0.335679000000027
5.19697899999665,5.13410499999736,5.16787199999817,0.325786999999991
5.19778600000063,5.13341200000286,5.15240800000174,0.328684000000067
5.1856000000007,5.11883599999783,5.09447899999941,0.325499000000036
5.22447800000009,5.1991909999997,5.13742600000114,0.325286000000006
5.24289900000076,5.1309820000024,5.09875900000043,0.321875999999975
5.16581299999962,5.13245099999767,5.10153999999966,0.323323000000073
5.21441899999991,5.14760200000092,5.12136199999804,0.323431000000028
5.17102199999863,5.15446099999826,5.05008100000123,0.324563999999782
5.22728300000017,5.04511100000309,4.99063499999829,0.323732000000064
5.06767700000273,5.14352700000018,5.00129500000185,0.317467000000079
5.21683799999664,5.10552800000005,5.02406999999948,0.316638000000012
5.08130700000038,5.12385899999936,5.02199699999983,0.319500999999946
5.19952300000296,5.10933199999999,4.99419699999999,0.314771999999948
5.09290199999668,5.11842199999955,4.92892299999949,0.323147999999946
5.14010600000256,5.10879600000044,4.96759999999995,0.328889000000117
5.01648700000078,5.11839300000065,4.97000599999956,0.316808000000037
5.05688399999781,5.057077999998,5.02377700000216,0.321472999999969
5.004151000001,5.10322100000121,4.9940600000009,0.325853999999936
5.15031699999963,5.06394699999873,4.98952599999757,0.328860999999961
4.95914700000139,5.07126599999901,4.9865979999995,0.322374000000082
5.00996699999814,4.98970100000224,5.02562200000102,0.316610000000082
4.99371900000187,5.01590999999826,4.9990289999987,0.318084999999883
5.0444779999998,4.93422199999986,5.0864130000009,0.316604999999981
4.98325999999724,4.87023200000112,5.02856900000188,0.313994000000093
4.96850100000302,4.87532500000088,5.04935699999987,0.312783000000081
5.08969299999808,4.97606900000028,5.01906899999813,0.320687999999791
5.07546000000002,4.97916899999836,5.05773000000045,0.314109000000144
5.00167599999986,4.90333100000134,5.08695300000181,0.312557999999854
5.12011500000153,4.93913400000019,5.05628699999943,0.320034000000078
5.16697799999747,4.94667299999855,5.00516299999799,0.328443000000107
5.10659700000178,4.95383399999992,4.95068000000174,0.332178999999996
5.1652299999987,4.92323000000033,5.03013400000054,0.334456999999929
5.12782499999958,4.96474400000079,5.03208799999993,0.327637999999979
5.15131900000051,5.02436699999816,5.10259299999962,0.321222000000034
5.1469900000011,4.96377700000085,5.14875200000097,0.321942000000035
5.18576300000132,5.05057400000078,4.99240999999893,0.326998000000003
5.17794999999751,5.06068700000105,5.06339799999841,0.328801999999996
5.14771300000211,5.16113199999745,5.06490599999961,0.320573999999851
5.18067299999893,5.1266620000024,5.11440000000221,0.323510000000169
5.1977169999991,5.11887799999749,5.09573699999964,0.318418999999949
5.12792000000263,5.06589499999973,5.02676699999938,0.317385000000058
5.1516939999965,5.13403400000243,5.06602600000042,0.317279999999982
5.16088700000182,5.08788499999719,5.0161569999982,0.3164569999999
5.20902999999817,5.12016600000061,5.02578900000299,0.322517000000062
5.18116100000043,5.16406600000118,5.0621429999992,0.324243999999908
5.18779200000063,5.14407299999948,5.03295699999944,0.318719000000101
5.16486799999984,5.17638499999885,5.13921299999856,0.322950999999875
5.1574240000009,5.13029100000131,5.05612100000144,0.316030000000183
5.18888199999856,5.12997099999848,5.0932470000007,0.315155000000004
5.17658900000242,5.10667300000205,5.16094299999895,0.31662799999981
5.2258929999989,5.14786199999799,5.06637699999919,0.336614000000054
5.17065400000138,5.09620600000198,5.10241700000188,0.328665000000001
5.20626499999707,5.15522899999996,5.11449699999866,0.328212000000121
5.22911300000123,5.0772309999993,5.086510000001,0.326641999999993
5.2027479999997,5.10850600000049,5.17102599999998,0.320892999999842
5.15337700000237,5.11938200000077,5.10968800000046,0.31806900000015
5.27940799999851,5.17409100000077,5.12862099999984,0.316612999999961
5.11404799999946,5.08042099999875,5.1400939999985,0.324617999999873
5.19579100000192,5.1023380000006,5.20408500000121,0.313117000000148
5.11055899999701,5.1141260000004,5.148459,0.317440999999917
5.10626500000217,5.1169919999993,5.07605999999942,0.332914999999957
4.99600199999986,5.07667500000025,5.12404099999912,0.320713000000069
4.96031799999764,5.03025599999819,5.10468000000037,0.316115999999965
5.01020100000096,5.12706299999991,5.25243400000181,0.313869999999952
5.02007299999968,4.9679329999999,5.04908000000069,0.316242999999986
5.01155500000095,5.1072230000027,5.12265599999955,0.322907000000214
4.95288900000014,5.01788099999976,5.08010399999694,0.321327999999994
5.01161700000011,5.02021299999979,5.21152900000016,0.32529599999998
4.9719440000008,4.87849899999856,5.1041409999998,0.32914199999982
4.95302299999821,4.89016099999935,5.02149700000155,0.325056000000131
4.94914100000096,4.912349000002,5.08446399999957,0.323811999999862
5.03920500000095,4.9849069999982,5.06087300000218,0.330687000000125
5.0648340000007,4.87606600000072,5.01587999999902,0.328442999999879
4.99600699999792,4.92534399999931,5.1191089999993,0.319247000000132
5.13338999999905,4.89766000000236,5.13172800000029,0.323014000000057
5.17650800000047,4.97627899999861,5.06681799999933,0.32928099999981
5.22971800000232,4.9229869999981,5.05442000000039,0.32514500000002
5.15997199999765,4.94366100000116,5.03112999999939,0.31858699999998
5.168318,4.97658800000136,5.10743600000205,0.317933000000039
5.20745700000043,4.98891399999775,5.13530799999717,0.322436000000152
5.19448099999863,4.92553899999984,5.090110000001,0.320465000000013
5.11785800000143,5.03080600000249,5.1094030000022,0.314425999999912
5.18145899999945,5.05107299999872,5.11264699999811,0.323100999999951
5.13260500000251,5.05270200000086,5.07852199999979,0.318087000000105
5.15039099999922,5.09856099999888,5.11766200000056,0.324116000000004
5.17914999999994,5.10782200000176,5.1406109999989,0.324709999999868
5.21092099999805,5.14095199999792,5.12171200000012,0.323577999999998
5.16657900000064,5.1394220000002,5.14009699999951,0.332405000000108
5.17653799999971,5.14555000000109,5.14477400000033,0.323153000000048
5.12804999999935,5.12489199999982,5.16458899999998,0.320620999999846
5.09559400000217,5.16690200000085,5.09490100000039,0.330421999999999
5.13687700000082,5.09655799999746,5.18411399999968,0.324955000000045
5.16973499999949,5.1548670000011,5.08888400000069,0.326072999999951
5.13337599999795,5.10636199999863,5.14002999999866,0.321108000000095
5.17450400000234,5.17713100000037,5.11549500000183,0.316466999999875
5.1974369999989,5.10114000000249,5.00426499999958,0.322771000000103
5.13096900000164,5.08951700000034,5.05103299999973,0.318704999999909
5.2171989999988,5.17790799999784,4.94917200000054,0.316690999999992
5.13613799999803,5.08866900000066,5.03907999999865,0.315287000000126
5.18795300000056,5.09095700000034,5.01461700000073,0.316931000000068
5.22347400000217,5.15349900000001,5.01353400000153,0.340452999999798
5.04879199999777,5.13685400000031,5.04139500000019,0.337297000000035
5.19206800000029,5.10116700000071,5.15546399999948,0.320417000000134
5.05573400000139,5.152944999998,5.13939399999799,0.32274799999982
5.12960799999928,5.10887400000138,5.08297400000083,0.319506000000047
5.08392599999934,5.20254399999976,5.14273600000161,0.3243030000001
5.09020299999975,5.12154699999883,4.9930889999996,0.321516999999858
4.97632399999929,5.17285099999935,5.09267099999852,0.316998000000012
4.96540600000299,5.10629400000107,5.04646599999978,0.321446000000151
5.03167499999836,5.20661499999915,5.1122740000028,0.335002999999915
5.08637599999929,5.07791100000031,5.19004099999802,0.327342999999928
5.05327300000135,5.17568799999935,5.12725900000078,0.326569000000063
4.96790300000066,5.06489400000282,5.11913099999947,0.324133999999958
4.98461399999724,5.01464399999895,5.10914499999853,0.343026000000009
4.998945000003,4.97541600000113,5.16390200000023,0.33693500000004
5.02618900000016,4.95608999999968,5.18094000000201,0.327976999999919
4.91110499999922,4.9362000000001,5.19777500000055,0.328640000000178
5.02654299999995,4.96062199999869,5.17786799999885,0.326791999999841
5.03663199999937,4.9674640000012,5.13688600000023,0.319695000000138
5.04797400000098,4.93299699999989,5.08611499999824,0.315572999999858
5.10364699999991,5.01725699999952,5.09701300000233,0.321930000000066
5.09768699999768,4.91611499999999,5.15354200000002,0.320212000000083
5.13632500000313,4.89782999999807,5.15308200000072,0.320635999999922
5.09932399999889,4.91232000000309,5.09564599999794,0.322008000000096
5.126522999999,4.98247300000003,5.08818099999917,0.319653000000017
5.09990499999913,4.97208499999761,5.07618500000171,0.320013999999901
5.19909700000062,4.96415999999954,5.10093899999993,0.321869000000106
5.11725600000136,5.10622800000056,5.0536319999992,0.326250999999957
5.18833799999993,5.04630299999917,5.05413000000044,0.320111999999881
5.20407300000079,5.07770900000105,5.14086600000155,0.326291000000083
5.14308799999708,5.11791399999856,5.11633599999914,0.315630999999939
5.19756899999993,5.17428800000198,5.13165400000071,0.324970000000121
5.18478000000323,5.10513799999899,5.18851299999733,0.327524999999923
5.23578799999814,5.12168100000054,5.14387100000022,0.328980999999885
5.14898000000176,5.11854799999855,5.02286900000036,0.320300000000088
5.16141799999968,5.1179140000022,5.15042000000176,0.319030000000112
5.15748399999939,5.14068399999815,5.01191599999947,0.322125999999798
5.13800099999935,5.15649000000121,5.06879800000024,0.32469500000002
5.17438899999979,5.18816299999889,5.0116479999997,0.329210999999987
5.18687599999976,5.18876900000032,5.07396299999891,0.325831000000107
5.18142599999919,5.1190600000009,5.03493800000069,0.327135999999882
5.20424800000183,5.13420499999847,5.04398299999957,0.327506000000085
5.19777799999792,5.146216000001,5.08949600000051,0.332855999999992
5.2590909999999,5.0687050000015,5.07115799999883,0.314114000000018
5.13322100000005,5.14271999999983,5.08984200000123,0.317369999999983
5.15872200000013,5.15746999999828,5.15191599999889,0.334636000000046
5.20501000000149,5.20432400000209,5.02080299999943,0.328099000000066
5.0660859999989,5.11573199999839,4.93985800000155,0.322374999999965
5.17648299999928,5.1809519999988,5.10929699999906,0.331386000000066
5.13146600000255,5.17345800000112,5.09244100000069,0.330115999999862
5.17008799999894,5.18965200000093,5.16674100000091,0.334137999999939
5.08973200000037,5.10568799999965,5.03184200000032,0.32685000000015
5.03604899999846,5.16225000000122,5.16526299999896,0.319271999999955
5.02081900000121,5.124531999998,5.09755700000096,0.319242999999915
4.97762100000182,5.00562999999966,5.10615999999936,0.318997999999965
4.99068599999737,5.09588300000178,5.10888100000011,0.323550000000068
5.08403700000054,5.05705400000079,5.09450999999899,0.323163000000022
5.01383500000156,5.07787999999709,5.0947550000019,0.319160000000011
5.00110499999937,4.96162800000093,5.12638099999822,0.317749999999933
4.98395099999834,5.00299599999926,5.16917499999909,0.327901999999995
5.01524500000232,4.93802700000015,5.12441400000171,0.328438000000006
4.98024399999849,4.91147900000215,5.05462400000033,0.338284000000158
5.02048300000024,4.89489899999899,5.06523799999923,0.328755000000001
5.05873599999904,4.97474700000021,5.05780400000003,0.329797999999982
5.09069400000226,4.9683870000008,5.03754100000151,0.324567999999999
4.99704799999745,4.93188100000043,5.03233799999725,0.322308000000021
5.12256600000183,4.94534500000009,4.99744000000283,0.312909999999874
5.16193099999873,4.91439600000012,4.96852999999828,0.342249000000038
5.2085960000004,4.98665599999731,4.96792400000049,0.326117999999951
5.12826100000166,4.92965600000025,5.01229600000079,0.335358000000042
5.12071999999898,5.01916800000254,5.05762499999764,0.321153999999979
5.14900399999897,4.94736499999999,5.08578800000032,0.31836700000008
5.13387599999987,4.96549699999741,5.08475399999952,0.322407999999996
5.1770749999996,4.95470299999943,5.02128799999991,0.329688999999917
5.21755300000223,4.97147600000244,5.06259000000136,0.313791999999921
5.20075999999972,4.99863899999764,5.05256500000178,0.321046000000024
5.21467299999858,4.99437500000204,5.10495199999787,0.320753000000195
5.19243800000186,5.0162199999977,5.15242600000056,0.327378999999837
5.21093499999915,5.0915890000033,5.11160999999993,0.322043000000122
5.25864300000103,5.09191299999657,5.09647300000142,0.323824999999943
5.19268399999783,5.05438900000081,5.03123499999856,0.337187000000085
5.20098100000178,5.09657800000059,5.12719500000094,0.337267999999995
5.1465649999991,5.02810200000022,5.10053499999776,0.327412999999979
5.18509199999971,5.10504700000092,5.13841800000228,0.341709999999921
5.17371099999946,5.16582500000004,5.12239499999851,0.332464999999956
5.225144,5.15224899999885,5.18992499999877,0.345064999999977
5.20070499999929,5.11456800000087,5.17615300000034,0.320049000000154
5.15561400000297,5.13559900000109,5.15449600000284,0.315556000000015
5.21816299999773,5.18266199999925,5.21654299999864,0.325657999999976
5.24022900000273,5.19897499999934,5.13191799999913,0.319917000000032
5.19838899999741,5.15295699999842,5.12132100000235,0.317369999999983
5.18878899999982,5.20057900000029,5.10499199999686,0.326687999999876
5.18096300000252,5.13435799999934,5.26070299999992,0.328060999999934
5.07983499999682,5.10944400000153,5.05323700000008,0.325013000000126
5.17332700000043,5.17146800000046,5.09541600000011,0.336958999999979
5.13081000000238,5.16815099999803,5.06760399999985,0.322096999999985
5.1856489999991,5.10271600000124,5.14400000000023,0.328334999999925
5.08148299999812,5.15045300000202,5.11204300000099,0.321726000000126
5.04448600000251,5.13529099999869,5.137111,0.327755000000025
4.93604499999856,5.09409199999936,5.05624900000112,0.328718999999865
5.00318799999877,5.0580829999999,5.01122699999905,0.325535000000173
4.9778260000021,5.11851999999999,5.06434399999853,0.316723999999795
5.07289699999819,5.08465599999909,5.06249600000228,0.314231000000063
5.02433300000121,5.11964600000283,5.18992000000071,0.325413000000026
5.03609800000049,5.02516499999911,5.19317999999839,0.329705000000104
4.9404910000012,5.02486299999873,5.20440299999973,0.324410999999827
4.9544879999994,4.94029299999966,5.23174800000197,0.321730000000116
4.97548399999869,4.89332800000193,5.28910999999789,0.320553999999902
4.9523850000005,4.88743699999759,5.23496700000032,0.326197000000093
5.01860799999849,4.95926200000031,5.22030900000027,0.318943999999874
5.05012500000157,4.97852700000294,5.17076000000088,0.331668000000036
5.03282200000103,4.96896500000003,5.24837599999955,0.325027000000091
5.08118900000045,4.94735599999694,5.1675839999989,0.317156000000068
5.12119699999676,4.98726900000111,5.07518300000083,0.322687999999971
5.11055600000327,4.941777,5.05416100000002,0.328000999999858
5.16464899999846,4.93811999999889,5.07009900000048,0.316958999999997
5.12594600000011,4.96594200000254,5.11563200000091,0.320010000000138
5.1672499999986,4.94526499999847,5.07651999999871,0.323441000000003
5.14445700000215,4.92532500000016,5.04447000000073,0.320860000000039
5.17042399999991,4.97013900000093,5.04231000000073,0.319794999999885
5.17140199999994,4.96031899999798,5.14088899999842,0.323108999999931
5.1558589999986,5.09215600000243,4.97504199999821,0.327359999999999
5.2212240000008,5.09430799999973,5.12842200000159,0.323322000000189
5.1950880000004,5.09629499999937,5.12455699999919,0.326855999999907
5.20834000000104,5.1011299999991,5.06642099999954,0.32468700000004
5.22084099999847,5.08912799999962,4.99077100000068,0.332296000000042
5.18087999999989,5.20258500000273,5.18028000000049,0.317236999999977
5.18002699999852,5.09192299999995,5.10570300000109,0.339379999999892
5.18493500000113,5.12828299999819,5.24311699999816,0.33427000000006
5.21684200000163,5.14532300000064,5.05860300000131,0.325215999999955
5.15947500000038,5.16705100000036,5.2657799999979,0.321729000000005
5.17881199999829,5.15320699999938,5.05846300000121,0.323691000000053
5.22586500000034,5.13702399999966,5.02879699999903,0.320396999999957
5.15489700000035,5.11306500000137,5.06237900000269,0.319768000000067
5.22402199999851,5.08323799999926,5.03978199999983,0.321158999999852
5.2285269999993,5.08568300000115,4.99677999999767,0.321631000000025
5.21087700000135,5.13387299999886,4.96988600000259,0.321728000000121
5.25360400000136,5.13653200000044,4.99571199999991,0.315942999999834
5.19274299999961,5.09908899999937,5.02630299999873,0.335372000000007
5.18194199999925,5.15625999999975,4.99614500000098,0.34985800000004
5.14926099999866,5.14156999999977,4.917766999999,0.337989000000107
5.13501200000246,5.17304199999853,4.99302900000112,0.334822999999915
5.17738099999769,5.10749300000316,5.01627100000042,0.328966000000037
5.09519100000034,5.15976599999703,5.00436999999874,0.329997000000049
5.05597800000032,5.16096300000208,4.96491500000047,0.346113999999943
5.0239760000004,5.12712800000008,4.9684699999998,0.338424000000032
4.97900400000071,5.03323599999931,5.02646299999833,0.32911799999988
5.02398499999981,5.17906399999993,5.05794900000183,0.327621000000136
5.03289600000062,5.03555899999992,4.99392299999818,0.327330999999958
4.99821800000063,5.10057299999971,4.99781000000075,0.330271000000039
5.00034400000004,5.02471800000058,5.02823100000023,0.320606999999882
5.00807899999927,5.01393499999904,5.02274799999941,0.322667000000138
4.98205600000074,4.89778600000136,5.05470500000229,0.32135100000005
5.02930500000002,4.91748499999812,5.02072099999714,0.318055999999842
4.99673499999699,4.94244100000287,5.14153600000282,0.342034000000012
5.03956300000209,4.96305899999788,4.98471999999674,0.323021000000153
4.97918799999752,4.95892699999968,5.10120500000266,0.335851999999932
4.98240600000281,4.89560500000152,5.06083600000056,0.341938999999911
5.06535299999814,4.96059699999751,5.08918999999878,0.330208000000084
5.02571399999943,5.00159200000053,5.12883399999919,0.321586999999909
5.17161900000065,4.96071200000006,5.07972100000188,0.312860000000001
5.12471500000174,4.9777150000009,5.08498399999735,0.317277999999988
5.16841199999908,4.96529100000043,5.04800400000022,0.320261000000073
5.14636400000018,4.97684799999843,5.10757600000215,0.326088000000027
5.15865699999995,4.92960900000253,5.06922699999996,0.31974799999989
5.19206199999826,4.93778499999826,5.07165999999779,0.318385000000035
5.14325699999972,4.93353000000207,5.138508,0.333485999999994
5.18625600000087,4.96774599999844,5.0649790000025,0.31770900000015
5.17326800000228,4.95676200000162,5.06582799999887,0.320334000000003
5.196982999998,4.99021699999867,5.13628800000151,0.318636999999853
5.17596799999956,4.95557900000131,5.02683199999956,0.321683000000121
5.23033800000121,4.96002699999735,5.09613499999978,0.332259999999906
5.22949599999993,5.12571700000262,5.14035700000022,0.320844999999963
5.17988599999808,4.97560999999769,5.24060499999905,0.329932000000099
5.19818200000009,5.06101800000033,5.16095499999938,0.322578000000021
5.1622380000008,5.07354599999962,5.02973399999973,0.314151000000038
5.12594300000274,5.12652100000196,5.14880999999878,0.321737999999868
5.22796599999856,5.08767699999953,5.07089400000041,0.317134000000124
5.17443699999785,5.12066100000084,5.1668920000011,0.323756999999887
5.1302190000024,5.14551899999788,5.20619499999884,0.329991999999947
5.13286999999764,5.10553400000208,5.07557200000156,0.329263000000083
5.16716600000291,5.08046599999943,5.12642200000118,0.333791000000019
5.2374439999985,5.15571300000011,5.19744599999831,0.323206000000027
5.16023499999937,5.08783000000039,5.16521700000158,0.321351999999933
5.19733400000041,5.09052999999767,5.14491300000009,0.318275999999969
5.15666400000191,5.10145100000227,5.14418499999738,0.313740000000053
5.18523099999948,5.15886399999727,5.08824800000002,0.325227000000041
5.08909999999742,5.0507800000014,5.10316500000044,0.316257999999834
5.18354200000249,5.11929600000076,5.0655880000013,0.315013000000135
5.07503499999802,5.10382899999968,5.08178899999984,0.319072000000006
5.05472500000178,5.14376799999809,5.17713200000071,0.318980999999894
4.98207099999854,5.1063630000026,5.0951759999989,0.333671000000095
5.01797699999952,5.00863599999866,5.10998299999846,0.323922000000039
4.94377300000269,5.15454500000124,4.96240800000305,0.319042999999965
5.03798599999936,5.05083399999785,5.11161199999697,0.316372999999885
4.94477499999994,5.13896000000022,5.06158900000082,0.328741000000036
4.97658899999806,5.01706800000102,5.01898699999947,0.332978000000139
5.00042100000064,5.02668199999971,5.01527300000089,0.320796999999857
4.94813599999907,4.92849299999943,5.11841600000116,0.324684000000161
4.96164200000203,4.98285400000168,5.09118300000046,0.330163999999968
4.93891699999949,4.91145200000028,5.052674999999,0.328156000000035
5.02447699999902,4.98782899999787,5.06038700000136,0.319352999999865
5.02548300000126,4.94656300000133,5.09357499999896,0.319819999999936
5.02596400000039,4.91274300000077,5.05187999999907,0.325594000000137
5.11901299999954,4.94103799999721,5.09428699999989,0.321830999999975
5.14146999999866,4.90078600000197,5.18754500000068,0.31319899999994
5.15196500000093,4.98486200000116,5.07878699999856,0.317641999999978
5.20365999999922,4.94512699999905,5.13866400000188,0.320838000000094
5.1976250000007,5.00852699999814,5.16450799999802,0.330277000000024
5.15224500000113,4.94344300000012,5.14953800000148,0.32804699999997
5.18423999999868,4.98971700000038,5.12736700000096,0.325108
5.15587099999902,5.04593899999963,5.15183500000057,0.330116999999973
5.17005800000334,5.13024100000257,5.15646299999935,0.320721000000049
5.12436499999967,5.11908399999811,5.1144690000001,0.341981999999916
5.1817779999983,5.08878800000093,5.06333399999858,0.339770999999928
5.15439300000071,5.08589399999983,4.99043199999869,0.328063000000157
5.15161699999953,5.0591319999985,4.99915800000235,0.325697999999875
5.1566270000003,5.15359400000307,4.93287199999759,0.329382000000123
5.23841299999913,5.06218299999819,5.03904800000237,0.32545899999991
5.19481799999994,5.11863200000153,4.99981299999854,0.324693000000025
5.21994099999938,5.12641699999949,5.07102200000008,0.322674000000006
5.15062300000136,5.1652009999998,5.05795399999988,0.333513000000039
5.20284299999912,5.06166300000041,4.98032800000146,0.320608999999877
5.09442599999966,5.14818699999887,4.98581299999933,0.32420500000012
5.17153400000097,5.09434600000168,5.0392720000018,0.329611999999997
5.22649799999999,5.19341699999859,5.02314099999785,0.333910999999944
5.20270600000003,5.0857700000015,4.99826699999903,0.329825000000028
5.19345199999952,5.12575699999798,5.02534500000183,0.331824000000097
5.14800800000012,5.17721800000072,4.97426500000074,0.339103999999907
5.1455300000016,5.09346799999912,5.04652200000055,0.323828999999932
5.10164599999916,5.11532300000181,5.0598519999985,0.354151000000002
5.08640400000149,5.1155949999993,5.08788300000015,0.329780000000028
5.19796599999972,5.12124299999778,5.06866699999955,0.32120000000009
5.12144099999932,5.11141500000303,5.07077500000014,0.323386000000028
5.20862299999862,5.1528330000001,5.09640700000091,0.316263999999819
5.10121599999911,5.17186599999695,5.08815200000026,0.319814000000179
5.10421700000006,5.1368500000026,5.15721399999893,0.322255999999925
4.98021000000153,5.0823390000005,5.1574729999993,0.320461999999907
5.01732700000139,5.05039399999805,5.11254600000029,0.315273000000161
5.07292199999938,5.1467960000009,5.12381699999969,0.322758000000022
5.07347799999843,5.0545839999977,5.09766300000047,0.315082999999959
4.99398099999962,5.07498699999996,5.09558599999946,0.319827000000032
5.03621500000008,5.01871500000198,5.01803400000063,0.31898799999999
5.02861699999994,5.0076939999999,5.10015299999941,0.317516999999953
5.00239100000181,4.88881499999843,5.09310100000221,0.319148999999925
4.96869599999991,4.87227900000289,5.10119599999962,0.322186999999985
4.99055099999896,4.9056849999979,5.08717799999795,0.324604000000136
5.13084499999968,4.99173100000189,4.97827700000198,0.324541999999838
5.1015210000005,4.91318799999863,5.21756299999834,0.331460000000106
4.99210500000117,4.91450600000098,5.01869699999952,0.318800999999894
5.20543899999757,4.93069699999978,5.20358200000192,0.325122000000192
5.07360700000208,5.00017799999841,5.14125199999762,0.334867999999915
5.16366600000038,4.97451300000102,5.10387300000002,0.323229999999967
5.16175699999803,4.98189300000013,5.11022500000036,0.327555000000075
5.26160499999969,5.0459660000015,5.17489399999977,0.324636000000055
5.16098300000158,4.94574499999726,5.08955799999967,0.318099999999959
5.19535800000085,4.91331700000228,5.1457810000029,0.316609999999855
5.19630299999699,5.0107399999979,5.18538999999873,0.321450000000141
5.22246000000086,4.97805499999959,5.13223899999866,0.325552000000016
5.16959100000167,4.98702700000285,5.10678000000189,0.320589999999811
5.17153899999903,4.97999799999889,5.14848799999891,0.3211960000001
5.27411099999881,5.09125299999869,5.16815100000167,0.326168999999936
5.17084100000284,5.08103599999959,5.16288899999927,0.318163000000141
5.17539099999703,5.1225059999997,5.08208300000115,0.31941299999994
5.20189800000298,5.07537600000069,5.00996200000009,0.322879999999941
5.18773299999884,5.11214499999915,4.95135999999911,0.327686000000085
5.18874199999846,5.08268300000054,5.0041569999994,0.319502000000057
5.20394099999976,5.04620000000068,5.06236699999863,0.329011999999921
5.22067600000082,5.10603300000002,5.03835500000059,0.322803000000022
5.21577800000159,5.0806190000003,5.10096700000213,0.329641999999922
5.2223699999995,5.12546099999963,5.06093099999998,0.327432000000044
5.20269099999859,5.10234399999899,5.1538330000003,0.322809000000007
5.21739000000161,5.15700800000195,5.10548299999937,0.326291999999967
5.18417200000113,5.16789699999936,5.14820899999904,0.331275000000005
5.15377799999987,5.19043999999849,5.10338599999886,0.326003000000128
5.22084499999983,5.1473960000003,5.19396200000119,0.323690999999826
5.12171099999978,5.11934400000246,5.1246429999992,0.321318000000019
5.12544699999853,5.20420699999886,5.10544600000139,0.31899999999996
5.17077100000097,5.09772599999997,5.13882100000046,0.319574999999986
5.09562300000107,5.09925300000032,5.18220799999835,0.320069000000103
5.13135299999703,5.08898200000112,5.11984999999913,0.330189999999902
5.01985700000296,5.09965100000045,5.07493299999987,0.330683000000136
5.04334799999924,5.08092899999974,5.18284900000072,0.322848999999906
4.95641400000022,5.09294999999838,5.15479200000118,0.326207999999951
4.99185699999725,5.02751799999896,5.19572499999776,0.322342000000162
5.00233700000172,5.1685060000018,5.11695099999997,0.318547999999964
5.11803900000086,5.05367000000115,5.18431100000089,0.326313000000027
4.98406199999954,5.11742400000003,5.08622699999978,0.323718999999983
4.97538200000054,5.04621599999882,5.16328200000135,0.323274000000083
5.02156299999842,5.06627599999774,5.07661300000109,0.321815999999899
4.90876600000047,4.89834100000007,5.11154299999907,0.323955999999953
4.99120000000039,4.94335900000078,5.06820900000093,0.315908000000036
4.97250200000053,4.98951999999917,5.14855700000044,0.324742000000015
5.05603399999745,4.96519100000296,5.15638499999841,0.321145999999999
5.01026300000012,4.89974799999982,5.19565299999886,0.326569999999947
4.99602600000071,4.89703799999916,5.06360900000072,0.318017000000054
5.07163500000024,4.93097599999965,5.0881670000017,0.319760999999971
5.11221600000135,4.89434999999867,5.09404100000029,0.320885999999973
5.1246229999997,4.88645100000213,5.00509099999908,0.322746999999936
5.11946499999976,4.88743299999987,5.1210800000008,0.320537000000058
5.15940399999818,5.00637799999822,5.06958999999915,0.330983999999944
5.14491800000178,4.99732399999994,5.09440399999949,0.323966000000155
5.11862399999882,4.8914360000017,5.03391999999803,0.314421999999922
5.12599200000113,5.02984799999831,5.06733700000041,0.323483000000124
5.126397,5.05674700000236,5.05632500000138,0.317718000000013
5.0941700000003,5.11045100000047,5.07174300000042,0.319212999999991
5.15153799999825,5.0686139999998,5.13192799999888,0.316498999999794
5.20692300000155,5.08640399999786,5.10139200000049,0.322118000000046
5.25350199999957,5.12977700000192,5.14817499999845,0.31903299999999
5.17636100000163,5.10368199999721,5.14937800000189,0.32132300000012
5.17149900000004,5.05878700000176,5.08333299999867,0.324771000000055
5.19217899999785,5.10309599999891,5.19559700000173,0.324759999999969
5.15917099999933,5.11353000000236,5.12404799999786,0.327174999999897
5.16786900000079,5.08703599999717,5.14484799999991,0.318484000000126
5.21217400000023,5.10904800000208,5.14881700000115,0.321521999999959
5.12508000000162,5.15762299999915,5.22079400000075,0.325263999999834
5.19708999999784,5.118054999999,5.11477100000047,0.323306000000002
5.19359199999963,5.17987600000197,5.03934099999969,0.324004000000059
5.15009800000189,5.08814399999756,4.99565399999847,0.31791300000009
5.15819600000032,5.11730200000238,5.04277800000273,0.320336999999881
5.17134099999748,5.12901599999896,4.9840809999987,0.316259000000173
5.18372600000293,5.07585599999948,5.0433669999984,0.321893999999929
5.16337299999941,5.15159200000198,5.07023100000151,0.335939999999937
5.14359799999875,5.12629599999855,5.01918999999907,0.336094000000003
5.21468499999901,5.06727600000158,5.06132000000071,0.327872999999954
5.16764400000102,5.11133499999778,5.03524900000048,0.326512000000093
5.23951300000044,5.12604900000224,5.0833930000008,0.323638000000074
5.11618200000157,5.16683199999898,5.02623499999754,0.322140999999874
5.11897699999827,5.10082999999941,5.07308499999999,0.322464000000082
4.98168300000179,5.06185499999992,5.08551100000113,0.32572899999991
4.96958099999756,5.04522500000166,5.03903799999898,0.317876000000069
5.01594800000021,5.12892699999793,5.09121600000071,0.324689000000035
5.12003700000059,5.07786900000065,5.07181000000128,0.32574499999987
4.9615870000016,5.13475800000015,5.10368299999755,0.328061000000162
4.99743699999817,5.02116400000159,5.05865900000208,0.344262999999955
4.98398200000156,4.99334599999929,5.07812600000034,0.337066999999934
5.01374099999884,4.94058500000028,5.1601359999986,0.318222999999989
4.94938499999989,4.88124999999854,5.11742299999969,0.316559000000098
4.95792399999846,4.92936499999996,5.06645500000013,0.325599999999895
5.07631600000241,4.97414500000014,5.12508200000229,0.319355999999971
5.14065499999924,4.89916200000152,5.09869899999831,0.31903299999999
4.98943399999916,4.96630299999742,5.15262000000075,0.315093000000161
5.1210170000013,4.90887300000031,5.12947699999859,0.31977599999982
5.16151499999978,4.99108200000046,5.13438400000086,0.320368000000144
5.11760800000047,4.89623900000151,5.16732899999988,0.318039999999883
5.0950499999999,4.95563100000072,5.12229700000171,0.31885299999999
5.1323169999996,5.0166739999986,5.03634199999942,0.328571000000011
5.17337499999849,5.04011499999979,5.02525199999945,0.321732000000111
5.18313800000033,4.94170500000109,5.10926800000016,0.327452999999878
5.13198299999931,5.04464499999813,5.10677099999884,0.319769000000178
5.12911200000235,5.11344200000167,5.13083199999892,0.318726999999853
5.17296999999962,5.0395439999993,5.13624200000049,0.316540000000032
5.13511599999765,5.07771499999944,5.110646000001,0.322280000000092
5.20624800000223,5.12753100000191,5.09956899999816,0.330753999999843
5.25213299999814,5.12283799999932,5.14018200000282,0.320721000000049
5.20352100000309,5.08763899999758,5.08784399999786,0.315236000000141
5.19941099999778,5.11729800000103,5.14013999999952,0.31912699999998
5.15762499999983,5.14949700000216,5.07070500000191,0.315380999999888
5.13269700000092,5.16820899999948,5.18184199999814,0.315788999999995
5.21127899999919,5.1260489999986,5.18588900000032,0.326755999999932
5.16824800000177,5.21695099999852,5.06659200000286,0.31898799999999
5.20952299999772,5.11826500000097,5.14694999999847,0.320662000000084
5.16063100000247,5.10892800000147,5.08845199999996,0.325061000000005
5.18664899999931,5.14682800000082,5.13175300000148,0.317160999999942
5.2356269999982,5.16667999999845,5.07804399999804,0.325747000000092
5.13286700000026,5.13985099999991,5.06668799999898,0.328025999999909
5.17962900000202,5.17028500000015,5.19804600000134,0.317398000000139
5.20359599999938,5.16733400000157,5.15391299999828,0.324603000000025
5.21321199999875,5.17471799999839,5.07253200000196,0.322210999999925
5.09693400000106,5.13764599999922,5.22752599999876,0.324337000000014
5.17232800000056,5.131225000001,5.0715569999993,0.321922000000086
5.03971199999796,5.14070999999967,4.98620000000301,0.324856999999838
5.17620200000238,5.15204900000026,4.99665299999833,0.328977000000123
5.06512199999997,5.09376100000009,5.02724600000147,0.355600999999979
5.07908499999758,5.12009599999874,5.05894599999738,0.32204999999999
4.98676900000282,5.17291200000182,5.04621800000314,0.320743999999877
4.98853499999677,5.04855799999859,5.04723499999818,0.319412000000057
4.9602100000011,5.13691800000015,5.00972900000124,0.322071999999935
5.02233600000181,5.06212800000139,4.9986179999978,0.327313000000004
5.02865599999859,5.19390500000009,4.9380020000026,0.319087000000081
4.93589699999939,5.00490299999728,5.01607799999692,0.320005000000037
4.97639600000184,4.9772260000027,5.00463500000114,0.318164999999908
4.98522799999773,4.95047599999816,4.94177900000068,0.323836000000028
5.02783400000044,4.91243799999938,4.91967300000033,0.324450999999954
4.9955770000015,4.90729000000283,4.9866039999979,0.322077000000036
5.04996499999834,4.94453599999906,4.99470900000233,0.327972999999929
5.08019400000194,4.97763399999894,5.05582199999844,0.320578000000069
5.06253099999958,4.93868700000166,4.9555700000019,0.326234999999997
5.08893499999976,4.89742800000022,4.95289899999989,0.361396000000013
5.17159600000014,4.90432499999952,4.99794299999849,0.333525000000009
5.2072619999999,4.94804499999736,4.96647200000007,0.33437600000002
5.15525799999887,4.91182800000024,4.99327099999937,0.327043000000003
5.1816660000004,4.97086300000228,5.04605000000083,0.315714999999955
5.21046900000147,5.03110699999888,4.97300199999881,0.318770000000086
5.21027099999992,4.90922100000171,5.05436700000064,0.329748999999993
5.20626599999741,5.14182399999845,5.01476399999956,0.326558999999861
5.17629800000213,5.03149499999927,4.9643950000027,0.325698000000102
5.18750799999907,5.121911000002,5.09252899999774,0.328891000000112
5.19136799999978,5.13487700000042,4.95449999999983,0.327745999999934
5.14528200000132,5.20241600000008,4.99478599999929,0.338905000000068
5.17625000000044,5.11083799999687,5.06376300000193,0.330901999999924
5.16456299999845,5.19188200000281,5.08617099999901,0.327980000000025
5.23716899999999,5.18748000000051,5.07613400000264,0.342758999999887
5.19401400000061,5.14801799999987,5.11933299999873,0.335321000000022
5.22570600000108,5.15999999999985,5.05897099999856,0.314628000000084
5.18967100000009,5.1536509999969,5.09708500000124,0.318365999999969
5.15775799999756,5.142407000003,5.03133700000035,0.316798000000063
5.22497400000066,5.14395299999887,5.12715799999933,0.326558999999861
5.19884300000194,5.11190999999963,5.04575699999987,0.331959000000097
5.213158999999,5.09308600000077,5.09000500000184,0.320226999999932
5.23773100000108,5.08124300000054,5.12144699999772,0.32766300000003
5.2498459999988,5.06220799999937,5.16012799999953,0.333182999999963
5.15004699999918,5.12686100000064,5.13032400000156,0.329040999999961
5.23361899999873,5.12220099999831,5.05909500000053,0.321329000000105
5.16395600000033,5.18488400000206,4.93749000000025,0.319958999999926
5.1018350000013,5.13143799999671,5.0536460000003,0.318373999999949
5.16610800000126,5.16671600000336,5.15756799999872,0.316716000000042
5.1716099999976,5.13414599999669,5.10566800000015,0.321206999999958
5.19613200000094,5.10168300000078,5.13067099999898,0.33410200000003
5.10460400000011,5.16399100000126,5.08653000000049,0.331667000000152
5.06281300000046,5.16521099999954,5.11603900000046,0.331446999999798
5.03114699999787,5.12408399999913,5.13384299999962,0.325235000000021
4.95483200000308,5.01923700000043,5.11906699999963,0.344396000000188
4.96614399999817,5.09900000000198,5.07232199999999,0.321941999999808
5.03849800000171,4.98995099999956,5.04265700000178,0.319046000000071
4.98529499999859,5.09000699999888,5.07174499999746,0.322624000000133
4.93589599999905,5.00434300000052,5.05358500000148,0.341167999999925
4.97750400000223,5.02758299999914,5.12951500000054,0.330527000000075
4.97754699999859,4.9210090000015,5.00494199999957,0.328150999999934
4.95505799999955,4.90178899999955,5.16834599999856,0.323881999999912
4.96319399999993,4.90259499999956,5.05537600000025,0.326833000000079
5.03123600000254,5.04016399999819,5.16298499999903,0.316180999999915
4.99039699999776,4.94994200000292,5.04001300000164,0.333315000000084
4.99537899999996,4.91318299999693,5.10819800000172,0.322371999999859
4.95864300000176,4.88726400000087,5.11593299999731,0.3214210000001
5.00564899999881,4.92611000000034,5.15949800000089,0.326495000000023
4.98498199999813,4.93217300000106,5.02615800000058,0.312774999999874
4.99334700000327,4.88036099999954,5.02874299999894,0.319602000000032
5.07916800000021,5.00300900000002,5.0343810000013,0.32111400000008
5.10493700000006,5.0086169999995,5.05092199999854,0.322615999999925
5.1538539999965,5.00102799999877,5.19103399999949,0.325643000000127
5.16707900000256,5.05446500000107,5.12303600000087,0.326563999999962
5.08881900000051,5.09907000000021,5.13314900000114,0.320547999999917
5.15545999999813,5.12490500000058,5.00459699999919,0.326381000000083
5.188302999999,5.1463760000006,5.08070800000132,0.314771999999948
5.177891000003,5.08223799999905,5.06289499999912,0.31539900000007
5.1633839999995,5.12949899999876,5.06139099999928,0.319582999999966
5.24310100000002,5.17342700000154,5.03952299999946,0.318524000000025
5.18588099999761,5.12061900000117,5.1214770000006,0.314390000000003
5.21881300000314,5.12212,5.18499800000063,0.320275999999922
5.26467199999752,5.16386399999828,5.14498900000035,0.317851000000019
5.24417399999948,5.15443500000038,5.11797500000102,0.318386000000146
5.18319500000143,5.09946100000161,5.18271399999867,0.319777999999815
5.16309399999955,5.11034599999766,5.0566519999993,0.322215000000142
5.15868000000046,5.11151900000186,5.09859599999982,0.337056999999959
5.14916200000152,5.13435899999968,5.15502800000104,0.325049000000035
5.17603899999813,5.12937799999781,5.18181800000093,0.322406000000001
5.2111670000013,5.07788900000014,5.15320599999905,0.334268999999949
5.17086399999971,5.12018100000205,5.04382600000099,0.321979000000056
5.18463300000076,5.0915559999994,5.056908999999,0.326358999999911
5.21472099999664,5.07034900000144,5.18076600000131,0.314881000000014
5.13912700000219,5.14694599999711,5.16721099999995,0.318273999999974
5.16781899999842,5.12505299999975,5.12414999999964,0.316859000000022
5.11771700000099,5.11930500000017,5.24642200000017,0.323090999999977
5.21613399999842,5.07568700000047,5.13333599999896,0.326121999999941
5.05524300000252,5.15726500000164,5.14555299999847,0.329717000000073
5.0706489999975,5.1307369999995,4.9646560000001,0.338118000000122
4.97250600000189,5.11249300000054,5.15648900000087,0.329001999999946
4.99279100000058,5.01560099999915,4.96862200000032,0.318223999999873
4.91797600000064,5.08236100000067,5.02497899999798,0.320630000000165
5.03431199999977,5.04233899999963,4.97570500000074,0.317315999999892
4.97102099999756,5.10390600000028,4.95447600000261,0.320122000000083
4.9522649999999,5.02379099999962,4.9276890000001,0.323378999999932
4.95537600000171,5.00208999999813,4.92719699999725,0.318790000000035
4.96614399999817,4.99498000000312,4.89270600000236,0.315593000000035
5.02807100000064,4.96112299999731,4.94697699999961,0.31999699999983
5.07620800000223,4.9851860000017,4.91747199999736,0.321252000000186
5.09729499999958,5.01385400000072,4.88705600000321,0.330883999999969
5.0339189999977,4.99329600000056,4.94791299999997,0.324147999999923
5.00776400000177,4.91341999999713,4.9135389999974,0.334716999999955
5.00384599999961,4.89498800000001,4.94800000000032,0.324452000000065
5.01797699999952,4.94977600000129,4.92300800000157,0.325775000000021
5.14963999999964,4.91230699999869,4.89856499999951,0.319864000000052
5.09891600000265,4.93904699999985,4.97035200000028,0.321426999999858
5.1241979999977,4.94266900000002,4.94427499999802,0.323726000000079
5.08872400000109,5.04093900000225,4.92580300000191,0.319929000000002
5.1525529999999,4.93294699999751,4.92287199999919,0.320398000000068
5.15600600000107,5.11237800000163,4.89497800000026,0.326677000000018
5.08078499999829,5.06217499999912,4.95317000000068,0.319283999999925
5.09357300000192,5.1541610000022,4.95578399999795,0.340490000000045
5.1865629999993,5.17017899999701,4.89702500000203,0.328485000000001
5.1589189999977,5.14746999999988,4.96581900000092,0.321441999999934
5.2121960000004,5.12944200000129,4.98333499999717,0.326021999999966
5.19772300000113,5.16098000000056,4.91747899999973,0.328879000000143
5.18010399999912,5.12538599999971,5.01383300000089,0.327551999999969
5.15862000000197,5.18102599999838,5.01364599999943,0.329224999999951
5.21430599999803,5.16475600000194,5.07272700000249,0.317645999999968
5.18119400000069,5.10237799999959,5.0360589999982,0.313155999999935
5.20730199999889,5.12584699999934,5.01629099999991,0.317706000000044
5.16963600000236,5.14729500000249,5.03482900000017,0.314558000000034
5.24893099999827,5.14276799999789,5.07555599999978,0.329306000000088
5.2430740000018,5.10560999999871,4.99669600000198,0.320382999999993
5.22005100000024,5.13223500000095,5.03938699999708,0.320709999999963
5.24874599999748,5.15326700000151,4.98422300000311,0.318786999999929
5.2528510000011,5.16202400000111,5.10554199999751,0.322270000000117
5.1879110000009,5.13621999999668,5.03386300000057,0.312710999999808
5.20243299999856,5.23552100000234,5.08708000000115,0.324538000000075
5.10019399999874,5.13117000000057,5.05197399999815,0.322781999999961
5.21523800000068,5.13114800000039,5.15665600000284,0.324806999999964
5.09272400000191,5.1220039999971,5.08953199999814,0.333249000000023
5.24247699999978,5.12560600000143,5.13650599999892,0.323049999999967
5.12429999999949,5.11984099999972,5.15082000000257,0.3235880000002
5.08046900000045,5.11306400000103,5.09225499999957,0.315695999999889
5.02929700000095,5.16906100000051,5.12028500000088,0.319171000000097
5.02701399999933,5.0744279999999,5.10145699999703,0.321447999999918
4.97123199999987,5.04505399999834,5.19546600000103,0.324640000000045
5.03889499999786,4.98038000000088,5.23306600000069,0.327374999999847
4.98832700000276,5.10305299999891,5.19254000000001,0.326984000000039
4.98522599999706,4.99410200000057,5.15120200000092,0.325371000000132
4.96630500000174,5.01091200000155,5.16616299999805,0.330927999999858
4.94048599999951,4.88487799999712,5.05415400000129,0.31878800000004
4.97501299999931,4.96695800000089,5.15256299999965,0.319531999999981
4.9794350000011,4.92501400000037,5.17260600000009,0.314446999999973
5.04713999999876,4.96109599999909,5.13810399999784,0.322576000000026
4.96416099999988,4.88406799999939,5.1441960000011,0.318022000000155
4.9493450000009,4.85741400000188,5.2321460000021,0.315350999999964
5.02546300000176,4.9408829999993,5.15845699999772,0.327957999999853
5.00008999999773,4.86860299999898,5.12244099999953,0.324760000000197
4.94151799999963,4.87981200000286,5.16243600000234,0.328224999999975
4.92840300000171,4.86784299999999,5.12431999999899,0.321622999999818
5.01250399999844,5.05291999999827,5.11121600000115,0.321370000000115
4.97174599999926,4.97664799999984,5.12485499999821,0.323276999999962
4.96643300000142,4.99290699999983,5.14069699999891,0.32122900000013
5.16237099999853,5.13047699999879,5.06764800000019,0.329263999999966
5.05046300000322,5.13308400000096,5.16513400000258,0.325693000000001
5.18429599999945,5.10823600000003,5.14757499999905,0.320956999999908
5.08980299999894,5.14514000000054,5.18371399999887,0.325810999999931
5.18646900000022,5.1466279999986,5.04577400000198,0.329159000000118
5.18336899999849,5.16468200000236,5.06015599999955,0.322341999999935
5.14281600000322,5.14417699999831,5.03910700000051,0.321642999999995
5.16370999999708,5.12426799999957,5.04576099999758,0.318181999999979
5.19844400000147,5.14507000000231,4.97932200000287,0.327314999999999
5.16641600000003,5.11341799999718,5.00729799999681,0.318357000000105
5.14830900000015,5.23248500000045,5.20651400000133,0.320253999999977
5.17593000000124,5.15291600000273,5.10794000000169,0.326274999999896
5.12844799999948,5.06387099999847,5.10144699999728,0.318824000000177
5.15993499999968,5.06120999999985,5.12809200000265,0.327055999999857
5.1589129999993,5.10137899999972,5.13668099999995,0.322582000000011
5.16806999999972,5.13054700000066,5.02971499999694,0.335690000000113
5.1870600000002,5.12825299999895,5.05333700000119,0.331874999999854
5.14821899999879,5.11231500000213,5.22502000000168,0.331812000000127
5.22111700000096,5.16579899999851,5.13828400000057,0.314517999999907
5.18123700000069,5.1509870000009,5.12274799999796,0.31914699999993
5.09715599999981,5.09379199999967,5.11993000000075,0.314905000000181
5.18455399999948,5.10553000000073,5.14920499999789,0.317908999999872
5.12172700000156,5.19730300000083,5.09502900000007,0.322239999999965
5.22433099999762,5.09437699999762,5.18407100000331,0.317575000000033
5.04680700000245,5.08467799999926,5.18283899999733,0.319255999999996
5.08339999999953,5.08761600000071,5.20164500000101,0.325645000000122
5.06183799999781,5.15175200000158,5.13490000000093,0.314618999999993
4.96543500000189,4.99821399999928,4.99394699999903,0.320995000000039
5.01309899999978,5.17527599999812,5.01587400000062,0.318561999999929
5.02139499999976,5.07045100000323,4.97070099999837,0.339578999999958
5.00755299999946,5.13492699999915,5.01614900000277,0.329557999999906
4.98158799999874,5.02604399999836,5.14240999999674,0.322784000000183
5.00843400000304,4.97041399999944,4.99733300000298,0.318764999999985
4.98445799999899,4.94751600000018,5.07174799999848,0.314087999999856
5.0133539999988,4.84756100000232,5.07257400000162,0.318868000000066
4.94160399999964,4.87484499999846,5.09109799999715,0.316463000000113
5.08813700000246,4.94850600000063,5.02290100000027,0.325524999999971
5.01907500000016,4.96593600000051,5.00506600000153,0.318091999999979
5.05182799999966,4.97164400000111,5.01944200000071,0.326602999999977
5.13943300000028,4.9310009999972,5.09122999999818,0.330069999999978
5.1297029999987,4.92266500000187,5.03110100000049,0.32167000000004
5.1875770000006,4.91530599999896,5.07981500000096,0.328762999999981
5.14821099999972,4.9738929999985,5.09551300000021,0.317536000000018
5.18488399999842,4.97790400000304,5.11239299999943,0.330995999999914
5.1871229999997,5.022947999998,5.06377299999804,0.319212000000107
5.2925200000027,4.99396100000013,5.1232940000009,0.326493999999911
5.13311299999987,5.11173200000121,5.15572600000087,0.325780000000123
5.27998999999909,5.01992799999789,5.10952499999985,0.319735999999921
5.21318299999984,5.10617900000216,5.09486499999912,0.320044999999936
5.18646900000022,5.08534499999951,5.13511400000061,0.318005000000085
5.21817400000145,5.14459500000157,5.15038800000184,0.326268000000027
5.21586899999966,5.0915909999967,5.12355299999763,0.330170999999837
5.22546599999987,5.10904200000004,5.10664200000247,0.329833000000008
5.19045399999959,5.0840989999997,5.14339599999948,0.335532000000057
5.16646799999944,5.10318900000129,5.22368699999788,0.333440999999993
5.26662600000054,5.13645299999916,5.10250300000189,0.320085999999947
5.19494399999894,5.15498600000137,5.12970700000005,0.325516999999991
5.19233499999973,5.17528099999981,5.2309929999974,0.322540000000117
5.21151599999939,5.10695000000123,5.15409100000034,0.320044999999936
5.11975900000107,5.09757899999749,5.12325100000089,0.319027000000006
5.18454199999906,5.11695200000031,5.03020000000106,0.319150000000036
5.19462200000271,5.14191500000015,5.00864599999841,0.321100999999999
5.22668899999917,5.12601100000029,4.9321259999997,0.332744999999932
5.14163899999767,5.16566199999943,4.99878800000079,0.333162000000129
5.17167600000175,5.19166600000244,5.03974400000152,0.320042999999941
5.18472199999815,5.10167499999807,5.08472400000028,0.328993000000082
5.10324300000138,5.12832800000251,5.09154999999737,0.323157000000037
5.16470299999855,5.07977199999732,5.01491200000237,0.342916999999943
5.10088400000313,5.11284499999965,4.97440799999822,0.326096999999891
5.12469599999895,5.11100400000214,5.14466000000175,0.325722000000042
5.04164500000115,5.08928699999888,4.9809580000001,0.3244830000001
5.06950599999982,5.13052999999854,5.08101799999713,0.332085000000006
4.97588099999848,5.11234000000331,5.00827500000014,0.343058999999812
4.9362489999985,5.01774999999907,5.04516599999988,0.325477000000092
4.898081000003,5.07723899999837,5.02583500000037,0.331415000000106
5.02960699999676,5.03851600000053,5.08878900000127,0.32548399999996
4.96052300000156,5.08128500000021,5.07676400000128,0.330158999999867
4.98090600000069,4.96476900000198,5.07645799999955,0.328152000000046
4.96431400000074,4.98475599999801,5.06591399999888,0.327921999999944
4.97056899999734,4.97625999999946,5.11773000000176,0.322484000000031
5.0171130000017,4.93243900000016,5.12938599999688,0.321464000000105
4.98096000000078,4.95749599999908,5.07318200000009,0.326319999999896
5.06597499999771,5.02348100000017,5.16858900000079,0.33674300000007
4.92957400000159,4.9085350000023,5.1181660000002,0.329494999999952
4.97354500000074,4.93218999999954,5.08281500000157,0.318025000000034
5.02873299999919,4.93873499999972,5.11247100000037,0.325906000000032
5.01422499999899,4.96029700000145,5.18215199999759,0.332431000000042
4.96051500000249,4.94682999999714,5.19386400000076,0.318241999999827
5.0224939999971,4.9539420000001,5.130842999999,0.3151170000001
5.09109700000045,5.00706899999932,5.10370900000271,0.322587999999996
5.12517900000239,5.01518100000249,5.16500399999859,0.330846999999949
5.13652999999977,4.9872749999995,5.16045799999847,0.335917999999992
5.10991999999897,5.07914399999936,5.11724600000161,0.326639999999998
5.14139100000102,5.04434899999978,5.10039699999834,0.344839999999976
5.09177499999714,5.10367799999949,5.13414700000067,0.32129400000008
5.09981400000106,5.16254300000219,5.16539200000261,0.317651000000069
5.14314999999988,5.12204299999939,5.10183999999936,0.327426999999943
5.10284999999931,5.166795000001,5.07195099999808,0.322566999999935
5.11929400000008,5.20233199999711,5.19781599999988,0.325702999999976
5.13385299999936,5.13335999999981,5.15772199999992,0.31549700000005
5.07752200000323,5.18756399999984,5.11938600000212,0.319451000000072
5.08125499999733,5.09226800000033,5.1979879999999,0.31819500000006
5.09051700000055,5.1718120000005,5.09719000000041,0.325316999999814
5.10302099999899,5.15853900000002,5.14792099999977,0.322027000000162
5.05292499999996,5.09384300000238,5.09111699999994,0.320077999999967
5.11564200000066,5.09774899999684,5.11811399999715,0.32472800000005
5.15777300000263,5.15835600000355,5.04934500000309,0.322871999999961
5.18422099999952,5.15354799999841,5.11424799999804,0.32309599999985
5.12635299999965,5.14092600000004,5.11436600000161,0.324586000000181
5.12224499999866,5.14452900000106,5.06709599999886,0.32564699999989
5.15241700000115,5.12406699999701,4.96746699999858,0.323257000000012
5.10472500000105,5.14632900000288,5.1163910000032,0.335166000000072
5.0024319999975,5.11621399999785,5.04709999999977,0.337970999999925
5.18411200000264,5.19490199999927,5.09877699999925,0.329046999999946
5.04205499999807,5.10170000000289,4.98613900000055,0.321247999999969
5.10103600000002,5.14898499999981,5.08299899999838,0.326062000000093
5.07790000000023,5.1805749999985,5.1169149999987,0.321599000000106
4.99690499999997,5.16023900000073,5.16979300000094,0.321330999999873
4.91541399999915,5.11961499999961,5.09516300000178,0.318663000000015
4.89383500000258,5.05944100000124,5.05650999999853,0.327367999999979
4.87539099999776,5.11498500000016,5.14256200000091,0.32773300000008
4.9693589999988,5.04133299999739,5.14415799999915,0.333842999999888
4.92073600000003,5.0968380000013,5.1475849999988,0.325737000000117
4.87545700000192,5.07303899999897,5.2003360000017,0.330117999999857
4.8889969999982,5.05379600000015,5.19636600000013,0.317594000000099
4.96038600000247,4.97034200000053,5.11267500000031,0.317381999999952
4.91760799999975,4.94492499999978,5.18694999999934,0.318054000000075
4.9082759999983,4.94710200000191,5.08695599999919,0.31846500000006
4.92680699999983,5.02703999999721,5.16728700000021,0.31862000000001
4.98921999999948,4.89542000000074,5.16753199999948,0.317396999999801
4.89963700000226,4.97095900000204,5.13320000000022,0.32737700000007
5.1193400000011,4.95142699999997,5.01869500000248,0.327358000000004
5.01492499999949,4.97234499999831,5.05606899999839,0.319713999999976
5.16472199999771,4.90632399999959,4.98142400000143,0.317242000000078
5.11189000000013,4.95230500000253,4.98665099999926,0.321318999999903
5.12737500000003,5.05232599999727,4.96004399999947,0.316761000000042
5.0791590000008,5.07723299999998,4.97268999999869,0.318091000000095
5.15770200000043,4.96623200000249,5.01527500000157,0.317277999999988
5.16467900000134,5.0921989999988,5.10878400000001,0.339870999999903
5.10148499999923,5.17131199999858,5.03763099999924,0.322129000000132
5.13482999999906,5.12737399999969,5.04887299999973,0.319815999999946
5.06620599999951,5.16318000000319,5.11388799999986,0.322668000000021
5.125845999999,5.14431799999875,5.13099599999987,0.321314000000029
5.12603500000114,5.21058099999937,5.01643700000204,0.318196999999827
5.1169289999998,5.14651999999842,5.12625299999854,0.322587999999996
5.25724199999968,5.12864100000297,5.08774400000038,0.323126000000002
5.20642299999963,5.17440899999929,5.05550900000162,0.320527999999968
5.21231199999966,5.1038559999979,5.04806499999904,0.324614000000111
5.494625000003,5.14805800000249,5.18061699999816,0.329995000000054
5.07240999999703,5.18113399999856,5.07011500000226,0.334253999999873
5.21437300000252,5.14633700000195,5.06302499999947,0.332694000000174
5.17693599999984,5.1142319999999,5.07310299999881,0.320990999999822
5.20272599999953,5.14771900000051,5.20004700000209,0.333907000000181
5.19386600000144,5.17748499999652,5.10065499999837,0.321799999999939
5.23879999999917,5.19531400000051,5.11569800000143,0.330161999999973
5.22614199999953,5.10105800000019,5.17920500000037,0.323153999999931
5.18390400000135,5.13988299999983,5.16473199999746,0.325207999999975
5.15044099999795,5.10581200000161,5.02615800000058,0.32454400000006
5.07824600000095,5.09442499999932,5.12472400000115,0.325121999999965
5.18984099999943,5.07388699999865,5.04785400000037,0.33750699999996
5.05353299999842,5.20630200000232,5.14556699999957,0.329505000000154
5.24212299999999,5.11071299999821,5.04919999999765,0.329003999999941
5.1135400000021,5.16620900000271,5.1267200000002,0.331678000000011
5.05101899999863,5.14392699999735,5.14948200000072,0.334035000000085
4.95139100000233,5.20938899999965,5.19464100000187,0.327470999999832
4.97153799999796,5.0493060000008,5.22535399999833,0.325101000000132
5.00474200000099,5.11726600000111,5.09239900000102,0.31622399999992
4.98979499999768,5.00985500000024,5.19040699999823,0.33067200000005
4.970658000002,5.05193299999883,5.01468400000158,0.327520999999933
4.91065700000036,4.98173799999859,5.16589300000123,0.321414000000004
4.99464499999885,5.01797700000316,5.10705099999905,0.324072000000115
4.94428999999946,4.94733499999711,5.09902999999758,0.322306000000026
4.987932,4.87813400000232,5.04358700000012,0.327937999999904
4.95294700000159,4.93980200000078,5.11339100000259,0.321615000000065
5.10688599999776,5.01224199999706,5.09531900000002,0.32540999999992
5.03205400000297,4.96658700000262,5.0809769999978,0.324839000000111
5.0766659999972,4.99403999999777,5.20108199999959,0.321311999999807
5.14018300000316,4.94333700000061,5.1328050000011,0.329075000000103
5.11106499999732,4.85459700000138,5.1019750000014,0.31942499999991
5.13514000000214,4.87040200000047,5.03172199999972,0.321796000000177
5.16262499999721,4.9283319999995,5.06004599999869,0.321045999999797
5.26891900000192,4.97402099999817,5.01409000000058,0.326333000000204
5.15474199999881,4.95782999999938,5.07434400000056,0.323960999999827
5.20859100000234,4.9112320000022,4.99782100000084,0.322390000000041
5.16706799999884,5.09652599999754,5.04427399999986,0.326158000000078
5.16300499999852,5.0524860000005,5.11515099999815,0.329201999999896
5.21567700000014,5.11253299999953,5.04876300000251,0.338831000000027
5.24153600000136,5.04228800000055,5.11913099999947,0.323166000000128
5.14414200000101,5.13514399999985,5.0526890000001,0.324322999999822
5.21813999999722,5.10418000000209,5.12679299999945,0.333013000000165
5.18801500000336,5.18245000000024,5.14303400000063,0.334385999999995
5.24804099999892,5.15955000000031,5.0354649999972,0.324243000000024
5.18016699999862,5.17664799999693,5.07785200000217,0.338134999999966
5.18449800000235,5.14406600000075,5.07650799999828,0.334683999999925
5.17766699999993,5.14181200000166,5.07744599999933,0.330911999999898
5.17459899999812,5.16761399999814,5.10718100000304,0.329827000000023
5.18694799999867,5.12645700000212,5.18896499999755,0.328142000000071
5.20993300000191,5.04552599999806,5.15910500000246,0.327882000000045
5.20848100000148,5.12776600000143,5.1361259999976,0.325742999999875
5.14344999999958,5.08270600000105,5.09962300000188,0.312902000000122
5.22157999999763,5.07622399999673,5.09108600000036,0.326964999999973
5.15824900000007,5.09040600000299,5.0594609999971,0.325376999999889
5.14053000000058,5.13091200000054,4.96073400000023,0.328751000000011
5.17823800000042,5.11596999999892,5.09479100000317,0.328286000000162
5.12168200000087,5.08839499999885,5.05846699999893,0.325350999999955
5.14919200000077,5.14150299999892,5.19007799999963,0.329001000000062
5.13188799999989,5.08684100000028,5.06339200000002,0.326122999999825
5.15564099999756,5.11372500000289,5.16550199999983,0.326608000000078
5.1058460000022,5.12941999999748,5.14370799999961,0.317236999999977
5.0386019999969,5.12957000000097,5.15089100000114,0.319750999999997
5.01742800000284,5.04333799999949,5.15570699999807,0.332257000000027
4.97519699999975,5.0353380000015,5.10293799999999,0.319743999999901
4.96318099999917,5.09705399999802,5.09362300000066,0.325636000000031
4.99837800000023,5.0616880000016,5.11309299999994,0.329065000000128
4.95937499999854,5.13946700000088,5.00672000000122,0.315740000000005
4.94982000000164,5.01459799999793,5.03540599999906,0.328090999999858
4.95666100000017,5.0135420000006,5.0648199999996,0.329396000000088
4.95558399999936,4.93637799999851,5.07462400000077,0.329275000000052
4.93929900000148,4.91562700000213,5.11955400000079,0.32510000000002
4.9659759999995,4.89525199999844,5.1047639999997,0.328753000000006
5.03679399999965,5.03840300000229,5.04647900000055,0.333080999999993
5.04508200000055,4.90497099999993,4.98685800000021,0.328250000000025
4.93251199999941,4.89794999999867,5.18091399999685,0.316003999999793
5.10007200000109,4.89332899999863,5.12665600000037,0.327392000000145
5.1412399999972,4.88887600000089,5.15192899999965,0.329608999999891
5.07389500000136,4.92904800000179,5.14530800000284,0.331451000000015
5.11953999999969,4.8696889999992,5.16443099999742,0.325494000000162
5.16800299999886,4.94601999999941,5.09233300000051,0.318127999999888
5.12578700000086,4.90282200000001,5.18700900000113,0.325129999999945
5.15482500000144,4.94157500000074,5.18798700000116,0.331132000000025
5.15144800000053,4.94146199999886,5.12218699999721,0.333256000000119
5.10463999999774,4.93413700000019,5.12630300000092,0.327022999999826
5.17398300000059,5.04471000000194,5.1246510000019,0.318337000000156
5.13928500000111,5.07133199999953,5.04576900000029,0.31909799999994
5.21567099999811,5.10085199999958,5.08044199999858,0.320165999999972
5.16201300000102,5.00001100000009,5.11727600000086,0.321298999999954
5.20206300000063,5.12110199999734,5.00194099999862,0.327762000000121
5.19719500000065,5.10053700000208,5.05341699999917,0.315518999999995
5.18521999999939,5.09922499999811,4.99303700000019,0.32220899999993
5.16905599999882,5.12004000000161,5.08902800000214,0.324164999999994
5.15264599999864,5.14669100000174,5.00759399999879,0.327166000000034
5.18940500000099,5.15080399999715,5.06727400000091,0.322795999999926
5.16903900000034,5.11101000000053,5.00805399999808,0.319944999999962
5.15209099999993,5.05957200000194,5.11117999999988,0.330185000000029
5.14117299999998,5.1058669999984,5.06971700000213,0.321489000000156
5.22812600000179,5.17969399999856,5.09845700000005,0.329708999999866
5.13684699999794,5.16586900000038,5.08039899999858,0.322591000000102
5.20775900000081,5.1420070000022,5.12912100000176,0.322228999999879
5.1504359999999,5.14097699999911,5.02480999999898,0.330314000000044
5.18476500000179,5.13869999999952,5.04648699999962,0.323043000000098
5.09389499999816,5.0930640000006,5.08358500000031,0.340197999999873
5.27610999999888,5.17572300000029,5.17374600000039,0.331517000000076
5.06997000000047,5.1521619999985,5.05837899999824,0.31914699999993
5.12285700000211,5.15729900000224,5.02188799999931,0.332656000000043
5.02508599999783,5.065631999998,5.0451350000003,0.322910000000093
5.05309800000032,5.12967000000208,5.09233600000152,0.324288000000024
4.91020399999979,5.11820199999784,5.18915900000138,0.32826399999999
4.89068899999984,5.03155400000105,5.12155399999756,0.317193999999972
4.95467800000188,5.14936699999816,5.12970599999971,0.320160999999871
5.02504699999918,5.13798900000256,5.07086800000252,0.343975
4.99966000000131,5.12170999999944,5.13957300000038,0.327568000000156
4.91881599999761,5.03791099999944,5.13862699999663,0.322721999999885
4.96784599999955,5.00480999999854,5.21465700000044,0.317829000000074
4.94631300000037,4.99006200000076,5.1483380000027,0.314677999999958
5.0005650000021,4.96999300000243,5.08062999999675,0.318690000000061
4.96648099999948,4.99833999999828,5.15217300000222,0.320674999999937
5.06380999999965,5.04699199999959,5.21639199999845,0.318224999999984
5.05686200000127,4.93713299999945,5.08946000000287,0.321421999999984
4.95313299999907,4.86938000000009,5.11803599999985,0.317217999999912
5.13306000000011,4.86386599999969,5.13549299999795,0.316509000000224
5.14389999999912,4.90641600000163,5.07119199999943,0.326360999999906
5.19240999999965,4.88455400000021,5.09093500000017,0.323865999999953
5.11937100000068,4.85745500000121,5.0725480000001,0.318371999999954
5.16998299999977,4.96038899999985,4.96485100000064,0.321114999999963
5.11632599999939,4.91633699999875,5.04091600000174,0.31545600000004
5.15000900000086,4.94656499999837,5.07869399999981,0.313572000000022
5.12389700000131,4.98305700000128,5.12439999999697,0.332763999999997
5.11999399999695,4.88936000000103,5.09624000000258,0.324313000000075
5.12576000000263,5.0057519999973,5.13308200000029,0.325677000000042
5.15293399999791,5.03285900000265,5.06951399999889,0.319739000000027
5.15147500000239,5.07271799999944,5.08074599999964,0.320965999999999
5.18852100000004,5.08506699999998,5.07951500000127,0.314789000000019
5.19037599999865,5.14229999999952,4.94941299999846,0.318683999999848
5.11387200000172,5.14472999999998,5.00224399999934,0.326277000000118
5.19106199999806,5.04901299999983,4.99968799999988,0.322137999999995
5.13814999999886,5.10559899999862,4.96910100000241,0.323963999999933
5.13490300000194,5.10759600000165,5.05495099999825,0.316630999999916
5.14253099999769,5.10994700000083,5.00794800000222,0.329066000000012
5.23451100000239,5.06925799999954,5.07166499999948,0.321320000000014
5.14023000000088,5.10706399999981,4.95492100000047,0.319983000000093
5.13235499999792,5.16357799999969,5.05231399999684,0.319760999999971
5.17013800000132,5.16159100000004,5.04429300000265,0.346275999999989
5.17383999999947,5.1455649999989,5.031927,0.332904000000099
5.21312399999806,5.14638900000136,5.05184999999983,0.322509999999966
5.15365900000324,5.11152700000093,4.99378299999807,0.325628000000052
5.1658729999981,5.14343799999915,5.04826200000025,0.318039999999883
5.1137630000012,5.08742400000119,5.08841600000233,0.320159999999987
5.1727549999996,5.15664800000013,5.00194099999862,0.320220000000063
5.10876300000018,5.13474199999837,4.97974700000123,0.330091000000039
5.19493999999759,5.11729800000103,5.02983200000017,0.321216999999933
5.05591600000116,5.19286199999988,5.0120399999978,0.325192000000015
5.06989199999953,5.21926499999972,5.01455100000021,0.320502000000033
4.97858600000109,5.13994900000034,5.01880299999902,0.324100000000044
5.02759299999889,5.08412999999928,5.06472100000246,0.32228699999996
4.95358000000124,5.15916999999899,5.04287099999783,0.3193389999999
5.08437300000151,5.02647200000138,5.01727100000062,0.318631000000096
5.00471399999878,5.13422999999966,5.05741800000033,0.317782999999963
5.07135500000004,5.06508400000166,5.0450720000008,0.32248699999991
4.95918099999835,5.07003299999997,5.05939199999921,0.323259000000007
5.00701699999991,4.94429199999649,5.07441499999914,0.33165299999996
4.94905300000028,4.89460900000267,5.06781700000283,0.329290000000128
5.03677199999947,4.94347099999868,5.07533499999772,0.318424999999934
5.08313700000144,4.99853400000211,5.06172700000025,0.324125999999978
5.07426000000123,4.94292799999675,5.02873399999953,0.334694000000127
4.93679200000042,4.91204199999993,5.04402900000059,0.324616999999989
5.05722999999853,4.92420100000163,5.16075600000113,0.324370999999928
5.10572500000126,4.94018900000083,5.16567899999791,0.313806000000113
5.20944599999711,4.96994699999777,5.03592500000013,0.330663999999842
5.16881800000192,4.89722000000256,5.10667100000137,0.328204000000142
5.10213300000032,5.01054399999703,5.10455300000103,0.317737999999963
5.14913800000068,4.93569600000046,5.05669499999931,0.323052999999845
5.1596470000004,4.97414700000081,5.13645600000018,0.316380000000208
5.15432699999656,4.90945300000021,5.18142299999818,0.322206999999935
5.15488900000128,4.97553600000174,5.1473810000025,0.33726999999999
5.18965000000026,4.96279199999844,5.13672199999928,0.316700999999966
5.20849399999861,4.98951500000112,5.20802899999762,0.320122999999967
5.19071100000292,5.04529199999888,5.11516800000027,0.315366999999924
5.18727199999921,4.99678199999835,5.16550099999949,0.322375000000193
5.07862299999761,5.12015000000247,5.17192400000204,0.326366000000007
5.21219400000336,5.08819199999925,5.13043900000048,0.315758999999844
5.19498199999725,5.10152999999991,5.13865799999985,0.329785000000129
5.23026899999968,5.07419700000173,5.07270499999868,0.33749499999999
5.16620500000136,5.06314099999872,4.98327699999936,0.330361000000039
5.23559500000192,5.1076549999998,4.96049100000164,0.327279999999973
5.17804399999659,5.05725800000073,4.92007799999919,0.326160999999956
5.17309100000057,5.12009899999975,5.08150500000193,0.325041000000056
5.12007699999958,5.118180999998,5.04696599999806,0.32529599999998
5.16965100000016,5.12342500000159,5.04368800000157,0.340342999999848
5.13271900000109,5.16761899999983,5.03695999999763,0.326544000000013
5.18046099999992,5.18304999999964,5.04169000000184,0.330724000000146
5.1610150000015,5.16565800000171,5.1046580000002,0.32560199999989
5.1886319999976,5.13539599999785,5.03047399999923,0.327958999999964
5.09067300000243,5.09892600000239,5.1342169999989,0.331947000000127
5.12747300000046,5.13051699999778,5.00588300000163,0.32238499999994
5.05246199999965,5.04962499999965,5.07302999999956,0.326573999999937
5.16056399999798,5.10557999999946,5.07967300000018,0.323929000000135
5.06198099999892,5.136859000002,5.00944299999901,0.322762999999895
5.00298300000213,5.16490699999849,5.039084,0.328846000000112
4.95837799999936,5.08696699999928,5.06890399999975,0.323052999999845
4.93388599999889,5.08251000000018,5.02919400000246,0.331730000000107
5.00072700000237,5.14927300000272,5.08986099999674,0.312286999999969
5.0025429999987,5.05263999999806,5.15227700000105,0.312785000000076
4.94365800000014,5.1347190000015,5.10622000000149,0.316960999999992
4.99088599999959,5.03892099999939,5.10994299999948,0.326972999999953
4.9661010000018,4.9532360000012,5.18869199999972,0.326287999999977
4.9144959999976,4.85714899999948,5.22061699999904,0.338931000000002
4.96509000000151,4.89420299999983,5.13297500000044,0.32481000000007
4.97819299999901,4.87193099999786,5.1048950000004,0.319835999999896
5.01121400000193,4.97489100000166,5.1501559999997,0.323786000000155
5.09476399999767,4.918569999998,5.17103299999872,0.320884999999862
5.01090699999986,4.955285,5.18046200000026,0.319625999999971
5.18063800000164,4.92864700000064,5.16470000000118,0.318920000000162
5.15196500000093,4.94563000000198,5.19541500000196,0.31603599999994
5.17474500000026,4.88108300000022,5.04314699999668,0.319369000000052
5.15242599999692,4.92641100000037,5.10995900000125,0.321965999999975
5.11661000000095,5.01186299999972,5.16564600000129,0.324319999999943
5.16281299999901,4.8813029999983,5.10917399999744,0.316823999999997
5.19305200000235,4.95676599999933,5.13992600000347,0.323411000000078
5.17813799999931,4.92837599999984,5.04035899999872,0.327804000000015
5.08672999999908,4.91935900000317,5.19600999999966,0.325245999999879
5.18265900000188,5.06464299999789,5.19808499999999,0.332082000000128
5.18528999999762,5.08682200000112,5.08477299999868,0.327845999999909
5.14822600000116,5.01193699999931,5.23951800000214,0.330169000000069
5.12303099999917,5.0579429999998,5.10935199999949,0.331809000000021
5.13206700000228,5.12861300000077,5.07275799999843,0.320197000000007
5.15487099999882,5.15797299999758,5.13480400000117,0.335668999999825
5.16104899999846,5.07154500000252,5.16136600000027,0.334369000000152
5.12632000000303,5.0876849999986,5.11799999999857,0.336231999999882
5.17820599999686,5.18598000000202,5.15524300000106,0.33129299999996
5.20252100000289,5.09419299999718,5.14314899999954,0.328619000000117
5.17083099999945,5.15960300000006,5.15401600000041,0.342450999999983
5.17999100000088,5.17236700000285,5.09884099999908,0.341175999999905
5.179709,5.12110399999801,5.16833300000144,0.323505999999952
5.18560299999808,5.09255699999994,5.18715900000097,0.32106900000008
5.17222599999877,5.14024500000232,5.08282899999904,0.328125
5.24041700000089,5.11193499999717,5.02716299999884,0.330740999999989
5.1530700000003,5.20808000000034,5.05305000000226,0.33772399999998
5.1466279999986,5.12632300000041,4.99870199999714,0.323446000000104
5.07410500000333,5.12976899999921,5.09601500000281,0.323188999999957
5.20474599999943,5.15193700000236,5.00000399999772,0.326522000000068
5.0779569999977,5.17390499999965,5.05870300000242,0.322593999999981
5.16464000000269,5.16216599999825,5.03130499999679,0.330631999999923
5.01720399999977,5.13427299999967,4.94887700000254,0.337420999999949
5.06049200000052,5.14472500000193,4.98403899999903,0.330666000000065
4.92425099999673,5.12066399999821,4.95953200000076,0.327991000000111
4.97197900000174,5.05681299999924,5.0226139999977,0.331739999999854
4.95736799999941,5.10882100000163,4.9801750000006,0.329498999999942
5.00220199999967,5.0037799999991,5.00556599999982,0.329218000000083
4.92749100000219,5.09911099999954,4.97647700000016,0.320334000000003
4.94263999999748,5.05896500000017,5.04496900000231,0.328645000000051
5.01296500000171,4.96203600000081,5.01883699999962,0.340762999999924
4.99234100000103,4.91056799999933,5.03085400000055,0.330808000000161
4.94401099999959,4.92437100000097,4.98158100000001,0.322374999999965
4.97172599999976,4.96778800000175,5.03703299999688,0.320596000000023
5.06961699999738,4.95993399999861,5.02484700000059,0.321403999999802
5.06626700000197,4.88503299999866,5.06164800000261,0.334614000000101
4.92257999999856,4.93736100000024,5.04657099999895,0.332609000000048
5.15284299999985,4.92313800000193,5.10162599999967,0.326740999999856
5.1657120000018,4.93875099999786,5.04697600000145,0.324591000000055
5.22794000000067,4.89773600000262,5.02266599999712,0.32157600000005
5.12345899999855,4.89917499999865,5.02907899999991,0.322480999999925
5.18779100000029,4.92413400000078,5.07558600000266,0.32708700000012
5.22896499999842,4.89784199999849,5.0612779999974,0.336493000000019
5.23406400000022,4.88318000000072,4.9994970000007,0.32876599999986
5.15025500000047,4.90639999999985,5.10614500000156,0.330140000000029
5.22118799999953,4.99569200000042,5.01752599999963,0.324843999999985
5.18479800000205,5.05403099999967,5.09935399999813,0.328611000000137
5.23567600000024,5.08708699999988,5.13619900000049,0.330625999999938
5.19714000000022,5.07352700000047,5.02850899999976,0.337536
5.17631299999994,5.0982299999996,5.00394199999937,0.327252000000044
5.1390449999999,5.08233399999881,5.01677300000301,0.33485399999995
5.12711299999864,5.09775799999989,5.03677400000015,0.332153999999946
5.13889800000106,5.06206400000156,5.07217200000014,0.327212000000145
5.10302199999933,5.15256399999998,5.13223099999959,0.3289749999999
5.17145600000003,5.07954500000051,5.06893299999865,0.329662000000098
5.17118100000152,5.12339299999803,5.0760420000006,0.328735999999935
5.27887999999803,5.17105100000117,5.1693239999986,0.320872000000008
5.17919900000197,5.19984699999986,5.03723299999911,0.322507999999971
5.19618899999841,5.09551400000055,5.18200400000205,0.323758999999882
5.25085699999909,5.08967099999791,5.120597000001,0.319748000000118
5.20700800000122,5.05997500000012,5.14469499999905,0.321977999999945
5.16409299999941,5.04575800000021,5.09430900000007,0.323601999999937
5.17896399999881,5.05492500000037,5.1315340000001,0.338788000000022
5.14138800000001,5.11074700000245,5.16920699999901,0.320059000000128
5.08705399999963,5.12895899999785,5.07051499999943,0.326542000000018
5.16068799999994,5.09403300000122,5.11972299999979,0.332686999999851
5.08140300000014,5.07081800000014,5.07724900000176,0.339149000000134
5.15236500000174,5.1099069999982,5.11218100000042,0.333611999999903
5.04123700000127,5.13083900000129,5.09016100000008,0.33711100000005
5.08971299999757,5.08515800000168,5.13066299999991,0.324742999999899
4.92590800000107,5.14016699999775,5.07520499999737,0.326026000000184
4.99474800000098,5.07426699999996,5.08827700000256,0.335676999999805
4.95206699999835,5.14096200000131,5.10389299999952,0.327717000000121
5.04581300000063,4.99889699999767,5.06672999999864,0.323752999999897
5.00059300000066,5.12320900000122,5.07230200000049,0.327837000000045
4.94682199999806,5.01804400000037,5.1080260000017,0.32156800000007
4.987255,5.00313200000164,5.12342999999964,0.334660999999869
5.01977400000033,4.94178800000009,5.13979099999779,0.320749000000205
5.00803400000223,4.9420919999975,5.01570900000297,0.324010999999928
5.0133969999988,4.95995799999946,5.121694999998,0.330157999999983
5.11527299999943,4.96393000000171,5.04166800000166,0.328917000000047
5.06793300000209,4.96709700000065,5.07784099999844,0.326262999999926
5.02561499999865,4.90452200000072,5.14451199999894,0.330752999999959
5.11274100000082,4.93851099999665,5.0542110000024,0.327588000000105
5.17497399999775,4.9376250000023,5.09935499999847,0.327053999999862
5.20039100000213,4.98441199999797,5.00573300000178,0.332284000000072
5.11616199999844,4.92859300000055,5.07849399999759,0.337518999999929
5.11187200000131,4.95047700000214,5.06106400000135,0.339756000000079
5.13542600000073,4.99412999999913,5.16465800000151,0.337716
5.09676299999774,4.93375699999888,5.17404399999941,0.327281999999968
5.10289600000033,5.11562400000184,5.21665199999916,0.323671999999988
5.12805899999876,5.11473599999954,5.10846899999888,0.331159999999954
5.17687900000237,5.13877199999843,5.08720299999914,0.32440500000007
5.16261799999847,5.09556300000258,5.09479200000351,0.319584999999961
5.12474199999997,5.09092999999848,5.06616999999824,0.327076000000034
5.16494099999909,5.06026399999973,5.1395760000014,0.320298999999977
5.11935700000322,5.11021500000061,5.0907249999982,0.321202000000085
5.17064499999833,5.06622000000061,5.13330399999904,0.32868099999996
5.20926200000031,5.11811599999783,5.10998100000143,0.325080999999955
5.17957999999999,5.08967800000028,4.98454000000129,0.32077500000014
5.1225200000008,5.1270540000005,4.95952699999907,0.318254999999908
5.20539300000019,5.070459999999,5.00554099999863,0.326557000000093
5.17442899999878,5.11712600000101,4.98784700000033,0.325750999999855
5.12867700000061,5.10060800000065,5.0520319999996,0.316659999999956
5.08345900000131,5.0559179999982,4.92687900000237,0.332875000000058
5.15121599999839,5.09932900000058,4.94813099999737,0.332341000000042
5.19682199999806,5.09927900000184,4.96455300000162,0.32825600000001
5.16635800000222,5.17033499999889,5.03037200000108,0.323982999999998
5.13326400000005,5.0951950000017,5.01033299999835,0.313574999999901
5.13219499999832,5.14633099999992,5.05026799999905,0.314485000000104
5.06834700000036,5.07217699999819,5.09733799999958,0.321588999999904
5.14304600000105,5.16066599999976,5.02075700000205,0.325191000000132
5.09049400000004,5.08747299999959,5.08690700000079,0.316470999999865
5.15492000000086,5.1168940000025,4.96945099999721,0.317091000000119
5.04833700000017,5.16918799999985,5.03894200000286,0.32196799999997
5.05018699999709,5.11978699999963,5.02501499999926,0.318735000000061
4.94866900000125,5.09482600000047,5.0962929999987,0.324043999999958
4.95134700000199,5.06654799999887,5.06895400000212,0.323360999999977
4.98750799999834,5.14182299999811,5.09547899999961,0.322930999999926
5.05755399999907,4.9803150000007,5.08364199999778,0.328339000000142
4.9554730000018,5.07298500000252,5.09006399999998,0.336500999999998
4.98759000000064,4.96293899999728,5.05724000000191,0.333371999999827
4.98180099999809,5.02520799999911,5.18433899999945,0.32713600000011
4.97711999999956,4.87055600000167,5.13211700000102,0.325415999999905
4.95960500000001,4.93706599999859,4.98830599999928,0.330279000000019
4.99322100000063,4.91991400000188,5.1231630000002,0.321370999999999
5.03947200000039,4.96314300000085,5.15199199999915,0.324640000000045
5.08612599999833,4.8959219999997,5.14301899999919,0.33103200000005
5.00169800000003,4.91962699999931,5.13544499999989,0.326164000000063
5.17302399999971,4.93991499999902,5.13502300000255,0.327536000000009
5.10091500000271,4.930134000002,5.11410999999862,0.332595999999967
5.15058800000043,4.90309999999954,5.16253599999982,0.316350999999941
5.12754700000005,4.85498499999812,5.09084499999881,0.321848999999929
5.12345199999982,5.01116600000023,5.22990200000277,0.317504000000099
5.19732699999804,4.97866200000135,5.11985399999685,0.327391000000034
5.20204899999953,4.97724599999856,5.10272299999997,0.33556499999986
5.21354700000302,5.02457499999946,5.19577600000048,0.333039000000099
5.1598219999978,5.06459100000211,5.04874800000107,0.334104000000025
5.1720920000007,5.03510800000004,5.1274740000008,0.320985000000064
5.20721000000049,5.11148999999932,5.07787499999904,0.319413999999824
5.20362899999964,5.06788299999971,5.1972960000021,0.318876000000046
5.17832999999882,5.08535299999858,5.0529749999987,0.320206999999982
5.2182959999991,5.13032100000055,5.08733700000084,0.31626099999994
5.1952850000016,5.05463000000236,5.18205999999918,0.324112000000014
5.23751099999936,5.1727409999985,5.15929099999994,0.32735700000012
5.12822900000174,5.10780800000066,5.10475800000131,0.318675999999869
5.22473099999843,5.19130299999961,5.03614399999788,0.321835000000192
5.13595300000088,5.06545900000128,5.11089400000128,0.318138999999974
5.16410999999789,5.13679799999954,5.13414299999931,0.317917999999963
5.18969900000229,5.15014599999995,5.06403900000078,0.318674999999985
5.13079799999832,5.1153290000002,5.06792399999904,0.327424999999948
5.16654000000199,5.16771700000027,5.1127149999993,0.324383000000125
5.1722950000003,5.1066499999979,5.07109200000195,0.32619899999986
5.19601599999805,5.08683400000155,5.00392699999793,0.321226000000024
5.17184500000076,5.12574699999823,5.09211399999913,0.332949999999983
5.20375899999999,5.15304200000173,5.08916300000055,0.340298999999959
5.05845699999918,5.0694110000004,5.09568000000218,0.336875000000191
5.20792599999913,5.07776499999818,5.0999559999982,0.328192999999828
5.08335600000282,5.05471100000068,5.07415000000037,0.348193000000038
5.13446999999724,5.1150779999989,5.07301999999981,0.328903000000082
5.06144000000131,5.11207600000125,4.98569100000168,0.326321999999891
5.10337599999912,5.06621900000027,5.11591899999985,0.335419000000002
4.98630000000048,5.06886600000144,5.06581399999777,0.332513999999946
5.01772600000186,5.14884399999937,5.10559199999989,0.331728999999996
5.00467799999751,5.07279899999776,5.16677100000015,0.338230000000067
5.03106699999989,5.07036599999992,5.08722599999965,0.332022999999936
5.01340300000084,5.1499470000017,5.18626900000163,0.332304000000022
5.01539400000183,5.01444199999969,5.13155900000129,0.338499000000184
5.05158899999878,5.02784800000154,5.15063000000009,0.344761999999946
4.92933800000174,4.8745609999969,5.17278799999985,0.335966999999982
5.03194699999949,4.95297300000311,5.05070899999919,0.34109199999989
4.98919699999897,4.93361899999945,5.14730100000088,0.328625000000102
5.06999300000098,5.0018369999998,5.06579399999828,0.329476999999997
5.08845499999734,4.91532499999812,5.10278399999879,0.341363000000001
5.00519200000053,4.95178700000179,5.13110300000335,0.34145599999988
5.15352200000052,4.96365299999889,5.15711799999917,0.332334000000174
5.1230280000018,5.01568300000145,5.02693699999872,0.336639999999989
5.16529699999955,4.92862400000013,5.01069899999857,0.333284999999933
5.1567389999982,4.93608300000051,5.09090800000195,0.334084000000075
5.19729799999914,5.0021519999973,5.02531599999929,0.321561999999858
5.10677700000087,5.05909099999917,5.09281100000226,0.337337000000161
5.14953600000081,4.92069600000104,5.01829199999702,0.333879999999908
5.12816200000088,5.05733899999905,5.00777400000152,0.326596000000109
5.17734799999744,5.10240500000145,5.00448899999901,0.337221999999883
5.15039900000193,5.0861479999985,5.06776100000206,0.334646000000021
5.17979099999866,5.09069300000192,4.95411899999817,0.329437000000098
5.19561400000021,5.07522199999948,5.00974900000074,0.322371999999859
5.14937700000155,5.14663400000063,5.09485599999971,0.331762000000026
5.15389199999845,5.08076799999981,5.05784000000131,0.330480999999963
5.19585000000006,5.13867200000095,5.03922299999977,0.330024000000094
5.17530099999931,5.12996799999746,5.0267359999998,0.365266999999903
5.19734100000278,5.15893100000176,5.03625800000009,0.363344000000097
5.20593999999983,5.11641500000042,5.10778099999879,0.356588999999985
5.17874200000006,5.15040899999804,5.09070400000201,0.340142999999898
5.16140900000028,5.11747300000206,5.08172799999738,0.32832099999996
5.15036999999938,5.08655599999838,5.14517100000012,0.331462000000101
5.22394699999859,5.12228999999934,5.10742500000197,0.330660999999964
5.14876700000241,5.1751519999998,5.098404999997,0.335612000000083
5.20915499999683,5.16921500000171,5.14253400000234,0.344548000000032
5.20968300000095,5.11354700000084,5.18092999999863,0.348005999999941
5.19425400000182,5.14483699999982,5.08015700000033,0.34103499999992
5.15567499999815,5.11494899999889,5.14511299999867,0.341889000000037
5.17271700000128,5.12621199999921,5.12930800000322,0.337212000000136
5.14108099999794,5.10417000000234,5.07059099999969,0.350135999999793
5.08396900000298,5.14045400000032,5.08393399999841,0.331789000000072
5.19458299999678,5.16227399999843,5.08539000000019,0.32703800000013
5.08532200000263,5.10770499999853,5.15296300000045,0.335915999999997
5.05538899999738,5.15047500000219,5.08227700000134,0.32533699999999
4.959861000003,5.07368599999973,5.04060499999832,0.335153999999875
4.97256600000037,5.007322999998,5.17595300000175,0.333118000000013
4.97327399999995,5.1026810000003,5.1814349999986,0.326604000000088
5.0245909999976,4.98319800000172,5.13550300000134,0.34375799999998
4.96429500000158,5.04783500000121,5.16713899999741,0.338749999999891
4.98107299999901,5.12387599999784,5.08532900000137,0.329967000000124
4.96913100000165,5.01098099999945,5.14018999999826,0.322316999999885
4.97087199999805,4.96061700000064,5.10930100000041,0.329537000000073
4.97178500000155,5.00360000000001,5.1455010000027,0.336518000000069
5.0338989999982,5.01827400000184,5.19508399999904,0.335583999999926
5.07066100000156,4.97477099999742,5.1369429999977,0.331396999999924
4.9871490000005,5.0291040000011,5.09584900000118,0.360138000000006
4.9413999999997,4.96216400000048,5.1854310000017,0.338271999999961
5.00883299999987,4.9868839999981,5.10974199999691,0.325450000000046
5.01096999999936,4.88987100000304,5.08658600000126,0.325683000000026
5.12203999999838,4.94780999999784,5.09600000000137,0.32783900000004
5.09809400000086,4.98277099999905,5.17991699999766,0.332734999999957
5.17736499999955,5.03363700000045,5.11084699999992,0.336876999999959
5.14307100000224,5.00701100000151,5.11905100000149,0.330058000000008
5.12947499999791,4.92907299999933,5.18933599999946,0.326619000000164
5.15503800000079,5.09294500000033,5.04506300000139,0.318347999999787
5.08301299999948,5.05754199999865,4.97206200000073,0.328760000000102
5.13129800000024,5.05683400000271,5.02449100000013,0.337463000000071
5.13221500000145,5.06374799999685,5.05763899999874,0.321072999999842
5.23870799999713,5.16301500000191,4.9925089999997,0.323421000000053
5.14533100000335,5.09125900000072,5.00142200000118,0.333511000000044
5.13479899999948,5.09931199999846,5.09764799999903,0.348989000000074
5.19178199999806,5.1797910000023,5.05396399999881,0.341670000000022
5.17615900000237,5.08575399999972,5.07500900000014,0.335751999999957
5.14519599999767,5.10855900000024,5.17785300000105,0.330412000000024
5.16238900000099,5.0995359999979,5.11445199999798,0.331809999999905
5.20787700000074,5.14959300000191,5.04999000000316,0.324225999999953
5.17131599999993,5.02074999999968,5.12163499999951,0.334796000000097
5.16788399999859,5.11634799999956,5.08745699999781,0.334806000000071
5.17171199999939,5.07327199999781,5.12463399999979,0.328366999999844
5.20003999999972,5.24522700000307,5.07738000000245,0.327792000000045
5.19385300000067,5.14560599999822,5.09700999999768,0.339852999999948
5.20812400000068,5.1692609999991,5.13632200000211,0.337011000000075
5.23033700000087,5.197325000001,5.17374899999777,0.336569000000054
5.23727599999984,5.14366900000095,5.01608100000158,0.331011999999873
5.11781399999745,5.13567300000068,5.13927500000136,0.330390000000079
5.20594400000118,5.14382199999818,5.15118299999813,0.328776000000062
5.14056400000118,5.12947100000019,5.04077999999936,0.324150999999802
5.18258499999865,5.09843700000056,4.94552100000146,0.328240000000051
5.1087609999995,5.19032599999991,4.99382400000104,0.333697000000029
5.0804300000018,5.14977300000101,5.00512199999866,0.320494999999937
4.93773499999952,5.13603099999818,4.97560700000031,0.325884000000087
4.90893599999981,5.0319359999994,5.0527039999979,0.336518000000069
4.98721700000169,5.12029099999927,5.03356700000222,0.328817999999956
5.06997499999852,5.07631500000207,5.01181100000031,0.335272999999916
4.94799300000159,5.10884699999951,5.04236200000014,0.331225000000131
4.96310199999789,5.02232799999911,5.01466000000073,0.327252999999928
4.98863600000186,5.07356300000174,4.96496799999659,0.332531000000017
5.02074599999833,4.97658199999933,5.04467500000101,0.32810500000005
4.93760299999849,4.9365140000009,5.01863299999968,0.333631999999852
4.96189000000231,4.94878199999948,5.01217000000179,0.325496000000157
5.06776199999877,5.02828600000066,5.07029899999907,0.325321000000031
4.99483099999998,4.94366099999752,5.04561100000137,0.335904999999912
4.9361170000011,4.94250699999975,5.06008699999802,0.326898000000028
4.96289400000023,4.93015600000217,5.01549399999931,0.332855999999992
4.97893900000054,4.94593900000109,5.12417199999982,0.321177999999918
5.08211200000005,4.93711299999995,5.12462000000232,0.326355000000149
5.05630399999791,4.89959599999929,5.05220700000064,0.344013999999788
5.17985799999951,5.05010299999776,5.0439269999988,0.331777000000102
5.180303000001,5.07334800000172,5.13640200000009,0.331159000000071
5.26626699999906,4.98787799999991,5.12732699999833,0.326364000000012
5.14928200000213,5.049117999999,5.11076500000127,0.335423999999875
5.16185299999779,5.0690620000023,5.09618899999987,0.332859999999982
5.13036900000225,5.07436199999938,5.11519400000179,0.330294999999978
5.20507699999871,5.12363499999992,5.06100099999821,0.344048000000157
5.13479999999981,5.10131199999887,5.08070800000132,0.331275000000005
5.17095800000243,5.10047699999996,5.12471000000005,0.329334999999901
5.18101399999796,5.12209799999982,5.17194299999755,0.335078000000067
5.14199100000042,5.14619700000185,5.10583800000313,0.330543999999918
5.19113500000094,5.15214099999866,5.08771999999954,0.330548000000135
5.15689999999813,5.09638500000074,5.16508199999953,0.328168999999889
5.198596000002,5.16913199999908,5.121568999999,0.33050500000013
5.23901999999725,5.0919759999997,5.14979200000016,0.333658999999898
5.17425200000071,5.13663200000155,5.19015199999922,0.332294999999931
5.10509499999898,5.12706400000025,5.16962899999999,0.340185000000019
5.1659830000026,5.15911099999721,5.11656900000162,0.336870999999974
5.17156299999988,5.14329600000201,5.1318339999998,0.326349000000164
5.19801399999778,5.10722099999839,5.0189590000009,0.324311999999964
5.13041300000259,5.08938200000193,5.01726399999825,0.340739999999869
5.16952799999854,5.12166900000011,5.04970400000093,0.334044000000176
5.17655300000115,5.08183799999824,5.06069399999978,0.334467999999788
5.10466000000088,5.15201800000068,5.03924900000129,0.327856000000111
5.16898799999763,5.14602999999988,5.00608699999793,0.329250000000002
5.03905600000144,5.15409400000135,5.02782600000137,0.334548999999924
5.20768499999758,5.11197099999845,5.07766400000037,0.330273000000034
5.0943920000027,5.17706800000087,5.05685399999857,0.329504999999926
5.0489779999989,5.10928899999999,5.07950300000084,0.326344000000063
4.92081899999903,5.15642600000137,5.04172900000049,0.329521000000113
4.97131500000251,5.02790399999867,5.09845599999971,0.326888999999937
4.93543499999942,5.1534329999995,5.03971799999999,0.329445999999962
5.04117100000076,5.04516100000183,5.02544499999931,0.327432000000044
4.94741199999771,5.09496399999989,5.04550399999789,0.326506999999992
4.92616800000178,5.02632299999823,5.08712500000183,0.320555000000013
4.95053099999859,5.04820699999982,5.02281099999891,0.334023999999999
4.93313399999897,4.9811460000019,5.08109800000238,0.351658000000043
4.95650800000294,4.9188009999998,5.10801499999798,0.337135999999873
4.96192699999665,5.03439799999978,5.08584200000041,0.326017999999976
5.02529800000048,5.04745700000058,5.1397590000015,0.344496000000163
4.93849200000113,4.92866399999912,5.1145949999991,0.333611000000019
4.98131300000023,4.91197599999941,5.14401799999905,0.340189999999893
4.9910060000002,4.91235400000005,5.18189300000085,0.329877000000124
5.00192700000116,4.90268199999991,5.14410099999805,0.32610899999986
5.02227599999969,4.86342199999854,5.08094100000017,0.328285000000051
5.00685399999929,4.90070800000103,5.09544700000333,0.335886999999957
5.1072299999978,4.9854579999992,5.10702399999718,0.330478000000085
5.12423000000126,5.07880600000135,5.05655400000251,0.334655999999995
5.08805000000211,4.91126399999848,5.10261600000013,0.337053999999853
5.10825999999724,5.06583500000124,5.07309299999906,0.353618000000097
5.15952500000276,5.02539800000159,5.14340799999991,0.356784999999945
5.03151699999944,5.0951619999978,4.9610990000001,0.344786000000113
5.17440499999793,5.10854000000108,5.01040099999955,0.335928999999851
5.11640199999965,5.08122599999842,5.00677899999937,0.33391400000005
5.13370200000281,5.12602900000275,5.01301800000147,0.351636000000099
5.13657099999909,5.13229299999875,5.01792699999714,0.344415000000026
5.21951699999772,5.10826000000088,5.06339700000171,0.340234999999893
5.16001700000197,5.09395199999926,5.04863000000114,0.349406999999928
5.17893299999923,5.11625300000014,5.060465999999,0.34029600000008
5.20898200000011,5.11329299999852,5.06928799999878,0.33386500000006
5.17534399999931,5.11943000000247,5.10977300000013,0.345958999999993
5.14099200000055,5.10245699999723,5.13951000000088,0.326679999999897
5.14974699999948,5.15004300000146,5.15956300000107,0.332442000000128
5.16436100000283,5.10048599999936,5.22391199999765,0.332113999999819
5.17353499999808,5.16712800000096,5.1670809999996,0.336549000000105
5.14191700000083,5.11465899999894,5.13421300000118,0.338594000000057
5.15668000000005,5.10695100000157,5.08805399999983,0.322439999999915
5.22059199999785,5.14874799999961,5.19173800000135,0.331200999999965
5.16618999999992,5.12486999999965,5.08137699999861,0.333299000000125
5.09999500000049,5.16647999999986,5.15722400000232,0.337608999999929
5.26483600000211,5.10377199999857,5.14912899999763,0.329298000000108
5.10031399999934,5.12918100000024,5.16959200000201,0.328766999999971
5.14049499999965,5.15017900000021,5.13698799999838,0.325685999999905
5.05764099999942,5.12338300000192,5.17057099999874,0.327913000000081
4.9949349999988,5.10247199999867,5.14459600000191,0.34098199999994
4.95041600000332,5.1442449999995,5.11926699999822,0.330830999999989
4.94865500000014,5.09188899999936,5.06877300000269,0.334237999999914
4.90541399999711,5.14946500000224,5.00783799999772,0.339994000000161
5.02907600000253,5.06384099999923,5.17410400000153,0.337342999999919
4.90461199999845,5.18902800000069,5.05771499999901,0.323106999999936
4.94026700000177,5.07583599999998,5.02086200000122,0.331713000000036
4.90817599999718,5.01262099999803,5.10432700000092,0.336522000000059
4.94171000000279,4.95237199999974,5.10154699999839,0.339519999999993
4.96416899999895,4.974215000002,5.01187399999981,0.335415000000012
4.90992700000061,4.9760819999974,5.08903400000054,0.330580999999938
5.0473439999987,5.03303700000106,5.08717800000159,0.347646000000168
4.95591799999966,4.96433600000091,5.12984099999812,0.339674999999943
5.00302999999985,4.98698000000149,5.04063999999926,0.337602999999945
4.99019200000112,4.98603999999978,5.07470699999976,0.338318999999956
5.02026199999818,4.951216999998,5.14718100000027,0.329437999999982
5.09013400000185,4.98366600000008,5.06207700000232,0.333360000000084
5.20930700000099,4.98837400000048,5.08301099999881,0.339347999999973
5.0910879999974,5.07144699999844,5.04232499999853,0.336532000000034
5.15163100000063,5.06473000000187,5.10925700000007,0.327547999999979
5.19707700000072,5.01796499999909,5.13407899999947,0.333212999999887
5.18556399999943,5.07670399999915,5.14148200000272,0.340454000000136
5.16915000000154,5.11652400000094,5.0487269999976,0.336129000000028
5.1631899999993,5.14420700000119,5.22558600000048,0.330847999999833
5.12875899999926,5.09434599999804,5.15714200000002,0.339496000000054
5.22678900000028,5.1464049999995,5.18533200000093,0.328897999999981
5.19539499999883,5.08024000000296,5.19238000000041,0.32511599999998
5.11926800000219,5.0784050000002,5.24486400000023,0.334108000000015
5.1220089999988,5.08241899999848,5.15611300000091,0.336803000000145
5.09444300000177,5.13424899999882,5.21914799999649,0.331504999999879
5.15266699999847,5.10668100000112,5.16452000000208,0.329032000000097
5.08651699999973,5.13276300000143,5.19116999999824,0.32863999999995
5.18330499999865,5.11270399999921,5.13844700000118,0.335481000000073
5.14967200000319,5.15205599999899,5.26468100000056,0.342317999999977
5.19871299999795,5.08360000000175,5.21322000000146,0.341913999999861
5.19787999999971,5.14629599999898,5.22344899999734,0.335096000000021
5.14195200000177,5.15305200000148,5.14757300000201,0.339014000000134
5.17429599999741,5.11220099999991,5.24358999999822,0.339901000000054
5.18339000000196,5.09678599999825,5.20851699999912,0.339834999999994
5.13617599999998,5.16605600000184,5.26449100000173,0.339207999999871
5.21068799999921,5.11659199999849,5.19516600000134,0.355526999999938
5.11509099999967,5.11524400000053,5.16480599999704,0.325887000000193
5.17354700000215,5.11487099999795,5.17046100000152,0.331800999999814
5.08969499999876,5.13886600000114,5.11477499999819,0.360648000000083
5.19125400000121,5.11856700000135,5.14232100000299,0.347185000000081
5.00261799999862,5.13425799999823,5.09107599999697,0.362406999999848
4.95778799999971,5.113777999999,5.21598100000119,0.347005999999965
4.93756199999916,5.10724600000322,5.18583099999887,0.341576000000032
4.93663500000184,5.05346599999757,5.14566700000069,0.327887000000146
4.97675199999867,5.1166000000012,5.14621700000134,0.346655999999939
5.00184799999988,5.05280399999901,5.19996700000047,0.3506789999999
4.9508339999993,5.07113500000196,5.13301399999909,0.349676000000045
4.93930100000216,5.01745999999912,5.16426399999909,0.347316999999975
4.99024899999858,5.00776399999813,5.18649200000073,0.343332000000146
4.92341500000111,4.98334600000089,5.07032400000026,0.344738000000007
4.99144199999864,4.94437200000175,5.07422099999894,0.332732999999962
4.99624300000141,4.92166499999803,5.07228600000235,0.335757999999942
5.04714899999817,5.0184900000022,5.08567299999777,0.344432000000097
4.94829100000061,4.94055300000036,5.03763900000195,0.341490999999905
4.89012000000002,4.90435899999648,5.11549200000081,0.337680000000091
5.00070100000084,4.9107920000024,5.09684299999935,0.329212999999982
4.9712299999992,4.95701600000029,5.19210000000021,0.330197999999882
5.08819399999993,4.93811699999787,5.10662599999705,0.337562000000162
5.0829670000021,4.98042500000156,5.13667400000122,0.326703999999836
5.21762899999885,4.98186499999792,5.07326000000103,0.336058999999977
5.14080199999808,5.11248100000012,5.08459999999832,0.334215999999969
5.07940200000303,4.98982400000023,5.14974699999948,0.336614000000054
5.23826999999801,5.16348199999993,5.18297600000005,0.327068999999938
5.12736900000164,5.03191800000059,5.08792900000117,0.323285000000169
5.14277799999763,5.08908200000224,5.15830099999948,0.333057000000053
5.15996000000086,5.08044299999892,5.05881800000134,0.326718999999912
5.28324400000201,5.05408800000077,5.16238299999895,0.321807999999919
5.1702269999987,5.0596970000006,5.15278600000238,0.332957999999962
5.19049000000086,5.0619829999996,5.19777599999725,0.319209000000001
5.21260099999927,5.09220999999889,5.16563600000154,0.329386000000113
5.18994300000122,5.05642399999851,5.12186199999996,0.330226000000039
5.09638199999972,5.09045900000274,5.16224299999885,0.337059999999838
5.23392899999817,5.16344399999798,5.11648699999932,0.324456000000055
5.12790500000119,5.1727200000023,5.16207000000213,0.327117000000044
5.15304599999945,5.14934699999867,5.17328799999814,0.326939999999922
5.11357700000008,5.19464099999823,5.16941700000098,0.333543000000191
5.16176500000074,5.13638400000127,5.18559800000003,0.334074999999984
5.13957300000038,5.17690099999891,5.11297500000001,0.327166999999918
5.04122599999755,5.09812299999976,5.17111300000033,0.325411999999915
5.13649500000247,5.10863800000152,5.17653200000132,0.326312000000144
5.17205999999715,5.12962300000072,5.21639099999811,0.339463999999907
5.18553200000315,5.12670099999741,5.17572500000097,0.33090100000004
5.07911299999978,5.10257300000012,5.17991600000096,0.322582000000011
5.20754099999976,5.19293400000242,5.13380899999902,0.326440000000048
5.15153400000054,5.15273800000068,5.02295500000037,0.332400999999891
5.2329209999989,5.1401850000002,5.0869359999997,0.315229999999929
5.09884299999976,5.1876549999979,5.07214200000089,0.312769000000117
5.04567099999986,5.14792899999884,5.02974499999982,0.323241999999937
4.95352899999853,5.13757200000327,5.12176899999758,0.321470999999974
4.99375100000179,5.04116599999907,5.09121100000266,0.322041000000127
5.01230899999791,5.16908400000102,5.1359569999986,0.326470999999856
5.07799700000032,5.03951299999972,5.118774999999,0.324941000000081
4.93385000000126,5.14553999999771,5.08843400000114,0.324221999999963
4.96610599999985,5.03596000000107,5.06455199999982,0.322364000000107
4.98361099999966,5.02733100000114,5.12829200000124,0.317904999999882
5.01614600000175,4.91877099999692,5.12404400000014,0.323396000000002
5.00292400000035,4.94644900000276,5.20551199999682,0.322885000000042
4.99080899999899,4.95196199999918,5.15315700000065,0.313937000000124
5.12768900000083,5.03075600000011,5.24232699999993,0.321179999999913
5.13651199999731,4.96100699999806,5.15290300000197,0.337281999999959
4.95145100000082,4.908158000002,5.1536300000007,0.329022000000123
5.0869300000013,4.95634299999801,5.18774699999994,0.321807999999919
5.11582899999848,4.97810800000298,5.12268799999947,0.335174000000052
5.15550699999949,4.91358499999842,5.12583900000027,0.33123599999999
5.07398100000137,4.89261500000066,5.21674899999925,0.332748999999922
5.17583499999819,5.00008700000035,5.02440899999783,0.332000999999991
5.18769500000053,5.0783909999991,4.97249300000112,0.32113500000014
5.14893700000175,4.95960700000069,5.05035800000041,0.33214299999986
5.12164399999892,5.07955199999924,5.08079100000032,0.326279000000113
5.19260199999917,5.08498999999938,5.04285099999834,0.32863599999996
5.14185100000032,5.12008100000094,5.03282800000306,0.324157999999898
5.16755200000262,5.11797099999967,5.02311399999962,0.323569000000134
5.17246199999863,5.19230999999854,5.11507299999721,0.331414999999879
5.2027769999986,5.15976900000169,5.05605900000228,0.336502999999993
5.15736800000013,5.14052299999821,5.11633000000074,0.334031000000095
5.20370399999956,5.09211200000209,5.08391599999959,0.327389999999923
5.19922700000097,5.16144400000121,5.12544499999785,0.324117000000115
5.17003300000215,5.107509999998,5.20425500000056,0.334298999999874
5.23857899999712,5.18149999999878,5.06111900000178,0.333325999999943
5.22634100000141,5.13764100000117,5.15660299999945,0.324371000000156
5.1830000000009,5.1349169999994,5.09076199999981,0.332824999999957
5.15620699999999,5.13435000000027,5.1679899999981,0.321275000000014
5.18523899999855,5.11842500000057,5.16219000000274,0.327027000000044
5.19684699999925,5.13612199999989,5.1062439999987,0.324904999999944
5.18026699999973,5.09681199999977,5.08536100000128,0.339903000000049
5.21803800000271,5.08253100000002,5.05021999999735,0.323646999999937
5.21582800000033,5.09028100000069,5.01787600000171,0.318641000000071
5.21141199999693,5.09057899999971,5.15207499999815,0.321349999999939
5.15558500000043,5.08926000000065,5.09293100000286,0.314820999999938
5.19104499999958,5.14717200000086,5.08708199999819,0.317066000000068
5.13498100000288,5.03470000000016,5.16737999999896,0.320451000000048
5.11419999999998,5.10848999999871,5.15115700000024,0.316143000000011
5.1352659999975,5.13712600000144,5.16777899999943,0.327152999999953
5.0851270000021,5.10910299999887,5.12737900000138,0.313216999999895
4.93186399999831,5.15467300000091,5.26019000000088,0.321700000000192
4.92410200000086,5.00984400000016,5.13444099999833,0.328321999999844
4.9960229999997,5.11623699999836,5.12210200000118,0.335552000000007
5.05468200000178,5.00851200000034,5.15226500000063,0.32100000000014
4.97054199999911,5.04195600000094,5.15212099999917,0.339582999999948
4.98608299999978,4.95695499999783,5.07574999999997,0.319268999999849
4.9272349999992,4.96395900000061,5.19776800000182,0.316425000000208
5.05708299999969,4.89232999999876,5.23652799999763,0.318512999999939
5.01018000000113,4.95960000000196,5.08937399999922,0.320148999999901
4.98886700000003,4.86968699999852,5.10197700000208,0.325150000000122
5.05304999999862,5.02062500000102,5.16472399999839,0.327470999999832
5.10304600000018,4.86048999999912,5.09290300000066,0.321111000000201
4.98789100000067,4.95026000000144,5.17776099999901,0.331022999999959
5.14445200000046,4.96349499999997,5.13867800000298,0.318088999999873
5.13118899999972,5.00559900000007,5.0666519999977,0.314503000000059
5.17173700000058,4.93724599999769,5.14851300000009,0.321247000000085
5.16952300000048,4.91711900000155,5.18476500000179,0.323572999999897
5.16789599999902,4.99185700000089,5.19639299999835,0.321404999999913
5.16421199999968,5.01278299999831,5.09519300000102,0.320236000000023
5.16624800000136,4.94463100000212,5.06299199999921,0.318447999999989
5.21249299999909,5.08123599999817,5.08723699999973,0.325734000000011
5.21282599999904,5.12566399999923,5.05445200000031,0.326078000000052
5.20654099999956,5.12271800000235,5.04281700000138,0.324213999999984
5.1398900000022,5.10481699999946,5.17456399999719,0.325448000000051
5.187157999997,5.14988299999823,5.08992500000022,0.325972000000093
5.20627300000342,5.08532700000069,5.11399200000233,0.318405999999868
5.16724099999919,5.09259600000223,5.13185499999963,0.315330000000131
5.12934799999857,5.13906299999871,5.11567999999897,0.333402999999862
5.22113499999978,5.18424999999843,5.15598600000158,0.32124500000009
5.09450300000026,5.0997320000024,5.11121799999819,0.333760999999868
5.10773100000006,5.14397399999871,5.18894400000136,0.324831000000131
5.16613100000177,5.13608699999895,5.19413799999893,0.319729000000052
5.1591019999978,5.14058700000169,5.21479000000181,0.327886999999919
5.17716500000097,5.13682400000107,5.1183839999976,0.325383999999985
5.14515000000029,5.11232999999993,5.0417030000026,0.324090000000069
5.17461800000092,5.17563399999926,5.05725699999675,0.322066999999834
5.10043399999995,5.20338400000037,5.06933600000048,0.327176000000009
5.18561599999884,5.08639499999845,5.02427800000078,0.333136000000195
5.13297800000146,5.16100600000209,5.07285200000115,0.330891999999949
5.18905099999756,5.1392629999973,5.04221499999767,0.320995000000039
5.12352100000135,5.15195700000186,5.06008700000166,0.319226999999955
5.16818599999897,5.10495699999956,5.00568900000144,0.329940999999963
5.15665499999886,5.15893800000049,5.07993199999692,0.320815999999922
5.12413300000117,5.17907800000103,5.04344599999968,0.322119000000157
5.0848130000013,5.12069699999847,5.13703700000042,0.324624999999969
5.08124699999826,5.12650900000153,5.03383200000098,0.325227999999925
4.95622300000105,5.15839999999662,5.072451,0.323603999999932
4.96176800000103,5.0157640000034,5.11406999999963,0.327294000000165
4.96846699999878,5.0870419999992,5.10873600000195,0.327777999999853
5.05142400000113,5.09217200000057,5.13746600000013,0.328255000000127
4.97635099999752,5.13554299999669,5.11061799999879,0.326471999999967
4.98249700000088,5.05201000000307,5.07278600000063,0.318064000000049
5.0102790000019,5.0013149999977,5.15210699999807,0.316969999999856
5.03136499999891,4.96861200000058,5.08513900000253,0.32467100000008
4.99812399999792,4.90126900000178,5.06673599999704,0.355326999999988
4.9842830000016,4.92391299999872,5.01561200000287,0.330185000000029
5.05869900000107,5.00747000000047,5.14613699999973,0.315119999999979
5.05738299999939,4.93118799999866,5.26548299999922,0.320752000000084
5.06990399999995,4.93504899999971,5.2378400000016,0.324627999999848
5.06587199999922,4.92501700000139,5.14390699999785,0.320046000000048
5.08664700000008,4.94736900000134,5.25062500000058,0.322270000000117
5.17259700000068,4.93138599999656,5.15160199999809,0.325723999999809
5.15888500000074,5.00676600000224,5.17887200000041,0.332636000000093
5.11489699999947,4.90691599999991,5.20169499999975,0.317260999999917
5.1215489999995,5.00415200000134,5.15193400000135,0.319679000000178
5.25077199999942,4.93593099999998,5.1054750000003,0.329046999999946
5.20722999999998,5.07080700000006,5.18873800000074,0.336185999999998
5.23499300000185,5.0581889999994,5.1730060000009,0.325337999999874
5.18706199999724,5.01660799999809,5.20688999999766,0.342744000000039
5.1506100000006,5.07855500000005,5.16849699999875,0.317577000000028
5.12834500000099,5.14047100000244,5.19326800000272,0.319985000000088
5.1831459999994,5.08925699999963,5.16902499999924,0.31839100000002
5.11904000000141,5.14860000000044,5.20858299999963,0.331381999999849
5.16933299999801,5.14233599999716,5.13705900000059,0.322108999999955
5.19316800000161,5.15243800000098,5.13492599999881,0.322438000000147
5.23027899999943,5.1350969999985,5.14515000000029,0.319925000000012
5.18351600000096,5.13632000000143,5.11729900000137,0.332351999999901
5.16237600000022,5.0901010000016,5.07218799999828,0.329478000000108
5.20725099999981,5.12489099999948,5.07385799999975,0.327493999999888
5.14592300000004,5.1291089999977,5.12830200000099,0.329517000000124
5.13363899999968,5.11212200000227,5.05638800000088,0.327186999999867
5.15246699999989,5.22054299999945,5.14963499999794,0.329142000000047
5.23624700000073,5.12420600000041,5.06134400000155,0.335996000000023
5.13127499999973,5.19881099999839,5.12174800000139,0.330918999999994
5.23205600000074,5.15439100000003,5.12107099999776,0.326158999999961
5.03302599999734,5.17871999999988,5.12392299999919,0.342746999999918
5.11832499999946,5.11649600000237,5.11194700000124,0.328810000000203
5.03916800000297,5.17645799999809,5.08248599999934,0.333328999999821
5.07017499999711,5.09726600000067,5.2134380000025,0.335593000000017
5.05982500000027,5.13672199999928,5.17224599999827,0.33749899999998
4.90779500000281,5.15666699999929,5.18997099999979,0.331539000000021
4.96328399999766,5.163706000003,5.00908100000015,0.322777000000087
4.92573700000139,5.11355099999855,5.15915300000052,0.331281999999874
5.11507699999856,5.1583810000011,5.1862970000002,0.328538000000208
5.01002499999959,5.12989799999923,5.14460400000098,0.337639999999965
4.9912089999998,5.01816300000064,5.1071379999994,0.330365999999913
4.97478899999987,5.08238999999958,5.1516100000008,0.35325899999998
5.02872500000012,5.01397399999769,5.12128299999677,0.332871999999952
4.99488900000142,5.01994300000297,5.15722600000299,0.331014000000096
4.93631000000096,4.96148499999981,5.15788799999791,0.334982000000082
5.06001099999776,4.94188099999883,5.12722199999916,0.325419000000011
5.08134700000301,4.89295399999901,5.17078600000241,0.325741999999991
4.99996899999678,5.00100600000223,5.17330399999992,0.329142999999931
5.08074599999964,4.88799399999698,5.21385100000043,0.33123999999998
5.15867700000308,4.90132400000221,5.20791099999769,0.364649999999983
5.21130899999844,4.90730699999767,5.09261700000206,0.327207000000044
5.1308629999985,4.87666000000172,5.0181769999981,0.323364999999967
5.14891500000158,4.91919699999926,4.98085999999967,0.31886899999995
5.22367099999974,4.90400000000227,4.95361700000285,0.323562000000038
5.14788000000044,4.9558079999988,5.03354499999841,0.333638999999948
5.16518400000132,4.99080799999865,5.00614599999972,0.329644000000144
5.20290599999862,4.93786900000123,5.04868699999861,0.328569000000016
5.18856199999937,5.05504600000131,5.03447300000335,0.324431000000004
5.13607000000047,5.07389799999874,5.01036099999692,0.323730999999952
5.17743999999948,5.08747600000061,4.98513500000263,0.336340999999948
5.19200300000011,5.09463799999867,4.96182199999748,0.334407000000056
5.13477300000159,5.07599800000025,4.91079700000046,0.334794999999986
5.13442399999985,5.07965500000137,4.94058900000164,0.333181999999852
5.17377399999896,5.1106899999977,4.9736899999989,0.329706000000215
5.24953300000197,5.15867400000207,4.95305200000075,0.333425999999918
5.13095899999826,5.10185699999784,4.90603399999964,0.326902999999902
5.21118600000045,5.13591300000189,4.95541400000002,0.347265000000107
5.21644899999956,5.16912799999773,4.97367300000042,0.339606000000003
5.2174019999984,5.12349400000312,4.9624049999984,0.331885000000057
5.16726100000233,5.15852599999926,5.01646099999925,0.335623999999825
5.23320199999944,5.12533500000063,5.00959800000055,0.335081000000173
5.13351699999839,5.19340899999952,5.1234629999999,0.339169999999967
5.11836100000073,5.110177999999,5.08006300000125,0.327693999999838
5.17053700000179,5.12672400000156,5.12302400000044,0.326349000000164
5.17636399999901,5.13433399999849,5.08228899999813,0.32488699999999
5.07843000000139,5.10602799999833,5.10045000000173,0.331267000000025
5.15050799999881,5.05098200000066,5.0824790000006,0.324325999999928
5.11096600000019,5.12608600000021,5.07854699999734,0.326982999999927
5.1430709999986,5.13273100000151,5.03464900000108,0.327433000000156
5.01853800000026,5.07628099999783,5.05867000000217,0.338088999999854
5.0127730000022,5.08582800000295,4.98167299999841,0.329426000000012
4.97158499999932,5.12753399999929,5.10083700000177,0.340979000000061
4.97055899999759,5.10453100000086,5.08302499999991,0.330625000000055
5.03537300000244,5.0729059999976,5.16775199999756,0.340584999999919
5.06376000000091,5.00352100000237,5.11596700000155,0.336933999999928
5.05715299999792,5.14594599999691,5.18396899999789,0.321378000000095
4.95735699999932,5.00021800000104,5.23472100000072,0.322229000000107
4.99158399999942,5.09587499999907,5.06624700000248,0.326497999999901
5.01327800000217,5.03170800000225,5.18332099999679,0.327313999999888
4.97428500000024,5.02144599999883,5.14442100000088,0.32482600000003
4.97134299999743,4.9810060000018,5.04128700000001,0.324808000000075
5.05876200000057,4.98517499999798,4.97083600000042,0.323075999999901
5.11018999999942,4.94858100000056,5.06078300000081,0.324100000000044
4.99482300000091,5.02695200000016,5.12331199999971,0.335414000000128
5.13057100000151,4.92906999999832,5.00058499999795,0.335297999999966
5.13764499999888,4.89945100000114,5.0667960000028,0.332889999999907
5.22948800000086,4.93947800000024,4.91585299999861,0.332388000000037
5.19206099999792,4.93396399999983,4.98663099999976,0.325646000000006
5.19736900000134,4.91749799999889,4.9399310000008,0.322468999999955
5.18121600000086,4.89491900000212,5.00670199999877,0.323666000000003
5.24742499999775,4.970784000001,4.95576000000074,0.331004000000121
5.17853200000172,5.05006599999979,5.01884499999869,0.322351000000026
5.23687200000131,4.93425599999682,4.95853500000158,0.328865999999834
5.16671199999837,5.05648199999996,4.97562599999947,0.329604000000018
5.18137299999944,5.04705900000044,5.01024899999902,0.317056999999977
5.19463000000178,5.11848600000303,5.07474400000137,0.313195000000178
5.2194849999978,5.07687899999655,5.03317600000082,0.320144999999911
5.21644100000049,5.08065600000191,5.04960399999982,0.317109000000073
5.18053499999951,5.11017999999967,5.07052900000053,0.322409999999991
5.16720999999961,5.14077399999951,5.02670600000056,0.320907999999918
5.16188400000101,5.0834219999997,5.06600699999763,0.322750000000042
5.13328199999887,5.09042699999918,5.05993200000012,0.324214999999867
5.190337,5.16301999999996,5.0437239999992,0.321885000000066
5.22063000000344,5.14818100000048,5.06193500000154,0.321093000000019
5.15013999999792,5.07815000000119,5.09174200000052,0.32459700000004
5.19236200000159,5.12539200000174,5.02889900000082,0.326485000000048
5.21082599999863,5.12683399999878,5.12839099999837,0.322738999999956
5.22333799999979,5.096712999999,5.08342500000072,0.315601999999899
5.28519900000174,5.13182900000174,5.09539799999766,0.322411999999986
5.13035699999818,5.08906500000012,4.93681600000127,0.325486000000183
5.14258600000176,5.15884499999811,5.13396700000158,0.327133000000003
5.02699899999789,5.10456700000213,5.06173800000033,0.325816999999915
5.10760700000174,5.13286999999764,5.08847799999785,0.334620000000086
5.06537499999831,5.12131100000261,5.04937500000233,0.330681999999797
5.20528900000136,5.11178199999995,5.10406499999954,0.329282000000148
5.0787199999977,5.14555499999915,5.11733399999866,0.325135000000046
5.07483900000079,5.10410100000081,5.085239,0.329323999999815
4.9647530000002,5.15028799999709,5.11080500000025,0.331000000000131
5.0107820000012,5.11880500000188,5.13375599999927,0.333370999999943
4.93111299999873,5.09027900000001,5.10368000000017,0.329993999999942
5.07293100000243,5.03543300000092,5.06400500000018,0.329545000000053
4.99232999999731,5.18084699999963,5.04751899999974,0.325710999999956
5.04564500000197,5.00640099999873,5.02568600000086,0.320672000000059
4.94413499999791,5.10865099999864,5.08201600000029,0.323427999999922
5.00698900000134,5.0688650000011,5.16437899999801,0.320463000000018
4.99057700000048,5.00154100000145,5.12569300000177,0.31899199999998
4.99477499999921,4.92381100000057,5.12276399999973,0.318320999999969
5.04798999999912,4.96801999999661,5.20096299999932,0.322620000000143
5.07252100000187,4.94873300000108,5.16820899999948,0.317248000000063
5.01815100000022,5.00526900000114,5.04170700000032,0.319799999999987
5.10542599999826,4.91751199999999,5.02031200000056,0.322970999999825
5.16247400000066,4.92082300000038,4.98387000000002,0.324031000000105
5.16558100000111,4.92108999999982,5.02609700000176,0.327997000000096
5.20113900000069,4.96275500000047,5.0244789999997,0.321678999999904
5.16213699999935,4.91927099999884,4.96792300000016,0.331282999999985
5.19768999999724,4.88680999999997,4.9526420000002,0.336945000000014
5.19531600000118,5.02637600000162,5.04776299999867,0.32523900000001
5.17239899999913,5.01951899999767,5.02984400000059,0.327481999999918
5.13250400000106,4.98042899999928,5.10016899999755,0.31806900000015
5.17667699999947,5.08832299999995,5.08151100000032,0.324779999999919
5.17133699999977,5.17123700000229,5.12924100000237,0.319815000000062
5.12250200000199,5.12735899999825,5.18302799999947,0.326441999999815
5.18126399999892,5.12447500000053,5.15527999999904,0.32190300000002
5.16921000000002,5.13705200000186,5.14124300000185,0.32477700000004
5.14919300000111,5.12016999999832,5.10798499999873,0.336027000000058
5.15644299999985,5.07767299999978,5.15879700000005,0.321018999999978
5.18582799999785,5.1107090000005,5.03556200000094,0.320320000000038
5.16729900000064,5.18541299999924,5.06567100000029,0.324296999999888
5.17948400000023,5.18722600000183,5.09027699999933,0.330346000000191
5.21225400000185,5.16733599999861,5.07316999999966,0.323183999999856
5.14369599999918,5.13178699999844,5.07506600000124,0.335526999999956
5.12646300000051,5.1318130000036,5.17703299999994,0.329189000000042
5.18002799999886,5.10130799999752,5.06579899999997,0.32497699999999
5.16648799999894,5.18081700000039,5.09425199999896,0.329056000000037
5.17567899999995,5.06526500000109,5.16824500000075,0.320834999999988
5.10968800000046,5.12503099999958,5.16160399999717,0.3275900000001
5.1775349999989,5.08040099999926,5.09613499999978,0.324247999999898
5.10625800000344,5.10965099999885,5.10843900000327,0.318582000000106
5.1568789999983,5.13378400000147,5.2195619999984,0.32898699999987
5.13633499999924,5.07878500000152,5.14983399999983,0.328114000000141
5.18345699999918,5.07018099999914,5.1931599999989,0.327648999999838
5.08091600000262,5.09878899999967,5.17090900000039,0.314728000000059
5.02571399999943,5.0906470000009,5.01117900000099,0.322096000000101
5.01705399999992,5.08235299999797,5.00693400000091,0.327365999999984
5.00226599999951,5.05442000000039,4.98119899999801,0.324618999999984
4.95530700000018,5.10018900000068,4.9985450000022,0.325211999999965
5.04015599999912,5.03840299999865,5.03582199999801,0.317937999999913
5.02618100000109,5.08317200000238,4.9702099999995,0.315547000000151
5.01046099999803,5.10967600000004,5.08506300000226,0.323472999999922
4.98071700000219,5.10137099999702,5.08959099999993,0.326344000000063
5.00070299999788,5.02932700000019,5.04853499999808,0.323807999999872
4.9844860000012,5.01058600000033,5.02984099999958,0.318554000000177
5.01342600000135,4.93650999999954,5.10697500000242,0.329577999999856
5.0627029999996,4.92451900000015,5.04771599999731,0.324652000000015
5.10804199999984,4.98749500000122,5.08338900000308,0.3305170000001
4.98839899999803,4.9721329999993,5.1218349999981,0.336689999999862
5.16494800000146,4.91604200000074,5.0493979999992,0.326727000000119
5.08714799999871,4.92065300000104,5.10709100000167,0.322938000000022
5.19916999999987,4.93225099999836,5.05764999999883,0.330401999999822
5.14588900000308,4.92020200000115,5.11548500000208,0.339909000000034
5.16702299999815,4.89702699999907,5.10875999999917,0.344862000000148
5.10429700000168,4.93340499999977,5.05630599999859,0.328360999999859
5.19611900000018,5.00693700000193,5.07934899999964,0.330934999999954
5.17831599999772,4.98556099999769,5.14572899999985,0.326742000000195
5.21065300000191,4.92729800000234,5.22632100000192,0.326377999999977
5.18971999999849,5.06232299999829,5.18937799999912,0.332985999999892
5.26439000000028,5.13797200000045,5.11192099999971,0.346064999999953
5.19142099999954,5.07874900000024,5.13775000000169,0.337146000000075
5.18528200000219,5.15187800000058,5.0702429999983,0.328956000000062
5.19272999999885,5.07589000000007,5.19617700000163,0.328898999999865
5.13378300000113,5.09903599999961,5.19140399999742,0.331066000000192
5.14836099999957,5.12764299999981,5.21137900000031,0.332835999999816
5.12030999999843,5.14429499999824,5.16301700000258,0.323922000000039
5.22560000000158,5.08694000000105,5.21216400000048,0.338768999999957
5.2084849999992,5.13270600000033,5.15882899999997,0.333057000000053
5.19005599999946,5.08179200000086,5.16911099999925,0.325866000000133
5.14162199999919,5.0781109999989,5.14026899999953,0.324097999999822
5.18273200000112,5.10635700000057,5.14417400000093,0.329632000000174
5.20204999999987,5.1124009999985,5.10078799999974,0.325489999999945
5.23120399999971,5.14936300000045,5.12791899999866,0.326692999999977
5.19251599999916,5.14456100000098,5.13097500000003,0.32455200000004
5.20045700000264,5.09938600000169,5.0719629999985,0.332279999999855
5.17681999999695,5.11497599999711,5.17809500000294,0.332394000000022
5.12702400000126,5.17374100000234,5.07056699999885,0.325739000000112
5.18863499999861,5.15360299999884,5.16468900000109,0.328678999999966
5.10274400000344,5.10659400000077,5.15845099999933,0.333157999999912
5.18922199999724,5.07537299999967,5.12111899999945,0.327029000000039
5.01260000000184,5.18255499999941,5.12800900000002,0.330118000000084
5.03108299999803,5.09765999999945,5.15629400000034,0.324593999999934
4.92893800000093,5.15190300000177,5.09782899999846,0.324673999999959
4.92064400000163,5.10490699999718,5.11815700000079,0.328713000000107
4.91916899999705,5.17078000000038,5.02675900000031,0.318365999999969
5.01399200000014,5.03657800000292,5.13420799999949,0.330733999999893
4.92648399999962,5.15457699999752,5.08995900000082,0.324022000000014
4.9901890000001,5.11384800000087,5.03437000000122,0.33104000000003
4.95515100000193,5.24229900000137,5.02378899999894,0.332360000000108
4.95155399999931,5.01821399999972,5.03080000000045,0.324526999999989
4.91191299999991,5.04460800000015,5.01980700000058,0.332351000000017
4.97230499999932,4.95273900000029,4.96964799999841,0.325660999999855
5.0507120000002,4.95382400000017,5.03614500000185,0.323518000000149
5.11461500000223,4.93530499999906,5.03640599999926,0.314796999999999
5.02013699999952,4.99268599999778,5.02266899999813,0.318817999999965
5.13264100000015,4.98954400000002,5.04929300000003,0.316556999999875
5.12985800000024,4.90916900000229,5.06426300000021,0.316868000000113
5.17047099999763,4.94676199999958,5.15107100000023,0.31966999999986
5.20288400000209,4.98319500000071,5.02808600000208,0.325346000000081
5.19751899999756,5.01030299999911,5.06797999999981,0.327469000000065
5.19129000000248,5.04395300000033,5.13690700000006,0.324665999999979
5.20974399999977,4.98810700000104,5.05470699999933,0.329827999999907
5.22329999999783,5.01171899999827,5.07762399999774,0.320870000000014
5.22094800000195,4.96973100000105,5.04957000000286,0.322090000000117
5.1828800000003,5.11817499999961,5.01749699999709,0.322928999999931
5.18746699999974,5.07177199999933,5.05592600000091,0.323174000000108
5.18673499999932,5.09974599999987,4.97567200000049,0.322575999999799
5.10513100000026,5.08506000000125,5.06764399999884,0.325221000000056
5.18182499999966,5.09796699999788,5.0236670000013,0.324696000000131
5.14675699999862,5.03971000000092,4.99300900000162,0.323628999999983
5.10857800000304,5.14635500000077,5.02771899999789,0.318283999999949
5.13767199999711,5.11168900000121,5.1371790000012,0.324881000000005
5.10502300000007,5.11497799999779,5.07912799999758,0.323967000000039
5.2401540000028,5.11504400000194,5.05545100000018,0.31843600000002
5.15998399999808,5.20400799999697,5.08924100000149,0.321606999999858
5.18374799999947,5.09709000000294,5.10800999999992,0.33425699999998
5.20710500000132,5.1124779999991,5.10779399999956,0.325873000000001
5.24377900000036,5.07747899999958,5.06837100000121,0.323356000000103
5.17359799999758,5.14495700000043,5.12478499999997,0.329267000000073
5.21608300000298,5.1066009999995,5.03557000000001,0.324495999999954
5.11072599999898,5.14500699999917,5.07141799999954,0.325916000000007
5.1821060000002,5.10069199999998,5.11433200000101,0.32540999999992
5.10757499999818,5.08968699999969,5.06829199999993,0.330435999999963
5.2547160000031,5.09090700000161,5.12723600000027,0.32836199999997
5.06275299999834,5.07080199999837,5.16982699999789,0.327864000000091
5.21243899999899,5.12802000000011,5.14115099999981,0.324644000000035
5.10182400000122,5.02459799999997,5.21647300000041,0.330807999999934
5.06015599999955,5.06641800000216,5.19682499999908,0.339701000000105
4.97688800000105,5.03925299999901,5.09464200000002,0.333457999999837
4.96498599999904,5.10743699999875,5.11385800000062,0.335179000000153
4.93786199999886,5.06747900000119,5.20141599999988,0.328901999999971
4.97513900000195,5.0312640000011,5.17837499999951,0.339120999999977
4.95278599999801,5.08647799999744,5.17476700000043,0.331613000000061
4.91331200000059,5.04545400000279,5.16027300000133,0.34083899999996
4.99214399999983,5.06103499999881,5.09856099999888,0.322963999999956
4.97096400000009,4.97306799999933,5.10919900000226,0.327044999999998
4.94333299999926,5.00516699999935,5.16827999999805,0.332992000000104
4.98417100000006,4.88331900000048,5.08873500000118,0.328911999999946
5.05202600000121,4.88568400000077,4.98599399999875,0.320889999999963
4.98094000000128,4.84014300000126,5.0237240000024,0.323364000000083
4.89910299999974,4.98313599999892,5.01962499999718,0.317157999999836
5.05014899999878,4.88311400000021,5.01892600000065,0.327380000000176
5.07845100000122,4.89954800000123,5.1132179999986,0.328959999999825
5.13975600000049,4.87329099999988,5.11647300000186,0.313806000000113
5.07052599999952,4.90661499999987,5.07335700000112,0.314499000000069
5.13337599999795,4.88006699999823,5.05662999999913,0.316756999999825
5.19521900000109,4.96245900000213,5.08413600000131,0.331720000000132
5.17332800000077,5.00549599999795,5.04029099999752,0.322287999999844
5.16134299999976,5.00772700000016,5.04923300000155,0.323032000000012
5.14669399999912,4.95145499999853,5.02197700000033,0.329897000000074
5.13390599999912,5.06280600000173,5.04503699999987,0.325664999999844
5.19484500000181,5.10588799999823,5.01341099999991,0.337427000000389
5.21017099999881,5.07936400000108,5.12369299999773,0.323877999999695
5.26328300000023,5.17135899999994,5.1684090000017,0.315943000000061
5.16638600000078,5.04456100000243,5.0187420000002,0.326625000000149
5.13307400000122,5.07824699999765,5.12540699999954,0.321078999999827
5.21043300000019,5.09364700000151,5.10534600000028,0.316186000000016
5.14197299999796,5.20360399999845,5.07732699999906,0.316103000000112
5.15608400000201,5.12113400000089,5.04921900000045,0.321043999999802
5.17861300000004,5.14544599999863,5.17806900000141,0.319676000000072
5.13915300000008,5.1620780000012,5.10248399999909,0.321925000000192
5.16353499999968,5.12372200000027,5.11615199999869,0.325077999999849
5.170560999999,5.08960099999967,5.16531600000235,0.321969000000081
5.145110999998,5.08343800000148,5.04602700000032,0.321337999999741
5.21098600000187,5.0733599999985,4.91998599999715,0.32745100000011
5.12401799999861,5.12621900000158,5.10924499999965,0.321820000000116
5.17590700000073,5.15713799999867,4.95583000000261,0.326078000000052
5.18571299999894,5.15395300000091,5.03611699999965,0.319168999999874
5.07449100000304,5.16416599999866,4.97885400000087,0.333412999999837
5.15838999999687,5.12576400000034,5.0018999999993,0.327990000000227
5.0654770000001,5.11031499999808,5.00985299999957,0.32697700000017
5.16860200000156,5.11852900000304,5.01098799999818,0.316274999999678
5.07275999999911,5.19878699999754,4.98946799999976,0.315832000000228
5.04201599999942,5.15362900000036,5.1157540000022,0.318475000000035
4.99567300000126,5.12773300000117,5.08200600000055,0.323399999999765
4.93324800000119,5.09549699999843,5.1322259999979,0.316036000000167
4.9582969999974,5.17316399999982,5.02155100000164,0.321570000000065
5.06357500000013,5.05934100000013,5.06466699999874,0.315000999999938
4.98013900000296,5.18575799999962,5.09121500000037,0.314820999999938
4.94294099999752,5.00304700000197,5.0800049999998,0.322826999999961
4.94857500000217,5.09083399999872,5.07372699999905,0.316580000000158
4.99243299999944,4.97042800000054,5.06538700000237,0.315491999999722
4.94148399999904,4.983103999999,5.13067500000034,0.322932000000037
4.93641900000148,4.89379399999962,5.10385799999858,0.316381999999976
5.01446999999825,4.90890900000159,5.10161199999857,0.325509000000238
5.05101500000092,4.92209300000104,5.1137430000017,0.321296000000075
5.00472200000149,4.96821699999782,5.14034700000047,0.314766999999847
5.06314699999712,4.95908899999995,5.14518599999792,0.318780999999944
5.14890200000082,4.90451700000267,5.16677800000252,0.330633000000034
5.148290000001,4.94880799999737,5.14502200000061,0.333912000000055
5.1998480000002,4.96261000000231,5.1306889999978,0.340952000000016
5.12184200000047,4.9348229999996,5.14313400000174,0.330218999999943
5.16769899999781,4.9081789999982,5.19797999999719,0.332937000000129
5.18630200000189,4.94567300000199,5.12323800000013,0.329377999999906
5.19850799999767,5.03574499999741,5.09965700000248,0.339445999999953
5.16894500000126,4.83991400000014,5.11644499999966,0.341347000000042
5.17705500000011,5.03030800000124,5.1098290000009,0.324444999999741
5.19037799999933,5.0497409999989,5.05060599999706,0.3223380000004
5.16428499999893,5.14182500000243,5.02595000000292,0.323534999999993
5.18358100000114,5.09136199999921,5.11450999999943,0.327485999999681
5.18604200000118,5.12450199999876,5.10180100000071,0.323851000000104
5.13642299999992,5.08955799999967,5.1502959999998,0.319254999999885
5.21244500000103,5.12867800000095,5.14269499999864,0.322642999999971
5.18042399999831,5.11059100000057,5.13519299999825,0.324521000000004
5.10843499999828,5.10187800000131,5.13308200000029,0.325348000000304
5.18263600000137,5.14054000000033,5.03280799999993,0.317780999999741
5.17459600000075,5.167298999997,5.16538500000024,0.326915999999983
5.25637199999983,5.11735700000281,5.09850800000277,0.334094000000277
5.15534900000057,5.13218399999823,5.15995699999985,0.336831000000075
5.17842699999892,5.16163099999903,5.1469709999983,0.323673999999755
5.16661899999963,5.08018799999991,5.12957300000198,0.32717700000012
5.1951790000021,5.14495400000305,5.11433199999738,0.340819999999894
5.12624099999812,5.12372099999993,5.07445799999914,0.320060000000012
5.14765299999999,5.17094799999904,5.09668100000272,0.332005000000208
5.05190900000161,5.07870899999762,5.09549399999742,0.328019999999924
5.09846099999777,5.20718699999998,5.01428300000043,0.321104000000105
5.06804399999965,5.10973999999987,5.05650100000275,0.321819999999661
5.19659200000024,5.15561000000162,5.09230899999966,0.32414800000015
5.11579500000153,5.12896399999954,5.07238199999847,0.329779000000144
5.05877300000066,5.16473500000211,5.09234999999899,0.327981999999793
5.04202199999781,5.15296999999919,5.06121900000289,0.320298000000093
5.01855799999976,5.10534099999859,5.09364300000016,0.319994999999835
4.96231900000203,5.0875240000023,5.10747699999774,0.327999000000091
5.027610000001,5.02752499999769,5.14192000000185,0.325347999999849
4.94206799999665,5.11322099999961,5.16462899999897,0.331273000000238
4.92470300000059,4.98385500000222,5.16917499999909,0.323088000000098
4.91797000000224,5.04201399999874,5.11648000000059,0.326716999999917
4.95816299999933,4.96919999999955,5.12593099999867,0.322725999999875
4.92257099999915,4.99372600000061,5.14774000000034,0.31949799999984
4.98102199999994,4.88317599999937,5.16950899999938,0.329742000000351
5.05268499999875,4.90385000000242,5.15386000000217,0.324675999999727
5.10764100000233,4.81524399999762,5.12003899999763,0.335853000000043
5.03520099999878,5.0347299999994,5.14964700000201,0.329569999999876
5.15542300000016,4.87227900000289,5.15491900000052,0.329580000000078
5.11944800000128,4.91638299999977,5.14690300000075,0.350623000000269
5.11229000000094,4.87991099999999,5.00635399999737,0.335004000000026
5.19734099999914,4.95090999999957,4.99692800000048,0.320586999999705
5.20757500000036,4.92992400000003,5.00480199999947,0.331673000000137
5.14265199999863,4.93362200000047,5.0345410000009,0.332237000000077
5.14018700000088,5.01964799999769,5.01866900000095,0.336668999999802
5.19521199999872,5.03169800000251,5.04923899999994,0.321420000000217
5.18197100000179,4.9403719999973,5.02750899999955,0.325861999999688
5.13013399999909,5.0051910000002,5.10579599999983,0.332596000000194
5.17569100000037,5.10698200000115,5.15191400000185,0.330745000000206
5.19447799999762,5.14762899999914,5.05063999999766,0.330394999999953
5.15854000000036,5.1369080000004,5.09640000000218,0.328285000000051
5.1494440000024,5.10575099999915,5.03835899999831,0.321277999999893
5.12475500000073,5.14812300000267,5.07610399999976,0.312939999999799
5.19277899999724,5.18043599999874,5.01889400000073,0.317441000000144
5.18772100000206,5.15276499999891,5.08810100000119,0.317857999999887
5.2016509999994,5.18409600000086,5.00649399999747,0.324912999999924
5.12538399999903,5.15234300000157,5.09369200000219,0.329193000000032
5.19265400000222,5.10311799999909,5.05213699999877,0.328798000000006
5.16949899999963,5.14680099999896,5.03684599999906,0.322328000000198
5.21006199999829,5.17748099999881,5.11280700000134,0.327252999999928
5.18046899999899,5.13966200000141,5.12104800000088,0.324539000000186
5.17830900000263,5.15388900000107,5.15119499999855,0.328309999999874
5.24340200000006,5.2136849999988,5.16555599999992,0.325933999999961
5.12771099999736,5.13372099999833,5.14903599999889,0.321582000000035
5.15624800000296,5.10953900000095,5.12056000000302,0.317842999999812
5.02242599999954,5.13002100000085,5.14880599999742,0.319146000000273
5.17163399999845,5.10043600000063,5.14119199999914,0.322860999999648
5.03696299999865,5.16617399999814,5.19120700000349,0.319887999999992
5.13999900000272,5.12826100000166,5.11047999999937,0.330513000000337
5.0314670000007,5.12857499999882,5.17017999999734,0.337861999999859
5.01397299999735,5.16022499999963,5.11008100000254,0.326082000000042
4.92622800000026,5.15751400000227,5.19378099999813,0.325324999999793
4.98341400000209,5.14459299999726,5.03950199999963,0.322654999999941
4.90199899999789,5.16236900000149,5.07458400000178,0.323391000000356
5.01465400000234,5.0885019999987,5.03316999999879,0.326070000000072
4.93488499999876,5.15096600000106,5.00528399999894,0.315831999999773
4.92385999999897,5.04796899999928,5.08804800000144,0.321181000000252
4.90414099999907,5.1607299999996,4.99342199999955,0.32859499999995
4.952999000001,5.08292300000176,5.09893799999918,0.315596999999798
4.91307299999971,4.98851400000058,4.98229700000229,0.323323000000073
4.93014400000175,5.01018099999783,5.10164799999984,0.339129999999841
5.07518100000016,4.910401000001,5.07367199999862,0.335270999999921
5.08953399999882,4.93142900000021,5.09578800000236,0.319961000000148
5.03597399999853,4.93091500000082,5.03760499999771,0.322604999999839
5.06379600000218,4.90079400000104,5.11152299999958,0.321865000000344
5.18660099999761,4.91220299999986,5.01616300000023,0.326148999999987
5.15331000000151,4.9489399999984,5.04587299999912,0.318925000000036
5.13600299999962,4.850144,4.98958100000164,0.319813999999951
5.18571800000063,4.90652200000113,5.05450800000108,0.321701999999732
5.17429099999936,4.91274499999781,5.15407499999856,0.321356000000378
5.19008600000234,4.95031999999992,5.09238800000094,0.331928999999946
5.13574799999697,4.9576100000013,5.03646699999808,0.320154000000002
5.21164000000135,4.98503100000016,5.0148420000005,0.315132999999605
5.15455700000166,5.12935799999832,5.08872600000177,0.330842000000303
5.23327499999868,5.1204850000031,5.06494200000088,0.326410000000124
5.22325999999885,5.1571879999974,5.15188999999737,0.317388999999821
5.15999700000248,5.06592799999999,5.08223500000167,0.32052399999975
5.12061599999652,5.17609200000152,5.17089299999861,0.322217000000364
5.14014500000121,5.10383399999773,5.07944100000168,0.324365999999827
5.16197599999941,5.12440300000162,5.13223499999731,0.321237999999994
5.11411800000133,5.11395400000038,5.15633700000035,0.326226000000133
5.13094899999851,5.14622500000041,5.20535700000255,0.331733999999869
5.18594300000041,5.06910399999833,5.1072299999978,0.323940000000221
5.11398299999928,5.09409700000106,5.1110520000002,0.334059999999681
5.11373000000094,5.0369729999984,5.18533000000025,0.328573000000233
5.14577999999892,5.1349650000011,5.16955299999972,0.320950999999695
5.09871100000237,5.13155199999892,5.09427599999981,0.33648600000015
5.12535399999979,5.04539500000101,5.21236900000076,0.346230999999989
5.12588400000095,5.13205000000016,5.14134299999932,0.328406000000086
5.19156899999871,5.09717100000125,5.13483099999939,0.330852999999934
5.13886600000114,5.07261699999799,5.08126600000105,0.326482999999826
5.06520599999931,5.12699799999973,5.20154600000023,0.32686700000022
5.14381800000046,5.12135200000193,5.14408800000092,0.328931999999895
5.06413099999918,5.13074799999958,5.06194300000061,0.332566999999926
5.0934070000003,5.1916710000005,5.05403200000001,0.319011000000046
5.02420799999891,5.02210399999967,5.03108499999871,0.325943000000279
4.9945489999991,5.08438399999795,5.09589000000051,0.333844999999656
4.9581840000028,5.08412400000088,5.06863399999929,0.320984000000408
4.99564999999711,5.20476699999926,5.16230300000097,0.326746999999614
4.92185400000017,5.17698600000222,5.11388299999817,0.328933000000234
5.05575200000021,5.05481599999985,5.14035499999954,0.331337000000076
4.99560399999973,5.16890199999762,5.1513580000028,0.318833999999697
4.98510800000076,5.08245800000077,5.07327399999849,0.330655000000206
4.94037000000026,5.14114100000006,5.07979899999918,0.330953000000136
4.98596299999917,4.98205199999938,5.12506000000212,0.324287999999797
4.99691600000006,5.02316500000234,5.1780179999987,0.317755999999918
4.92692200000238,4.92543899999873,5.0719820000013,0.31726800000024
5.0129620000007,4.99082199999975,5.18464499999754,0.319887999999992
5.04947099999845,4.88757700000133,5.19968900000094,0.317787999999837
4.96810600000026,5.00710199999958,5.13309700000173,0.323142000000189
5.08596699999907,4.99732800000129,5.11655899999823,0.321226000000024
5.09460100000069,4.97596499999781,5.20762800000011,0.333918999999696
5.14588899999944,4.89683499999956,5.11557000000175,0.329958000000261
5.08482799999911,4.92371700000149,5.1745719999999,0.32823099999996
5.1047830000025,4.92047399999865,5.14784799999688,0.33122000000003
5.15704299999925,4.92651300000216,5.14568800000052,0.331867999999758
5.1895059999988,4.9821520000005,5.14101400000072,0.324774000000161
5.1214289999989,4.91447100000005,4.99528700000155,0.322031000000152
5.07356900000013,4.94157799999812,5.12158699999782,0.332406999999876
5.16663500000141,4.9549079999997,5.16493199999968,0.322288999999728
5.18329200000153,4.95181800000137,5.07131600000139,0.32923400000027
5.20800899999813,5.01007100000061,5.17150799999945,0.328059999999823
5.1660469999988,5.09324500000002,5.10764199999903,0.330052000000251
5.22488599999997,5.14078700000027,5.08860400000049,0.327052000000094
5.071731,5.07966099999976,5.11360100000093,0.329858999999942
5.17892900000152,5.11468199999945,5.1110379999991,0.33014299999968
5.14561300000059,5.12430200000017,5.12049900000056,0.319203000000016
5.16604799999914,5.10895099999834,5.15679699999964,0.324912999999924
5.12757799999963,5.20255100000213,5.03794200000266,0.319758000000093
5.14236300000266,5.10215699999753,5.08456599999772,0.321762999999919
5.16658499999903,5.1446560000004,5.1063979999999,0.320554000000357
5.11498299999948,5.11054000000149,5.06454999999914,0.322428999999829
5.17275800000061,5.08884899999975,4.93086200000107,0.328976000000239
5.09389100000044,5.1210949999986,5.03423499999917,0.331552999999985
5.21355799999947,5.1686120000013,5.02951600000233,0.323240999999598
5.1200659999995,5.08267599999817,5.04738999999972,0.323030000000017
5.18971700000111,5.0889989999996,5.11399199999869,0.329951000000165
5.09837999999945,5.10989100000006,5.1064260000021,0.342662000000018
5.17035899999973,5.04686800000127,5.1398859999972,0.33355900000015
5.08457600000111,5.11007099999915,5.08907800000088,0.342863999999736
5.17223199999717,5.09374899999966,5.12663099999918,0.365007000000332
5.11705600000278,5.18062700000155,5.02383100000225,0.336964999999964
5.06946099999914,5.13087000000087,5.09252600000036,0.331500999999662
4.90709799999968,5.09724099999949,5.12645799999882,0.330771000000368
4.92672400000083,5.09552199999962,5.12552299999879,0.327813999999762
4.92578399999911,5.15633600000001,5.11690799999997,0.334952000000158
4.96677699999782,5.06345299999884,5.13215400000263,0.353694999999789
4.95344700000351,5.15839300000152,5.09259399999792,0.346305000000029
4.93901699999697,5.08254400000078,5.12263399999938,0.342497999999978
4.99068700000134,5.10815499999808,5.09087100000033,0.330888999999843
4.95480600000155,5.03135399999883,5.13787800000136,0.325801000000411
5.00518799999918,5.03615700000228,5.22098899999764,0.340331999999762
4.96805699999823,5.00458100000105,5.16804000000047,0.330589000000145
5.11822300000131,4.93952699999863,5.12265500000285,0.332211999999799
5.0215989999997,4.94829200000095,5.06560099999842,0.329189999999926
4.91817100000117,4.93870799999786,5.20003500000166,0.341977000000043
5.09945099999823,4.99244499999986,5.09943299999941,0.331094000000121
5.09481600000072,4.91194200000245,5.06379499999821,0.334624000000076
5.15069600000061,4.92270300000018,4.98862000000008,0.339946999999938
5.08977600000071,4.86724599999798,5.08652699999948,0.34213600000021
5.2375890000003,4.91839800000162,5.05652100000225,0.3466099999996
5.12287399999695,4.93051999999807,5.08388199999899,0.342155000000275
5.15675000000192,4.96301999999923,5.01017700000011,0.337500000000091
5.2379030000011,4.95251300000018,4.93611199999941,0.337012999999843
5.26389599999675,4.96660200000042,5.1091520000009,0.330163999999968
5.18612300000314,4.99553799999921,4.9817269999985,0.331520000000182
5.22535799999969,4.92635600000358,5.01604399999997,0.321003999999903
5.22517499999958,5.07320999999865,5.04550100000051,0.32783100000006
5.16308500000014,5.05461500000092,5.08723800000007,0.329306999999972
5.18248799999856,5.11292999999932,5.15505299999859,0.328891000000112
5.16792100000021,5.13146699999925,5.13725500000146,0.316392999999607
5.11603699999978,5.11922100000083,5.11904499999946,0.327348000000256
5.07765700000164,5.12893199999962,5.12329099999988,0.320510000000013
5.20682899999883,5.11838699999862,5.16567800000121,0.324661000000106
5.15282700000171,5.12050300000192,5.2109019999989,0.323390999999901
5.15213199999926,5.11417299999812,5.13412400000016,0.321989000000031
5.12474300000031,5.12718500000119,5.15904299999966,0.333098999999947
5.15135799999916,5.05328499999814,5.1622040000002,0.323100999999951
5.13308899999902,5.08466500000213,5.12426799999957,0.324736999999914
5.15880599999946,5.09514900000067,5.16086800000267,0.328221000000212
5.16859500000282,5.10407099999793,5.12819399999717,0.321310999999696
5.18965299999763,5.08673800000179,5.10360700000092,0.337381000000278
5.17573600000105,5.16578300000037,5.07371699999931,0.324286000000029
5.11156299999857,5.14260300000024,5.04901800000152,0.317264999999679
5.17440100000022,5.12967099999878,5.02888800000073,0.333362000000307
5.06367600000158,5.13217200000145,5.07532899999933,0.332164999999804
5.13641599999755,5.15930699999808,5.04724100000021,0.324811999999838
5.05736400000023,5.15093100000013,5.09211499999947,0.326245000000199
5.07327100000111,5.14656399999876,5.00877100000071,0.319066000000021
4.92264200000136,5.16127500000221,5.04204200000095,0.320498999999927
4.96945099999721,5.15747399999964,5.02516499999911,0.322834000000057
4.96254500000214,5.08608800000002,5.05258599999797,0.324048999999832
5.05996600000071,5.05639099999826,5.10484900000301,0.323534999999993
4.8983339999977,5.13085400000273,5.01180799999929,0.324312000000191
4.92080500000156,5.02685199999905,5.04839699999866,0.330269999999928
4.91971999999805,5.1378850000001,5.01933199999985,0.330915999999888
4.95118800000273,5.03073999999833,5.08674099999917,0.323636000000079
4.97010099999898,5.0893329999999,5.05901400000221,0.32601700000032
4.9388910000016,4.93813900000168,5.03503999999884,0.320484999999735
5.02413999999771,4.95095099999889,5.10682000000088,0.331227000000126
5.05778400000054,4.90512800000215,5.11092199999985,0.33066400000007
4.9839979999997,5.08214599999701,5.10531999999876,0.325064999999995
5.0690539999996,4.95467900000222,5.1485219999995,0.330930999999964
5.0988920000018,4.90002599999934,5.17275300000256,0.333773999999721
5.12826599999971,4.98462500000096,5.05985899999723,0.326792000000296
5.14714599999934,4.96805699999823,5.10269700000208,0.35120999999981
5.15540799999872,5.00245899999936,5.09328000000096,0.341420000000198
5.14656500000274,4.94563900000139,5.15371699999741,0.328074000000015
5.21326399999816,5.0016480000013,5.06713099999979,0.34274699999969
5.11705599999914,4.93194199999925,5.11448700000255,0.334765999999945
5.14303500000096,4.93113199999789,5.10613000000012,0.328628000000208
5.14234900000156,4.92087700000047,5.14061299999958,0.322462999999971
5.1010869999991,5.00158300000112,5.07625299999927,0.330759999999827
5.11786399999983,5.03131600000052,5.12474799999836,0.327494000000115
5.14767500000016,4.96192399999927,5.13680300000124,0.325854000000163
5.08934600000066,5.08620700000029,5.10148699999991,0.372625999999855
5.10051299999759,5.07032099999924,5.00567700000101,0.374395000000277
5.13178300000072,5.07358000000022,5.10459999999875,0.332022999999936
5.20886800000153,5.10542799999894,5.12207599999965,0.339821000000029
5.11575599999924,5.09456500000306,5.05339300000196,0.319256999999652
5.17213300000003,5.12699399999838,5.07457099999738,0.341810000000351
5.14278299999933,5.10942000000068,5.11054300000251,0.351574999999684
5.18425399999978,5.0839049999995,5.11301699999967,0.336021999999957
5.12612100000115,5.17250299999796,5.08228099999906,0.332460000000083
5.13209099999949,5.16440300000249,5.09280299999955,0.337011000000075
5.06589199999871,5.10613000000012,5.07554299999902,0.333582000000206
5.1273629999996,5.09682500000054,5.14492400000017,0.335832999999639
5.0905640000019,5.15001299999858,5.16899399999966,0.330467000000226
5.15422599999874,5.13524799999868,5.26353200000085,0.329791000000114
5.06353300000046,5.11545800000022,5.09318500000154,0.334516999999778
5.14059999999881,5.09423500000048,5.09940199999983,0.32046500000024
5.00233700000172,5.15176500000234,5.10077100000126,0.327131999999892
5.15154999999868,5.12606099999903,5.00191899999845,0.325428000000102
5.13232799999969,5.16033299999981,5.08020000000033,0.330450999999812
5.02947800000038,5.17016499999954,5.05804200000057,0.320513000000119
4.99748600000021,5.1688009999998,5.07569099999819,0.331832999999733
4.95143400000234,5.1235259999994,5.10846300000048,0.320772000000034
4.94720799999777,5.15581699999893,4.97309999999925,0.331783000000087
5.01793700000053,5.02829500000007,5.06781000000046,0.338366999999835
4.96006100000159,5.18622700000196,5.13136099999974,0.322464000000309
5.00058100000024,5.06143399999928,5.18687499999942,0.330666999999721
4.90852499999892,5.17487299999993,5.03235500000301,0.321230000000014
4.93336400000044,5.09410000000207,5.11269799999718,0.320694000000003
4.91816499999914,5.0613889999986,5.13386100000207,0.320365000000038
4.97452500000145,4.96569900000031,5.10273600000073,0.320232999999917
5.02407099999982,4.95312299999932,5.09945399999924,0.325354000000061
5.05821199999991,4.94253500000195,5.11508799999865,0.325811000000158
4.96033499999976,4.9762069999997,5.17216199999893,0.324387999999999
5.08921499999997,4.92687099999966,5.06842800000231,0.329348000000209
5.03631899999891,4.91960099999778,5.10297200000059,0.339410999999927
5.09695600000123,4.95454900000186,5.17880599999989,0.38546499999984
5.11828999999852,4.97527699999773,5.13950399999885,0.337769000000208
5.13312700000097,4.92345600000044,5.04403200000161,0.32711399999971
5.15081400000054,4.93313300000227,5.08110999999917,0.333136000000195
5.14473100000032,4.99019199999748,5.15483499999755,0.329641999999694
5.18508699999802,4.96298300000126,5.14889900000344,0.334087000000181
5.19872699999905,4.91478799999823,5.19276199999877,0.333799999999883
5.18791500000225,4.96749900000214,5.12662300000011,0.328189000000293
5.1878770000003,4.98737500000061,5.16577999999936,0.343073000000004
5.22102099999756,5.1216600000007,5.08215800000107,0.349506000000019
5.20841800000198,5.05496299999868,5.15482200000042,0.350689999999759
5.16146400000071,5.10910499999954,5.15065200000026,0.346927000000051
5.19332999999824,5.13838699999906,5.180086999997,0.351316000000224
5.15679000000091,5.13654200000019,5.09370200000194,0.343975999999657
5.18451899999855,5.04069600000003,5.11797300000035,0.346487000000252
5.1243570000006,5.06956800000262,5.17526899999939,0.336005000000114
5.0859019999989,5.06291699999929,5.18889499999932,0.339291999999659
5.11064800000167,5.08146800000031,5.13597300000038,0.335536000000047
5.15168099999937,5.07538399999976,5.15329900000143,0.33988700000009
5.15543500000058,5.14290899999833,5.02590999999666,0.338710999999876
5.18475899999976,5.18036399999983,5.08181200000035,0.330645999999888
5.12572,5.135796999999,5.08563700000013,0.345754000000397
5.17559400000027,5.14982200000304,5.08743400000094,0.332004999999754
5.18129100000078,5.20207899999878,5.09433100000024,0.326618000000053
5.15167899999869,5.20207099999971,4.95235400000092,0.333815999999842
5.09880899999916,5.09561000000031,5.07986099999835,0.3366860000001
5.13377500000206,5.08957699999883,5.0869160000002,0.331465000000208
5.03443300000072,5.06267800000205,5.07283699999971,0.3454899999997
5.08550299999843,5.10605600000054,5.06652200000099,0.374508000000333
5.03390700000091,5.13807099999758,5.20417200000156,0.403986999999688
5.03383100000065,5.10681599999953,5.10424799999964,0.37226099999998
4.94775499999741,5.12485100000049,5.07095699999991,0.345224000000144
4.88215500000297,5.10237500000221,5.13999599999806,0.401895999999851
4.92602099999931,5.08538699999917,5.1903170000005,0.360645000000204
5.01297399999748,5.01676500000031,5.12642699999924,0.342693000000054
5.03783800000019,5.03673100000015,5.16138599999977,0.33103200000005
4.91205600000103,4.98848699999871,5.14217300000018,0.337638999999854
4.93626099999892,5.08285099999921,5.09774800000014,0.327530999999908
4.96059100000275,5.03561400000035,5.11488400000235,0.331384000000071
4.96571799999947,4.97471100000257,5.12168399999791,0.327550999999858
4.93394199999966,4.87486599999829,5.16462300000057,0.329540000000179
5.03341,4.9418680000017,5.15350599999874,0.338541999999961
5.10447099999874,4.90415399999983,5.09704799999963,0.33414300000004
4.98164000000179,4.97987699999794,5.17341300000044,0.335426999999981
5.16581999999835,4.8970960000006,5.09244899999976,0.33732800000007
5.08019899999999,4.91467099999863,5.13905000000159,0.337103999999727
5.13630299999932,4.93660900000032,5.07431200000065,0.331731000000218
5.09037200000239,4.92626200000086,5.09974599999987,0.327201999999943
5.22942399999738,4.91591999999946,5.07360400000107,0.33502499999986
5.16544000000067,4.88071100000161,4.99785899999915,0.337920000000395
5.18256499999916,4.94542299999739,5.11633299999812,0.327358999999888
5.13638200000059,4.83773800000199,5.04782600000181,0.335579000000052
5.19286400000055,4.91473799999949,5.14214499999798,0.358580999999958
5.13863100000162,4.88639999999941,5.05104100000244,0.347644999999829
5.17699100000027,4.99420100000134,5.10459799999808,0.361238999999841
5.20572699999684,5.07944800000041,4.98248900000181,0.361797000000024
5.16860600000291,5.09329900000012,5.0459669999982,0.347909000000072
5.08983199999784,5.04223400000046,5.10376800000085,0.343495000000075
5.0827649999992,5.07039399999849,5.08103299999857,0.341985000000022
5.18467600000076,5.07678600000145,5.05122200000187,0.321645999999873
5.07794600000125,5.01980199999889,4.99120499999844,0.330496000000039
5.12293099999806,5.10189900000114,5.11051199999929,0.334227000000283
5.18440499999997,5.17257499999687,5.16559400000187,0.333898999999747
5.16163500000039,5.15998500000205,5.16356599999926,0.32522999999992
5.16612000000168,5.1464589999996,5.13738999999987,0.329302000000098
5.07534099999975,5.07543900000019,5.18051900000137,0.339262999999846
5.14267100000143,5.14179700000022,5.08770100000038,0.338614000000234
5.25786099999823,5.13633299999856,5.18691699999908,0.333369999999832
5.1727350000001,5.08313099999941,5.12991099999999,0.322963999999956
5.17044800000076,5.11448200000086,5.188814000001,0.344868000000133
5.1451730000008,5.14502899999934,5.1428190000006,0.340662000000066
5.08149799999956,5.13302900000053,5.12019399999917,0.338996999999836
5.16498599999977,5.15975099999923,5.08053300000029,0.344382000000223
5.08432199999879,5.1222110000017,4.99216799999704,0.33647800000017
5.18530300000202,5.1259859999991,4.99047100000098,0.338681999999608
5.01940699999977,5.13055299999905,5.027736,0.340147000000343
5.10284499999761,5.12818200000038,5.01000100000238,0.340078999999605
4.9871490000005,5.12815400000181,4.9975689999992,0.330447000000277
5.02729900000122,5.10178100000121,5.111409000001,0.335211000000072
4.96242100000018,5.11321899999894,4.97126499999649,0.333353999999872
5.00008800000069,5.07826099999875,5.1289140000008,0.330465000000004
4.92665299999862,5.14963799999896,5.04491699999926,0.332099000000198
4.94073500000013,4.99796400000196,5.05372700000225,0.340541999999914
4.96331799999825,5.09549200000038,5.04029399999854,0.338855999999851
4.98334800000157,5.11644700000033,5.1764179999991,0.343277999999827
4.96284200000082,4.9833269999981,5.04184500000338,0.34580300000016
4.97206499999811,4.95235500000126,5.07341499999893,0.353173999999854
5.06354500000089,4.90519499999937,5.09568999999829,0.346529000000373
5.04557600000044,4.91869299999962,5.10220500000287,0.349754999999732
5.03535900000134,5.02001400000154,5.07112099999722,0.339375999999902
5.14168099999733,4.93106199999966,5.15183100000286,0.344183000000157
5.11500499999966,4.8933990000005,5.16130599999815,0.340798000000177
5.17601300000024,4.88904600000023,5.01763900000151,0.331688999999642
5.16785100000197,4.89819199999693,5.18015499999819,0.328182000000197
5.11662299999807,4.88726400000087,5.0870070000019,0.32954699999982
5.11121400000047,4.9190860000017,5.13257199999862,0.323922000000039
5.15643400000044,4.98443699999916,5.09917900000073,0.326837000000069
5.15493300000162,5.02967500000159,5.10258600000088,0.332198999999946
5.15798899999936,4.9213439999985,5.09358099999736,0.334563000000344
5.12478399999964,5.05056999999942,5.19100500000059,0.340904999999566
5.2064449999998,5.02659399999902,5.09334300000046,0.33534200000031
5.10568100000091,5.04319800000303,5.19833999999901,0.333115999999791
5.13512899999841,5.01840599999923,5.10302700000102,0.333286999999928
5.09034400000019,5.07200699999885,5.14606700000149,0.327191000000312
5.12351000000126,5.12947899999926,5.18292799999836,0.350030000000061
5.08639000000039,5.13765100000091,5.23115600000165,0.332876999999826
5.1258949999974,5.11362599999848,5.07759899999655,0.322158999999829
5.13805400000274,5.09795800000211,5.11220800000228,0.330202000000099
5.09471899999699,5.14655700000003,5.13801299999977,0.328021000000263
5.16556200000196,5.11128499999904,5.18486900000062,0.321603999999752
5.18279899999834,5.15486099999907,5.14185399999769,0.327408999999989
5.14934100000028,5.14246700000149,5.09614900000088,0.326159000000189
5.11130000000048,5.19498499999827,5.02771600000051,0.331631000000016
5.17890700000135,5.13616700000057,5.0729199999987,0.334198000000015
5.16815700000006,5.1205630000004,5.03933099999995,0.326442000000043
5.20064099999945,5.10677600000054,5.02682199999981,0.329811999999947
5.16331100000025,5.12498899999991,5.0793470000026,0.333298000000013
5.06438799999887,5.15005799999926,5.03788200000054,0.326682999999775
5.19283500000165,5.19246900000144,5.12185699999827,0.31619499999988
5.03954999999769,5.09785900000134,5.06563599999936,0.351773000000321
5.12362700000085,5.11450999999943,5.18550099999993,0.326513999999861
5.05204400000002,5.15649399999893,5.09651099999974,0.328327000000172
5.02894699999888,5.12600100000054,5.07127200000104,0.321248999999625
4.9556190000003,5.16785700000037,5.16287699999884,0.331886000000395
4.8915479999996,5.08526299999721,5.10760500000106,0.324086999999963
4.90585199999987,5.16336900000169,5.19805700000143,0.325885999999628
4.97710200000074,5.05932300000131,5.09390200000053,0.320263000000068
4.90091000000029,5.12333500000022,5.1145319999996,0.336532000000261
4.92992600000071,5.06376399999863,5.08125799999834,0.324851999999737
4.97357199999897,5.21191900000122,5.12080699999933,0.325807000000168
4.95253199999934,5.09480599999733,5.15897400000176,0.32472400000006
4.89259400000083,5.03536800000074,5.16781099999935,0.332445999999891
4.96026899999924,4.96381100000144,5.09234700000161,0.325432000000092
4.99997000000076,4.95439999999871,5.16904799999975,0.32068500000014
5.08157199999914,4.97070000000167,5.13729499999681,0.32954699999982
4.91078700000071,4.97576199999821,5.03425100000095,0.321136000000024
5.03940900000089,4.91220900000189,5.10111800000232,0.324974000000111
5.08528999999908,4.93947800000024,5.1678359999969,0.330313999999817
5.12304399999994,4.95831999999791,5.11353400000007,0.330143000000135
5.15766400000211,4.89802100000088,5.16667200000302,0.327159999999822
5.14206099999865,4.90839399999822,5.21024099999704,0.333798999999999
5.1365790000018,4.93485400000282,5.16567600000053,0.335325999999895
5.16072799999893,5.08167799999865,5.0794449999994,0.338835000000017
5.16765099999975,4.98623099999895,5.04625200000009,0.325204000000213
5.14359400000103,4.95883099999992,5.03971400000228,0.330458999999792
5.21314399999756,5.11099900000045,5.12409299999854,0.332682000000204
5.15858300000036,5.08635900000081,4.98381800000061,0.34035300000005
5.21399200000087,5.12613699999929,5.0815419999999,0.344740999999885
5.21891200000027,5.12916699999914,5.03255599999829,0.333525000000009
5.17298200000005,5.14981900000203,5.00855000000229,0.357042999999976
5.07058899999902,5.09621799999877,5.1054899999981,0.334198000000015
5.14913499999966,5.12149300000237,5.01995900000111,0.326327000000219
5.13008300000001,5.08062900000004,5.11131699999896,0.341417999999976
5.08036800000264,5.06853299999784,5.07506099999955,0.329348999999638
5.11226899999747,5.14172500000132,5.12322100000165,0.334379000000354
5.16597499999989,5.1712179999995,5.09153199999855,0.32589599999983
5.15273100000195,5.12160600000061,5.11627600000065,0.332295000000158
5.11140399999931,5.14806300000055,5.09429400000226,0.324830999999904
5.13909399999829,5.11016399999789,5.05900399999882,0.323444999999992
5.15692200000194,5.13641999999891,5.10292599999957,0.329991000000064
5.15058499999941,5.17796799999996,5.14685200000167,0.321930000000066
5.06298500000048,5.06114800000068,5.07392499999696,0.326613999999608
5.18496899999809,5.10989500000142,5.12149200000204,0.329372000000149
5.04569600000104,5.14263500000015,5.1003759999985,0.328248000000258
5.18423299999995,5.1543500000007,5.08681799999977,0.334029999999984
5.08805099999881,5.11833399999887,4.97137400000065,0.326597999999649
5.15372399999978,5.15022899999894,5.08225700000185,0.323575000000346
5.04437900000266,5.17245600000024,5.03079099999741,0.337143999999626
4.99649399999907,5.0813679999992,5.0178620000006,0.330395000000408
4.94153799999913,5.12073200000304,5.04291500000181,0.334071999999651
4.88133799999923,5.09932099999787,5.01721399999951,0.327205000000049
4.94568600000275,5.11156000000119,5.11508499999763,0.331826000000092
4.96522600000026,5.06793900000048,5.00335900000209,0.326195000000098
4.96133799999734,5.13637499999822,5.07891499999823,0.333906999999726
4.9847860000009,4.9981540000008,5.13064000000304,0.323814000000311
4.96256600000197,5.09964499999842,5.18624099999943,0.33217999999988
4.9316239999971,5.03222500000265,5.10647199999948,0.328391999999894
4.97774500000014,4.99799399999756,5.1396050000003,0.322190000000319
5.01106000000073,4.9354800000001,5.00873299999876,0.323011999999835
5.04454700000133,4.96193300000232,5.01894199999879,0.329124999999749
5.07822799999849,4.87762399999701,5.08168800000203,0.326645999999982
5.00790899999993,4.96501000000353,5.09928999999829,0.317405000000235
5.17147800000021,4.96839699999691,5.02875200000199,0.322510999999849
5.05300100000022,5.01194899999973,5.00512499999968,0.324015000000145
5.0896619999985,4.87840700000015,5.03929599999901,0.338566999999784
5.14080300000205,4.99864400000297,5.11655500000052,0.317377000000306
5.15481499999805,4.92536199999813,5.10112200000003,0.324071000000004
5.06331800000044,4.96352599999955,5.06105300000127,0.324879999999666
5.17021400000158,4.96662800000195,5.03894600000058,0.367841000000226
5.19401799999832,4.97015699999974,5.11670799999774,0.353506999999809
5.13812400000097,4.90854499999841,5.10415400000056,0.336909999999989
5.17484700000205,5.06408600000213,5.09403499999826,0.356498999999985
5.1609189999981,5.04871899999853,5.10318700000062,0.336510000000089
5.19432800000141,5.08242099999916,5.15354700000171,0.33057800000006
5.12075399999958,5.06052400000044,5.15331800000058,0.324554000000262
5.19483200000104,5.15277300000162,5.10176099999808,0.33443299999999
5.14670399999886,5.06303099999786,5.13867200000095,0.341416999999637
5.14479500000016,5.10463000000163,5.11873800000103,0.33084800000006
5.10107499999867,5.23361799999839,5.0713739999992,0.33678000000009
5.16199899999992,5.16170000000056,5.05464199999915,0.3388759999998
5.22166199999992,5.21651399999973,5.04386599999998,0.33851500000037
5.10571300000083,5.1142800000016,5.09488899999997,0.352098999999725
5.17334299999857,5.19922399999996,5.09390500000154,0.339461999999912
5.1692750000002,5.14132699999755,5.06383999999889,0.334595000000263
5.12985300000219,5.14252300000226,5.01999699999942,0.336343999999826
5.15122899999915,5.09737699999823,5.15857600000163,0.335614999999962
5.21277999999802,5.16956000000209,5.13717299999917,0.331375000000207
5.13996300000144,5.11329399999886,5.18927600000097,0.331024999999954
5.12186700000166,5.12692099999913,4.98040799999944,0.329411000000164
5.06839699999909,5.1300940000001,5.05182199999763,0.32887699999992
5.13308300000062,5.09731800000009,5.01011900000231,0.359551999999894
5.03105399999913,5.09946399999899,5.12881500000003,0.337872999999945
5.1398709999994,5.07754600000044,5.0466239999987,0.344395000000077
5.07623900000181,5.08801099999982,4.98825299999953,0.329041999999845
5.01748500000031,5.01047000000108,5.00898900000175,0.341677000000345
4.93988699999682,5.12039799999911,5.10967099999834,0.334097999999813
4.96570799999972,5.06849599999987,5.03839400000288,0.347623999999996
4.96487000000343,5.10372700000153,5.03007999999681,0.346570000000156
5.09854199999972,4.98111399999834,5.11112000000139,0.333910999999716
4.9298060000001,5.09159600000203,5.03754900000058,0.333735000000161
4.97950799999671,5.02491599999848,5.06883899999957,0.325995000000148
4.99365900000339,5.07062800000131,5.10673400000087,0.332782999999836
5.02233999999953,5.01339999999982,5.16573000000062,0.330620000000181
4.94078499999887,4.98883500000011,5.15500899999824,0.324883999999656
4.98628000000099,4.96156799999881,5.17335100000128,0.336667000000034
5.05248999999822,4.85132100000192,5.13550699999905,0.333603000000039
5.00492700000177,4.93949299999804,5.18170599999939,0.326836000000185
5.03515499999776,5.00792200000069,5.08620700000029,0.338299000000006
4.97618800000055,4.89082699999926,5.17180699999881,0.334813999999824
4.99631199999931,4.86877300000197,5.20687100000214,0.334455000000162
5.0981240000001,4.91119600000093,5.17701099999977,0.327702999999929
5.09785100000227,4.89819799999896,5.11943099999917,0.338550999999825
5.0632540000006,4.97180899999876,5.1522049999985,0.333513999999923
5.07416099999682,4.94400899999891,5.195165000001,0.338754000000336
5.1066630000023,5.00390700000207,5.08704900000157,0.342036999999891
5.09458499999892,5.03234099999827,5.09828799999741,0.3333590000002
5.08246800000052,5.00874300000214,5.07960400000229,0.336831999999958
5.04172199999812,5.04103199999736,5.0950499999999,0.343908999999712
5.09617100000105,5.0432690000016,5.0718229999984,0.339654000000337
5.08891900000162,5.18089799999871,5.17518600000039,0.346460999999636
5.15962600000057,5.18900500000018,5.12816400000156,0.328123000000232
5.03973699999915,5.11857500000042,5.15721499999927,0.326627999999801
5.12956399999894,5.1297940000004,5.0425009999999,0.342288000000281
5.09485900000072,5.17217900000105,5.13342199999897,0.334253999999873
5.14151000000129,5.15055099999881,5.09197000000131,0.338220000000092
5.0771679999998,5.08045100000163,5.13321599999836,0.333548000000064
5.09724999999889,5.12768599999981,5.17113400000017,0.338600999999926
5.10166399999798,5.1551679999975,5.05603800000245,0.336712999999691
5.16157600000224,5.08269500000097,5.03459399999701,0.334905000000163
5.07443399999829,5.17273800000112,4.96890200000053,0.339096000000154
5.09854000000269,5.13570199999958,5.1624690000026,0.343869999999697
5.14549799999804,5.14222700000028,5.13829400000031,0.340203000000201
5.16886299999896,5.14820599999803,4.99742399999741,0.338174999999865
5.10276500000327,5.13321900000301,4.97950100000162,0.335430000000088
5.10673099999985,5.1166779999985,5.0705229999985,0.337849000000006
5.0973699999995,5.07428699999946,5.12426100000084,0.32686700000022
5.14818199999718,5.09688499999902,5.06592699999965,0.327568999999585
5.15752700000303,5.12177000000156,5.07136399999945,0.329268000000411
5.18338500000027,5.07792899999913,5.07221700000082,0.333081999999649
5.06891499999983,5.12305200000264,5.0523890000004,0.325232000000142
4.99984199999744,5.10091699999975,5.05933799999912,0.337570000000142
4.91643500000282,5.13776899999721,5.09031500000128,0.330312000000049
4.9422999999988,5.13139200000296,5.11366300000009,0.344935999999961
4.89384399999835,5.12265999999727,5.13442899999791,0.331580000000031
4.97332300000198,5.08467000000019,5.15086000000156,0.339105999999902
4.94723700000031,5.17547399999967,5.235772,0.341375999999855
4.97092499999781,5.03473200000008,5.15774400000009,0.342189999999846
4.91016099999979,5.09556100000191,5.17211400000087,0.335862000000361
4.98616400000174,4.98818599999868,5.12322700000004,0.334243999999671
4.92338599999857,4.99308200000087,5.00411099999837,0.332515000000058
4.96541500000239,4.90795799999978,4.9579389999999,0.326109999999971
5.02444999999716,4.94463800000085,5.06506900000022,0.331658000000061
4.95877600000313,4.92278799999985,5.13219300000128,0.351192000000083
4.93332399999781,5.04475000000093,5.13563399999839,0.340306000000055
4.95542600000044,4.94431599999734,5.12964700000157,0.344132000000172
4.97856400000092,4.92439999999988,5.21198200000072,0.334397999999965
5.03640399999858,4.94542100000035,5.10648299999957,0.34548199999972
5.0188390000003,4.97240299999976,5.18628799999715,0.348641000000043
5.04380799999853,4.90952200000174,5.11223400000017,0.352484999999888
5.13956099999996,4.9427629999991,5.07590300000084,0.343029999999999
5.08131500000309,5.02105899999879,5.04124099999899,0.334771000000273
5.09254499999952,5.01675400000022,5.02287000000069,0.335631999999805
5.08128500000021,4.93015700000251,4.96161100000245,0.326882000000296
5.1239029999997,5.02248299999701,5.03742799999964,0.326440999999704
5.19601599999805,5.10868800000026,5.1018989999975,0.340223000000151
5.15504200000214,5.06180000000313,5.07016300000032,0.338846000000103
5.16356299999825,5.09044699999868,5.03386300000057,0.334937999999966
5.17382899999939,5.09277500000098,5.0505430000012,0.331124999999702
5.17789400000038,5.11741099999927,5.06722199999786,0.334781000000021
5.21234600000025,5.13867100000061,5.06455199999982,0.333071000000018
5.19808700000067,5.09058799999912,4.99971100000039,0.339105000000018
5.16321299999981,5.13593799999944,5.15874299999996,0.334755000000314
5.20085699999981,5.13172499999928,5.16252800000075,0.33414700000003
5.18086000000039,5.08170400000017,5.06201000000146,0.326984999999695
5.16954600000099,5.07905699999901,5.10476099999869,0.331727000000228
5.11064999999871,5.16560900000331,5.08420000000115,0.335366999999678
5.17406100000153,5.16413999999713,5.08687599999757,0.336126000000149
5.10567399999854,5.11661200000162,5.14915900000051,0.331255999999939
5.14841299999898,5.13390900000013,5.15445000000182,0.327448000000004
5.15935800000079,5.14873699999953,5.06800799999837,0.330590999999913
5.21252699999968,5.09861100000126,5.14120700000058,0.327340000000277
5.01159700000062,5.06907399999909,5.11537600000156,0.329081999999744
5.1830149999987,5.16256900000008,5.06885899999907,0.327668000000358
5.09114100000079,5.07705300000089,5.03107100000125,0.324878999999783
5.13350700000228,5.0908789999994,5.10320799999681,0.320599000000129
4.98577799999839,5.13923699999941,5.11877100000129,0.32995099999971
5.07919499999844,5.12045900000157,5.03418700000111,0.332801000000018
4.92879100000209,5.07600499999899,5.16433899999902,0.334658000000218
4.92620900000111,5.03452199999811,5.09819900000002,0.327264000000014
4.95951100000093,5.09763200000089,5.11746399999902,0.321594999999888
5.01936199999909,5.05187400000068,5.09136500000022,0.329020000000128
4.97301799999696,5.09153099999821,5.10606200000257,0.337672000000111
4.94421000000148,4.9935570000016,5.07421599999725,0.331934999999703
4.9691909999965,5.06395899999916,5.1092150000004,0.369161000000076
4.95437800000218,5.02842500000042,5.07852900000216,0.362132000000202
4.99336400000175,5.00389200000063,5.09443499999907,0.344832999999653
4.96339199999784,4.95476899999994,5.14043500000116,0.341253000000052
4.99210100000346,4.94380100000126,5.11130299999786,0.352476999999908
4.91962300000159,4.91714999999749,5.03500799999892,0.336445000000367
4.94171399999323,4.96415300000081,5.0800049999998,0.3295549999998
5.00477200000023,4.92216800000097,5.0690340000001,0.337078999999903
4.96248800000467,4.96172899999874,5.12646600000153,0.331118999999944
4.98744599999918,5.01178599999912,5.01355999999942,0.321084000000155
4.95247999999992,4.97361600000295,5.12614899999971,0.326808000000256
5.07909300000028,4.97484799999802,5.22402599999987,0.321432999999615
5.05530500000168,4.94443799999863,5.09085400000185,0.325550000000021
5.10501899999508,5.04858999999851,5.15506000000096,0.327397000000019
5.06587399999989,5.0593810000064,5.16070899999977,0.321637999999894
5.1258730000045,4.93694399999367,5.111023999998,0.329069000000345
5.06509599999845,5.08019900000363,5.16778500000146,0.327179999999771
5.11879300000146,5.06271800000104,5.15113500000007,0.332190999999966
5.12518099999579,5.10703500000091,5.16436599999724,0.330695999999989
5.13934300000255,5.09506899999542,5.25135700000101,0.334990000000289
5.1438960000014,5.11911300000065,5.1913370000002,0.341403999999784
5.16785399999935,5.03787000000011,5.25590899999952,0.334972999999991
5.09959600000002,5.13832299999922,5.24403600000005,0.329013000000032
5.12889500000165,5.09001500000159,5.20052000000214,0.323206000000027
5.23511499999586,5.09378899999865,5.20342299999902,0.327662000000146
5.13037700000132,5.12662400000409,5.19025699999838,0.363857999999709
5.12656099999731,5.12664699999732,5.19489500000054,0.349600000000009
5.11848500000633,5.11503200000152,5.18649300000106,0.334455000000162
5.17941699999938,5.14915399999882,5.25318699999843,0.339445000000069
5.16257599999517,5.05487800000265,5.19122799999968,0.33367700000008
5.13897800000268,5.06892599999992,5.22522800000297,0.341488000000027
5.14812399999937,5.06298699999752,5.20545800000036,0.359474999999748
5.1910130000033,5.06292299999768,5.21356899999955,0.331279999999879
5.12906099999964,5.08063300000504,5.14210999999705,0.327579000000242
5.05676599999424,5.06241699999373,5.19267800000307,0.328317999999854
5.15387500000361,5.14004400000704,5.24598499999775,0.325142000000142
5.05760500000179,5.07572299999447,5.2417690000002,0.334808000000066
5.18526700000075,5.13226399999985,5.23461800000223,0.339618999999857
5.06084799999371,5.14426800000365,5.23178299999927,0.334980000000087
5.06854100000055,5.17190100000153,5.18124899999748,0.32746300000008
4.98228699999891,5.07376599999407,5.13093400000071,0.327050999999756
4.96309600000677,5.10774800000218,5.14916799999992,0.334194000000025
4.95470799999748,5.10502300000371,5.14907099999982,0.339590000000044
5.04002000000037,5.01548899999761,5.1419870000027,0.334799000000203
4.97688100000232,5.05774299999757,5.11014599999908,0.338352999999643
4.92992299999605,5.05630000000383,5.18127800000002,0.336837000000287
4.94851200000267,5.14693899999838,5.15401199999906,0.333067000000028
4.93886299999576,5.08073200000217,5.20095800000126,0.342435000000023
4.998603,5.03957799999625,5.17237299999761,0.333302000000003
4.92944700000226,4.93985400000383,5.15076899999985,0.326199999999972
5.01447300000291,4.89992699999857,5.15598700000191,0.325927999999749
4.95179899999494,4.98899199999869,5.18977699999959,0.324880000000121
4.98303999999916,5.00107099999877,5.13603800000055,0.324321999999938
4.92708500000299,4.88406899999973,5.21381199999814,0.328131000000212
4.95333199999732,4.9712240000008,5.16566400000374,0.328520000000026
5.12585400000535,4.92844599999808,5.17670799999905,0.328932999999779
5.11983399999735,4.94138600000588,5.18556600000011,0.326649999999972
5.08636699999624,4.95167399999627,5.19424199999776,0.336313000000246
5.09160100000008,4.90375700000004,5.18812500000058,0.343677999999727
5.06917000000249,5.01534700000047,5.25673000000097,0.341862000000219
5.07812199999898,5.04219400000147,5.23228699999891,0.335732999999891
5.09403200000088,4.93368599999667,5.21790100000362,0.318600999999944
5.09078500000032,5.05773600000248,5.19987399999809,0.341457999999875
5.11145899999974,5.06544700000086,5.12326400000165,0.329193000000032
5.15313700000115,5.08443399999669,5.11140299999533,0.324789000000237
5.21063899999717,5.1361939999988,5.17194700000255,0.33122000000003
5.14266200000566,5.13999000000331,5.19174699999712,0.322283999999854
5.19399499999417,5.08681700000307,5.05740100000548,0.327319999999872
5.08868600000278,5.04592699999921,5.06710099999327,0.329055000000153
5.19588300000032,5.07953399999678,5.13774600000033,0.32306699999981
5.16613099999813,5.10128799999802,5.14089600000443,0.327962000000298
5.1481500000009,5.06759000000602,5.13363899999968,0.329056999999921
5.13641600000119,5.06099499999982,5.07447400000092,0.333521999999903
5.17060499999934,5.13913399999728,5.19258399999671,0.330576000000292
5.16962400000193,5.1163979999983,5.12842200000159,0.328815999999733
5.08823999999731,5.08260500000324,5.14125600000261,0.33143199999995
5.16733399999794,5.15682899999956,5.07153799999651,0.33723400000008
5.14088700000138,5.17570100000012,5.08009000000311,0.329568999999992
5.10716800000228,5.15304699999979,5.11889999999403,0.341627000000244
5.10364300000219,5.08017300000211,5.17481899999984,0.338422999999693
5.09809099999984,5.17443799999455,5.1879670000053,0.327861000000212
5.15871899999911,5.13430700000026,5.15331799999694,0.317000000000007
5.04267199999595,5.12691199999972,5.13065500000084,0.329042999999729
5.12933200000407,5.09555399999954,5.17172199999914,0.334937000000082
5.07161300000007,5.13994900000398,5.14313499999844,0.328504000000066
5.04340299999603,5.15962700000091,5.16790100000071,0.322176000000127
4.96245199999976,5.12152999999671,5.16967700000532,0.330267999999705
4.98377900000196,5.13685200000327,5.2451879999935,0.325395000000299
4.98394399999961,5.08333799999673,5.23127700000623,0.327179999999771
4.99765099999786,5.01790800000163,5.23881399999664,0.329901000000064
4.887493000002,5.08517900000152,5.30171900000278,0.331817000000228
4.93766200000391,5.07500699999946,5.24092199999723,0.32266699999991
4.9721189999982,5.14410299999872,5.31968400000187,0.323006000000078
4.90939599999547,5.01502600000094,5.30010500000208,0.329246999999668
4.89841100000194,5.01170199999615,5.22125799999776,0.330930999999964
4.92207400000188,4.87650800000119,5.22177699999884,0.330061999999998
4.99639500000194,4.91206700000475,5.31058299999859,0.32564500000035
4.97392899999977,4.93307099999947,5.16939600000478,0.330140000000029
4.90087499999936,4.95347699999547,5.20705899999302,0.325012999999672
4.97128399999929,4.97994699999981,5.19213200000377,0.332824999999957
4.95365499999753,4.88884099999996,5.24334899999667,0.338623000000098
5.09811500000069,4.91128400000161,5.2092230000053,0.325607000000218
5.08639799999946,4.91208599999663,5.25578599999426,0.344174999999723
5.06365799999912,4.91233800000191,5.11434600000212,0.328009000000293
5.12735400000383,4.99135699999897,5.12197000000015,0.340940000000046
5.07627700000012,5.04696400000103,5.1117379999996,0.330606999999873
5.15804299999581,5.03324599999905,5.18083499999921,0.322346999999809
5.15556500000093,4.96918000000005,5.11991700000362,0.324837000000116
5.19270800000231,5.06932400000369,5.13123999999516,0.326314999999795
5.12991699999839,5.06547899999714,5.14560700000584,0.321855000000141
5.197702999998,5.10699600000225,5.1703239999988,0.351660000000265
5.14509700000053,5.14138699999603,5.09283300000243,0.333845999999994
5.11264800000208,5.14158200000384,5.12955199999851,0.332875999999942
5.11794699999882,5.05663400000049,5.13988699999754,0.329827999999907
5.1489470000015,5.08942799999932,5.12113900000259,0.326313000000027
5.10869500000263,5.18335900000238,5.22302299999865,0.33142799999996
5.12969399999565,5.16318299999693,5.2298129999981,0.331440999999813
5.12112500000512,5.15551799999957,5.2677279999989,0.328440000000228
5.15821899999719,5.14003200000298,5.13443700000062,0.330470999999761
5.20257799999672,5.12535199999547,5.25485299999855,0.331896000000143
5.14605300000403,5.09744000000501,5.23212100000092,0.34083899999996
5.15852299999824,5.13203999999678,5.21970300000248,0.339288000000124
5.15813799999887,5.1300740000006,5.25647200000094,0.330724999999802
5.16927700000087,5.25928099999874,5.22741800000222,0.337776000000304
5.13059200000134,5.08741500000178,5.23596499999985,0.340390999999727
5.18287599999894,5.14025899999979,5.19254099999671,0.367693000000145
5.05228899999929,5.10532899999816,5.23719500000152,0.343194999999923
5.09280099999887,5.18596799999796,5.15243999999802,0.334686000000147
5.06364200000098,5.15153400000418,5.22121000000334,0.337406000000101
5.21018500000355,5.18612099999882,5.21852599999693,0.345027999999729
5.01939299999503,5.15133400000195,5.27371999999741,0.335199999999986
5.07825900000171,5.20739899999899,5.14767500000016,0.329747000000225
4.9226720000006,5.12976699999854,5.08169400000043,0.326602999999977
4.93269899999723,5.17707700000028,5.10637600000337,0.335333999999875
4.91051600000355,5.11157300000195,5.0718990000023,0.333485999999994
5.02251599999727,5.03136200000154,5.12173399999301,0.341160999999829
4.9656890000042,5.13878499999555,5.11739600000146,0.341816999999992
4.9237129999965,5.03729400000157,5.16115100000025,0.329730000000382
4.91292400000384,5.09750599999825,5.14096499999869,0.33209399999987
4.90286899999774,5.05222000000504,5.1648220000061,0.325324999999793
4.94770199999766,5.03669099999388,5.24198199999955,0.323875999999927
4.91865700000199,4.95221900000615,5.18423500000063,0.327390000000378
5.05550899999798,4.90372299999581,5.27562899999612,0.333725999999842
5.04203599999892,4.90920600000391,5.1970250000013,0.335095999999794
4.97517200000584,5.00025499999902,5.21841300000233,0.335404000000381
5.1399489999967,4.9128750000018,5.13857999999891,0.328037999999651
5.13320000000385,4.9220159999968,5.22854299999744,0.324551000000156
5.17448799999693,4.91079400000308,5.1673329999976,0.330528999999842
5.07543499999883,4.88969399999769,5.18662400000176,0.341631000000234
5.13205600000219,4.99314600000071,5.20929099999921,0.33585099999982
5.15184099999897,4.98110499999893,5.24482100000023,0.336655999999948
5.18854699999793,5.00897199999599,5.24288499999966,0.324879000000237
5.14790200000425,5.0354140000054,5.20843800000148,0.331131999999798
5.12865500000044,4.96417899999506,5.28485399999772,0.330513000000337
5.11021799999435,5.03838000000542,5.20315700000356,0.329831000000013
5.14186500000505,5.07665099999576,5.20271599999978,0.330053999999564
5.16493999999511,5.15689800000109,5.16542299999855,0.325843000000077
5.15810700000293,5.16000100000383,5.24465600000258,0.327833000000282
5.14340300000185,5.11531299999479,5.18943500000023,0.346256999999696
5.13826899999549,5.14994100000331,5.17421199999808,0.33444099999997
5.12078100000508,5.14498900000035,5.23195400000259,0.334152000000358
5.08804099999543,5.09864099999686,5.22416900000098,0.334029999999984
5.14123100000143,5.08326600000146,5.14325599999574,0.336589999999887
5.11664600000222,5.13936000000103,5.26106399999844,0.352041999999983
5.14379099999496,5.19043000000238,5.0734550000052,0.368245000000115
5.10332000000199,5.11822199999733,5.13188999999693,0.333310999999867
5.13746900000115,5.13997999999992,5.18632900000375,0.327593999999863
5.17558300000383,5.12315099999978,5.08042899999418,0.349113000000216
5.17847699999402,5.13789700000052,5.07601799999975,0.33753999999999
5.1439290000053,5.12541300000157,5.10985900000378,0.339113999999881
5.18113299999823,5.14449899999454,5.13096299999597,0.330398999999943
5.1447629999966,5.20177100000001,5.1241530000043,0.338326000000052
5.06365300000471,5.12395900000411,5.18434500000149,0.335642999999891
5.15249499999481,5.17218899999716,5.19620699999359,0.336591000000226
5.09468000000197,5.15108599999803,5.09901900000114,0.354655000000093
5.11288600000262,5.06780600000639,5.12692200000311,0.382352999999966
5.01564499999949,5.17709999999352,5.21943699999974,0.338563999999678
5.04260100000101,5.1683520000006,5.14362999999867,0.330149000000347
4.91638899999816,5.16561400000501,5.0983419999975,0.369158999999854
4.94251200000144,5.10038399999758,5.23765800000547,0.34083899999996
4.92440299999726,5.13650800000323,5.21575199999643,0.33357500000011
5.01596000000427,5.07638999999472,5.22213000000193,0.338730999999825
4.96647099999973,5.13416400000278,5.31786299999658,0.339988000000176
4.96338199999445,5.08688200000324,5.2242680000054,0.340542999999798
4.92441500000132,5.1533799999961,5.31487199999538,0.333480000000236
4.94067200000427,5.01813899999979,5.24904300000344,0.333892999999989
4.96500199999718,5.00644699999975,5.22399900000164,0.337954000000082
4.89839799999754,4.91593699999794,5.23750299999665,0.327844999999797
5.02101000000403,4.87704900000244,5.24506800000381,0.326448000000255
5.01430999999866,4.97421800000302,5.19566199999826,0.333478999999897
4.99066000000312,4.94662199999584,5.13834099999804,0.333977999999661
5.01331899999786,4.9339919999984,5.14441700000316,0.328599000000395
5.12287800000195,4.99673500000063,5.21125899999606,0.338633999999729
5.11781999999948,4.98870100000204,5.23232200000348,0.330648999999994
5.11992399999872,4.9440539999996,5.16038199999457,0.331740000000082
5.08845799999835,4.94553000000451,5.23336600000039,0.338886000000002
5.17304500000319,5.00694099999964,5.25691700000607,0.332789000000048
5.14609599999676,4.98170799999934,5.19287899999472,0.338717000000088
5.09410000000207,5.01693700000033,5.20555299999978,0.337486999999783
5.06249299999763,4.87588599999435,5.24955500000215,0.338396000000103
5.13090000000375,5.12350900000456,5.18093599999702,0.341179999999895
5.19552299999486,5.10522499999934,5.17226400000072,0.336667000000034
5.17176299999846,5.1474939999971,5.19671600000584,0.337062999999944
5.12770700000692,5.11143699999957,5.19090899999719,0.338615000000118
5.09770399999979,5.16530700000294,5.21188000000257,0.339148000000023
5.12274599999364,5.16296300000249,5.189695999994,0.348085000000083
5.16567600000417,5.10908899999777,5.16735800000606,0.337736999999834
5.16995399999723,5.07244299999729,5.20152199999575,0.336131999999907
5.13908900000388,5.1450890000051,5.18352199999936,0.336103000000094
5.15425200000027,5.11577299999772,5.21806099999958,0.333237000000281
5.1491709999973,5.10997599999973,5.25949400000536,0.337465999999949
5.11698600000091,5.13312199999928,5.13744799999404,0.333601999999701
5.1238699999958,5.16932200000156,5.0627930000046,0.330635000000257
5.16358200000104,5.14345599999797,5.07659899999999,0.336249999999836
5.19225300000107,5.14269000000058,5.13573799999722,0.334543999999823
5.15934600000037,5.17384399999719,5.09273000000394,0.3274550000001
5.12309600000299,5.08659900000202,5.16681399999652,0.323656000000028
5.09136900000158,5.08466300000146,5.1442739999984,0.339486000000306
5.05351999999402,5.16575500000181,5.10768100000132,0.324920999999904
5.10192800000368,5.1612529999984,5.14767700000084,0.327291000000059
5.00842600000033,5.1267200000002,5.15254999999888,0.330485999999837
5.10470399999758,5.12738499999978,5.12857600000279,0.331669000000147
5.0150300000023,5.12367499999527,5.12640999999712,0.319982999999866
4.94670100000076,5.14979500000481,5.10582399999839,0.31764800000019
4.89573799999926,5.09276700000191,5.18690200000128,0.323220999999648
4.89795400000003,5.11778299999423,5.23173300000053,0.336299999999937
4.92301399999997,5.10685799999919,5.2031879999995,0.338875000000371
4.96531700000196,5.02131400000508,5.19970499999908,0.33248999999978
4.98767099999532,5.11138699999719,5.20619300000544,0.329113000000234
4.90097600000445,5.08084500000405,5.21102399999654,0.322085999999672
4.92747599999711,5.1781919999994,5.18534599999839,0.324145999999928
4.87201600000117,4.98585900000035,5.22922900000412,0.332866000000195
4.90333000000101,5.02292199999647,5.20042099999409,0.324627999999848
4.89191899999423,4.97157300000254,5.27037700000074,0.334990000000289
4.99438400000508,5.03132000000187,5.15652400000545,0.331169000000045
4.99368899999536,4.88653199999681,5.18663299999753,0.347687999999835
4.93755100000271,5.01198599999771,5.20116499999858,0.335453000000143
5.09148899999855,4.95049700000527,5.19339800000307,0.329482999999982
5.0417460000026,4.98814799999673,5.20150099999591,0.319513999999799
5.17366000000038,4.93570799999725,5.18082300000242,0.332355999999891
5.07594199999585,4.90884899999946,5.15692999999737,0.330402000000049
5.1461380000037,4.90373400000681,5.24433300000237,0.333830999999918
5.13430199999857,4.9056289999935,5.20429400000285,0.351603000000068
5.14434900000197,4.98582500000339,5.14566999999806,0.372381000000132
5.11257699999987,5.00360499999806,5.22101300000213,0.354221999999936
5.07885099999839,4.94423100000131,5.21219899999414,0.329737000000023
5.12923500000034,5.11514300000272,5.20735300000524,0.344129000000066
5.1306889999978,5.11693399999785,5.06093699999474,0.354097999999794
5.15749000000505,5.13371200000256,5.17733600000065,0.360016999999971
5.13398400000005,5.12851599999703,5.08969900000375,0.352167000000009
5.14132599999721,5.1621060000034,5.13546099999803,0.349773000000368
5.08100099999865,5.14462999999523,5.09578899999906,0.339956999999686
5.10463000000163,5.04378800000268,5.18010399999912,0.339512000000013
5.10229799999797,5.12415899999905,5.12677000000258,0.328448000000208
5.07282800000394,5.08412600000156,5.10560899999837,0.330210999999963
5.12254899999971,5.07069899999624,5.12050799999997,0.334108999999899
5.17160899999726,5.17015299999912,5.19389600000432,0.334560000000238
5.12440200000128,5.12547099999938,5.18919399999868,0.33442500000001
5.13620799999626,5.14497100000153,5.20332100000087,0.332182999999986
5.11157200000162,5.13453100000334,5.14479899999424,0.338588999999956
5.10503700000118,5.1686120000013,5.20566600000166,0.334726000000046
5.16240300000209,5.11722100000043,5.1935500000036,0.332524999999805
5.07510299999558,5.13933699999325,5.19935299999634,0.323703000000023
5.14094100000511,5.10319400000299,5.21351600000344,0.336127999999917
5.0522009999986,5.18745900000067,5.18520599999465,0.333736000000044
5.15430699999706,5.15708799999993,5.20939500000532,0.335660000000189
5.03067400000145,5.1138540000029,5.24020799999562,0.331623000000036
5.18027199999779,5.14030199999979,5.17816999999923,0.335237999999663
5.00919100000465,5.08070500000031,5.15074800000002,0.332750000000033
5.05075699999725,5.10303099999874,5.20744900000136,0.333626999999979
4.94500200000039,5.13284500000009,5.16744599999947,0.330791000000318
4.944822999998,5.13797799999884,5.17266000000382,0.339878999999655
4.9267319999999,5.09662399999797,5.15315099999862,0.328596000000289
5.0107480000006,5.08508799999981,5.16082800000004,0.324063999999908
4.9362919999985,5.11175599999842,5.06883499999822,0.33397100000002
4.90922200000205,5.06835000000137,5.19757899999968,0.328559000000041
5.01015100000222,5.08926000000065,5.19357000000309,0.330234000000019
4.9370310000013,5.05675499999779,5.15514499999699,0.328864000000067
4.96715499999846,5.01480100000481,5.16233700000157,0.328595999999834
4.92708799999673,4.99945999999909,5.1711890000006,0.374495999999908
4.9960310000024,4.90513199999987,5.21086199999991,0.388868000000002
5.02633300000161,4.98837400000048,5.16135400000348,0.354424000000108
4.91874000000098,5.02145600000222,5.1943489999976,0.346364999999878
5.09241399999883,4.90260999999737,5.1757129999969,0.340619999999944
5.11641399999644,4.92120699999941,5.21442899999965,0.329370000000381
5.07262800000171,4.90508799999952,5.18136500000401,0.328799999999774
5.09173900000314,4.87200300000404,5.20094699999754,0.331444999999803
5.20542700000078,4.87649999999849,5.14411200000177,0.339652000000115
5.16323299999931,4.89862499999435,5.188046999996,0.339656000000105
5.19194399999833,4.97152100000676,5.12127200000396,0.333447999999862
5.11410400000022,5.05276899999444,5.15975099999923,0.331074000000172
5.1524900000004,4.95860800000082,5.0829969999977,0.331521000000066
5.13552199999685,5.04534599999897,5.02530100000149,0.328510999999708
5.13110299999971,5.02534500000183,5.05117299999984,0.335707000000184
5.11245400000189,5.09226800000033,5.01523199999792,0.340154999999868
5.16219899999851,5.11996699999872,5.0401320000019,0.338399000000209
5.08537600000273,5.10449299999891,5.04032800000277,0.343194999999923
5.09772399999929,5.05062400000315,5.07294700000057,0.341183000000001
5.15769300000102,5.11887700000079,4.9596659999952,0.342556000000059
5.11206899999524,5.11603900000046,4.9390160000039,0.327224999999999
5.08794400000625,5.03780499999993,5.00517499999842,0.336914999999863
5.11910099999659,5.08576499999617,5.07170300000143,0.350251000000299
5.16435800000181,5.14068699999916,5.02284199999849,0.34102299999995
5.0904259999952,5.10009300000092,5.09574499999871,0.341783999999734
5.13027700000384,5.11401399999886,5.0432340000043,0.330792000000201
5.1436160000012,5.1213510000016,5.03248699999676,0.340863999999783
5.11993300000177,5.1296829999992,5.09219599999778,0.330977000000075
5.15097299999616,5.12828300000547,5.17795699999988,0.335680000000139
5.1349659999978,5.09886499999993,5.16568499999994,0.333458000000064
5.12407499999972,5.20915499999683,5.15451800000301,0.33974199999966
5.05800500000623,5.13098799999716,5.13074200000119,0.334983000000193
5.08160099999805,5.10748500000045,5.13153500000044,0.333508000000165
5.01578000000154,5.07555100000172,5.18331899999612,0.340240999999878
5.09148299999651,5.09950100000424,5.0883890000041,0.328571000000011
4.9481220000016,5.07514099999389,5.11058999999659,0.335465999999997
4.99407200000132,5.0819610000035,5.1142949999994,0.343057000000044
4.94855199999438,5.14265899999737,5.17573300000367,0.337115999999696
4.9707400000043,5.12843399999838,5.05727800000022,0.332378000000062
4.93017300000065,5.09060400000453,5.18034600000101,0.33657200000016
5.08203800000047,5.00743599999987,5.16958899999736,0.341985000000022
4.94170999999915,5.12060299999575,5.13364300000103,0.334493999999722
4.94731799999863,5.01281200000085,5.11491099999694,0.340935000000172
4.93040800000017,5.0841070000024,5.16200300000492,0.340927000000192
4.93696900000214,5.03166999999667,5.13918799999374,0.341621000000032
4.96874199999729,5.03943500000605,5.12842400000227,0.339754999999968
4.92289200000232,4.92188499999611,5.16575600000215,0.323889999999665
4.99797199999739,4.95684500000061,5.13172199999826,0.328776000000289
5.01769100000092,4.96394999999757,5.20912400000088,0.334801999999854
5.0221939999974,4.9664499999999,5.19488999999885,0.3334890000001
5.0834490000052,4.91976000000432,5.2227469999998,0.331292999999732
5.15060299999459,4.91676200000074,5.15461499999947,0.338439999999991
5.16181499999948,4.88906100000167,5.18598800000473,0.340509999999995
5.15098600000056,4.98008599999594,5.17820399999619,0.340620000000399
5.12200000000303,4.99289800000406,5.22613200000342,0.338942999999745
5.12482299999829,4.95454099999915,5.16824899999483,0.336349000000155
5.19128300000011,5.05934799999523,5.2456119999988,0.339830999999776
5.09765499999776,5.04600200000277,5.20304400000168,0.338181999999961
5.20823900000687,5.02063800000178,5.1877800000002,0.34202600000026
5.13510299999325,5.06320499999856,5.22139400000015,0.330895000000055
5.1353070000041,5.11395400000038,5.21405700000469,0.336639999999989
5.12558100000024,5.10806600000069,5.15743099999963,0.330648999999994
5.18243799999618,5.10036599999876,5.19074199999886,0.342173000000003
5.13718200000585,5.11090100000001,5.28240599999845,0.346919999999955
5.08882699999958,5.04693199999747,5.19134499999927,0.375500999999986
5.09866699999839,5.14959200000158,5.14409400000295,0.354171999999835
5.18280899999809,5.12793699999747,5.18286499999522,0.351012000000082
5.18430900000385,5.160401000001,5.20148999999947,0.355333999999857
5.15695399999822,5.13546499999939,5.03090900000097,0.326841000000059
5.18189100000018,5.12985599999956,5.12427600000228,0.338172000000213
5.13363399999798,5.10728899999958,5.08882599999924,0.337568999999803
5.14578900000197,5.1746770000027,5.13731800000096,0.341335999999956
5.15566899999976,5.10629299999709,5.06620000000112,0.360728000000108
5.1230280000018,5.108450000007,5.16994200000045,0.348379999999906
5.14249199999904,5.08440699999483,5.20274000000063,0.337623000000349
5.13787600000069,5.06443299999955,5.16495299999951,0.335888999999952
5.21642499999871,5.18270900000061,5.10336199999438,0.331605999999738
5.10352899999998,5.1331130000035,5.12535100000241,0.340480000000298
5.1245740000013,5.17992799999774,5.15891499999998,0.343373999999585
5.05350999999791,5.18589700000302,5.14168600000266,0.334492000000409
5.09282499999972,5.08693299999868,5.15945300000021,0.344399999999951
5.04601399999956,5.04484399999637,5.19582599999558,0.33325799999966
4.99073199999839,5.10186200000317,5.14463200000318,0.347306000000117
4.92012300000351,5.11806999999681,5.10674899999867,0.331471999999849
4.92593099999795,5.11075800000253,5.21740200000204,0.327803000000131
4.97989699999744,5.14664300000004,5.11151899999822,0.330557000000226
4.98411499999929,5.07204700000148,5.23729099999764,0.330649999999878
4.93134900000587,5.07204799999454,5.20224800000142,0.36801400000013
4.91397399999551,5.02688100000523,5.23898300000292,0.330716999999822
4.98240500000247,5.12624299999879,5.21556799999962,0.325325000000248
4.98289400000067,5.03760599999805,5.20402399999875,0.331118999999944
4.97910899999988,5.02013100000477,5.23711500000354,0.335996999999679
4.95767199999682,4.92169099999592,5.23047899999801,0.342621000000236
5.00234099999943,4.90889500000048,5.29413499999646,0.33867599999985
5.01701600000524,4.89839899999788,5.20553500000096,0.347729000000072
4.92444399999658,5.00968700000521,5.15974699999788,0.326850999999806
5.10090499999933,4.95635699999548,5.05598100000498,0.32698500000015
5.06111800000508,4.97656600000482,5.15971100000024,0.326786000000084
5.13624599999457,4.98685799999657,5.11111399999936,0.333610000000135
5.07538100000238,4.92370200000005,5.05669599999965,0.329125999999633
5.12920699999813,4.90537100000074,5.1010249999963,0.326476000000184
5.11048400000436,4.96739900000102,5.12491000000591,0.339316999999937
5.10877599999367,5.05401799999527,5.10076099999424,0.329342999999881
5.07750800000213,5.04002900000341,5.08742899999925,0.343193000000156
5.12032400000317,4.95569899999828,5.09291700000176,0.328789000000143
5.07072299999709,5.07507900000201,5.10777999999846,0.329872999999679
5.10786200000439,5.09080499999982,5.07694000000629,0.32931600000029
5.14135199999873,5.08795300000202,5.08647199999541,0.329725999999937
5.1725609999994,5.08472700000129,5.15273400000297,0.333252999999786
5.11535799999547,5.09262199999648,5.17121799999586,0.332440000000133
5.18746000000101,5.10274899999786,5.15808000000106,0.33246199999985
5.15283900000213,5.12563500000397,5.14882200000284,0.330408000000261
5.10568600000261,5.11361699999543,5.20612499999697,0.339276000000154
5.09643700000015,5.12795400000323,5.13182999999844,0.343391999999767
5.15968699999939,5.19896899999731,5.1752090000009,0.324008999999933
5.16708899999503,5.11031000000366,5.21731,0.335964000000331
5.11222400000406,5.19097499999771,5.12969300000259,0.338902999999846
5.16527399999904,5.20201000000088,5.09269299999869,0.336101999999755
5.17597299999761,5.12762600000133,5.16879999999946,0.336077000000387
5.18264900000213,5.12612799999624,5.17126200000348,0.337099999999737
5.13580099999672,5.18079500000022,5.25651199999993,0.330124000000069
5.12791100000322,5.10753900000418,5.1841759999952,0.33044800000016
5.12067199999728,5.19468899999629,5.23220000000583,0.333427000000029
4.98499900000024,5.14252600000327,5.19943000000058,0.338104999999814
5.11500700000033,5.17756099999679,5.13905699999304,0.336907999999767
4.99076100000093,5.09414500000275,5.1460270000025,0.324484000000211
5.1142170000021,5.08804099999543,5.25297100000171,0.338177999999971
4.98636299999635,5.17569200000435,5.19031399999949,0.336562999999842
4.99954600000638,5.08366999999998,5.16980799999874,0.338039000000208
4.90789699999732,5.10830800000258,5.15500900000188,0.336371999999756
4.92657099999633,5.14746799999557,5.16198199999781,0.339779000000362
4.92093300000124,5.20586700000422,5.12545300000056,0.329504999999699
5.02510299999994,5.0372739999948,5.01234900000418,0.328832000000148
4.92965099999856,5.14803599999868,5.12060999999812,0.333586000000196
4.89339400000608,5.09178200000315,5.00382700000046,0.334505999999692
5.03400099999999,5.16503699999885,5.16454900000099,0.333500000000186
4.93981199999689,5.03253799999948,5.06165699999838,0.334252000000106
4.96383900000365,5.11606700000266,5.14001399999688,0.334634999999707
4.93904899999325,4.98092000000179,5.15887700000167,0.37442800000008
5.07387300000119,4.95938200000091,5.17952499999956,0.336744000000181
5.07712900000479,4.94531699999789,5.15677899999719,0.324380999999903
5.00578300000052,5.05270100000052,5.1558370000057,0.331972999999834
5.10291699999652,4.94877499999711,5.14884999999776,0.329486000000088
5.09079000000202,4.98205900000175,5.10668399999849,0.326219999999921
5.13663000000088,4.93922100000054,5.16147500000079,0.33687400000008
5.13805099999445,4.97765400000208,5.1171450000038,0.33639600000015
5.14268599999923,4.99068099999567,5.16518399999768,0.339027999999871
5.0881800000061,4.96747599999799,5.15366799999902,0.338215000000218
5.18914599999698,5.04393100000016,5.22629900000175,0.337254999999914
5.18438900000183,5.0253520000042,5.12653299999511,0.340980999999829
5.12433099999907,5.01518299999589,5.21060900000157,0.344570000000203
5.09550399999716,5.05922900000587,5.1566690000036,0.345337999999629
5.17032300000574,5.10647400000016,5.1452169999975,0.347007000000303
5.14917299999797,5.16377399999328,5.1675830000022,0.352754999999888
5.12525099999766,5.14409100000194,5.17917399999715,0.344395000000077
5.09982200000377,5.13318000000436,5.19407299999875,0.344079999999849
5.2216369999951,5.12799899999663,5.19467300000542,0.32987200000025
5.13690299999871,5.21776600000157,5.23783999999432,0.341815999999653
5.11558000000514,5.12060199999542,5.24108600000181,0.352333000000272
5.07880399999704,5.12452699999994,5.18681800000195,0.350218999999925
5.15123699999822,5.10502600000473,5.17597599999863,0.33753200000001
5.14229800000612,5.14949499999784,5.20797000000312,0.335544999999911
5.1004169999942,5.09863300000143,5.16868599999725,0.340106999999989
5.08327700000518,5.13455399999657,5.20454299999983,0.341183999999885
5.08537499999511,5.12408400000277,5.14966100000311,0.340199000000212
5.09747000000061,5.18660300000192,5.20934299999499,0.336701000000176
5.13053200000286,5.08858599999803,5.15262200000143,0.334854999999607
5.13640199999645,5.13790899999731,5.20196099999885,0.330910000000131
5.11564700000599,5.14225400000578,5.21765600000072,0.335695000000214
5.12531199999648,5.16517899999599,5.19661099999939,0.335918999999649
5.07624899999792,5.09763799999928,5.25384000000486,0.33523200000036
5.11782900000253,5.07452300000296,5.18224899999768,0.330711000000065
5.0497600000017,5.1486619999996,5.19693700000062,0.336081999999806
5.04759399999602,5.04578999999649,5.24655099999654,0.340391000000182
4.99233800000366,5.04914600000484,5.17959100000007,0.338836999999785
5.09641099999862,5.11547599999903,5.16640600000392,0.342240999999831
4.94055300000036,5.11151299999619,5.19372899999871,0.347536000000218
4.98079400000279,5.06842100000358,5.20852000000014,0.334232000000156
4.99487999999837,5.13399100000242,5.17192000000068,0.335326999999779
5.08942799999932,5.18572999999742,5.19683599999553,0.33471899999995
4.98322399999597,5.09715899999719,5.24950900000113,0.328465000000051
4.94770500000595,5.09465600000112,5.22221200000058,0.326313999999911
4.96127899999556,4.96537600000011,5.21197399999801,0.334045999999944
4.89405999999872,5.01289700000052,5.18828400000348,0.342227000000094
4.97934700000042,4.88125199999922,5.19144300000335,0.332690000000184
5.0259870000009,4.91986500000348,5.10448799999722,0.337657999999919
5.11029699999926,4.94145399999979,5.13667400000122,0.331412
5.1186979999984,4.99841899999592,5.15161999999691,0.340146000000004
4.97470100000646,4.88732300000265,5.14990799999941,0.33886799999982
5.09797999999864,4.88958699999785,5.11194300000352,0.334293000000343
5.11511600000085,4.88786999999866,5.12760500000149,0.330967999999757
5.12307699999656,4.90491499999916,5.14845599999535,0.333716000000095
5.14202500000101,4.94801200000074,5.24147800000355,0.328582999999981
5.16228299999784,4.88870100000349,5.19396799999959,0.333102000000054
5.14678999999887,4.98445599999832,5.21817899999587,0.330171000000064
5.13057000000117,4.98406500000419,5.1628950000013,0.332190999999966
5.13323300000047,4.96248999999807,5.19925099999818,0.346913999999742
5.14622500000405,5.1048959999971,5.2683840000027,0.342979000000014
5.11482299999625,5.09470100000181,5.2170879999976,0.335019999999986
5.15909000000102,5.15194799999881,5.15720800000418,0.329063000000133
5.14884999999776,5.0831890000045,5.22432499999559,0.333778000000166
5.19120200000179,5.14430099999299,5.29734100000496,0.337486999999783
5.10705199999938,5.10519900000509,5.30097099999693,0.33938900000021
5.17025899999862,5.14181100000133,5.27118000000337,0.332331999999951
5.08853300000192,5.08599399999366,5.36399099999835,0.334951999999703
5.12219200000254,5.14103900000191,5.25854399999662,0.332694000000174
5.09068999999727,5.17339899999934,5.18074999999953,0.331149000000096
5.20239199999924,5.09656399999949,5.23420199999964,0.328860000000077
5.18659800000023,5.12501899999916,5.16965300000447,0.327311999999893
5.07698600000003,5.16265200000635,5.16495399999985,0.333490999999867
5.10840199999802,5.14522099999886,5.17743599999812,0.336705000000165
5.17478700000356,5.14054499999475,5.10324599999876,0.341727999999875
5.20475099999749,5.20551000000705,5.10094899999967,0.344020999999884
5.14338800000405,5.14805699999852,5.14235400000325,0.34364000000005
5.21944200000144,5.08513500000117,5.07602600000246,0.336134000000129
5.20863799999643,5.1397669999933,5.03203499999654,0.33375500000011
5.16410100000212,5.13588800000434,5.16042700000253,0.368339999999989
5.14762399999745,5.16586200000165,5.10210399999778,0.357281999999941
5.05682700000034,5.09348199999658,5.12593100000231,0.343820999999934
5.04467300000397,5.14870800000062,5.10590899999806,0.360560999999961
5.0237449999986,5.08254999999917,5.11959999999817,0.330804000000171
5.03680299999542,5.17633100000239,5.11685500000021,0.334245999999894
5.04494700000214,5.09054699999979,5.1992739999987,0.339346000000205
4.92519500000344,5.110897999999,5.21199400000478,0.339614999999867
4.91931599999953,5.11068599999999,5.28854599999613,0.332014999999956
4.98739199999545,5.14153899999656,5.19350500000292,0.336718999999903
5.02838700000575,5.02345400000195,5.24510400000145,0.326800000000276
4.99980799999321,5.14868099999876,5.22819599999639,0.336288999999852
4.92418600000383,5.04642900000181,5.23507799999788,0.333579999999984
4.90747800000099,5.03334000000177,5.17953000000125,0.331717000000026
4.89847100000043,4.94233700000041,5.25940000000264,0.331131999999798
4.90747999999439,4.9622159999999,5.22443499999645,0.332874000000174
4.94598000000406,4.97567899999558,5.18560200000502,0.339872999999898
5.02500400000281,4.97312800000509,5.16594899999473,0.334005000000161
5.09270499999548,4.97108599999774,5.11119400000462,0.339235999999801
4.99523300000146,4.94113900000229,5.08058999999776,0.337590999999975
5.08969600000273,4.93968399999721,5.24336500000209,0.334814000000279
5.09602299999824,4.8836300000039,5.25166000000172,0.338792000000012
5.17998799999623,4.94191099999443,5.23074300000007,0.341946999999891
5.09443100000499,4.92689000000246,5.08136999999988,0.344001999999819
5.11500399999932,5.03204099999857,5.09001699999499,0.338436000000002
5.07208499999979,5.05466100000194,5.12914599999931,0.337872999999945
5.21615500000189,4.95207900000241,5.12644100000034,0.326113999999961
5.08643599999778,5.11196299999574,5.05609800000093,0.332581000000118
5.15321799999947,5.12691099999938,5.08724700000312,0.327506000000085
5.09978299999784,5.12289900000178,5.11956899999495,0.328876000000037
5.11436900000263,5.15380700000242,5.08667300000525,0.337848000000122
5.0835139999981,5.16168900000048,5.11648699999932,0.339849999999842
5.14197000000422,5.09468399999605,5.1419539999988,0.34278200000017
5.12707899999805,5.19699899999978,5.08937100000185,0.331828999999743
5.10325999999623,5.15170900000521,5.0674680000011,0.336620000000039
5.0647700000045,5.16931599999953,5.10466299999825,0.337168999999903
5.11653400000068,5.11508599999797,5.14675400000124,0.340866000000005
5.11162999999942,5.17726699999912,5.14060600000084,0.336727000000337
5.10030700000061,5.17647700000089,5.13301499999943,0.338163999999779
5.14508399999613,5.13601699999708,5.20289899999625,0.338979000000108
5.08115600000019,5.06028000000515,5.16566099999909,0.332299000000148
5.12084300000424,5.11480999999912,5.11143000000448,0.33983599999965
5.1132049999942,5.05343300000095,5.18188299999747,0.340289000000212
5.134530000003,5.15340899999865,5.22969700000249,0.333999999999833
5.14949599999818,5.14708199999586,5.18739400000049,0.340661000000182
5.1693230000019,5.13856300000043,5.19452799999999,0.331827999999859
5.09904200000165,5.16902500000288,5.1161890000003,0.331133000000136
5.13789899999392,5.10904199999641,5.20878099999391,0.328877999999804
5.053316000005,5.06426400000055,5.12643699999899,0.338874000000033
5.0224739999976,5.16660000000411,5.10122100000444,0.341161000000284
5.04239300000336,5.10283699999854,5.18388699999923,0.331039999999575
5.06294299999718,5.10202800000116,5.12492100000236,0.342716999999993
4.98330200000055,5.09631599999557,5.1902609999961,0.341109000000415
5.04318800000328,5.16608100000303,5.18859499999962,0.335892999999942
4.92083299999649,5.0264989999996,5.2059750000044,0.348805000000084
4.95607700000255,5.09424299999955,5.19912499999919,0.343237999999928
4.98119199999928,5.01431900000171,5.18607899999915,0.34142699999984
4.96246299999621,5.06799699999829,5.17839200000162,0.346501999999873
4.99864499999967,4.94120700000349,5.10201499999675,0.341574999999921
4.94822299999942,4.94890799999848,5.16647399999783,0.330018000000109
4.94981700000062,4.89674899999955,5.20152500000404,0.330883999999969
4.92081300000427,4.90751699999964,5.11119499999768,0.338623999999982
4.97692200000165,4.92007500000182,5.21072300000378,0.34212400000024
4.95756799999799,5.00479300000006,5.04441699999734,0.338101999999708
4.98953900000197,4.88705699999991,5.11886799999775,0.333589000000302
5.06739799999923,4.94500399999379,5.21953800000483,0.334120999999868
4.93736399999761,4.88936500000273,5.23719499999424,0.329283999999916
5.10367899999983,4.91086299999733,5.17459200000303,0.344163000000208
5.05277200000273,4.9427330000035,5.15394099999685,0.328052999999727
5.11238999999478,4.89070099999662,5.13503800000035,0.334899000000405
5.13769100000354,5.02644000000146,5.14577100000315,0.3446899999999
5.17432600000029,5.00915099999838,5.15131999999721,0.34404799999993
5.12121099999786,4.95946600000025,5.15838800000347,0.334264000000076
5.16491099999985,5.03072100000281,5.13595299999724,0.330927999999858
5.15892700000404,5.07830999999715,5.22255700000096,0.330343000000084
5.16121899999416,5.07652500000404,5.12507300000289,0.351321999999982
5.1287580000062,5.11245100000087,5.1680950000009,0.345392000000174
5.11868699999468,5.09357900000032,5.15744099999574,0.339898999999605
5.19555799999944,5.16090599999734,5.08156400000007,0.332841000000371
5.10143200000311,5.08615899999859,5.16820500000176,0.327034999999796
5.11977099999785,5.16164299999946,5.14968899999803,0.341476000000057
5.05609299999924,5.15363400000206,5.18439400000352,0.33286199999975
5.1433990000005,5.08969400000205,5.23961299999792,0.336904000000231
5.11762699999963,5.16443900000013,5.20827699999791,0.336385000000064
5.18570100000215,5.18314899999677,5.27279200000339,0.336890000000039
5.13951700000325,5.14939500000037,5.18351499999699,0.331550999999763
5.13340899999457,5.13214000000153,5.15543199999956,0.336197000000084
5.17003900000418,5.14767099999881,5.07112400000187,0.333561999999802
5.18572599999607,5.15586700000131,5.24920399999974,0.335519000000204
5.11765600000217,5.12433900000178,5.23090699999739,0.341472999999951
5.1579550000024,5.13777000000118,5.26615100000345,0.335582000000159
5.12573699999484,5.14883499999996,5.29520300000149,0.338569000000007
5.10273800000141,5.10564599999634,5.20588100000168,0.332308000000012
5.14282200000162,5.08490999999776,5.01822099999845,0.335730999999669
5.1786329999959,5.12954600000376,5.10991600000125,0.332412000000204
5.14005300000281,5.20814699999755,5.11291299999721,0.344481000000087
4.97985999999946,5.05834000000323,5.0159249999997,0.336272999999892
5.04219100000046,5.11866100000043,5.11353799999779,0.335994000000028
5.01528099999996,5.11083700000017,5.150450000001,0.336068000000068
5.02414200000203,5.17938299999514,5.01089700000011,0.34470199999987
4.984795999997,5.04562100000476,5.07565900000191,0.339940000000297
4.9185409999991,5.12635500000033,5.04196599999705,0.340086999999585
4.97555500000453,5.05579099999886,4.98866999999882,0.342231000000083
4.98008000000118,5.08783799999946,5.09513900000456,0.329236999999921
5.01906400000007,4.96990199999709,5.10624100000132,0.333890000000338
4.96539699999994,5.04715099999885,5.10085399999662,0.342102999999952
4.90795599999547,4.9707070000004,5.04864200000156,0.33330100000012
4.92420000000129,4.91278700000112,5.09074999999575,0.329449999999724
4.98680500000046,4.96912700000394,5.17191400000593,0.341784000000189
4.88509999999951,4.98829199999454,5.19669599999906,0.336284999999862
4.94337000000087,5.00708900000609,5.23195499999565,0.333336000000145
4.99935800000094,4.9070969999957,5.21484700000292,0.334516999999778
5.01739000000089,4.96521100000245,5.20999299999676,0.34150099999988
4.94093599999906,4.89243700000225,5.14181700000336,0.33458200000041
5.1019759999981,4.97667199999705,5.07225199999812,0.346031999999923
5.11805699999968,4.94794299999921,5.19043200000306,0.343237000000045
5.12211199999729,5.01721700000053,5.22765699999582,0.346329999999853
5.06193600000552,4.96726900000067,5.15621800000372,0.346181999999772
5.10038899999927,4.95163799999864,5.17577699999674,0.330131000000165
5.09799499999644,5.09255800000392,5.14658500000223,0.335777000000235
5.11477400000149,5.0472679999948,5.18086500000209,0.332175000000007
5.12928400000237,5.10339999999997,5.12163000000146,0.335617999999613
5.11532699999952,5.05498400000215,5.23813599999994,0.331739000000198
5.19014299999981,5.14484999999695,5.07421899999463,0.338952999999947
5.09153199999855,5.05645400000503,5.19264600000315,0.330069999999978
5.1549210000012,5.1489969999966,5.11943900000188,0.336095000000114
5.17255599999771,5.0816530000011,5.23126599999523,0.333407000000079
5.1635529999985,5.15332900000067,5.16551400000026,0.328338999999687
5.05347800000163,5.11403900000005,5.15740300000471,0.336985000000368
5.18901300000289,5.08535699999629,5.14402499999414,0.33354799999961
5.14667299999564,5.11024400000315,5.12990100000025,0.32969200000025
5.11245200000121,5.15204000000085,5.15143800000078,0.330551000000014
5.12974399999803,5.12133999999787,5.21470200000476,0.337079999999787
5.12063699999999,5.12645699999848,5.19793799999752,0.333336000000145
5.09931700000016,5.10241900000256,5.19856399999844,0.342443000000003
5.08906300000672,5.15563300000213,5.22460500000307,0.326720000000023
5.10194299999421,5.09593999999925,5.14990799999941,0.345852999999806
5.11220200000389,5.09592200000043,5.09416699999565,0.338407000000188
5.13552399999753,5.12656399999833,5.08221400000184,0.327315999999882
5.12216099999932,5.06472799999756,5.16535999999905,0.329326000000037
5.17723600000318,5.14185400000133,5.11176700000215,0.330691999999999
5.11728800000128,5.06150799999887,5.12097199999698,0.344849999999951
5.15419899999688,5.12043300000369,5.10880100000213,0.350083000000268
5.0537570000015,5.12624800000049,5.16955800000142,0.342009999999846
5.10106000000087,5.11891199999809,5.05011599999852,0.333787999999913
5.05883699999686,5.09451699999772,5.16202899999917,0.339052000000265
5.12299699999858,5.04688600000372,5.100946999999,0.337549999999737
5.05826399999933,5.06373299999541,5.15766900000017,0.331054000000222
4.95276400000148,5.00238600000012,5.12290000000212,0.329318000000058
4.94283800000267,5.07811500000389,5.13525900000241,0.333886999999777
4.9475489999968,5.01969499999541,5.19293199999811,0.335207999999966
5.00258700000268,4.93928600000072,5.17814699999872,0.335360000000037
4.95687499999622,4.88969400000497,5.16238900000462,0.361383999999816
4.93318500000169,4.89696700000059,5.20863099999406,0.348267000000305
4.92807700000412,4.89008900000044,5.23311900000408,0.329273999999714
4.96979299999657,4.95432699999947,5.07877599999483,0.336924000000181
4.94366900000023,4.91657999999734,5.20279700000538,0.342428999999811
4.9397089999984,4.91839800000162,5.15257600000041,0.326327000000219
5.02321400000073,4.89501799999562,5.19529099999636,0.334357000000182
5.04019800000242,4.98585599999933,5.11842700000125,0.326236999999765
4.99380799999926,4.95957500000077,5.19445699999778,0.323390000000018
5.06978399999934,4.93310600000405,5.01841799999966,0.358686000000034
5.09488599999895,4.95125299999927,5.00852900000609,0.388695999999982
5.12016600000061,5.0693489999976,5.07024099999398,0.355121999999938
5.12366800000018,4.95831900000485,4.9817400000029,0.343073999999888
5.0146539999987,5.01254199999676,5.12960200000089,0.325048000000152
5.0960200000045,5.0671680000014,5.03876899999887,0.331196999999975
5.15418900000077,5.08865199999855,5.02648900000349,0.335296000000199
5.16177400000015,5.07895100000314,5.03585299999395,0.332096999999976
5.11906999999337,5.11387099999411,5.07941800000117,0.337958000000071
5.12931100000424,5.07390000000305,5.003773000004,0.356770999999753
5.17981599999621,5.09508700000151,5.0862300000008,0.339042999999947
5.13698000000295,5.08908599999995,5.04111299999931,0.334483999999975
5.13091200000054,5.08544099999563,5.11899399999675,0.340987999999925
5.12676400000055,5.1521120000034,5.07111299999815,0.329446000000189
5.1334629999983,5.19178699999611,5.04779000000417,0.332475000000159
5.08745800000179,5.14392000000225,5.11170499999571,0.338770999999724
5.08944099999644,5.11008600000059,5.12678900000174,0.335929000000306
5.08014199999889,5.13229600000341,5.0470290000012,0.334010999999919
5.13986800000566,5.10708899999736,5.13198399999965,0.335525999999845
5.12616999999591,5.03553600000305,5.15546499999618,0.336603000000196
5.19509100000141,5.13616999999795,5.16848900000332,0.341347999999925
5.16398499999923,5.07346899999538,5.12596900000062,0.337786999999935
5.15600400000403,5.1066620000056,5.19654900000023,0.327768000000106
5.13098199999513,5.10994399999618,5.18028500000219,0.327107000000069
5.16495700000087,5.09731599999941,5.12873399999808,0.334621999999854
5.0811939999985,5.13431600000331,5.25895299999684,0.328438999999889
5.11201100000471,5.14934499999799,5.16905300000508,0.344852000000174
5.10397999999986,5.06693800000357,5.17141399999673,0.343620999999985
5.14883399999962,5.16849799999909,5.17137699999876,0.349283999999898
5.03007100000104,5.16019799999776,5.17401600000449,0.341409000000112
5.00282899999729,5.12125699999888,5.12146499999653,0.335725999999795
5.05306800000108,5.05484599999909,5.18193900000188,0.346324999999979
5.01767599999584,5.14977999999974,5.21315299999696,0.332462000000305
4.97824200000468,5.02098100000148,5.16696000000229,0.332435999999689
4.90869299999758,5.10908500000369,5.15370799999801,0.327743000000282
4.93580099999963,5.03862400000071,5.16226900000038,0.33681899999965
4.88847299999907,5.03963399999338,5.15781799999968,0.330851000000166
4.99488299999939,4.90735300000233,5.21021499999915,0.334108999999899
4.89669500000309,4.91851599999791,5.21979999999894,0.33696800000007
4.94130900000164,4.97579400000541,5.15892900000472,0.333779999999933
4.89166699999623,5.04925099999673,5.19558700000198,0.332902999999988
4.92095300000074,4.93517699999938,5.15017399999488,0.334035000000313
4.89653499999986,4.94957000000431,5.20247799999925,0.327541999999994
4.95074300000124,4.99446799999714,5.11923700000625,0.336365999999998
5.06334700000298,4.98886599999969,5.05663199999981,0.340725999999904
4.9523429999972,4.91715300000214,5.11081599999306,0.331963999999971
4.96362599999702,4.91928799999732,5.12532600000122,0.32645999999977
5.07649099999981,5.00802800000383,5.17180500000541,0.335519000000204
5.0913870000004,4.98676999999589,5.14286699999502,0.329961999999796
5.06534600000305,4.90769400000136,5.18961500000296,0.347903000000315
5.08248800000001,5.15121999999974,5.14129700000194,0.340120999999726
5.09566199999972,5.05287300000055,5.12133799999719,0.331793000000289
5.11937000000034,5.1342300000033,5.18189100000018,0.336535999999796
5.16060100000323,5.05861699999514,5.17927100000088,0.335426000000098
5.08144999999786,5.10213900000235,5.2130629999956,0.337669000000005
5.1925179999962,5.13646999999764,5.2117550000039,0.344098000000031
5.10534100000223,5.12859200000094,5.25678999999946,0.345054999999775
5.14399299999786,5.10100599999714,5.16668799999752,0.331098999999995
5.14391700000124,5.17987100000028,5.22050200000376,0.381127000000106
5.15716799999791,5.11512300000322,5.27115499999491,0.35306700000001
5.10655000000406,5.10969699999987,5.18440100000589,0.347145000000182
5.14588199999707,5.0953789999985,5.12179499999911,0.341215999999804
5.15769700000237,5.16133000000264,5.12876700000197,0.336589999999887
5.13659699999698,5.10638800000015,5.18571699999302,0.340234000000237
5.09796500000084,5.05638299999555,5.12644700000237,0.340690999999879
5.18342000000121,5.11576900000364,5.15103100000124,0.345086000000265
5.13950499999919,5.09985199999937,5.18923099999665,0.338094999999612
5.19435199999862,5.08268400000088,5.05927400000655,0.33307700000023
5.18947200000548,5.09381199999916,5.18738599999779,0.336381000000074
5.21467599999596,5.10573599999771,5.21527100000094,0.342761999999766
5.13987800000177,5.15730800000165,5.16472000000067,0.336753999999928
5.18117099999654,5.17505600000004,5.02024600000004,0.343337000000247
5.11089900000661,5.13477599999896,5.02397399999609,0.339614999999867
5.25319799999852,5.25856500000373,5.06842999999935,0.335151000000224
5.18104799999855,5.0962939999954,5.12589799999841,0.344368999999915
5.13204099999712,5.15594000000419,5.06196600000112,0.346927999999934
5.03155600000173,5.08453100000042,5.03631300000416,0.343726000000061
5.03711099999782,5.12001800000144,5.05886800000007,0.335252999999739
5.04154800000106,5.12166999999317,5.05941399999574,0.330732000000353
5.039635000001,5.06562700000359,5.10547900000529,0.336966999999731
5.00318600000173,5.12379599999986,5.00333200000023,0.342321000000084
4.89388399999734,5.06321600000228,5.0627669999958,0.348101000000042
4.92298400000436,5.01966999999422,5.11120500000106,0.343581999999969
4.90057299999899,4.91902600000321,5.07712899999751,0.332856999999876
5.03867099999479,4.93752099999983,5.17172700000083,0.328263000000334
4.93735200000083,4.94878199999948,5.02632200000517,0.324965999999677
4.92359800000122,5.05021600000327,5.07008099999803,0.338656000000356
4.91289700000198,4.92650399999548,5.12903799999913,0.337127999999666
4.92448799999693,4.96402400000079,5.18750400000135,0.334644999999909
4.89285100000416,4.95409800000198,5.06551000000036,0.325917000000118
4.91631899999629,4.90969799999584,5.17758099999628,0.329842000000099
5.00209900000482,4.90765700000338,5.23711300000286,0.331307999999808
5.0465750000003,4.93734499999846,5.21674699999858,0.333048000000417
4.99519799999689,5.02930800000468,5.20444300000236,0.326994999999897
5.06525200000033,4.91878699999506,5.21142899999541,0.332836000000043
5.10742300000129,4.96680100000231,5.21219800000108,0.336636999999882
5.18247500000143,4.98607400000037,5.0364069999996,0.332512999999835
5.14998899999773,5.02813600000081,5.15955200000462,0.326198000000204
5.1314149999962,5.07520099999965,5.09941499999695,0.339764999999716
5.14626800000406,5.04131100000086,5.19793200000277,0.336995999999999
5.20781700000225,5.08839199999784,5.13794599999528,0.339727000000039
5.14575999999943,5.10399000000325,5.17973200000415,0.329493000000184
5.15993799999706,5.06994499999564,5.13811599999462,0.335766000000149
5.18628899999749,5.14215300000069,5.15323999999964,0.332488000000012
5.17485200000374,5.10240999999951,5.17767000000458,0.336804999999913
5.17485999999917,5.13819299999886,5.12145800000144,0.343093999999837
5.20330999999715,5.12114600000496,5.09071399999812,0.345722999999907
5.18026700000337,5.10996299999533,5.14819100000022,0.344186000000263
5.13024099999893,5.13829100000294,5.15921199999866,0.338362999999845
5.15546200000244,5.10729799999535,5.18724900000234,0.339190000000144
5.18194699999731,5.14839600000414,5.17032699999982,0.340345999999954
5.1623299999992,5.15186399999948,5.11225299999933,0.348762999999963
5.13184600000386,5.15268199999991,5.20016600000235,0.333737999999812
5.09259499999462,5.09801100000186,5.14453700000013,0.331613000000289
5.15968799999973,5.17521799999668,5.13098499999614,0.335992999999689
5.11353100000269,5.17343899999833,5.05180100000143,0.336078000000271
5.16602199999761,5.14057900000626,5.07729799999652,0.337837000000036
5.08227299999999,5.15949600000022,5.00661599999876,0.331327999999758
5.11771700000099,5.15109200000006,5.05459200000041,0.329731000000265
5.0837790000005,5.09257499999512,5.14890100000048,0.334688999999798
5.10838199999853,5.07422000000224,5.12457800000266,0.328688000000056
5.10697100000107,5.14650000000256,5.14699700000347,0.337143000000196
5.13003500000195,5.13774999999441,5.07752299999993,0.340331999999762
5.08015200000227,5.10758000000351,5.13251899999887,0.328891999999996
5.10503199999948,5.17845200000011,5.08096400000068,0.338945999999851
5.03688099999999,5.07594399999653,5.14438599999994,0.332195000000411
4.99991399999999,5.06947200000286,5.05976499999815,0.339168999999856
5.03051899999991,5.06672299999627,5.11766799999896,0.338455000000067
4.93414699999994,5.03345600000466,5.13803500000358,0.337309999999889
4.99717899999814,5.08170799999789,5.18940199999633,0.346899000000121
4.96426200000133,4.90849899999739,5.16510500000004,0.356378999999833
5.08986899999582,4.92096400000446,5.19190800000069,0.343212000000221
4.96290800000133,4.88984699999855,5.09868599999754,0.339813999999933
4.95699099999911,5.02179400000023,5.2208959999989,0.335516000000098
4.90660700000444,4.95423999999912,5.12391100000241,0.329188999999587
4.9700159999993,4.94027099999948,5.05271100000391,0.331008000000111
4.93019600000116,4.87789200000407,5.06094999999914,0.341749000000164
4.89020399999572,4.89873699999589,5.09941699999763,0.341581000000133
5.00265300000319,4.92115800000465,5.09160200000042,0.346322999999757
4.9338510000016,4.88292799999908,5.02324699999735,0.343067000000246
4.98380199999519,4.98402899999928,4.99762000000192,0.335134999999809
4.99513000000297,4.88785700000153,5.05581600000005,0.346482999999807
5.10919899999863,4.93984099999943,5.01487300000008,0.337739000000056
5.12839099999837,5.02777699999569,4.97721499999898,0.333849999999984
5.09816400000273,5.05907999999908,5.01924300000246,0.32320400000026
5.17616499999713,5.06371000000217,4.99139499999728,0.328095999999732
5.10789199999999,5.16376000000309,5.18972999999824,0.341507999999976
5.13444100000197,5.09167399999569,5.10280500000226,0.347077000000354
5.09370900000067,5.09938600000169,5.17620999999781,0.346701999999823
5.1219609999971,5.0487559999965,5.01879600000393,0.334190999999919
5.12174600000435,5.13854600000195,5.10606800000096,0.327772000000095
5.18913700000121,5.09220600000117,5.06199699999706,0.336675999999898
5.15040099999896,5.09551600000123,5.11350500000117,0.333810999999969
5.15578499999538,5.15136099999654,5.08598199999687,0.337285999999949
5.12536200000613,5.08660900000541,5.13258499999938,0.3360160000002
5.14111799999955,5.09959499999968,5.02818000000116,0.337779999999839
5.15369899999496,5.08852499999921,5.06058800000028,0.342834999999923
5.14866400000028,5.15608599999541,5.05459400000109,0.337151000000176
5.17313400000421,5.11446000000433,5.06992600000376,0.331376000000091
5.17945099999633,5.11877699999604,5.15223599999445,0.328856000000087
5.17422500000248,5.2111950000035,5.11345500000607,0.328747000000021


==> graphics/data/RAIL1_109_rot.dat <==
0,1,1,1,1
1.00013890818169,15,15,15,15
2.00027781636338,17,17,17,17
3.00041672454508,18,18,18,18
4.00055563272677,18,18,18,18
5.00069454090846,18,18,18,18
6.00083344909015,18,18,18,18
7.00097235727184,19,19,19,19
8.00111126545353,19,19,19,19
9.00125017363523,19,19,19,19
10.0013890818169,21,21,21,21
11.0015279899986,21,21,21,21
12.0016668981803,21,21,21,21
13.001805806362,21,21,21,21
14.0019447145437,21,21,21,21
15.0020836227254,21,21,21,21
16.0022225309071,21,21,21,21
17.0023614390888,21,21,21,21
18.0025003472705,21,21,21,21
19.0026392554521,22,22,22,22
20.0027781636338,22,22,22,22
21.0029170718155,23,23,23,23
22.0030559799972,23,23,23,23
23.0031948881789,23,23,23,23
24.0033337963606,23,23,23,23
25.0034727045423,23,23,23,23
26.003611612724,24,24,24,24
27.0037505209057,24,24,24,24
28.0038894290874,24,24,24,24
29.0040283372691,24,24,24,24
30.0041672454508,24,24,24,24
31.0043061536324,25,25,25,25
32.0044450618141,25,25,25,25
33.0045839699958,26,26,26,26
34.0047228781775,26,26,26,26
35.0048617863592,26,26,26,26
36.0050006945409,26,26,26,26
37.0051396027226,26,26,26,26
38.0052785109043,26,26,26,26
39.005417419086,26,26,26,26
40.0055563272677,26,26,26,26
41.0056952354494,26,26,26,26
42.0058341436311,26,26,26,26
43.0059730518128,26,26,26,26
44.0061119599944,27,27,27,27
45.0062508681761,27,27,27,27
46.0063897763578,27,27,27,27
47.0065286845395,27,27,27,27
48.0066675927212,27,27,27,27
49.0068065009029,27,27,27,27
50.0069454090846,27,27,27,27
51.0070843172663,27,27,27,27
52.007223225448,27,27,27,27
53.0073621336297,27,27,27,27
54.0075010418114,27,27,27,27
55.0076399499931,27,27,27,27
56.0077788581747,27,27,27,27
57.0079177663564,27,27,27,27
58.0080566745381,27,27,27,27
59.0081955827198,27,27,27,27
60.0083344909015,27,27,27,27
61.0084733990832,27,27,27,27
62.0086123072649,27,27,27,27
63.0087512154466,27,27,27,27
64.0088901236283,27,27,27,27
65.00902903181,27,27,27,27
66.0091679399917,27,27,27,27
67.0093068481734,27,27,27,27
68.009445756355,27,27,27,27
69.0095846645367,27,27,27,27
70.0097235727184,27,27,27,27
71.0098624809001,27,27,27,27
72.0100013890818,27,27,27,27
73.0101402972635,27,27,27,27
74.0102792054452,27,27,27,27
75.0104181136269,28,28,28,28
76.0105570218086,28,28,28,28
77.0106959299903,28,28,28,28
78.010834838172,28,28,28,28
79.0109737463537,28,28,28,28
80.0111126545354,28,28,28,28
81.011251562717,28,28,28,28
82.0113904708987,28,28,28,28
83.0115293790804,28,28,28,28
84.0116682872621,28,28,28,28
85.0118071954438,28,28,28,28
86.0119461036255,28,28,28,28
87.0120850118072,29,29,29,29
88.0122239199889,30,30,30,30
89.0123628281706,30,30,30,30
90.0125017363523,30,30,30,30
91.012640644534,30,30,30,30
92.0127795527157,30,30,30,30
93.0129184608974,30,30,30,30
94.013057369079,30,30,30,30
95.0131962772607,30,30,30,30
96.0133351854424,30,30,30,30
97.0134740936241,30,30,30,30
98.0136130018058,30,30,30,30
99.0137519099875,30,30,30,30
100.013890818169,30,30,30,30
101.014029726351,30,30,30,30
102.014168634533,30,30,30,30
103.014307542714,30,30,30,30
104.014446450896,30,30,30,30
105.014585359078,30,30,30,30
106.014724267259,30,30,30,30
107.014863175441,30,30,30,30
108.015002083623,30,30,30,30
109.015140991804,30,30,30,30
110.015279899986,30,30,30,30
111.015418808168,30,30,30,30
112.015557716349,30,30,30,30
113.015696624531,30,30,30,30
114.015835532713,30,30,30,30
115.015974440895,30,30,30,30
116.016113349076,30,30,30,30
117.016252257258,30,30,30,30
118.01639116544,30,30,30,30
119.016530073621,30,30,30,30
120.016668981803,30,30,30,30
121.016807889985,30,30,30,30
122.016946798166,30,30,30,30
123.017085706348,30,30,30,30
124.01722461453,30,30,30,30
125.017363522711,30,30,30,30
126.017502430893,30,30,30,30
127.017641339075,30,30,30,30
128.017780247257,30,30,30,30
129.017919155438,30,30,30,30
130.01805806362,30,30,30,30
131.018196971802,30,30,30,30
132.018335879983,30,30,30,30
133.018474788165,30,30,30,30
134.018613696347,30,30,30,30
135.018752604528,30,30,30,30
136.01889151271,30,30,30,30
137.019030420892,30,30,30,30
138.019169329073,30,30,30,30
139.019308237255,30,30,30,30
140.019447145437,30,30,30,30
141.019586053619,30,30,30,30
142.0197249618,30,30,30,30
143.019863869982,30,30,30,30
144.020002778164,30,30,30,30
145.020141686345,30,30,30,30
146.020280594527,31,31,31,31
147.020419502709,31,31,31,31
148.02055841089,31,31,31,31
149.020697319072,31,31,31,31
150.020836227254,31,31,31,31
151.020975135435,31,31,31,31
152.021114043617,31,31,31,31
153.021252951799,31,31,31,31
154.021391859981,31,31,31,31
155.021530768162,31,31,31,31
156.021669676344,31,31,31,31
157.021808584526,31,31,31,31
158.021947492707,31,31,31,31
159.022086400889,31,31,31,31
160.022225309071,31,31,31,31
161.022364217252,31,31,31,31
162.022503125434,31,31,31,31
163.022642033616,31,31,31,31
164.022780941797,31,31,31,31
165.022919849979,31,31,31,31
166.023058758161,31,31,31,31
167.023197666343,31,31,31,31
168.023336574524,31,31,31,31
169.023475482706,31,31,31,31
170.023614390888,31,31,31,31
171.023753299069,31,31,31,31
172.023892207251,31,31,31,31
173.024031115433,31,31,31,31
174.024170023614,31,31,31,31
175.024308931796,31,31,31,31
176.024447839978,31,31,31,31
177.024586748159,31,31,31,31
178.024725656341,31,31,31,31
179.024864564523,31,31,31,31
180.025003472705,31,31,31,31
181.025142380886,31,31,31,31
182.025281289068,31,31,31,31
183.02542019725,31,31,31,31
184.025559105431,31,31,31,31
185.025698013613,31,31,31,31
186.025836921795,31,31,31,31
187.025975829976,31,31,31,31
188.026114738158,31,31,31,31
189.02625364634,31,31,31,31
190.026392554521,31,31,31,31
191.026531462703,31,31,31,31
192.026670370885,31,31,31,31
193.026809279067,31,31,31,31
194.026948187248,31,31,31,31
195.02708709543,31,31,31,31
196.027226003612,31,31,31,31
197.027364911793,31,31,31,31
198.027503819975,31,31,31,31
199.027642728157,31,31,31,31
200.027781636338,32,32,32,32
201.02792054452,32,32,32,32
202.028059452702,32,32,32,32
203.028198360883,32,32,32,32
204.028337269065,33,33,33,33
205.028476177247,33,33,33,33
206.028615085429,33,33,33,33
207.02875399361,33,33,33,33
208.028892901792,33,33,33,33
209.029031809974,33,33,33,33
210.029170718155,33,33,33,33
211.029309626337,33,33,33,33
212.029448534519,33,33,33,33
213.0295874427,33,33,33,33
214.029726350882,33,33,33,33
215.029865259064,33,33,33,33
216.030004167245,33,33,33,33
217.030143075427,33,33,33,33
218.030281983609,33,33,33,33
219.030420891791,33,33,33,33
220.030559799972,33,33,33,33
221.030698708154,33,33,33,33
222.030837616336,33,33,33,33
223.030976524517,33,33,33,33
224.031115432699,33,33,33,33
225.031254340881,33,33,33,33
226.031393249062,33,33,33,33
227.031532157244,33,33,33,33
228.031671065426,33,33,33,33
229.031809973607,33,33,33,33
230.031948881789,33,33,33,33
231.032087789971,33,33,33,33
232.032226698153,33,33,33,33
233.032365606334,34,34,34,34
234.032504514516,35,35,35,35
235.032643422698,35,35,35,35
236.032782330879,35,35,35,35
237.032921239061,35,35,35,35
238.033060147243,35,35,35,35
239.033199055424,35,35,35,35
240.033337963606,35,35,35,35
241.033476871788,35,35,35,35
242.033615779969,35,35,35,35
243.033754688151,35,35,35,35
244.033893596333,35,35,35,35
245.034032504515,35,35,35,35
246.034171412696,35,35,35,35
247.034310320878,35,35,35,35
248.03444922906,35,35,35,35
249.034588137241,35,35,35,35
250.034727045423,35,35,35,35
251.034865953605,35,35,35,35
252.035004861786,35,35,35,35
253.035143769968,35,35,35,35
254.03528267815,35,35,35,35
255.035421586331,35,35,35,35
256.035560494513,35,35,35,35
257.035699402695,35,35,35,35
258.035838310876,35,35,35,35
259.035977219058,35,35,35,35
260.03611612724,35,35,35,35
261.036255035422,35,35,35,35
262.036393943603,35,35,35,35
263.036532851785,35,35,35,35
264.036671759967,35,35,35,35
265.036810668148,35,35,35,35
266.03694957633,35,35,35,35
267.037088484512,36,36,36,36
268.037227392693,36,36,36,36
269.037366300875,36,36,36,36
270.037505209057,36,36,36,36
271.037644117239,36,36,36,36
272.03778302542,37,37,37,37
273.037921933602,37,37,37,37
274.038060841784,37,37,37,37
275.038199749965,37,37,37,37
276.038338658147,37,37,37,37
277.038477566329,38,38,38,38
278.03861647451,38,38,38,38
279.038755382692,38,38,38,38
280.038894290874,39,39,39,39
281.039033199055,39,39,39,39
282.039172107237,39,39,39,39
283.039311015419,39,39,39,39
284.039449923601,39,39,39,39
285.039588831782,39,39,39,39
286.039727739964,39,39,39,39
287.039866648146,39,39,39,39
288.040005556327,39,39,39,39
289.040144464509,39,39,39,39
290.040283372691,39,39,39,39
291.040422280872,40,40,40,40
292.040561189054,40,40,40,40
293.040700097236,40,40,40,40
294.040839005417,40,40,40,40
295.040977913599,40,40,40,40
296.041116821781,40,40,40,40
297.041255729962,40,40,40,40
298.041394638144,40,40,40,40
299.041533546326,40,40,40,40
300.041672454508,41,41,41,41
301.041811362689,41,41,41,41
302.041950270871,41,41,41,41
303.042089179053,41,41,41,41
304.042228087234,41,41,41,41
305.042366995416,41,41,41,41
306.042505903598,41,41,41,41
307.042644811779,41,41,41,41
308.042783719961,41,41,41,41
309.042922628143,41,41,41,41
310.043061536325,41,41,41,41
311.043200444506,41,41,41,41
312.043339352688,41,41,41,41
313.04347826087,41,41,41,41
314.043617169051,41,41,41,41
315.043756077233,41,41,41,41
316.043894985415,41,41,41,41
317.044033893596,41,41,41,41
318.044172801778,41,41,41,41
319.04431170996,41,41,41,41
320.044450618141,41,41,41,41
321.044589526323,41,41,41,41
322.044728434505,41,41,41,41
323.044867342686,41,41,41,41
324.045006250868,42,42,42,42
325.04514515905,42,42,42,42
326.045284067232,43,43,43,43
327.045422975413,43,43,43,43
328.045561883595,44,44,44,44
329.045700791777,44,44,44,44
330.045839699958,44,44,44,44
331.04597860814,44,44,44,44
332.046117516322,44,44,44,44
333.046256424503,45,45,45,45
334.046395332685,45,45,45,45
335.046534240867,45,45,45,45
336.046673149049,45,45,45,45
337.04681205723,45,45,45,45
338.046950965412,45,45,45,45
339.047089873594,45,45,45,45
340.047228781775,45,45,45,45
341.047367689957,45,45,45,45
342.047506598139,45,45,45,45
343.04764550632,45,45,45,45
344.047784414502,45,45,45,45
345.047923322684,45,45,45,45
346.048062230865,45,45,45,45
347.048201139047,45,45,45,45
348.048340047229,46,46,46,46
349.04847895541,46,46,46,46
350.048617863592,46,46,46,46
351.048756771774,46,46,46,46
352.048895679956,46,46,46,46
353.049034588137,46,46,46,46
354.049173496319,46,46,46,46
355.049312404501,46,46,46,46
356.049451312682,46,46,46,46
357.049590220864,46,46,46,46
358.049729129046,46,46,46,46
359.049868037227,46,46,46,46
360.050006945409,46,46,46,46
361.050145853591,46,46,46,46
362.050284761772,46,46,46,46
363.050423669954,46,46,46,46
364.050562578136,46,46,46,46
365.050701486318,46,46,46,46
366.050840394499,46,46,46,46
367.050979302681,46,46,46,46
368.051118210863,46,46,46,46
369.051257119044,46,46,46,46
370.051396027226,46,46,46,46
371.051534935408,46,46,46,46
372.051673843589,46,46,46,46
373.051812751771,46,46,46,46
374.051951659953,46,46,46,46
375.052090568134,46,46,46,46
376.052229476316,46,46,46,46
377.052368384498,46,46,46,46
378.05250729268,46,46,46,46
379.052646200861,46,46,46,46
380.052785109043,47,47,47,47
381.052924017225,47,47,47,47
382.053062925406,47,47,47,47
383.053201833588,47,47,47,47
384.05334074177,47,47,47,47
385.053479649951,48,48,48,48
386.053618558133,48,48,48,48
387.053757466315,48,48,48,48
388.053896374496,48,48,48,48
389.054035282678,48,48,48,48
390.05417419086,48,48,48,48
391.054313099042,48,48,48,48
392.054452007223,48,48,48,48
393.054590915405,48,48,48,48
394.054729823587,48,48,48,48
395.054868731768,48,48,48,48
396.05500763995,49,49,49,49
397.055146548132,49,49,49,49
398.055285456313,49,49,49,49
399.055424364495,49,49,49,49
400.055563272677,49,49,49,49
401.055702180858,49,49,49,49
402.05584108904,49,49,49,49
403.055979997222,49,49,49,49
404.056118905404,49,49,49,49
405.056257813585,49,49,49,49
406.056396721767,49,49,49,49
407.056535629949,49,49,49,49
408.05667453813,49,49,49,49
409.056813446312,49,49,49,49
410.056952354494,49,49,49,49
411.057091262675,49,49,49,49
412.057230170857,49,49,49,49
413.057369079039,49,49,49,49
414.05750798722,49,49,49,49
415.057646895402,49,49,49,49
416.057785803584,49,49,49,49
417.057924711766,49,49,49,49
418.058063619947,49,49,49,49
419.058202528129,49,49,49,49
420.058341436311,49,49,49,49
421.058480344492,49,49,49,49
422.058619252674,49,49,49,49
423.058758160856,49,49,49,49
424.058897069037,49,49,49,49
425.059035977219,49,49,49,49
426.059174885401,49,49,49,49
427.059313793582,49,49,49,49
428.059452701764,49,49,49,49
429.059591609946,49,49,49,49
430.059730518128,49,49,49,49
431.059869426309,50,50,50,50
432.060008334491,50,50,50,50
433.060147242673,50,50,50,50
434.060286150854,50,50,50,50
435.060425059036,50,50,50,50
436.060563967218,50,50,50,50
437.060702875399,50,50,50,50
438.060841783581,50,50,50,50
439.060980691763,50,50,50,50
440.061119599944,50,50,50,50
441.061258508126,50,50,50,50
442.061397416308,50,50,50,50
443.06153632449,50,50,50,50
444.061675232671,50,50,50,50
445.061814140853,50,50,50,50
446.061953049035,50,50,50,50
447.062091957216,50,50,50,50
448.062230865398,50,50,50,50
449.06236977358,50,50,50,50
450.062508681761,50,50,50,50
451.062647589943,50,50,50,50
452.062786498125,50,50,50,50
453.062925406306,50,50,50,50
454.063064314488,50,50,50,50
455.06320322267,50,50,50,50
456.063342130851,50,50,50,50
457.063481039033,50,50,50,50
458.063619947215,50,50,50,50
459.063758855397,51,51,51,51
460.063897763578,51,51,51,51
461.06403667176,51,51,51,51
462.064175579942,51,51,51,51
463.064314488123,51,51,51,51
464.064453396305,51,51,51,51
465.064592304487,51,51,51,51
466.064731212668,51,51,51,51
467.06487012085,51,51,51,51
468.065009029032,51,51,51,51
469.065147937214,51,51,51,51
470.065286845395,51,51,51,51
471.065425753577,51,51,51,51
472.065564661759,51,51,51,51
473.06570356994,51,51,51,51
474.065842478122,51,51,51,51
475.065981386304,51,51,51,51
476.066120294485,51,51,51,51
477.066259202667,52,52,52,52
478.066398110849,52,52,52,52
479.06653701903,52,52,52,52
480.066675927212,52,52,52,52
481.066814835394,52,52,52,52
482.066953743575,52,52,52,52
483.067092651757,52,52,52,52
484.067231559939,52,52,52,52
485.067370468121,53,53,53,53
486.067509376302,53,53,53,53
487.067648284484,53,53,53,53
488.067787192666,53,53,53,53
489.067926100847,54,54,54,54
490.068065009029,54,54,54,54
491.068203917211,54,54,54,54
492.068342825392,54,54,54,54
493.068481733574,54,54,54,54
494.068620641756,54,54,54,54
495.068759549938,54,54,54,54
496.068898458119,54,54,54,54
497.069037366301,54,54,54,54
498.069176274483,54,54,54,54
499.069315182664,54,54,54,54
500.069454090846,54,54,54,54
501.069592999028,54,54,54,54
502.069731907209,54,54,54,54
503.069870815391,54,54,54,54
504.070009723573,54,54,54,54
505.070148631754,54,54,54,54
506.070287539936,54,54,54,54
507.070426448118,54,54,54,54
508.070565356299,54,54,54,54
509.070704264481,54,54,54,54
510.070843172663,54,54,54,54
511.070982080845,54,54,54,54
512.071120989026,54,54,54,54
513.071259897208,54,54,54,54
514.07139880539,54,54,54,54
515.071537713571,54,54,54,54
516.071676621753,54,54,54,54
517.071815529935,55,55,55,55
518.071954438116,55,55,55,55
519.072093346298,55,55,55,55
520.07223225448,55,55,55,55
521.072371162662,55,55,55,55
522.072510070843,55,55,55,55
523.072648979025,55,55,55,55
524.072787887207,55,55,55,55
525.072926795388,55,55,55,55
526.07306570357,55,55,55,55
527.073204611752,55,55,55,55
528.073343519933,55,55,55,55
529.073482428115,55,55,55,55
530.073621336297,55,55,55,55
531.073760244478,55,55,55,55
532.07389915266,55,55,55,55
533.074038060842,55,55,55,55
534.074176969023,55,55,55,55
535.074315877205,55,55,55,55
536.074454785387,55,55,55,55
537.074593693569,55,55,55,55
538.07473260175,55,55,55,55
539.074871509932,55,55,55,55
540.075010418114,55,55,55,55
541.075149326295,55,55,55,55
542.075288234477,55,55,55,55
543.075427142659,55,55,55,55
544.07556605084,55,55,55,55
545.075704959022,55,55,55,55
546.075843867204,55,55,55,55
547.075982775385,55,55,55,55
548.076121683567,55,55,55,55
549.076260591749,55,55,55,55
550.076399499931,55,55,55,55
551.076538408112,55,55,55,55
552.076677316294,55,55,55,55
553.076816224476,55,55,55,55
554.076955132657,55,55,55,55
555.077094040839,55,55,55,55
556.077232949021,55,55,55,55
557.077371857202,55,55,55,55
558.077510765384,55,55,55,55
559.077649673566,55,55,55,55
560.077788581747,55,55,55,55
561.077927489929,55,55,55,55
562.078066398111,56,56,56,56
563.078205306292,56,56,56,56
564.078344214474,56,56,56,56
565.078483122656,56,56,56,56
566.078622030838,56,56,56,56
567.078760939019,56,56,56,56
568.078899847201,56,56,56,56
569.079038755383,56,56,56,56
570.079177663564,56,56,56,56
571.079316571746,56,56,56,56
572.079455479928,56,56,56,56
573.07959438811,56,56,56,56
574.079733296291,56,56,56,56
575.079872204473,56,56,56,56
576.080011112655,56,56,56,56
577.080150020836,56,56,56,56
578.080288929018,56,56,56,56
579.0804278372,57,57,57,57
580.080566745381,57,57,57,57
581.080705653563,57,57,57,57
582.080844561745,57,57,57,57
583.080983469926,57,57,57,57
584.081122378108,57,57,57,57
585.08126128629,57,57,57,57
586.081400194471,57,57,57,57
587.081539102653,57,57,57,57
588.081678010835,57,57,57,57
589.081816919017,57,57,57,57
590.081955827198,57,57,57,57
591.08209473538,57,57,57,57
592.082233643562,57,57,57,57
593.082372551743,57,57,57,57
594.082511459925,57,57,57,57
595.082650368107,57,57,57,57
596.082789276288,57,57,57,57
597.08292818447,57,57,57,57
598.083067092652,57,57,57,57
599.083206000833,57,57,57,57
600.083344909015,57,57,57,57
601.083483817197,57,57,57,57
602.083622725379,57,57,57,57
603.08376163356,57,57,57,57
604.083900541742,57,57,57,57
605.084039449924,57,57,57,57
606.084178358105,57,57,57,57
607.084317266287,57,57,57,57
608.084456174469,57,57,57,57
609.08459508265,57,57,57,57
610.084733990832,57,57,57,57
611.084872899014,57,57,57,57
612.085011807195,57,57,57,57
613.085150715377,57,57,57,57
614.085289623559,57,57,57,57
615.08542853174,57,57,57,57
616.085567439922,57,57,57,57
617.085706348104,57,57,57,57
618.085845256286,57,57,57,57
619.085984164467,57,57,57,57
620.086123072649,57,57,57,57
621.086261980831,57,57,57,57
622.086400889012,57,57,57,57
623.086539797194,57,57,57,57
624.086678705376,57,57,57,57
625.086817613557,57,57,57,57
626.086956521739,57,57,57,57
627.087095429921,57,57,57,57
628.087234338102,57,57,57,57
629.087373246284,57,57,57,57
630.087512154466,57,57,57,57
631.087651062648,57,57,57,57
632.087789970829,57,57,57,57
633.087928879011,57,57,57,57
634.088067787193,57,57,57,57
635.088206695374,57,57,57,57
636.088345603556,57,57,57,57
637.088484511738,57,57,57,57
638.088623419919,57,57,57,57
639.088762328101,57,57,57,57
640.088901236283,57,57,57,57
641.089040144465,57,57,57,57
642.089179052646,57,57,57,57
643.089317960828,57,57,57,57
644.08945686901,57,57,57,57
645.089595777191,57,57,57,57
646.089734685373,57,57,57,57
647.089873593555,57,57,57,57
648.090012501736,57,57,57,57
649.090151409918,57,57,57,57
650.0902903181,57,57,57,57
651.090429226281,57,57,57,57
652.090568134463,57,57,57,57
653.090707042645,57,57,57,57
654.090845950827,57,57,57,57
655.090984859008,57,57,57,57
656.09112376719,57,57,57,57
657.091262675372,57,57,57,57
658.091401583553,57,57,57,57
659.091540491735,57,57,57,57
660.091679399917,57,57,57,57
661.091818308098,57,57,57,57
662.09195721628,57,57,57,57
663.092096124462,57,57,57,57
664.092235032643,57,57,57,57
665.092373940825,57,57,57,57
666.092512849007,57,57,57,57
667.092651757188,57,57,57,57
668.09279066537,57,57,57,57
669.092929573552,57,57,57,57
670.093068481734,57,57,57,57
671.093207389915,57,57,57,57
672.093346298097,57,57,57,57
673.093485206279,57,57,57,57
674.09362411446,57,57,57,57
675.093763022642,57,57,57,57
676.093901930824,57,57,57,57
677.094040839005,57,57,57,57
678.094179747187,57,57,57,57
679.094318655369,57,57,57,57
680.09445756355,57,57,57,57
681.094596471732,57,57,57,57
682.094735379914,57,57,57,57
683.094874288096,57,57,57,57
684.095013196277,57,57,57,57
685.095152104459,57,57,57,57
686.095291012641,57,57,57,57
687.095429920822,57,57,57,57
688.095568829004,57,57,57,57
689.095707737186,57,57,57,57
690.095846645367,57,57,57,57
691.095985553549,57,57,57,57
692.096124461731,57,57,57,57
693.096263369912,57,57,57,57
694.096402278094,57,57,57,57
695.096541186276,57,57,57,57
696.096680094458,57,57,57,57
697.096819002639,57,57,57,57
698.096957910821,57,57,57,57
699.097096819003,57,57,57,57
700.097235727184,57,57,57,57
701.097374635366,57,57,57,57
702.097513543548,57,57,57,57
703.097652451729,57,57,57,57
704.097791359911,57,57,57,57
705.097930268093,57,57,57,57
706.098069176275,57,57,57,57
707.098208084456,57,57,57,57
708.098346992638,57,57,57,57
709.09848590082,57,57,57,57
710.098624809001,57,57,57,57
711.098763717183,57,57,57,57
712.098902625365,57,57,57,57
713.099041533546,57,57,57,57
714.099180441728,57,57,57,57
715.09931934991,57,57,57,57
716.099458258091,57,57,57,57
717.099597166273,57,57,57,57
718.099736074455,57,57,57,57
719.099874982636,57,57,57,57


==> graphics/data/RAIL1_109_tot.dat <==
0,0,0,0,0
1.00013890818169,0.00920700000000002,0.00870900000000001,0.003515,0.004242
2.00027781636338,0.012155,0.011918,0.00364,0.004841
3.00041672454508,0.011335,0.010867,0.00364600000000001,0.00533700000000001
4.00055563272677,0.012049,0.012851,0.00446099999999999,0.00530999999999998
5.00069454090846,0.0133719999999999,0.012145,0.00450899999999999,0.00555
6.00083344909015,0.011998,0.013765,0.00449100000000002,0.00555299999999997
7.00097235727184,0.012454,0.0178700000000001,0.00472300000000003,0.00677699999999998
8.00111126545353,0.0161779999999998,0.0122899999999999,0.00471300000000002,0.006803
9.00125017363523,0.0122280000000001,0.0136669999999999,0.00470100000000001,0.006768
10.0013890818169,0.013606,0.0123629999999999,0.00489800000000007,0.00712500000000005
11.0015279899986,0.014767,0.013649,0.00498299999999996,0.00753599999999999
12.0016668981803,0.016283,0.0105579999999998,0.00498100000000001,0.00791300000000006
13.001805806362,0.0237950000000002,0.0105380000000002,0.00498399999999999,0.00765900000000008
14.0019447145437,0.0218530000000001,0.016635,0.00507400000000002,0.014354
15.0020836227254,0.017166,0.0136069999999999,0.00509300000000001,0.00630699999999995
16.0022225309071,0.0138449999999999,0.0141390000000001,0.00505699999999998,0.00650700000000004
17.0023614390888,0.012635,0.0219579999999997,0.00507299999999999,0.00655400000000017
18.0025003472705,0.0114909999999999,0.0129700000000001,0.00505700000000009,0.00661699999999987
19.0026392554521,0.0114550000000002,0.0126530000000002,0.00530400000000009,0.00883200000000017
20.0027781636338,0.0166490000000001,0.0162059999999999,0.00532200000000005,0.00834800000000002
21.0029170718155,0.0159470000000002,0.0134110000000001,0.00543499999999986,0.00882699999999992
22.0030559799972,0.0134599999999998,0.0132820000000002,0.00529099999999993,0.00893499999999992
23.0031948881789,0.0169160000000002,0.0151680000000001,0.00531999999999999,0.00680000000000014
24.0033337963606,0.0131540000000001,0.0140089999999997,0.00528700000000004,0.006969
25.0034727045423,0.0167059999999997,0.0173429999999999,0.00533300000000003,0.00701899999999989
26.003611612724,0.0122499999999999,0.017941,0.00675000000000003,0.00706399999999996
27.0037505209057,0.0125009999999994,0.0149860000000004,0.00667400000000007,0.00722200000000006
28.0038894290874,0.0171799999999998,0.0149720000000002,0.00566200000000006,0.00803499999999979
29.0040283372691,0.0131610000000002,0.0173560000000004,0.00567699999999993,0.00911599999999968
30.0041672454508,0.0208059999999994,0.0162800000000001,0.00566200000000006,0.00822199999999995
31.0043061536324,0.0132369999999993,0.0152919999999996,0.00567699999999993,0.00925699999999985
32.0044450618141,0.0141520000000002,0.0146959999999998,0.00569699999999984,0.00952600000000015
33.0045839699958,0.0239909999999997,0.0141140000000002,0.00571999999999995,0.0105140000000001
34.0047228781775,0.0141960000000001,0.0154870000000003,0.0057100000000001,0.0083000000000002
35.0048617863592,0.0174760000000003,0.0138930000000004,0.00540999999999991,0.00851800000000003
36.0050006945409,0.0156589999999994,0.0159560000000001,0.00544100000000003,0.00874599999999992
37.0051396027226,0.012467,0.0136560000000001,0.00535300000000016,0.00863299999999967
38.0052785109043,0.0141100000000005,0.0154480000000001,0.00465399999999994,0.0087060000000001
39.005417419086,0.0144589999999996,0.0126189999999999,0.00461299999999998,0.00855000000000006
40.0055563272677,0.0137489999999998,0.0172179999999997,0.00472800000000007,0.00888799999999978
41.0056952354494,0.0163089999999997,0.0182370000000001,0.00480599999999987,0.00946800000000003
42.0058341436311,0.012886,0.0165729999999993,0.00471600000000016,0.00885400000000036
43.0059730518128,0.0145870000000006,0.0149330000000001,0.00479299999999983,0.0171049999999999
44.0061119599944,0.0154769999999997,0.0143399999999998,0.00606200000000001,0.00890699999999978
45.0062508681761,0.0158059999999995,0.0128550000000001,0.00606000000000018,0.0090349999999999
46.0063897763578,0.0154029999999992,0.018122,0.00603899999999991,0.0098609999999999
47.0065286845395,0.0151440000000003,0.0127389999999998,0.00608599999999981,0.00923300000000005
48.0066675927212,0.014335,0.0132010000000005,0.00619400000000025,0.00837699999999986
49.0068065009029,0.0161850000000001,0.0138070000000008,0.00621200000000011,0.00909200000000032
50.0069454090846,0.0258389999999995,0.0156080000000003,0.00621699999999992,0.00897899999999918
51.0070843172663,0.0184329999999999,0.0145480000000004,0.00625700000000018,0.00874500000000022
52.007223225448,0.0182219999999997,0.0140459999999996,0.00626199999999999,0.00850599999999968
53.0073621336297,0.0179880000000008,0.0152359999999998,0.00506700000000038,0.00871200000000005
54.0075010418114,0.0271919999999994,0.016133,0.00507999999999997,0.008629
55.0076399499931,0.0224670000000007,0.0132569999999994,0.00504499999999997,0.00940299999999983
56.0077788581747,0.0200959999999988,0.0131540000000001,0.00509799999999982,0.00890500000000038
57.0079177663564,0.0174470000000007,0.0141910000000003,0.0051009999999998,0.00866999999999951
58.0080566745381,0.0125360000000008,0.0147370000000002,0.00511599999999968,0.00930699999999973
59.0081955827198,0.0163630000000001,0.0138650000000009,0.00518000000000018,0.00865700000000036
60.0083344909015,0.0156030000000005,0.0130579999999991,0.00743999999999989,0.0087319999999993
61.0084733990832,0.0137200000000011,0.0166240000000002,0.00511200000000001,0.00884000000000018
62.0086123072649,0.0179109999999998,0.0136749999999992,0.00509099999999973,0.00870700000000024
63.0087512154466,0.0138160000000003,0.0155010000000004,0.00514099999999962,0.00895899999999994
64.0088901236283,0.014584000000001,0.0146139999999999,0.00510300000000008,0.00931300000000057
65.00902903181,0.013948000000001,0.0158919999999991,0.00509099999999973,0.00945900000000055
66.0091679399917,0.0142969999999991,0.0146170000000012,0.00512599999999974,0.00940999999999992
67.0093068481734,0.0141670000000005,0.0169250000000005,0.00517199999999995,0.0092270000000001
68.009445756355,0.0145499999999998,0.013891000000001,0.00512500000000005,0.00896100000000022
69.0095846645367,0.0165059999999997,0.013243000000001,0.00521900000000031,0.00884199999999957
70.0097235727184,0.0151509999999995,0.0145389999999992,0.00519300000000023,0.00938100000000031
71.0098624809001,0.016748999999999,0.0140900000000013,0.00520399999999999,0.0094189999999994
72.0100013890818,0.0138820000000006,0.0152149999999995,0.00526300000000024,0.00907500000000017
73.0101402972635,0.0131779999999999,0.0145780000000002,0.00527800000000012,0.00944000000000056
74.0102792054452,0.0148430000000008,0.0152199999999993,0.00530699999999973,0.00938999999999979
75.0104181136269,0.0141160000000013,0.0146619999999995,0.00540099999999999,0.00979500000000044
76.0105570218086,0.0166800000000009,0.0198879999999999,0.00539799999999957,0.0108559999999995
77.0106959299903,0.0152420000000006,0.0166489999999992,0.00545799999999996,0.00974500000000056
78.010834838172,0.0133240000000008,0.0166030000000017,0.00535700000000006,0.00980999999999987
79.0109737463537,0.0163320000000002,0.0157769999999999,0.00536199999999987,0.00960600000000067
80.0111126545354,0.0157129999999999,0.0143500000000003,0.00541199999999975,0.00938600000000012
81.011251562717,0.0150000000000006,0.0151020000000006,0.00540699999999994,0.00923799999999986
82.0113904708987,0.0148490000000017,0.015604999999999,0.00539299999999976,0.0102880000000001
83.0115293790804,0.0152289999999997,0.0146710000000017,0.00535599999999992,0.00979000000000063
84.0116682872621,0.0149650000000001,0.0172340000000002,0.00536500000000029,0.00930799999999987
85.0118071954438,0.0137429999999998,0.0152329999999985,0.00536799999999982,0.00950800000000029
86.0119461036255,0.0142570000000006,0.014641000000001,0.00535200000000025,0.0123939999999996
87.0120850118072,0.0148550000000007,0.015568,0.00541099999999961,0.0100940000000005
88.0122239199889,0.0139969999999998,0.0158679999999993,0.00587900000000019,0.00933400000000084
89.0123628281706,0.0137479999999996,0.0144369999999991,0.00585600000000053,0.00967300000000026
90.0125017363523,0.015644,0.0139389999999988,0.00584499999999988,0.00964800000000032
91.012640644534,0.0137299999999989,0.0156720000000004,0.00582500000000064,0.0102140000000004
92.0127795527157,0.0148239999999991,0.0145540000000004,0.00581500000000013,0.00956500000000027
93.0129184608974,0.0139860000000009,0.0162089999999999,0.0058600000000002,0.0102070000000012
94.013057369079,0.0140840000000004,0.0162990000000001,0.00588000000000033,0.0103159999999995
95.0131962772607,0.014171000000001,0.0134439999999998,0.00585099999999983,0.0103230000000014
96.0133351854424,0.0150310000000005,0.0156320000000001,0.00586199999999959,0.00984099999999977
97.0134740936241,0.0149120000000007,0.0149660000000011,0.00589200000000023,0.00981000000000165
98.0136130018058,0.014365999999999,0.0128519999999988,0.00585000000000058,0.0101490000000002
99.0137519099875,0.0123230000000003,0.0165780000000009,0.00591399999999975,0.00988199999999928
100.013890818169,0.0141619999999989,0.0119900000000008,0.0058959999999999,0.0140100000000007
101.014029726351,0.01844,0.012754000000001,0.0071399999999997,0.0161270000000009
102.014168634533,0.0206879999999998,0.0134419999999995,0.00693199999999994,0.0131329999999998
103.014307542714,0.0238910000000025,0.014151,0.00705299999999998,0.0135330000000007
104.014446450896,0.0190179999999991,0.0132579999999987,0.00701900000000055,0.0253879999999995
105.014585359078,0.0241830000000007,0.0127199999999998,0.00707600000000053,0.0140219999999989
106.014724267259,0.0203880000000005,0.0136970000000005,0.00712299999999999,0.0135140000000007
107.014863175441,0.0267470000000003,0.0121399999999987,0.00692800000000027,0.010192
108.015002083623,0.0173899999999989,0.0138180000000006,0.00703100000000045,0.0123759999999997
109.015140991804,0.0131340000000009,0.0125029999999988,0.00724699999999956,0.0102380000000011
110.015279899986,0.0112360000000002,0.0124629999999968,0.00718599999999991,0.00991099999999889
111.015418808168,0.012121999999998,0.0133599999999987,0.00695800000000002,0.0129270000000012
112.015557716349,0.0147569999999995,0.0127640000000007,0.00694999999999979,0.00980799999999959
113.015696624531,0.0129570000000001,0.0121739999999981,0.00707699999999978,0.0101410000000008
114.015835532713,0.014796999999998,0.0127400000000009,0.00692300000000046,0.00967900000000022
115.015974440895,0.0131820000000005,0.0116489999999985,0.00707800000000081,0.00991900000000001
116.016113349076,0.0132440000000003,0.0126069999999991,0.00691599999999948,0.00959600000000016
117.016252257258,0.0130079999999992,0.0117049999999992,0.00578199999999995,0.0118430000000007
118.01639116544,0.0120739999999984,0.0134279999999976,0.00579399999999985,0.00982100000000052
119.016530073621,0.0131890000000006,0.0124309999999994,0.00589499999999976,0.0102450000000012
120.016668981803,0.0142120000000006,0.0124139999999997,0.00577499999999986,0.00974599999999981
121.016807889985,0.0132039999999982,0.0123050000000013,0.00579499999999999,0.00772500000000065
122.016946798166,0.0127190000000006,0.0128020000000006,0.00578300000000009,0.00778399999999912
123.017085706348,0.0126929999999987,0.0119749999999996,0.00579600000000013,0.00773099999999971
124.01722461453,0.013421000000001,0.0135159999999992,0.00594899999999932,0.00774299999999961
125.017363522711,0.0118389999999984,0.0137180000000008,0.00576600000000038,0.00771100000000047
126.017502430893,0.0124400000000016,0.0130839999999992,0.00589300000000037,0.00786199999999937
127.017641339075,0.0128559999999993,0.0135569999999987,0.00590599999999952,0.0079129999999985
128.017780247257,0.0135910000000017,0.0138819999999988,0.00582900000000031,0.00788399999999889
129.017919155438,0.0114999999999981,0.0121600000000015,0.00595700000000043,0.00784499999999966
130.01805806362,0.0129850000000005,0.0130720000000011,0.00585199999999997,0.00863000000000014
131.018196971802,0.012162,0.0139659999999999,0.00593600000000016,0.00794199999999989
132.018335879983,0.0113920000000007,0.0138819999999988,0.00587599999999977,0.00796400000000119
133.018474788165,0.0134019999999992,0.0134610000000031,0.00592900000000007,0.0078409999999991
134.018613696347,0.0131529999999991,0.0133120000000027,0.00589399999999962,0.00793900000000036
135.018752604528,0.0125069999999994,0.0139509999999987,0.00593300000000063,0.00810400000000122
136.01889151271,0.0133009999999985,0.0123759999999997,0.00585000000000058,0.00795100000000026
137.019030420892,0.0127859999999984,0.0131119999999996,0.00598600000000005,0.00787399999999927
138.019169329073,0.0137389999999975,0.0161629999999988,0.00589300000000037,0.00874100000000055
139.019308237255,0.0121340000000032,0.0124909999999971,0.00595499999999927,0.00787100000000152
140.019447145437,0.0131939999999986,0.0133590000000012,0.0059199999999997,0.00792800000000149
141.019586053619,0.0132479999999973,0.0127720000000018,0.00600000000000023,0.00806699999999871
142.0197249618,0.0147349999999982,0.0146720000000009,0.00593800000000044,0.00797200000000053
143.019863869982,0.0119919999999993,0.0193340000000006,0.00594500000000053,0.00794100000000064
144.020002778164,0.0123560000000005,0.0135090000000027,0.00595299999999988,0.00790399999999991
145.020141686345,0.0119279999999975,0.0159719999999979,0.00594300000000025,0.00785300000000078
146.020280594527,0.0121690000000001,0.0138999999999996,0.00593899999999969,0.01037
147.020419502709,0.0131639999999997,0.0122339999999994,0.00600700000000032,0.0105059999999995
148.02055841089,0.0125259999999976,0.0148919999999997,0.0059540000000009,0.0106769999999994
149.020697319072,0.0133529999999986,0.0135569999999987,0.00596799999999931,0.0106769999999994
150.020836227254,0.0126980000000003,0.0136909999999979,0.00593700000000119,0.0106300000000008
151.020975135435,0.0124149999999972,0.0132009999999987,0.00596700000000006,0.0111369999999997
152.021114043617,0.011610000000001,0.0136809999999983,0.00593500000000091,0.0111790000000003
153.021252951799,0.0136900000000004,0.0132949999999994,0.00603700000000096,0.0106310000000001
154.021391859981,0.0123429999999978,0.0129480000000015,0.00591400000000064,0.0106420000000007
155.021530768162,0.0121259999999985,0.0130069999999982,0.00599500000000042,0.0105679999999992
156.021669676344,0.0142230000000012,0.0137569999999982,0.00589000000000084,0.0100440000000006
157.021808584526,0.0125579999999985,0.0136699999999976,0.00599799999999995,0.010491
158.021947492707,0.013809000000002,0.0138889999999989,0.00595000000000034,0.0107160000000004
159.022086400889,0.0115349999999985,0.0138159999999985,0.00599399999999939,0.0100600000000011
160.022225309071,0.0127419999999994,0.0137280000000004,0.00590500000000027,0.0110069999999993
161.022364217252,0.0135049999999985,0.0122700000000009,0.00601699999999994,0.0121389999999995
162.022503125434,0.0133890000000001,0.0125980000000006,0.00591599999999914,0.0107440000000008
163.022642033616,0.0137159999999987,0.0146079999999991,0.00597000000000136,0.0119199999999999
164.022780941797,0.0126919999999977,0.0118899999999975,0.00589699999999915,0.0106590000000004
165.022919849979,0.0120219999999982,0.0136099999999999,0.00602499999999928,0.0104760000000006
166.023058758161,0.0134760000000007,0.00780400000000014,0.00598999999999883,0.0107759999999999
167.023197666343,0.0134399999999992,0.00893299999999897,0.00598899999999958,0.010902999999999
168.023336574524,0.0137029999999996,0.00794999999999746,0.00591200000000036,0.0105700000000013
169.023475482706,0.0135259999999988,0.00858599999999754,0.0059180000000012,0.011393
170.023614390888,0.0122590000000002,0.00866699999999909,0.00601200000000013,0.0173469999999991
171.023753299069,0.012277000000001,0.00882100000000108,0.00589399999999962,0.0124069999999996
172.023892207251,0.012515999999998,0.00815300000000008,0.00597099999999884,0.0108489999999968
173.024031115433,0.0128060000000012,0.00882999999999967,0.00601500000000144,0.0101429999999993
174.024170023614,0.0120360000000019,0.0081610000000012,0.00590700000000055,0.0109749999999984
175.024308931796,0.0115909999999992,0.00875699999999924,0.00602600000000031,0.0108250000000005
176.024447839978,0.0124689999999994,0.00864100000000079,0.00600299999999976,0.0101750000000003
177.024586748159,0.0135339999999999,0.00925000000000153,0.00594800000000006,0.0231090000000016
178.024725656341,0.0125190000000011,0.00802299999999789,0.00595100000000137,0.0102440000000001
179.024864564523,0.0133989999999997,0.00834400000000102,0.0059970000000007,0.0102840000000022
180.025003472705,0.0120219999999982,0.00817800000000091,0.00598300000000052,0.00856900000000138
181.025142380886,0.0130850000000002,0.00887600000000077,0.00594800000000006,0.00961900000000071
182.025281289068,0.0122219999999977,0.00892999999999944,0.0059850000000008,0.00874400000000009
183.02542019725,0.0120770000000014,0.0107800000000005,0.00596500000000155,0.00914599999999766
184.025559105431,0.0127549999999985,0.00760800000000117,0.0063329999999997,0.00847099999999656
185.025698013613,0.0142980000000001,0.008346999999997,0.00612499999999905,0.00858200000000053
186.025836921795,0.012674999999998,0.0081060000000015,0.00617500000000071,0.00903100000000023
187.025975829976,0.0131870000000021,0.00930399999999665,0.00609900000000074,0.00909300000000002
188.026114738158,0.0138660000000002,0.00827199999999806,0.00613399999999942,0.00855100000000064
189.02625364634,0.0132249999999985,0.00947199999999881,0.0061239999999998,0.00872899999999888
190.026392554521,0.0137090000000022,0.00753399999999971,0.00617599999999996,0.00889199999999946
191.026531462703,0.0126520000000028,0.00918800000000175,0.00611899999999999,0.00842100000000201
192.026670370885,0.0142130000000016,0.0082310000000021,0.00616100000000053,0.0085090000000001
193.026809279067,0.0127350000000028,0.0081060000000015,0.00610799999999934,0.00879499999999922
194.026948187248,0.0135099999999966,0.00949600000000217,0.00622300000000031,0.00856299999999877
195.02708709543,0.0129610000000007,0.00914999999999822,0.00612100000000027,0.00909899999999908
196.027226003612,0.0133219999999987,0.00756700000000166,0.00623099999999965,0.00889999999999702
197.027364911793,0.0121280000000006,0.00931800000000038,0.0062079999999991,0.00887600000000077
198.027503819975,0.0123239999999996,0.00890899999999917,0.00616299999999903,0.00916600000000045
199.027642728157,0.0143979999999999,0.00773099999999971,0.00616899999999987,0.0102989999999998
200.027781636338,0.0130949999999999,0.0077489999999969,0.00613099999999989,0.00896699999999839
201.02792054452,0.0128979999999999,0.00921400000000006,0.00615400000000044,0.00899899999999931
202.028059452702,0.0138359999999977,0.0092819999999989,0.00612500000000082,0.0087280000000014
203.028198360883,0.0133009999999985,0.00818300000000249,0.00615400000000044,0.00886299999999807
204.028337269065,0.0145559999999989,0.00917200000000307,0.0062540000000002,0.00934200000000018
205.028476177247,0.0130820000000007,0.00801699999999883,0.00631200000000121,0.00916600000000045
206.028615085429,0.0140619999999991,0.00830399999999898,0.00637500000000024,0.00948100000000096
207.02875399361,0.0141190000000009,0.00936699999999746,0.00633400000000073,0.00902299999999912
208.028892901792,0.0141510000000018,0.00843799999999817,0.00629999999999953,0.0092579999999991
209.029031809974,0.0130529999999993,0.00957799999999764,0.00629999999999953,0.00895000000000223
210.029170718155,0.0130960000000009,0.0108029999999992,0.00633300000000148,0.00917499999999905
211.029309626337,0.0117839999999987,0.00886799999999965,0.00628700000000038,0.0102209999999978
212.029448534519,0.0144839999999995,0.00780999999999921,0.00638100000000108,0.00926499999999919
213.0295874427,0.0131699999999988,0.00865899999999797,0.00626800000000038,0.00914600000000121
214.029726350882,0.0134040000000013,0.00879300000000072,0.00637000000000043,0.00916299999999737
215.029865259064,0.0134569999999989,0.00799999999999912,0.00631299999999868,0.00923700000000238
216.030004167245,0.0130659999999985,0.0107369999999989,0.00632899999999914,0.00884399999999985
217.030143075427,0.0143920000000008,0.00968400000000003,0.00628099999999954,0.00902599999999865
218.030281983609,0.0142050000000005,0.00838600000000156,0.00643099999999919,0.00970200000000077
219.030420891791,0.0142370000000014,0.00845599999999891,0.00626399999999983,0.00975700000000046
220.030559799972,0.0142330000000044,0.00869600000000048,0.00627900000000103,0.00949400000000011
221.030698708154,0.0128799999999956,0.00957599999999914,0.00625900000000001,0.00967100000000087
222.030837616336,0.0132880000000029,0.00900299999999987,0.00628700000000038,0.00990799999999936
223.030976524517,0.0144420000000025,0.00864599999999882,0.00651899999999905,0.0101839999999989
224.031115432699,0.0152860000000032,0.0086820000000003,0.00695600000000063,0.0117380000000011
225.031254340881,0.0139950000000013,0.00968699999999956,0.00651899999999905,0.00939999999999941
226.031393249062,0.0158660000000026,0.0122119999999981,0.00646900000000095,0.00914399999999915
227.031532157244,0.0139470000000017,0.00952899999999701,0.00654500000000091,0.00922800000000024
228.031671065426,0.0152870000000007,0.0098009999999995,0.00651399999999924,0.00928599999999946
229.031809973607,0.0143029999999982,0.008659999999999,0.00656099999999959,0.0108319999999971
230.031948881789,0.0174479999999946,0.00848700000000235,0.00658099999999884,0.00979799999999997
231.032087789971,0.0165140000000008,0.00906900000000022,0.00651099999999971,0.00987600000000199
232.032226698153,0.0140779999999978,0.00910999999999973,0.00648499999999963,0.00956800000000158
233.032365606334,0.0141980000000004,0.0108350000000002,0.00650800000000018,0.00961899999999716
234.032504514516,0.0135350000000045,0.00967800000000096,0.00652899999999867,0.0100639999999999
235.032643422698,0.0140059999999949,0.0123239999999996,0.00653400000000026,0.00990699999999833
236.032782330879,0.0134979999999985,0.0088770000000018,0.00654600000000016,0.00966000000000022
237.032921239061,0.0127450000000024,0.00978900000000138,0.00653600000000054,0.0105009999999979
238.033060147243,0.0144499999999965,0.00977800000000073,0.00660199999999911,0.0100680000000004
239.033199055424,0.0148860000000042,0.00978699999999932,0.00655699999999904,0.0100149999999992
240.033337963606,0.0154640000000015,0.00982199999999978,0.00664200000000115,0.00939999999999941
241.033476871788,0.0140449999999959,0.00794899999999998,0.00671400000000055,0.00969800000000021
242.033615779969,0.0141919999999942,0.00940600000000202,0.00663199999999975,0.00959500000000091
243.033754688151,0.0143679999999975,0.00982600000000033,0.00660200000000088,0.00926699999999769
244.033893596333,0.0146079999999955,0.0100840000000026,0.00657799999999931,0.0109020000000015
245.034032504515,0.0147869999999983,0.0103429999999989,0.00654499999999913,0.0121059999999993
246.034171412696,0.0117529999999988,0.0110400000000013,0.00654100000000035,0.011492999999998
247.034310320878,0.0148319999999984,0.00958200000000176,0.00663400000000003,0.0116610000000001
248.03444922906,0.0168559999999971,0.00846699999999956,0.00663800000000059,0.0119289999999985
249.034588137241,0.0159829999999985,0.00928700000000049,0.00669000000000075,0.0117839999999987
250.034727045423,0.0149280000000047,0.00855400000000017,0.00671099999999925,0.0117590000000014
251.034865953605,0.0140220000000042,0.00884399999999985,0.00669500000000056,0.0124120000000012
252.035004861786,0.014764999999997,0.0163779999999996,0.006691,0.0116210000000017
253.035143769968,0.0128559999999993,0.00866900000000115,0.00677100000000053,0.0115600000000029
254.03528267815,0.0123910000000009,0.00829200000000085,0.00676499999999969,0.0118899999999975
255.035421586331,0.0171649999999985,0.00996100000000055,0.00672499999999943,0.0116599999999991
256.035560494513,0.0129810000000035,0.00833300000000037,0.00690599999999897,0.0126810000000006
257.035699402695,0.0123260000000016,0.00970900000000086,0.00695299999999932,0.0115279999999984
258.035838310876,0.0147959999999969,0.00877799999999951,0.00670700000000046,0.015072
259.035977219058,0.016801000000001,0.0086690000000047,0.00678999999999874,0.0115219999999994
260.03611612724,0.0149430000000024,0.00952500000000356,0.00675899999999885,0.0118089999999995
261.036255035422,0.0127740000000003,0.0080379999999991,0.00686699999999973,0.012198999999999
262.036393943603,0.0136759999999967,0.00802600000000098,0.00684600000000124,0.0115920000000003
263.036532851785,0.0149940000000015,0.0079939999999965,0.00673600000000008,0.0158750000000012
264.036671759967,0.0150930000000002,0.00795400000000512,0.00677600000000034,0.0141939999999998
265.036810668148,0.0167840000000012,0.0094789999999989,0.00678800000000024,0.0123999999999995
266.03694957633,0.0158050000000003,0.0101880000000065,0.00679300000000005,0.0127580000000016
267.037088484512,0.0150699999999944,0.00984299999999649,0.00690299999999766,0.0126269999999984
268.037227392693,0.015785000000001,0.00952200000000403,0.00678399999999968,0.0128570000000003
269.037366300875,0.0151339999999962,0.00941899999999407,0.00745999999999825,0.0115680000000005
270.037505209057,0.0157839999999965,0.0095579999999984,0.00684100000000143,0.0128999999999984
271.037644117239,0.0151240000000001,0.00989700000000227,0.00674699999999717,0.0121299999999991
272.03778302542,0.0154910000000044,0.00957200000000569,0.00693700000000064,0.011889
273.037921933602,0.0156610000000015,0.00963399999999837,0.00688699999999898,0.0123529999999974
274.038060841784,0.0156899999999993,0.00969000000000619,0.00686900000000179,0.0121080000000013
275.038199749965,0.0155799999999999,0.00972800000000262,0.00706100000000021,0.0131000000000014
276.038338658147,0.0155030000000025,0.00971200000000039,0.00679900000000089,0.0116459999999989
277.038477566329,0.015394999999998,0.0103429999999989,0.00706200000000123,0.0124240000000029
278.03861647451,0.0154360000000011,0.00958699999999624,0.00697700000000268,0.0155899999999995
279.038755382692,0.0152299999999954,0.00968700000000666,0.00759500000000202,0.0124859999999991
280.038894290874,0.015352,0.00974599999999981,0.00703800000000143,0.0120320000000014
281.039033199055,0.0160199999999975,0.00970300000000179,0.00702700000000078,0.012277000000001
282.039172107237,0.0154759999999996,0.00980299999999801,0.00710799999999878,0.0125680000000017
283.039311015419,0.0152019999999951,0.00972600000000057,0.00710600000000028,0.012084999999999
284.039449923601,0.0153020000000055,0.00975199999999887,0.00704299999999947,0.0126160000000013
285.039588831782,0.0155950000000047,0.00966999999999985,0.00716500000000053,0.0126139999999992
286.039727739964,0.0155649999999952,0.00957400000000064,0.00711700000000093,0.0122729999999969
287.039866648146,0.0153880000000015,0.00971899999999692,0.00705299999999909,0.0122459999999975
288.040005556327,0.015346000000001,0.00971099999999581,0.00711699999999738,0.0130869999999987
289.040144464509,0.0153099999999995,0.00971400000000244,0.00704200000000199,0.0124950000000013
290.040283372691,0.0162560000000056,0.00971499999999992,0.00687699999999936,0.0125390000000003
291.040422280872,0.015385000000002,0.0100100000000012,0.00842600000000004,0.0122670000000014
292.040561189054,0.0153140000000036,0.0097419999999957,0.00915500000000335,0.012360000000001
293.040700097236,0.0152810000000017,0.00986799999999732,0.00847399999999965,0.0126980000000003
294.040839005417,0.0161540000000002,0.00998200000000082,0.00916300000000092,0.0125250000000001
295.040977913599,0.0157200000000017,0.0101550000000046,0.00927200000000283,0.0128710000000005
296.041116821781,0.0160079999999994,0.0101669999999956,0.00900899999999893,0.0127239999999986
297.041255729962,0.0159840000000031,0.00998900000000447,0.00889099999999843,0.0122369999999989
298.041394638144,0.0159379999999985,0.00999500000000353,0.00894600000000167,0.0126980000000003
299.041533546326,0.0157730000000029,0.00996299999999906,0.00867399999999918,0.0125400000000013
300.041672454508,0.0160099999999943,0.0100400000000036,0.00862000000000052,0.0127489999999995
301.041811362689,0.0157450000000026,0.0100570000000033,0.0087609999999998,0.0125630000000001
302.041950270871,0.0158330000000007,0.0100149999999957,0.00871000000000066,0.0125089999999979
303.042089179053,0.0157290000000003,0.0101390000000023,0.00895299999999821,0.0127619999999986
304.042228087234,0.015822,0.0101870000000019,0.00868899999999684,0.0132739999999991
305.042366995416,0.0159619999999947,0.0101839999999953,0.00906400000000218,0.0133550000000007
306.042505903598,0.0161799999999985,0.0101760000000013,0.00881199999999893,0.0132309999999976
307.042644811779,0.016141999999995,0.0103719999999967,0.009247000000002,0.0127199999999981
308.042783719961,0.0158920000000009,0.0101580000000041,0.00932699999999897,0.012751999999999
309.042922628143,0.0163459999999986,0.0101609999999965,0.0092819999999989,0.0136490000000009
310.043061536325,0.0163289999999989,0.0101860000000045,0.00952500000000001,0.0137800000000006
311.043200444506,0.0162669999999991,0.010472,0.00918300000000016,0.0128899999999987
312.043339352688,0.0161680000000004,0.0105210000000042,0.0092230000000022,0.0126950000000008
313.04347826087,0.016216,0.0101489999999984,0.00916499999999942,0.0128459999999997
314.043617169051,0.0159380000000056,0.0106559999999973,0.00907199999999975,0.0127429999999968
315.043756077233,0.0159240000000054,0.0101000000000013,0.00970599999999777,0.0128430000000037
316.043894985415,0.0162820000000039,0.0100880000000032,0.00911800000000085,0.0127119999999934
317.044033893596,0.0160529999999994,0.0101469999999964,0.00899000000000072,0.012679999999996
318.044172801778,0.016366000000005,0.0105310000000003,0.00882299999999958,0.012874999999994
319.04431170996,0.0160069999999948,0.0103059999999999,0.00934600000000074,0.0128830000000022
320.044450618141,0.0161889999999971,0.0107759999999999,0.00917099999999849,0.0128020000000006
321.044589526323,0.0165970000000044,0.0102130000000002,0.00894200000000112,0.0127529999999965
322.044728434505,0.0161540000000002,0.0102240000000009,0.00929800000000114,0.0128320000000031
323.044867342686,0.0162610000000001,0.0102590000000049,0.00893000000000299,0.0130549999999943
324.045006250868,0.0161680000000004,0.0102369999999965,0.00946500000000228,0.0128839999999997
325.04514515905,0.0164779999999993,0.0105590000000007,0.00890000000000057,0.0131409999999974
326.045284067232,0.0165369999999996,0.0103970000000047,0.00940100000000044,0.0130459999999957
327.045422975413,0.0166770000000014,0.010472,0.00955700000000093,0.0131319999999988
328.045561883595,0.0167039999999972,0.0104389999999981,0.0099480000000014,0.013231999999995
329.045700791777,0.0169819999999987,0.0104210000000009,0.00917699999999755,0.0132540000000034
330.045839699958,0.0167039999999972,0.010427,0.00924200000000042,0.0134899999999973
331.04597860814,0.0167000000000002,0.0104820000000032,0.00954199999999972,0.0133559999999946
332.046117516322,0.0165610000000029,0.0103739999999988,0.00920300000000296,0.0131159999999966
333.046256424503,0.0170129999999986,0.0108270000000061,0.00942999999999827,0.0132899999999978
334.046395332685,0.0172399999999939,0.0109240000000028,0.00924899999999695,0.0134380000000007
335.046534240867,0.0170559999999966,0.0106159999999988,0.00934499999999971,0.0133659999999978
336.046673149049,0.0172019999999975,0.0106049999999982,0.00935699999999784,0.0133599999999987
337.04681205723,0.0171869999999998,0.010938000000003,0.00928700000000049,0.0132750000000001
338.046950965412,0.0173830000000024,0.0105950000000021,0.00931200000000132,0.0131890000000041
339.047089873594,0.0167240000000035,0.0107390000000009,0.00959600000000194,0.0132380000000012
340.047228781775,0.0172910000000002,0.0107140000000001,0.00979300000000194,0.0132619999999974
341.047367689957,0.0179789999999969,0.0108350000000002,0.00971099999999936,0.0132830000000013
342.047506598139,0.0169829999999962,0.0105330000000023,0.00995099999999738,0.0132890000000003
343.04764550632,0.0171729999999997,0.0105679999999992,0.00928800000000152,0.0133409999999969
344.047784414502,0.017591000000003,0.0110189999999974,0.0103050000000025,0.0132869999999983
345.047923322684,0.0173650000000052,0.0113470000000007,0.0095230000000015,0.0133640000000028
346.048062230865,0.0170730000000034,0.010781999999999,0.0102200000000003,0.0134070000000008
347.048201139047,0.0176409999999976,0.0110560000000035,0.00964300000000051,0.0134349999999941
348.048340047229,0.0173339999999982,0.0108050000000048,0.00964399999999799,0.0134339999999966
349.04847895541,0.0174880000000002,0.0109479999999991,0.00960099999999997,0.0134419999999977
350.048617863592,0.0170940000000002,0.0109909999999971,0.00952799999999954,0.0134159999999994
351.048756771774,0.0174360000000036,0.0116979999999955,0.0103019999999994,0.0133969999999977
352.048895679956,0.0173849999999973,0.0110690000000062,0.0106560000000009,0.0139969999999963
353.049034588137,0.0171810000000008,0.0109530000000007,0.00990499999999983,0.0134880000000024
354.049173496319,0.0173640000000006,0.0108350000000002,0.00955000000000084,0.0136770000000013
355.049312404501,0.0174960000000013,0.0113179999999957,0.00949299999999909,0.0134939999999943
356.049451312682,0.017548000000005,0.0113879999999966,0.00974599999999981,0.0134589999999974
357.049590220864,0.0172369999999944,0.0109999999999957,0.00957000000000008,0.0135779999999954
358.049729129046,0.0176249999999953,0.010860000000001,0.00957399999999708,0.0136240000000001
359.049868037227,0.0175190000000001,0.0108469999999983,0.00961500000000015,0.0138029999999958
360.050006945409,0.0170990000000018,0.0107269999999957,0.0097290000000001,0.0135640000000024
361.050145853591,0.0173290000000037,0.0114520000000056,0.00972799999999907,0.0136819999999958
362.050284761772,0.0173039999999958,0.0111580000000018,0.00961500000000015,0.0139020000000016
363.050423669954,0.0176970000000054,0.0112370000000013,0.0100850000000001,0.0138460000000009
364.050562578136,0.0175139999999985,0.010863999999998,0.00972799999999907,0.0136280000000042
365.050701486318,0.0173360000000002,0.0111249999999998,0.0102519999999977,0.0137360000000015
366.050840394499,0.017433000000004,0.0110080000000039,0.00964899999999957,0.0136279999999971
367.050979302681,0.0172949999999972,0.0110010000000003,0.00956199999999896,0.0138710000000017
368.051118210863,0.0175550000000015,0.010939999999998,0.00960899999999754,0.0137039999999971
369.051257119044,0.0178729999999945,0.0112360000000038,0.00984300000000005,0.0136350000000007
370.051396027226,0.0175020000000004,0.0112200000000016,0.00974899999999934,0.013776
371.051534935408,0.0188360000000003,0.0109369999999984,0.0100660000000019,0.0135839999999945
372.051673843589,0.0173220000000001,0.013974999999995,0.00951599999999786,0.0136910000000015
373.051812751771,0.017509000000004,0.011060999999998,0.00957599999999914,0.0136869999999973
374.051951659953,0.0176599999999993,0.0109090000000052,0.00959199999999782,0.013897
375.052090568134,0.0172889999999981,0.0109349999999964,0.00950200000000123,0.013805000000005
376.052229476316,0.0175410000000014,0.0111419999999995,0.00952799999999954,0.0137649999999994
377.052368384498,0.0175649999999976,0.0110930000000025,0.00954899999999981,0.0143520000000024
378.05250729268,0.0177459999999954,0.0113190000000003,0.0101689999999977,0.0140010000000004
379.052646200861,0.0179960000000037,0.0118019999999959,0.00977900000000176,0.0139959999999988
380.052785109043,0.0179510000000036,0.0113330000000005,0.0100839999999991,0.0157719999999983
381.052924017225,0.0181029999999964,0.0115549999999942,0.0102049999999991,0.014210999999996
382.053062925406,0.0180720000000036,0.0113150000000033,0.0102370000000001,0.0143489999999957
383.053201833588,0.0177240000000012,0.0112049999999968,0.0103429999999989,0.0142179999999996
384.05334074177,0.0179219999999987,0.0112469999999973,0.0106509999999993,0.0142139999999955
385.053479649951,0.0182420000000008,0.0114669999999961,0.0103980000000021,0.0143789999999981
386.053618558133,0.0181889999999996,0.0114879999999999,0.0106610000000025,0.014015999999998
387.053757466315,0.0183350000000004,0.0113599999999963,0.0109480000000026,0.0144480000000016
388.053896374496,0.0190490000000025,0.0116479999999939,0.0107759999999999,0.0138929999999959
389.054035282678,0.0181909999999945,0.011493999999999,0.0113389999999995,0.0139069999999961
390.05417419086,0.0180760000000006,0.0115890000000007,0.0102539999999998,0.0142430000000004
391.054313099042,0.018777,0.011690999999999,0.0101119999999995,0.0142250000000033
392.054452007223,0.0180749999999961,0.0115380000000016,0.0103429999999989,0.0139560000000003
393.054590915405,0.0180050000000023,0.0115010000000026,0.0102609999999999,0.0144239999999982
394.054729823587,0.0182479999999998,0.0113810000000001,0.0102360000000026,0.0143770000000032
395.054868731768,0.0181359999999984,0.0114129999999975,0.0105949999999986,0.0143539999999973
396.05500763995,0.0183090000000021,0.0116529999999955,0.0104860000000002,0.0144540000000006
397.055146548132,0.0184910000000045,0.0115820000000042,0.0104199999999999,0.0144609999999972
398.055285456313,0.0185250000000039,0.0120539999999991,0.0106900000000003,0.0143660000000025
399.055424364495,0.0184190000000015,0.0114540000000005,0.0103720000000003,0.0145199999999974
400.055563272677,0.0183929999999961,0.0116160000000036,0.0106129999999993,0.0145070000000018
401.055702180858,0.0180170000000004,0.0113979999999998,0.0107600000000012,0.0143900000000059
402.05584108904,0.0185430000000011,0.0114489999999989,0.0103809999999989,0.0147010000000023
403.055979997222,0.0185060000000021,0.011533,0.0103670000000022,0.0144109999999955
404.056118905404,0.0182259999999985,0.011772999999998,0.0106590000000004,0.0145330000000001
405.056257813585,0.0184720000000027,0.0116259999999997,0.0103819999999999,0.0142269999999982
406.056396721767,0.0182020000000023,0.011569999999999,0.0102200000000003,0.0143500000000003
407.056535629949,0.0180020000000027,0.0115949999999998,0.0105259999999987,0.0142910000000001
408.05667453813,0.0182560000000009,0.0115380000000016,0.0106119999999983,0.0142649999999946
409.056813446312,0.0182479999999998,0.0119839999999982,0.0110519999999994,0.0144180000000063
410.056952354494,0.018728000000003,0.0116009999999989,0.010349999999999,0.0147270000000006
411.057091262675,0.0180700000000016,0.0117550000000008,0.0103399999999993,0.0144360000000034
412.057230170857,0.0181819999999959,0.0114489999999989,0.0105229999999992,0.014807999999995
413.057369079039,0.0187629999999999,0.0116049999999959,0.0104199999999999,0.0147599999999954
414.05750798722,0.0188989999999976,0.011605000000003,0.0107420000000005,0.0149640000000062
415.057646895402,0.0184560000000005,0.0115800000000021,0.0107560000000007,0.0148519999999976
416.057785803584,0.0183819999999884,0.0122940000000042,0.0109290000000009,0.0151590000000041
417.057924711766,0.0185770000000076,0.012163000000001,0.0103809999999989,0.0147430000000028
418.058063619947,0.0187609999999978,0.0118849999999995,0.0103099999999969,0.0148429999999991
419.058202528129,0.0188770000000034,0.011930999999997,0.011298,0.0156360000000006
420.058341436311,0.018652000000003,0.011848999999998,0.0109410000000025,0.0147790000000043
421.058480344492,0.0187229999999943,0.0116590000000016,0.0105420000000009,0.0150369999999995
422.058619252674,0.0186029999999988,0.0115900000000053,0.011020000000002,0.0145730000000057
423.058758160856,0.0185659999999928,0.0115679999999969,0.0109670000000008,0.0148420000000016
424.058897069037,0.0184529999999938,0.0115560000000059,0.0103679999999997,0.0143680000000046
425.059035977219,0.018367000000012,0.0116890000000041,0.0110469999999978,0.014484000000003
426.059174885401,0.0182810000000018,0.0116190000000032,0.0107040000000005,0.0144850000000005
427.059313793582,0.0183570000000088,0.0115949999999998,0.0110070000000029,0.0144400000000005
428.059452701764,0.0186489999999964,0.011573999999996,0.0104760000000006,0.014400000000002
429.059591609946,0.0184509999999989,0.0117010000000022,0.0105790000000034,0.0147169999999974
430.059730518128,0.0189389999999889,0.0118980000000022,0.010982000000002,0.0146250000000023
431.059869426309,0.0190629999999885,0.0122149999999976,0.0110340000000022,0.0145030000000048
432.060008334491,0.018850999999998,0.0120339999999999,0.0106529999999978,0.0146390000000025
433.060147242673,0.0188330000000008,0.0117890000000003,0.0110540000000015,0.0145100000000014
434.060286150854,0.0187260000000009,0.0118170000000006,0.0106540000000024,0.0147700000000057
435.060425059036,0.0188029999999912,0.0118779999999958,0.0111609999999978,0.0148340000000005
436.060563967218,0.0190630000000027,0.0119370000000032,0.010702000000002,0.0147539999999964
437.060702875399,0.0188530000000071,0.0118749999999963,0.0108920000000055,0.0147600000000025
438.060841783581,0.0187689999999918,0.0126360000000005,0.0108389999999972,0.0147079999999988
439.060980691763,0.018652000000003,0.0119380000000007,0.0106439999999992,0.0175249999999991
440.061119599944,0.0191389999999956,0.0120270000000033,0.0109670000000008,0.0145920000000004
441.061258508126,0.0189479999999946,0.0120819999999995,0.0110050000000044,0.0147680000000037
442.061397416308,0.0189459999999997,0.012705000000004,0.010624,0.0147130000000004
443.06153632449,0.0187150000000003,0.0122690000000034,0.0109800000000035,0.0147830000000013
444.061675232671,0.0190699999999993,0.0118350000000049,0.0107140000000001,0.0148130000000037
445.061814140853,0.0189309999999949,0.011763000000002,0.010867999999995,0.0148960000000002
446.061953049035,0.0186669999999935,0.0117309999999975,0.0107130000000026,0.0147320000000022
447.062091957216,0.0187920000000048,0.0116190000000032,0.0108740000000012,0.0147899999999979
448.062230865398,0.0188180000000102,0.0117710000000031,0.0106520000000003,0.0148200000000003
449.06236977358,0.0188559999999995,0.0122110000000006,0.0109020000000015,0.0148129999999966
450.062508681761,0.0189459999999997,0.011845000000001,0.0108759999999961,0.0147150000000025
451.062647589943,0.0188189999999935,0.0120500000000021,0.010663000000001,0.0147309999999976
452.062786498125,0.0188559999999995,0.0120879999999985,0.0107640000000018,0.0148240000000044
453.062925406306,0.0187460000000073,0.0117750000000001,0.010672999999997,0.014833000000003
454.063064314488,0.0189239999999984,0.0118810000000025,0.0112279999999956,0.0150610000000029
455.06320322267,0.0188810000000075,0.0120739999999984,0.0114850000000004,0.014879999999998
456.063342130851,0.0186539999999979,0.0121549999999999,0.0116509999999934,0.0148420000000016
457.063481039033,0.0192269999999866,0.0120130000000032,0.0107630000000043,0.0152800000000042
458.063619947215,0.0190800000000024,0.0117979999999989,0.0107679999999988,0.0151480000000035
459.063758855397,0.0194070000000011,0.0119439999999997,0.0107259999999982,0.0155830000000066
460.063897763578,0.0195620000000076,0.0119619999999969,0.0107680000000059,0.0153809999999979
461.06403667176,0.0186550000000096,0.0123079999999973,0.0111879999999971,0.0219820000000013
462.064175579942,0.0187919999999906,0.0120649999999998,0.0106549999999999,0.0153700000000043
463.064314488123,0.0191609999999969,0.0118720000000039,0.0107230000000058,0.0152129999999957
464.064453396305,0.0256329999999991,0.0118250000000018,0.0106959999999958,0.0152140000000003
465.064592304487,0.0190290000000033,0.0119090000000028,0.0106929999999963,0.015742000000003
466.064731212668,0.0189110000000028,0.0125460000000004,0.0109500000000011,0.015855000000002
467.06487012085,0.0185919999999982,0.0121079999999978,0.0107280000000003,0.0152579999999958
468.065009029032,0.019408999999996,0.0118500000000026,0.0107110000000006,0.0152780000000021
469.065147937214,0.0190030000000121,0.0117839999999987,0.0108469999999983,0.0154410000000027
470.065286845395,0.018589999999989,0.0117280000000051,0.0106130000000064,0.0155799999999999
471.065425753577,0.0184490000000039,0.011727999999998,0.0105289999999982,0.0157469999999975
472.065564661759,0.0184540000000055,0.0118320000000054,0.0105069999999969,0.0149650000000037
473.06570356994,0.0185620000000029,0.0123479999999958,0.0105500000000021,0.0149499999999989
474.065842478122,0.0187990000000013,0.0123940000000005,0.0104359999999986,0.0153980000000047
475.065981386304,0.0186460000000039,0.0120879999999985,0.0104779999999991,0.0152300000000025
476.066120294485,0.0185219999999902,0.0118209999999976,0.010548,0.015231
477.066259202667,0.0189380000000057,0.0126429999999971,0.0109769999999969,0.0162090000000035
478.066398110849,0.0190309999999982,0.0119389999999981,0.0109959999999987,0.0153789999999958
479.06653701903,0.0191110000000094,0.0118970000000047,0.0107619999999997,0.0157150000000001
480.066675927212,0.0190029999999979,0.0120800000000045,0.0112640000000042,0.0150709999999989
481.066814835394,0.0189400000000006,0.0119079999999983,0.0109700000000004,0.0151639999999986
482.066953743575,0.0192239999999941,0.0119659999999939,0.0110189999999974,0.0153260000000017
483.067092651757,0.0192800000000091,0.0124649999999988,0.0108509999999953,0.0156800000000032
484.067231559939,0.0189170000000018,0.011921000000001,0.0107789999999994,0.0155869999999965
485.067370468121,0.0221930000000015,0.0141340000000056,0.0111660000000029,0.0158630000000031
486.067509376302,0.0224469999999997,0.0138060000000024,0.011027999999996,0.0156069999999957
487.067648284484,0.0232090000000085,0.0139700000000005,0.0109550000000027,0.0160750000000007
488.067787192666,0.0220580000000012,0.0136889999999994,0.0111509999999981,0.0158209999999954
489.067926100847,0.0226040000000012,0.0136019999999988,0.0110770000000002,0.0164349999999942
490.068065009029,0.0221070000000054,0.0139489999999967,0.0110299999999981,0.0164999999999935
491.068203917211,0.022482999999994,0.0138260000000017,0.0110869999999963,0.0154780000000017
492.068342825392,0.0216939999999965,0.0153530000000046,0.0112469999999973,0.0157920000000047
493.068481733574,0.0223199999999935,0.0136870000000044,0.0111670000000004,0.015743999999998
494.068620641756,0.0218710000000044,0.0136839999999978,0.0110859999999988,0.015543000000001
495.068759549938,0.0220169999999911,0.0136439999999993,0.0111159999999941,0.0159519999999986
496.068898458119,0.0223000000000013,0.0142530000000036,0.0112309999999951,0.0156429999999972
497.069037366301,0.0221389999999957,0.0141979999999933,0.0113589999999988,0.0157880000000006
498.069176274483,0.0223550000000046,0.013776,0.0111179999999962,0.0159889999999976
499.069315182664,0.0231520000000103,0.0138040000000004,0.0111440000000016,0.0157579999999982
500.069454090846,0.0223760000000084,0.0136719999999997,0.0112019999999973,0.0157890000000052
501.069592999028,0.0228170000000034,0.0137380000000036,0.0114579999999975,0.0157430000000005
502.069731907209,0.022223000000011,0.0138060000000024,0.011410000000005,0.015818000000003
503.069870815391,0.0234279999999956,0.0147529999999989,0.0114540000000005,0.0165590000000009
504.070009723573,0.023783999999992,0.0138940000000005,0.0112820000000013,0.0168990000000022
505.070148631754,0.0227920000000097,0.0137660000000039,0.0110699999999966,0.016295999999997
506.070287539936,0.0231480000000062,0.013664999999996,0.011415999999997,0.0159869999999955
507.070426448118,0.0224120000000028,0.0137420000000006,0.0111980000000003,0.0161560000000023
508.070565356299,0.0269770000000022,0.0139309999999995,0.0113109999999992,0.015862999999996
509.070704264481,0.0223709999999926,0.0144340000000014,0.0115199999999973,0.0165170000000003
510.070843172663,0.0225650000000002,0.0142880000000005,0.0116389999999953,0.016886999999997
511.070982080845,0.0224550000000079,0.0139160000000018,0.0114620000000016,0.0174030000000016
512.071120989026,0.0224790000000041,0.0142190000000042,0.011454999999998,0.0160739999999961
513.071259897208,0.0231339999999989,0.0146079999999955,0.011447000000004,0.0161469999999966
514.07139880539,0.0228340000000031,0.0139330000000015,0.0114460000000065,0.0160620000000051
515.071537713571,0.0227380000000039,0.0141180000000034,0.0115960000000044,0.0160279999999986
516.071676621753,0.0227019999999953,0.013897,0.011490000000002,0.0162030000000044
517.071815529935,0.0226109999999977,0.0139819999999986,0.0113880000000037,0.0169539999999984
518.071954438116,0.0230570000000085,0.014047000000005,0.0117179999999948,0.0176990000000004
519.072093346298,0.0231810000000081,0.0139380000000031,0.0114019999999968,0.0160509999999974
520.07223225448,0.0225810000000024,0.013897,0.0114370000000008,0.0163690000000045
521.072371162662,0.0225949999999955,0.0144050000000036,0.011569999999999,0.0164190000000062
522.072510070843,0.02316900000001,0.0146929999999941,0.0114909999999995,0.0161030000000011
523.072648979025,0.02272099999999,0.0139229999999984,0.0114340000000013,0.0166070000000005
524.072787887207,0.0221959999999939,0.0144349999999989,0.0113640000000004,0.0160549999999944
525.072926795388,0.0226900000000114,0.0144359999999963,0.0117949999999993,0.0170829999999995
526.07306570357,0.0224240000000009,0.0141010000000037,0.0115380000000016,0.0172960000000018
527.073204611752,0.0225819999999999,0.0139819999999986,0.0113559999999993,0.0159280000000024
528.073343519933,0.0229159999999951,0.0140290000000007,0.0113630000000029,0.0159540000000007
529.073482428115,0.0224089999999961,0.0141730000000067,0.011486000000005,0.016213999999998
530.073621336297,0.022593999999998,0.0140680000000017,0.0115740000000031,0.0163909999999987
531.073760244478,0.0229309999999998,0.0139970000000034,0.0116340000000008,0.0165970000000044
532.07389915266,0.0232479999999953,0.0141050000000007,0.0117839999999987,0.0162859999999938
533.074038060842,0.0227020000000095,0.013974999999995,0.0117329999999995,0.0162729999999982
534.074176969023,0.0224279999999908,0.0141699999999929,0.0113709999999969,0.0169379999999961
535.074315877205,0.0227789999999999,0.0139899999999926,0.0120059999999995,0.0160029999999978
536.074454785387,0.0224429999999955,0.0139899999999926,0.0125089999999943,0.0162440000000004
537.074593693569,0.0223109999999878,0.0142960000000016,0.0115210000000019,0.0163490000000053
538.07473260175,0.0226470000000063,0.0139340000000061,0.0116839999999954,0.0168099999999924
539.074871509932,0.0225850000000065,0.0139510000000058,0.0116999999999976,0.0160410000000013
540.075010418114,0.0224549999999937,0.0142859999999985,0.0117679999999964,0.0162909999999954
541.075149326295,0.0225660000000119,0.0140260000000012,0.0113899999999987,0.0162660000000017
542.075288234477,0.0229460000000046,0.014963999999992,0.0117950000000064,0.0182660000000112
543.075427142659,0.0228740000000016,0.0143699999999995,0.0114049999999963,0.0195989999999995
544.07556605084,0.0205139999999915,0.0129170000000016,0.0115209999999948,0.0162089999999893
545.075704959022,0.0204499999999967,0.0149590000000046,0.0116560000000021,0.0164220000000057
546.075843867204,0.0209839999999986,0.0128819999999905,0.0116689999999977,0.0163689999999974
547.075982775385,0.0204870000000028,0.0128040000000027,0.0117229999999964,0.016530000000003
548.076121683567,0.0204829999999987,0.0128179999999958,0.0116620000000012,0.016656999999995
549.076260591749,0.0206409999999977,0.0130020000000002,0.0116980000000027,0.0164180000000016
550.076399499931,0.0204069999999916,0.0128429999999895,0.0118309999999937,0.0166169999999966
551.076538408112,0.0213050000000123,0.0130819999999972,0.0118629999999982,0.01661
552.076677316294,0.020590999999996,0.0129829999999913,0.0116670000000028,0.0165520000000043
553.076816224476,0.0204980000000035,0.0130800000000022,0.0118510000000001,0.016327000000004
554.076955132657,0.0204939999999993,0.0130579999999867,0.0116489999999985,0.0165099999999967
555.077094040839,0.0204289999999929,0.0142060000000015,0.0117139999999978,0.0162980000000061
556.077232949021,0.0206659999999914,0.0130160000000075,0.011921000000001,0.0163710000000066
557.077371857202,0.0206459999999993,0.0129280000000023,0.0114590000000021,0.0165149999999983
558.077510765384,0.020702,0.0130379999999946,0.0116030000000009,0.0164690000000007
559.077649673566,0.0208629999999914,0.0132789999999972,0.0116049999999959,0.0165530000000018
560.077788581747,0.0206929999999943,0.0130929999999978,0.0116659999999982,0.0165920000000028
561.077927489929,0.0204049999999967,0.0135169999999931,0.0117600000000024,0.0168390000000045
562.078066398111,0.0241469999999993,0.014993000000004,0.0118790000000004,0.0166609999999991
563.078205306292,0.0237159999999932,0.0152049999999946,0.0119980000000055,0.0168819999999954
564.078344214474,0.0236309999999946,0.0148510000000073,0.0126589999999993,0.0165109999999942
565.078483122656,0.0238240000000047,0.0149899999999974,0.0118900000000011,0.0165580000000034
566.078622030838,0.0243340000000103,0.0149200000000036,0.0120580000000032,0.0168419999999969
567.078760939019,0.0240980000000093,0.0149120000000096,0.0120229999999992,0.0161140000000017
568.078899847201,0.0238329999999962,0.0148829999999975,0.0120509999999996,0.0165030000000002
569.079038755383,0.0239600000000024,0.0149830000000009,0.0120009999999979,0.0165290000000056
570.079177663564,0.0246959999999916,0.0150849999999991,0.0118909999999985,0.0164529999999985
571.079316571746,0.0243269999999995,0.0146830000000051,0.0126080000000002,0.0163459999999986
572.079455479928,0.0251400000000075,0.0148810000000026,0.0125349999999997,0.0164270000000073
573.07959438811,0.0238760000000013,0.0147410000000008,0.0118640000000028,0.0169189999999872
574.079733296291,0.0236899999999878,0.0148590000000013,0.0120190000000022,0.016366000000005
575.079872204473,0.0236009999999993,0.0148070000000047,0.011852999999995,0.0164170000000041
576.080011112655,0.0236799999999988,0.0149740000000094,0.0120659999999972,0.0169039999999967
577.080150020836,0.023697999999996,0.0150039999999905,0.0120360000000019,0.0164730000000048
578.080288929018,0.0242229999999921,0.0146859999999975,0.0119850000000028,0.0172910000000002
579.0804278372,0.0239259999999888,0.0202290000000005,0.0119389999999981,0.0171629999999965
580.080566745381,0.0239740000000097,0.0149139999999903,0.0122119999999981,0.017319999999998
581.080705653563,0.023887000000002,0.0150860000000108,0.0119860000000003,0.0168900000000036
582.080844561745,0.0243350000000078,0.0150390000000016,0.0122950000000017,0.0174520000000058
583.080983469926,0.024162000000004,0.0152369999999991,0.0120329999999953,0.017319999999998
584.081122378108,0.0243430000000018,0.0152789999999925,0.0124129999999951,0.0168789999999888
585.08126128629,0.0247049999999973,0.015894000000003,0.0121329999999986,0.0173049999999932
586.081400194471,0.0247500000000116,0.014946000000009,0.0119350000000011,0.0173819999999978
587.081539102653,0.0240819999999928,0.0150330000000025,0.0119059999999962,0.0172990000000084
588.081678010835,0.0241070000000008,0.015736000000004,0.0129409999999979,0.0174120000000073
589.081816919017,0.0240749999999963,0.015340000000009,0.0119379999999936,0.0175429999999892
590.081955827198,0.0242800000000045,0.0159210000000058,0.0125349999999997,0.0170920000000052
591.08209473538,0.024162000000004,0.0150390000000016,0.011884000000002,0.0173489999999958
592.082233643562,0.0241730000000047,0.0150990000000064,0.011928999999995,0.0173989999999975
593.082372551743,0.0242570000000057,0.0148539999999997,0.0119940000000014,0.0174909999999926
594.082511459925,0.0238680000000073,0.0149519999999939,0.0118510000000001,0.0173500000000075
595.082650368107,0.0236739999999998,0.0150780000000026,0.0120330000000024,0.0172179999999997
596.082789276288,0.0241220000000055,0.0147350000000017,0.012008999999999,0.017526999999987
597.08292818447,0.0238250000000022,0.015418000000011,0.0119420000000048,0.0173340000000053
598.083067092652,0.0211790000000036,0.013261,0.0117990000000034,0.0172189999999972
599.083206000833,0.0210029999999932,0.0131519999999909,0.0119260000000025,0.0174799999999919
600.083344909015,0.0208040000000125,0.0130649999999974,0.011726000000003,0.0175320000000028
601.083483817197,0.020899,0.0130879999999962,0.012079,0.0172759999999954
602.083622725379,0.0210450000000009,0.0131749999999897,0.0120240000000038,0.0173070000000024
603.08376163356,0.0210689999999971,0.0132410000000078,0.0120289999999983,0.0174580000000049
604.083900541742,0.0216269999999952,0.013465999999994,0.012397,0.0173670000000072
605.084039449924,0.0214349999999968,0.0135959999999926,0.0126100000000022,0.0177460000000025
606.084178358105,0.0212960000000066,0.0133050000000026,0.0120590000000007,0.0173489999999958
607.084317266287,0.0212190000000021,0.0133289999999988,0.011960000000002,0.0177630000000022
608.084456174469,0.0213400000000092,0.013694000000001,0.0122260000000054,0.0172480000000093
609.08459508265,0.0231899999999996,0.0134709999999956,0.0120590000000007,0.0174799999999919
610.084733990832,0.0215560000000039,0.0135099999999966,0.0119930000000039,0.017130999999992
611.084872899014,0.0213140000000038,0.0132890000000003,0.0119310000000041,0.0187439999999981
612.085011807195,0.021852999999993,0.0133479999999935,0.0120409999999964,0.0175299999999936
613.085150715377,0.0218619999999987,0.0134220000000056,0.0122789999999995,0.0175300000000078
614.085289623559,0.0216289999999901,0.0133609999999891,0.012317000000003,0.0221990000000005
615.08542853174,0.0212240000000037,0.0133320000000055,0.0123749999999987,0.0183840000000117
616.085567439922,0.0215000000000032,0.0134070000000008,0.0120350000000045,0.0186419999999998
617.085706348104,0.0215760000000103,0.0138359999999977,0.0123449999999963,0.0178309999999868
618.085845256286,0.0214260000000053,0.0135790000000071,0.0119439999999997,0.0182360000000017
619.085984164467,0.0213609999999989,0.0133020000000101,0.0120539999999991,0.0185839999999899
620.086123072649,0.0215890000000059,0.0134369999999961,0.012202000000002,0.0173410000000018
621.086261980831,0.021378999999996,0.0134199999999964,0.0120009999999979,0.0186259999999976
622.086400889012,0.0212159999999955,0.0134760000000114,0.0125049999999973,0.0179590000000047
623.086539797194,0.0212600000000123,0.0134180000000015,0.012082999999997,0.0172220000000038
624.086678705376,0.0217630000000071,0.0136700000000047,0.012557000000001,0.0174710000000005
625.086817613557,0.0214810000000085,0.0134909999999877,0.0122420000000005,0.0173139999999989
626.086956521739,0.022324999999995,0.0134319999999946,0.0120429999999985,0.0174829999999986
627.087095429921,0.0212839999999943,0.0135640000000024,0.0125169999999954,0.0173150000000106
628.087234338102,0.0213689999999929,0.0135149999999982,0.0123469999999983,0.0172379999999919
629.087373246284,0.0214929999999924,0.0135310000000004,0.0120839999999944,0.0172100000000057
630.087512154466,0.0214270000000027,0.013576999999998,0.0123360000000048,0.0174439999999976
631.087651062648,0.0215859999999992,0.0133969999999977,0.0122809999999944,0.0175160000000005
632.087789970829,0.021347999999989,0.0135130000000032,0.0120000000000005,0.0179110000000122
633.087928879011,0.0213360000000051,0.01340900000001,0.012207999999994,0.0171029999999917
634.088067787193,0.0215599999999938,0.0139309999999995,0.0122630000000044,0.0171979999999934
635.088206695374,0.0214260000000053,0.0135149999999982,0.0119449999999972,0.0175340000000119
636.088345603556,0.0220390000000066,0.0136580000000066,0.0122529999999941,0.017398
637.088484511738,0.0215239999999994,0.0135070000000042,0.0121199999999959,0.0174269999999979
638.088623419919,0.0214789999999994,0.0134829999999937,0.0121900000000039,0.0173099999999948
639.088762328101,0.0217330000000118,0.0134430000000094,0.0119229999999959,0.0187050000000113
640.088901236283,0.0215630000000004,0.0134469999999993,0.0120410000000035,0.0181360000000126
641.089040144465,0.0215010000000007,0.0132970000000086,0.0121500000000054,0.0172910000000002
642.089179052646,0.021300999999994,0.013512999999989,0.0120220000000018,0.0175150000000031
643.089317960828,0.0214089999999914,0.0135549999999967,0.0122339999999994,0.0173910000000035
644.08945686901,0.0216049999999939,0.013826999999992,0.0123050000000049,0.0173309999999987
645.089595777191,0.0228469999999987,0.0140499999999975,0.0118360000000024,0.0177959999999899
646.089734685373,0.0211829999999935,0.013424999999998,0.0121019999999987,0.0181380000000075
647.089873593555,0.021924999999996,0.014403999999999,0.011966000000001,0.0173549999999949
648.090012501736,0.0213150000000013,0.0131640000000033,0.0120170000000002,0.0179770000000019
649.090151409918,0.0248859999999951,0.013190999999992,0.0122849999999985,0.0179279999999977
650.0902903181,0.0209530000000058,0.0131590000000017,0.0120469999999955,0.0173380000000094
651.090429226281,0.0210109999999872,0.0132740000000098,0.0120890000000031,0.0175679999999971
652.090568134463,0.0210029999999932,0.0132020000000068,0.012042000000001,0.0176060000000007
653.090707042645,0.0211529999999982,0.0131599999999992,0.0119129999999998,0.0173769999999962
654.090845950827,0.0220610000000079,0.0133090000000067,0.0118780000000029,0.0173610000000082
655.090984859008,0.0211199999999963,0.0131349999999912,0.0120229999999992,0.0179910000000092
656.09112376719,0.0210620000000006,0.0131750000000039,0.0120470000000026,0.0173060000000049
657.091262675372,0.0212990000000133,0.0133550000000042,0.012081000000002,0.0175270000000012
658.091401583553,0.0212199999999996,0.0135840000000087,0.0118979999999951,0.0176680000000005
659.091540491735,0.021080000000012,0.0133089999999925,0.0121399999999952,0.0174920000000043
660.091679399917,0.021222999999992,0.0131429999999995,0.0119520000000009,0.0175920000000076
661.091818308098,0.0209260000000029,0.0132969999999943,0.012008999999999,0.0173399999999901
662.09195721628,0.0209559999999982,0.0137360000000086,0.0120649999999998,0.0170800000000071
663.092096124462,0.0209669999999988,0.0137220000000013,0.0120879999999985,0.0174319999999994
664.092235032643,0.0208870000000019,0.0141079999999931,0.011969999999998,0.0174129999999906
665.092373940825,0.0207910000000027,0.0134049999999917,0.0121460000000013,0.0175449999999984
666.092512849007,0.0215180000000004,0.0133869999999945,0.0120039999999975,0.0174590000000023
667.092651757188,0.020945999999995,0.0137560000000008,0.0119730000000047,0.0173449999999917
668.09279066537,0.0210459999999983,0.0134070000000008,0.0124169999999992,0.0173099999999948
669.092929573552,0.0214050000000015,0.013645000000011,0.0122069999999965,0.0173769999999962
670.093068481734,0.0212559999999939,0.0132319999999879,0.0119510000000034,0.0169599999999974
671.093207389915,0.0212020000000024,0.0133639999999957,0.0122260000000054,0.0171300000000087
672.093346298097,0.0211880000000093,0.0135250000000013,0.0122080000000011,0.017327999999992
673.093485206279,0.0211639999999989,0.0138790000000029,0.012754000000001,0.0172290000000004
674.09362411446,0.0215830000000068,0.0134889999999928,0.0119959999999963,0.0171689999999955
675.093763022642,0.0209650000000039,0.0133929999999935,0.0120009999999979,0.0173160000000081
676.093901930824,0.0209649999999897,0.0133269999999897,0.0118839999999949,0.0170150000000007
677.094040839005,0.0222339999999974,0.0134469999999993,0.0121269999999996,0.0171100000000024
678.094179747187,0.0210540000000066,0.0134909999999877,0.0119779999999992,0.0171920000000085
679.094318655369,0.0209490000000017,0.0133009999999985,0.0124520000000032,0.0170279999999963
680.09445756355,0.0210679999999996,0.013424999999998,0.0120530000000016,0.0175250000000062
681.094596471732,0.0209699999999913,0.0133770000000055,0.012198000000005,0.0177379999999943
682.094735379914,0.0210740000000129,0.0133660000000049,0.0123940000000005,0.0180079999999947
683.094874288096,0.0209890000000001,0.0138099999999923,0.0121800000000007,0.0173020000000008
684.095013196277,0.0211209999999937,0.0133849999999995,0.0120250000000013,0.0193500000000029
685.095152104459,0.0210849999999994,0.0136049999999983,0.0121260000000021,0.0185189999999977
686.095291012641,0.022404999999992,0.0135960000000068,0.0120490000000046,0.0180090000000064
687.095429920822,0.0215770000000077,0.0136260000000021,0.0120909999999981,0.0174360000000036
688.095568829004,0.0211249999999978,0.0133919999999961,0.0120480000000001,0.0174120000000073
689.095707737186,0.0212910000000051,0.0133569999999992,0.0121210000000005,0.0172929999999951
690.095846645367,0.0218250000000069,0.0132930000000044,0.0120920000000027,0.0176369999999935
691.095985553549,0.02114499999999,0.0134149999999948,0.0121910000000014,0.0170679999999948
692.096124461731,0.0212060000000065,0.013497000000001,0.0122630000000044,0.0170389999999969
693.096263369912,0.0212860000000035,0.0133689999999973,0.0124649999999988,0.0170080000000041
694.096402278094,0.021129000000002,0.013503,0.0127689999999987,0.0170829999999995
695.096541186276,0.0209550000000007,0.0133189999999956,0.0122069999999965,0.0171689999999955
696.096680094458,0.0210209999999904,0.0134880000000095,0.0122509999999991,0.0177019999999999
697.096819002639,0.020859999999999,0.0140540000000016,0.0121810000000053,0.0181210000000078
698.096957910821,0.0212569999999914,0.0133019999999959,0.0123780000000053,0.017509000000004
699.097096819003,0.0210170000000005,0.0141780000000011,0.0122330000000019,0.0172969999999992
700.097235727184,0.0212989999999991,0.0133239999999972,0.0119609999999994,0.0171009999999967
701.097374635366,0.0214189999999945,0.0134520000000009,0.0121230000000025,0.0179479999999899
702.097513543548,0.0218909999999966,0.0139640000000014,0.0120549999999966,0.0173819999999978
703.097652451729,0.0210229999999996,0.0134570000000025,0.0122249999999937,0.0173680000000047
704.097791359911,0.0214459999999974,0.0135270000000105,0.0123669999999976,0.0175180000000097
705.097930268093,0.0212099999999964,0.013300000000001,0.0121740000000017,0.0171809999999937
706.098069176275,0.0213249999999903,0.0132770000000022,0.0120179999999976,0.0174000000000092
707.098208084456,0.0213159999999988,0.0134780000000063,0.0122259999999983,0.0171690000000098
708.098346992638,0.0212020000000024,0.0132629999999949,0.0120599999999982,0.0179020000000065
709.09848590082,0.0211139999999972,0.0134540000000101,0.0120449999999863,0.0170150000000007
710.098624809001,0.0212259999999986,0.0132579999999933,0.0130320000000097,0.0170009999999934
711.098763717183,0.0216459999999898,0.0134490000000085,0.0124299999999948,0.0171809999999937
712.098902625365,0.0213239999999928,0.0134139999999974,0.0124569999999977,0.0171530000000075
713.099041533546,0.0210739999999987,0.0133670000000023,0.0120900000000006,0.0171469999999943
714.099180441728,0.0209319999999877,0.013448000000011,0.0118980000000022,0.0171840000000003
715.09931934991,0.0209199999999896,0.0135109999999941,0.0126190000000008,0.0173649999999981
716.099458258091,0.0217710000000011,0.0131370000000004,0.0123279999999966,0.0170080000000041
717.099597166273,0.0212099999999964,0.0137229999999988,0.012597999999997,0.0169750000000022
718.099736074455,0.0211779999999919,0.0133900000000011,0.012006999999997,0.0170320000000004
719.099874982636,0.0213300000000061,0.0133819999999929,0.0121480000000105,0.0169549999999958


==> graphics/data/RAIL2_5177_rot.dat <==
0,1,1,1,1
1.00013890818169,33,33,33,33
2.00027781636338,38,38,38,38
3.00041672454508,40,40,40,40
4.00055563272677,43,43,43,43
5.00069454090846,46,46,46,46
6.00083344909015,48,48,48,48
7.00097235727184,50,50,50,50
8.00111126545353,50,50,50,50
9.00125017363523,52,52,52,52
10.0013890818169,54,54,54,54
11.0015279899986,54,54,54,54
12.0016668981803,56,56,56,56
13.001805806362,56,56,56,56
14.0019447145437,57,57,57,57
15.0020836227254,57,57,57,57
16.0022225309071,58,58,58,58
17.0023614390888,59,59,59,59
18.0025003472705,60,60,60,60
19.0026392554521,62,62,62,62
20.0027781636338,62,62,62,62
21.0029170718155,62,62,62,62
22.0030559799972,63,63,63,63
23.0031948881789,63,63,63,63
24.0033337963606,63,63,63,63
25.0034727045423,63,63,63,63
26.003611612724,63,63,63,63
27.0037505209057,64,64,64,64
28.0038894290874,65,65,65,65
29.0040283372691,65,65,65,65
30.0041672454508,65,65,65,65
31.0043061536324,66,66,66,66
32.0044450618141,68,68,68,68
33.0045839699958,68,68,68,68
34.0047228781775,68,68,68,68
35.0048617863592,69,69,69,69
36.0050006945409,69,69,69,69
37.0051396027226,69,69,69,69
38.0052785109043,69,69,69,69
39.005417419086,69,69,69,69
40.0055563272677,69,69,69,69
41.0056952354494,69,69,69,69
42.0058341436311,69,69,69,69
43.0059730518128,69,69,69,69
44.0061119599944,69,69,69,69
45.0062508681761,69,69,69,69
46.0063897763578,69,69,69,69
47.0065286845395,69,69,69,69
48.0066675927212,69,69,69,69
49.0068065009029,70,70,70,70
50.0069454090846,70,70,70,70
51.0070843172663,71,71,71,71
52.007223225448,71,71,71,71
53.0073621336297,72,72,72,72
54.0075010418114,72,72,72,72
55.0076399499931,72,72,72,72
56.0077788581747,72,72,72,72
57.0079177663564,73,73,73,73
58.0080566745381,73,73,73,73
59.0081955827198,73,73,73,73
60.0083344909015,74,74,74,74
61.0084733990832,75,75,75,75
62.0086123072649,75,75,75,75
63.0087512154466,75,75,75,75
64.0088901236283,75,75,75,75
65.00902903181,75,75,75,75
66.0091679399917,75,75,75,75
67.0093068481734,75,75,75,75
68.009445756355,75,75,75,75
69.0095846645367,75,75,75,75
70.0097235727184,75,75,75,75
71.0098624809001,75,75,75,75
72.0100013890818,75,75,75,75
73.0101402972635,75,75,75,75
74.0102792054452,75,75,75,75
75.0104181136269,75,75,75,75
76.0105570218086,75,75,75,75
77.0106959299903,75,75,75,75
78.010834838172,75,75,75,75
79.0109737463537,75,75,75,75
80.0111126545354,75,75,75,75
81.011251562717,75,75,75,75
82.0113904708987,75,75,75,75
83.0115293790804,75,75,75,75
84.0116682872621,75,75,75,75
85.0118071954438,75,75,75,75
86.0119461036255,75,75,75,75
87.0120850118072,75,75,75,75
88.0122239199889,75,75,75,75
89.0123628281706,75,75,75,75
90.0125017363523,75,75,75,75
91.012640644534,75,75,75,75
92.0127795527157,75,75,75,75
93.0129184608974,75,75,75,75
94.013057369079,75,75,75,75
95.0131962772607,75,75,75,75
96.0133351854424,75,75,75,75
97.0134740936241,75,75,75,75
98.0136130018058,75,75,75,75
99.0137519099875,75,75,75,75
100.013890818169,75,75,75,75
101.014029726351,75,75,75,75
102.014168634533,75,75,75,75
103.014307542714,75,75,75,75
104.014446450896,75,75,75,75
105.014585359078,75,75,75,75
106.014724267259,75,75,75,75
107.014863175441,75,75,75,75
108.015002083623,75,75,75,75
109.015140991804,75,75,75,75
110.015279899986,75,75,75,75
111.015418808168,75,75,75,75
112.015557716349,75,75,75,75
113.015696624531,75,75,75,75
114.015835532713,75,75,75,75
115.015974440895,75,75,75,75
116.016113349076,75,75,75,75
117.016252257258,75,75,75,75
118.01639116544,75,75,75,75
119.016530073621,75,75,75,75
120.016668981803,75,75,75,75
121.016807889985,75,75,75,75
122.016946798166,75,75,75,75
123.017085706348,75,75,75,75
124.01722461453,75,75,75,75
125.017363522711,75,75,75,75
126.017502430893,75,75,75,75
127.017641339075,75,75,75,75
128.017780247257,75,75,75,75
129.017919155438,75,75,75,75
130.01805806362,75,75,75,75
131.018196971802,76,76,76,76
132.018335879983,76,76,76,76
133.018474788165,76,76,76,76
134.018613696347,76,76,76,76
135.018752604528,76,76,76,76
136.01889151271,76,76,76,76
137.019030420892,76,76,76,76
138.019169329073,76,76,76,76
139.019308237255,76,76,76,76
140.019447145437,76,76,76,76
141.019586053619,76,76,76,76
142.0197249618,76,76,76,76
143.019863869982,76,76,76,76
144.020002778164,76,76,76,76
145.020141686345,76,76,76,76
146.020280594527,76,76,76,76
147.020419502709,76,76,76,76
148.02055841089,76,76,76,76
149.020697319072,76,76,76,76
150.020836227254,76,76,76,76
151.020975135435,76,76,76,76
152.021114043617,76,76,76,76
153.021252951799,76,76,76,76
154.021391859981,76,76,76,76
155.021530768162,76,76,76,76
156.021669676344,77,77,77,77
157.021808584526,77,77,77,77
158.021947492707,77,77,77,77
159.022086400889,77,77,77,77
160.022225309071,77,77,77,77
161.022364217252,77,77,77,77
162.022503125434,77,77,77,77
163.022642033616,78,78,78,78
164.022780941797,78,78,78,78
165.022919849979,78,78,78,78
166.023058758161,78,78,78,78
167.023197666343,78,78,78,78
168.023336574524,78,78,78,78
169.023475482706,78,78,78,78
170.023614390888,78,78,78,78
171.023753299069,78,78,78,78
172.023892207251,78,78,78,78
173.024031115433,78,78,78,78
174.024170023614,78,78,78,78
175.024308931796,78,78,78,78
176.024447839978,78,78,78,78
177.024586748159,78,78,78,78
178.024725656341,78,78,78,78
179.024864564523,78,78,78,78
180.025003472705,78,78,78,78
181.025142380886,79,79,79,79
182.025281289068,79,79,79,79
183.02542019725,79,79,79,79
184.025559105431,79,79,79,79
185.025698013613,79,79,79,79
186.025836921795,79,79,79,79
187.025975829976,79,79,79,79
188.026114738158,79,79,79,79
189.02625364634,79,79,79,79
190.026392554521,79,79,79,79
191.026531462703,79,79,79,79
192.026670370885,79,79,79,79
193.026809279067,79,79,79,79
194.026948187248,79,79,79,79
195.02708709543,81,81,81,81
196.027226003612,81,81,81,81
197.027364911793,81,81,81,81
198.027503819975,81,81,81,81
199.027642728157,81,81,81,81
200.027781636338,81,81,81,81
201.02792054452,81,81,81,81
202.028059452702,81,81,81,81
203.028198360883,81,81,81,81
204.028337269065,81,81,81,81
205.028476177247,81,81,81,81
206.028615085429,81,81,81,81
207.02875399361,81,81,81,81
208.028892901792,81,81,81,81
209.029031809974,81,81,81,81
210.029170718155,81,81,81,81
211.029309626337,81,81,81,81
212.029448534519,81,81,81,81
213.0295874427,81,81,81,81
214.029726350882,81,81,81,81
215.029865259064,81,81,81,81
216.030004167245,81,81,81,81
217.030143075427,81,81,81,81
218.030281983609,81,81,81,81
219.030420891791,81,81,81,81
220.030559799972,81,81,81,81
221.030698708154,81,81,81,81
222.030837616336,81,81,81,81
223.030976524517,81,81,81,81
224.031115432699,81,81,81,81
225.031254340881,81,81,81,81
226.031393249062,81,81,81,81
227.031532157244,81,81,81,81
228.031671065426,81,81,81,81
229.031809973607,81,81,81,81
230.031948881789,81,81,81,81
231.032087789971,81,81,81,81
232.032226698153,81,81,81,81
233.032365606334,81,81,81,81
234.032504514516,81,81,81,81
235.032643422698,81,81,81,81
236.032782330879,81,81,81,81
237.032921239061,81,81,81,81
238.033060147243,81,81,81,81
239.033199055424,81,81,81,81
240.033337963606,81,81,81,81
241.033476871788,81,81,81,81
242.033615779969,81,81,81,81
243.033754688151,81,81,81,81
244.033893596333,81,81,81,81
245.034032504515,81,81,81,81
246.034171412696,81,81,81,81
247.034310320878,81,81,81,81
248.03444922906,81,81,81,81
249.034588137241,81,81,81,81
250.034727045423,81,81,81,81
251.034865953605,82,82,82,82
252.035004861786,82,82,82,82
253.035143769968,82,82,82,82
254.03528267815,83,83,83,83
255.035421586331,83,83,83,83
256.035560494513,83,83,83,83
257.035699402695,83,83,83,83
258.035838310876,83,83,83,83
259.035977219058,84,84,84,84
260.03611612724,85,85,85,85
261.036255035422,85,85,85,85
262.036393943603,86,86,86,86
263.036532851785,86,86,86,86
264.036671759967,86,86,86,86
265.036810668148,86,86,86,86
266.03694957633,86,86,87,86
267.037088484512,86,86,87,86
268.037227392693,86,86,87,86
269.037366300875,86,86,87,86
270.037505209057,86,86,87,86
271.037644117239,86,86,87,86
272.03778302542,86,86,87,86
273.037921933602,86,86,87,86
274.038060841784,87,87,87,87
275.038199749965,87,87,87,87
276.038338658147,87,87,87,87
277.038477566329,87,87,87,87
278.03861647451,87,87,87,87
279.038755382692,87,87,87,87
280.038894290874,87,87,87,87
281.039033199055,87,87,87,87
282.039172107237,88,88,88,88
283.039311015419,88,88,88,88
284.039449923601,88,88,88,88
285.039588831782,88,88,88,88
286.039727739964,89,89,89,89
287.039866648146,89,89,89,89
288.040005556327,89,89,89,89
289.040144464509,89,89,89,89
290.040283372691,89,89,89,89
291.040422280872,89,89,89,89
292.040561189054,89,89,89,89
293.040700097236,89,89,89,89
294.040839005417,89,89,89,89
295.040977913599,89,89,89,89
296.041116821781,89,89,89,89
297.041255729962,90,90,90,90
298.041394638144,90,90,90,90
299.041533546326,90,90,90,90
300.041672454508,91,91,91,91
301.041811362689,91,91,91,91
302.041950270871,91,91,91,91
303.042089179053,91,91,91,91
304.042228087234,92,92,92,92
305.042366995416,93,93,93,93
306.042505903598,94,94,94,94
307.042644811779,94,94,94,94
308.042783719961,95,95,94,95
309.042922628143,95,95,95,95
310.043061536325,95,95,95,95
311.043200444506,95,95,95,95
312.043339352688,95,95,95,95
313.04347826087,95,95,95,95
314.043617169051,95,95,95,95
315.043756077233,95,95,95,95
316.043894985415,95,95,95,95
317.044033893596,95,95,95,95
318.044172801778,95,95,95,95
319.04431170996,95,95,95,95
320.044450618141,95,95,95,95
321.044589526323,95,95,95,95
322.044728434505,96,96,96,96
323.044867342686,96,96,96,96
324.045006250868,96,96,96,96
325.04514515905,96,96,96,96
326.045284067232,96,96,96,96
327.045422975413,96,96,96,96
328.045561883595,96,96,96,96
329.045700791777,97,97,97,97
330.045839699958,97,97,97,97
331.04597860814,97,97,97,97
332.046117516322,98,98,98,98
333.046256424503,98,98,98,98
334.046395332685,99,99,99,99
335.046534240867,99,99,99,99
336.046673149049,99,99,99,99
337.04681205723,99,99,99,99
338.046950965412,99,99,99,99
339.047089873594,100,100,100,100
340.047228781775,100,100,100,100
341.047367689957,100,100,100,100
342.047506598139,100,100,100,100
343.04764550632,100,100,100,100
344.047784414502,100,100,100,100
345.047923322684,100,100,100,100
346.048062230865,100,100,100,100
347.048201139047,100,100,100,100
348.048340047229,100,100,100,100
349.04847895541,100,100,100,100
350.048617863592,100,100,100,100
351.048756771774,100,100,100,100
352.048895679956,100,100,100,100
353.049034588137,100,100,100,100
354.049173496319,100,100,100,100
355.049312404501,101,101,101,101
356.049451312682,101,101,101,101
357.049590220864,101,101,101,101
358.049729129046,101,101,101,101
359.049868037227,101,101,101,101
360.050006945409,101,101,101,101
361.050145853591,102,102,102,102
362.050284761772,102,102,102,102
363.050423669954,102,102,102,102
364.050562578136,102,102,102,102
365.050701486318,102,102,102,102
366.050840394499,103,103,103,103
367.050979302681,104,104,104,104
368.051118210863,104,104,104,104
369.051257119044,104,104,104,104
370.051396027226,104,104,104,104
371.051534935408,104,104,104,104
372.051673843589,104,104,104,104
373.051812751771,104,104,104,104
374.051951659953,104,104,104,104
375.052090568134,104,104,104,104
376.052229476316,104,104,104,104
377.052368384498,104,104,104,104
378.05250729268,104,104,104,104
379.052646200861,104,104,104,104
380.052785109043,104,104,104,104
381.052924017225,104,104,104,104
382.053062925406,104,104,104,104
383.053201833588,104,104,104,104
384.05334074177,104,104,104,104
385.053479649951,104,104,104,104
386.053618558133,104,104,104,104
387.053757466315,104,104,104,104
388.053896374496,104,104,104,104
389.054035282678,104,104,104,104
390.05417419086,104,104,104,104
391.054313099042,104,104,104,104
392.054452007223,104,104,104,104
393.054590915405,104,104,104,104
394.054729823587,104,104,104,104
395.054868731768,105,105,105,105
396.05500763995,106,106,106,106
397.055146548132,107,106,106,106
398.055285456313,107,106,106,106
399.055424364495,107,107,107,107
400.055563272677,107,107,107,107
401.055702180858,108,108,108,108
402.05584108904,108,108,108,108
403.055979997222,108,108,108,108
404.056118905404,108,108,108,108
405.056257813585,108,108,108,108
406.056396721767,108,108,108,108
407.056535629949,108,108,108,108
408.05667453813,108,108,108,108
409.056813446312,108,108,108,108
410.056952354494,108,108,108,108
411.057091262675,108,108,108,108
412.057230170857,108,108,108,108
413.057369079039,108,108,108,108
414.05750798722,108,108,108,108
415.057646895402,108,108,108,108
416.057785803584,108,108,108,108
417.057924711766,108,108,108,108
418.058063619947,108,108,108,108
419.058202528129,108,108,108,108
420.058341436311,108,108,108,108
421.058480344492,108,108,108,108
422.058619252674,108,108,108,108
423.058758160856,108,108,108,108
424.058897069037,108,108,108,108
425.059035977219,108,108,108,108
426.059174885401,108,108,108,108
427.059313793582,108,108,108,108
428.059452701764,108,108,108,108
429.059591609946,108,108,108,108
430.059730518128,108,108,108,108
431.059869426309,108,108,108,108
432.060008334491,108,108,108,108
433.060147242673,108,108,108,108
434.060286150854,108,108,108,108
435.060425059036,108,108,108,108
436.060563967218,108,108,108,108
437.060702875399,109,109,109,109
438.060841783581,109,109,109,109
439.060980691763,109,109,109,109
440.061119599944,109,109,109,109
441.061258508126,109,109,109,109
442.061397416308,109,109,109,109
443.06153632449,109,109,109,109
444.061675232671,109,109,109,109
445.061814140853,109,109,109,109
446.061953049035,109,109,109,109
447.062091957216,109,109,109,109
448.062230865398,109,109,109,109
449.06236977358,109,109,109,109
450.062508681761,109,109,109,109
451.062647589943,109,109,109,109
452.062786498125,109,109,109,109
453.062925406306,109,109,109,109
454.063064314488,110,110,110,110
455.06320322267,110,110,110,110
456.063342130851,110,110,110,110
457.063481039033,110,110,110,110
458.063619947215,110,110,110,110
459.063758855397,110,110,110,110
460.063897763578,110,110,110,110
461.06403667176,110,110,110,110
462.064175579942,110,110,110,110
463.064314488123,111,111,111,111
464.064453396305,111,111,111,111
465.064592304487,111,111,111,111
466.064731212668,111,111,111,111
467.06487012085,111,111,111,111
468.065009029032,111,111,111,111
469.065147937214,111,111,111,111
470.065286845395,112,112,112,112
471.065425753577,112,112,112,112
472.065564661759,112,112,112,112
473.06570356994,112,112,112,112
474.065842478122,112,112,112,112
475.065981386304,112,112,112,112
476.066120294485,112,112,112,112
477.066259202667,112,112,112,112
478.066398110849,112,112,112,112
479.06653701903,112,112,112,112
480.066675927212,112,112,112,112
481.066814835394,112,112,112,112
482.066953743575,112,112,112,112
483.067092651757,112,112,112,112
484.067231559939,112,112,112,112
485.067370468121,112,112,112,112
486.067509376302,112,112,112,112
487.067648284484,113,113,113,113
488.067787192666,113,113,113,113
489.067926100847,113,113,113,113
490.068065009029,113,113,113,113
491.068203917211,114,114,114,114
492.068342825392,114,114,114,114
493.068481733574,114,114,114,114
494.068620641756,114,114,114,114
495.068759549938,114,114,114,114
496.068898458119,114,114,114,114
497.069037366301,114,114,114,114
498.069176274483,114,114,114,114
499.069315182664,114,114,114,114
500.069454090846,114,114,114,114
501.069592999028,114,114,114,114
502.069731907209,114,114,114,114
503.069870815391,114,114,114,114
504.070009723573,114,114,114,114
505.070148631754,114,114,114,114
506.070287539936,114,114,114,114
507.070426448118,114,114,114,114
508.070565356299,114,114,114,114
509.070704264481,114,114,114,114
510.070843172663,114,114,114,114
511.070982080845,114,114,114,114
512.071120989026,114,114,114,114
513.071259897208,114,114,114,114
514.07139880539,114,114,114,114
515.071537713571,114,114,114,114
516.071676621753,114,114,114,114
517.071815529935,114,114,114,114
518.071954438116,114,114,114,114
519.072093346298,114,114,114,114
520.07223225448,114,114,114,114
521.072371162662,114,114,114,114
522.072510070843,114,114,114,114
523.072648979025,114,114,114,114
524.072787887207,114,114,114,114
525.072926795388,114,114,114,114
526.07306570357,114,114,114,114
527.073204611752,114,114,114,114
528.073343519933,114,114,114,114
529.073482428115,114,114,114,114
530.073621336297,114,114,114,114
531.073760244478,114,114,114,114
532.07389915266,114,114,114,114
533.074038060842,114,114,114,114
534.074176969023,114,114,114,114
535.074315877205,114,114,114,114
536.074454785387,114,114,114,114
537.074593693569,114,114,114,114
538.07473260175,114,114,114,114
539.074871509932,114,114,114,114
540.075010418114,114,114,114,114
541.075149326295,114,114,114,114
542.075288234477,114,114,114,114
543.075427142659,114,114,114,114
544.07556605084,114,114,114,114
545.075704959022,114,114,114,114
546.075843867204,114,114,114,114
547.075982775385,114,114,114,114
548.076121683567,114,114,114,114
549.076260591749,114,114,114,114
550.076399499931,114,114,114,114
551.076538408112,114,114,114,114
552.076677316294,115,115,115,115
553.076816224476,115,115,115,115
554.076955132657,115,115,115,115
555.077094040839,115,115,115,115
556.077232949021,115,115,115,115
557.077371857202,115,115,115,115
558.077510765384,115,115,115,115
559.077649673566,115,115,115,115
560.077788581747,115,115,115,115
561.077927489929,115,115,115,115
562.078066398111,115,115,115,115
563.078205306292,115,115,115,115
564.078344214474,115,115,115,115
565.078483122656,115,115,115,115
566.078622030838,115,115,115,115
567.078760939019,115,115,115,115
568.078899847201,115,115,115,115
569.079038755383,115,115,115,115
570.079177663564,115,115,115,115
571.079316571746,115,115,115,115
572.079455479928,115,115,115,115
573.07959438811,115,115,115,115
574.079733296291,115,115,115,115
575.079872204473,115,115,115,115
576.080011112655,115,115,115,115
577.080150020836,115,115,115,115
578.080288929018,115,115,115,115
579.0804278372,115,115,115,115
580.080566745381,115,115,115,115
581.080705653563,115,115,115,115
582.080844561745,115,115,115,115
583.080983469926,115,115,115,115
584.081122378108,115,115,115,115
585.08126128629,115,115,115,115
586.081400194471,116,116,116,116
587.081539102653,116,116,116,116
588.081678010835,116,116,116,116
589.081816919017,116,116,116,116
590.081955827198,116,116,116,116
591.08209473538,116,116,116,116
592.082233643562,116,116,116,116
593.082372551743,116,116,117,116
594.082511459925,116,116,117,117
595.082650368107,116,116,117,117
596.082789276288,116,116,117,117
597.08292818447,116,116,117,117
598.083067092652,116,116,117,117
599.083206000833,116,116,117,117
600.083344909015,116,116,117,117
601.083483817197,116,116,117,117
602.083622725379,116,116,117,117
603.08376163356,116,116,117,117
604.083900541742,116,116,117,117
605.084039449924,116,116,117,117
606.084178358105,116,116,117,117
607.084317266287,116,116,117,117
608.084456174469,116,116,117,117
609.08459508265,116,116,117,117
610.084733990832,116,116,117,117
611.084872899014,116,116,117,117
612.085011807195,116,116,117,117
613.085150715377,116,116,117,117
614.085289623559,116,116,117,117
615.08542853174,116,116,117,117
616.085567439922,116,116,117,117
617.085706348104,117,117,117,117
618.085845256286,117,117,117,117
619.085984164467,117,117,117,117
620.086123072649,117,117,117,117
621.086261980831,117,117,117,117
622.086400889012,117,117,117,117
623.086539797194,117,117,117,117
624.086678705376,117,117,117,117
625.086817613557,117,117,117,117
626.086956521739,117,117,117,117
627.087095429921,117,117,117,117
628.087234338102,117,117,117,117
629.087373246284,117,117,117,117
630.087512154466,117,117,117,117
631.087651062648,117,117,117,117
632.087789970829,117,117,117,117
633.087928879011,117,117,117,117
634.088067787193,117,117,117,117
635.088206695374,117,117,117,117
636.088345603556,117,117,117,117
637.088484511738,117,117,117,117
638.088623419919,117,117,117,117
639.088762328101,117,117,117,117
640.088901236283,117,117,117,117
641.089040144465,117,117,117,117
642.089179052646,117,117,117,117
643.089317960828,117,117,117,117
644.08945686901,117,117,117,117
645.089595777191,117,117,117,117
646.089734685373,117,117,117,117
647.089873593555,117,117,117,117
648.090012501736,117,117,117,117
649.090151409918,117,117,117,117
650.0902903181,117,117,117,117
651.090429226281,117,117,117,117
652.090568134463,117,117,117,117
653.090707042645,117,117,117,117
654.090845950827,117,117,117,117
655.090984859008,117,117,117,117
656.09112376719,117,117,117,117
657.091262675372,117,117,117,117
658.091401583553,117,117,117,117
659.091540491735,117,117,117,117
660.091679399917,117,117,117,117
661.091818308098,117,117,117,117
662.09195721628,117,117,117,117
663.092096124462,117,117,117,117
664.092235032643,117,117,117,117
665.092373940825,117,117,117,117
666.092512849007,117,117,117,117
667.092651757188,117,117,117,117
668.09279066537,117,117,117,117
669.092929573552,117,117,117,117
670.093068481734,117,117,117,117
671.093207389915,117,117,117,117
672.093346298097,117,117,117,117
673.093485206279,117,117,117,117
674.09362411446,117,117,117,117
675.093763022642,117,117,117,117
676.093901930824,117,117,117,117
677.094040839005,117,117,117,117
678.094179747187,117,117,117,117
679.094318655369,117,117,117,117
680.09445756355,117,117,117,117
681.094596471732,117,117,117,117
682.094735379914,117,117,117,117
683.094874288096,117,117,117,117
684.095013196277,117,117,117,117
685.095152104459,117,117,117,117
686.095291012641,117,117,117,117
687.095429920822,117,117,117,117
688.095568829004,117,117,117,117
689.095707737186,117,117,117,117
690.095846645367,117,117,117,117
691.095985553549,117,117,117,117
692.096124461731,117,117,117,117
693.096263369912,117,117,117,117
694.096402278094,117,117,117,117
695.096541186276,117,117,117,117
696.096680094458,117,117,117,117
697.096819002639,117,117,117,117
698.096957910821,117,117,117,117
699.097096819003,117,117,117,117
700.097235727184,117,117,117,117
701.097374635366,117,117,117,117
702.097513543548,117,117,117,117
703.097652451729,117,117,117,117
704.097791359911,117,117,117,117
705.097930268093,117,117,117,117
706.098069176275,117,117,117,117
707.098208084456,117,117,117,117
708.098346992638,117,117,117,117
709.09848590082,117,117,117,117
710.098624809001,117,117,117,117
711.098763717183,117,117,117,117
712.098902625365,117,117,117,117
713.099041533546,117,117,117,117
714.099180441728,117,117,117,117
715.09931934991,117,117,117,117
716.099458258091,117,117,117,117
717.099597166273,117,117,117,117
718.099736074455,117,117,117,117
719.099874982636,117,117,117,117


==> graphics/data/RAIL2_5177_tot.dat <==
0,0,0,0,0
1.00013890818169,0.631884,0.614534,0.239482,0.304005
2.00027781636338,0.692797000000001,0.668706,0.271463,0.337561
3.00041672454508,0.744405,0.744561000000001,0.318687,0.413536000000001
4.00055563272677,0.781836000000002,0.778521000000001,0.347090000000001,0.494641000000001
5.00069454090846,0.806455,0.769316000000003,0.347351999999999,0.531960999999999
6.00083344909015,0.833804000000001,0.835234999999997,0.385672,0.609764000000002
7.00097235727184,0.874085999999998,0.875830000000001,0.403646000000002,0.622505
8.00111126545353,0.873444000000006,0.871127999999999,0.413011000000001,0.661161
9.00125017363523,0.919233000000006,0.888855000000007,0.415877000000002,0.679778999999996
10.0013890818169,0.95671200000001,0.944905999999989,0.432532999999999,0.687835999999997
11.0015279899986,0.947682999999998,0.967922000000002,0.445897000000002,0.563044000000005
12.0016668981803,1.037435,0.986401000000001,0.477058,0.604344999999995
13.001805806362,1.022431,1.01228800000001,0.482991999999996,0.611024
14.0019447145437,1.06340299999999,1.04372000000001,0.479631000000005,0.663679000000002
15.0020836227254,1.13348300000001,1.13212,0.508669000000005,0.655630000000002
16.0022225309071,1.166301,1.11345900000001,0.523063999999998,0.649464999999992
17.0023614390888,1.14430999999999,1.09911399999999,0.530659,0.658919999999995
18.0025003472705,1.17079799999999,1.096012,0.528913000000003,0.667211999999992
19.0026392554521,1.15806700000002,1.106844,0.535057999999992,0.718019999999996
20.0027781636338,1.15410700000001,1.174252,0.539839000000001,0.700216999999995
21.0029170718155,1.15979300000001,1.168262,0.524649000000011,0.923194999999993
22.0030559799972,1.20497,1.15005600000001,0.557450000000003,0.735180000000014
23.0031948881789,1.189438,1.158208,0.567008000000001,0.74563999999998
24.0033337963606,1.23907299999999,1.24255500000001,0.595590000000001,0.760425999999995
25.0034727045423,1.24197999999998,1.25833499999999,0.611567000000008,0.752146999999979
26.003611612724,1.28515500000003,1.25728400000003,0.620771000000005,0.784232000000003
27.0037505209057,1.25951100000003,1.27731699999998,0.615584999999996,0.97160199999999
28.0038894290874,1.28495199999998,1.29483400000004,0.620823000000001,0.771500000000003
29.0040283372691,1.28087199999999,1.28094900000002,0.612542999999988,1.04232900000002
30.0041672454508,1.26941900000003,1.29897700000004,0.622720000000015,1.03688399999999
31.0043061536324,1.29911000000004,1.277987,0.640756999999979,1.03794099999999
32.0044450618141,1.27527000000003,1.24647299999998,0.631635999999986,1.077865
33.0045839699958,1.31118099999998,1.271885,0.653176000000002,0.878482999999989
34.0047228781775,1.31188099999997,1.32451300000002,0.657101000000011,0.905991999999998
35.0048617863592,1.30069900000001,1.335016,0.654572999999999,0.905250999999993
36.0050006945409,1.293002,1.33356800000001,0.67512099999999,0.905993999999964
37.0051396027226,1.36665599999998,1.382025,0.538736,0.890959000000009
38.0052785109043,1.38358899999997,1.37115500000004,0.544375000000002,1.171471
39.005417419086,1.351314,1.42014999999998,0.568330000000003,1.21250500000002
40.0055563272677,1.42093799999998,1.412734,0.561067000000008,0.924148000000002
41.0056952354494,1.45747500000004,1.485387,0.710115000000002,0.900428999999974
42.0058341436311,1.45672300000001,1.502883,0.705401999999992,0.888543000000027
43.0059730518128,1.404292,1.46250700000002,0.698140999999993,0.909948999999983
44.0061119599944,1.45640099999997,1.495136,0.706946999999985,0.908916000000033
45.0062508681761,1.44792399999994,1.49468899999999,0.577066000000002,0.909875999999997
46.0063897763578,1.46160700000007,1.47076200000004,0.573044999999979,0.929435000000012
47.0065286845395,1.23926700000004,1.23767700000008,0.579611,0.936802
48.0066675927212,1.22799399999997,1.24330499999996,0.58277799999999,0.924356999999986
49.0068065009029,1.19053299999996,1.1957000000001,0.583550000000002,0.929690000000051
50.0069454090846,1.21721400000001,1.25315599999999,0.585694999999987,0.940566999999987
51.0070843172663,1.22738600000002,1.24357699999996,0.584276000000045,0.946663000000001
52.007223225448,1.2234390000001,1.22545300000002,0.583771000000013,0.963949000000014
53.0073621336297,1.22243300000002,1.24096099999997,0.580536999999993,0.999079999999992
54.0075010418114,1.17542200000003,1.232891,0.583560999999975,0.958534999999983
55.0076399499931,1.20761100000004,1.22661600000004,0.583919000000037,0.998874000000001
56.0077788581747,1.17138299999999,1.22699899999998,0.585002000000031,1.03235000000001
57.0079177663564,1.25798900000007,1.272468,0.58967899999999,0.995725999999991
58.0080566745381,1.19512200000008,1.25018,0.588078999999993,1.00995899999998
59.0081955827198,1.28009399999996,1.286517,0.59922899999998,1.05872499999998
60.0083344909015,1.26973699999996,1.29572599999995,0.599718999999993,1.06648200000001
61.0084733990832,1.28365299999996,1.30440700000008,0.625769999999989,1.06605099999996
62.0086123072649,1.31116399999996,1.28952000000004,0.616600000000005,1.087627
63.0087512154466,1.23723800000005,1.28780299999994,0.629374999999982,1.11241699999994
64.0088901236283,1.24450100000001,1.30734700000005,0.639251999999999,1.08463900000004
65.00902903181,1.26312600000006,1.29276200000004,0.621090000000038,1.11346400000002
66.0091679399917,1.31597000000011,1.31993899999998,0.629993000000013,1.09030699999994
67.0093068481734,1.270713,1.33988199999999,0.644939999999963,1.08449199999995
68.009445756355,1.27346299999999,1.34691500000008,0.645152999999993,1.116716
69.0095846645367,1.27381500000001,1.31406599999991,0.627976999999987,1.10175099999992
70.0097235727184,1.31762000000003,1.33364400000005,0.631125999999995,1.11045999999999
71.0098624809001,1.34628299999997,1.32427600000005,0.637907000000041,1.08800999999994
72.0100013890818,1.28409700000009,1.36372900000003,0.645741999999984,1.08239300000002
73.0101402972635,1.38972899999999,1.35708,0.674509,1.09574199999997
74.0102792054452,1.36591899999996,1.33905300000004,0.650335999999982,1.03748899999994
75.0104181136269,1.35128800000007,1.35570300000006,0.66372100000001,1.07187299999998
76.0105570218086,1.37314600000002,1.36550299999999,0.648907000000008,1.10500300000001
77.0106959299903,1.37615300000004,1.39034300000003,0.665894999999978,1.08070400000008
78.010834838172,1.34778700000004,1.39536599999997,0.644137999999998,1.07936099999995
79.0109737463537,1.41162500000007,1.39204200000006,0.650527999999952,1.10020300000008
80.0111126545354,1.40710899999999,1.42780300000004,0.647214000000019,1.08493599999997
81.011251562717,1.416336,1.42546700000003,0.648235,1.09435799999994
82.0113904708987,1.41073199999994,1.40435600000001,0.644323999999983,1.12379499999997
83.0115293790804,1.45942400000001,1.45314000000008,0.658541000000014,1.09508700000004
84.0116682872621,1.47792499999991,1.44904199999996,0.661107000000015,1.126214
85.0118071954438,1.45747600000004,1.43812500000013,0.664928000000032,1.07699600000001
86.0119461036255,1.46894300000008,1.43045399999983,0.67605599999996,1.06516999999997
87.0120850118072,1.40240100000005,1.4501600000001,0.663945000000012,1.07995799999992
88.0122239199889,1.1893970000001,1.19902499999989,0.661275999999987,1.08613000000003
89.0123628281706,1.20113599999991,1.19278299999996,0.655708000000004,1.09852799999999
90.0125017363523,1.19470000000001,1.17513400000007,0.675694000000021,1.07383900000002
91.012640644534,1.18669299999988,1.19467099999997,0.664784000000054,1.07660600000008
92.0127795527157,1.187455,1.19268099999999,0.668777999999975,1.08059300000002
93.0129184608974,1.23745599999984,1.18768900000009,0.688152000000059,0.806261000000063
94.013057369079,1.17971899999998,1.17993799999999,0.665746000000013,0.826345999999944
95.0131962772607,1.18895400000019,1.19849699999986,0.669474000000037,0.840111999999976
96.0133351854424,1.15374599999996,1.21431800000005,0.534102000000075,0.824483999999984
97.0134740936241,1.14516500000013,1.20259900000019,0.539420999999948,0.825824000000011
98.0136130018058,1.15099199999986,1.21039300000007,0.533774999999991,0.816795999999954
99.0137519099875,1.19870900000001,1.20450799999981,0.532415000000015,0.829694000000018
100.013890818169,1.19502799999987,1.23940799999991,0.52929400000005,0.83443299999999
101.014029726351,1.19321600000012,1.19243100000017,0.533440999999925,0.83224800000005
102.014168634533,1.14034100000003,1.19325299999991,0.533137000000011,0.847164000000021
103.014307542714,1.14345500000013,1.19581400000015,0.533900000000017,0.848504000000048
104.014446450896,1.20123699999999,1.19355799999994,0.529114999999933,0.850508999999988
105.014585359078,1.2061020000001,1.19489700000008,0.528164999999944,0.844945000000052
106.014724267259,1.21353700000009,1.195201,0.529205000000047,0.862527
107.014863175441,1.16604600000005,1.19024300000001,0.532419000000004,0.850834999999961
108.015002083623,1.19317899999987,1.20302000000015,0.534853999999996,0.84904199999994
109.015140991804,1.19576899999993,1.19887300000005,0.539678999999978,0.851601999999957
110.015279899986,1.15078200000016,1.19962200000009,0.533593999999994,1.17315700000006
111.015418808168,1.13824399999999,1.19447199999991,0.529404,1.13187499999992
112.015557716349,1.17057900000009,1.21160899999995,0.527754999999956,1.12273999999991
113.015696624531,1.20395700000017,1.20156999999995,0.530018000000041,1.14300000000003
114.015835532713,1.15871900000002,1.19372200000021,0.53180999999995,1.16674200000011
115.015974440895,1.14823999999999,1.20060699999999,0.533507999999983,1.13260500000001
116.016113349076,1.16415800000004,1.18197299999997,0.538368999999989,1.12815799999998
117.016252257258,1.15021300000012,1.18999299999996,0.53597000000002,1.11744300000009
118.01639116544,1.1270649999999,1.191284,0.533707999999933,1.161474
119.016530073621,1.15568199999984,1.20531599999981,0.535223999999971,1.15984899999989
120.016668981803,1.13106799999991,1.2069869999998,0.534457999999972,1.16088099999979
121.016807889985,1.19723499999986,1.1946539999999,0.531656999999996,1.14524299999994
122.016946798166,1.20405400000004,1.19110899999987,0.53259700000001,1.11582699999985
123.017085706348,1.22483200000011,1.20598399999994,0.530921000000035,1.17538799999988
124.01722461453,1.15143499999999,1.19938999999999,0.536888999999974,1.12743899999987
125.017363522711,1.151388,1.21335500000009,0.532392999999956,1.12285199999997
126.017502430893,1.14660300000014,1.21788800000013,0.53130699999997,1.15814899999987
127.017641339075,1.19572100000005,1.20706100000007,0.528881000000069,1.17621099999997
128.017780247257,1.20510599999989,1.1988960000001,0.53114800000003,1.13378000000012
129.017919155438,1.211636,1.20170499999995,0.532605999999987,1.15609700000005
130.01805806362,1.202088,1.21815599999991,0.535075000000006,1.15300700000012
131.018196971802,1.14921500000014,1.20170199999984,0.541066000000001,1.15623000000005
132.018335879983,1.14787999999999,1.21058700000003,0.548510999999962,1.14245200000005
133.018474788165,1.15640600000006,1.20318199999997,0.536918000000014,1.17825599999992
134.018613696347,1.19694099999992,1.20899400000008,0.536124000000086,1.23140400000011
135.018752604528,1.21439400000008,1.22416899999985,0.53427099999999,1.19540199999983
136.01889151271,1.206999,1.21581199999991,0.538568000000055,1.23610600000006
137.019030420892,1.20810300000016,1.21144600000002,0.538262000000032,1.23554799999988
138.019169329073,0.99029900000005,0.996495999999979,0.538151999999968,1.18968399999994
139.019308237255,0.946118999999953,1.00151300000016,0.543512999999962,1.21260000000007
140.019447145437,0.957701000000043,0.995071999999936,0.54368999999997,1.22755299999994
141.019586053619,0.946237999999994,1.00200900000004,0.541017000000011,1.180339
142.0197249618,0.984723000000031,1.00270500000011,0.541277000000036,1.22029700000007
143.019863869982,0.976589000000104,0.988945999999942,0.541661999999974,1.22252700000013
144.020002778164,0.938634999999977,0.996561999999813,0.539828999999941,1.19708100000003
145.020141686345,0.958427000000029,0.99471699999981,0.541566999999986,0.891943999999967
146.020280594527,0.998170999999957,0.986073000000033,0.536642999999913,0.869758000000047
147.020419502709,0.990590999999995,0.990395999999919,0.537251000000083,0.870848999999907
148.02055841089,1.00058000000013,0.995190000000093,0.537366999999904,0.872005000000172
149.020697319072,0.993935000000192,0.983038000000079,0.536389999999983,0.88526499999989
150.020836227254,0.999994000000015,0.995164999999815,0.535520999999903,0.87298799999985
151.020975135435,1.00771299999997,0.99594100000013,0.535484999999994,0.872827000000143
152.021114043617,1.00053100000014,0.993812000000162,0.544308999999998,0.858954999999924
153.021252951799,0.94738099999995,0.997062000000142,0.534016000000065,0.870574000000033
154.021391859981,0.99930100000006,0.998638000000028,0.536892999999964,0.879451000000017
155.021530768162,1.01047500000004,0.997933000000103,0.54607400000009,0.855727999999999
156.021669676344,0.969704999999976,1.00462800000014,0.533546000000001,0.878326999999899
157.021808584526,1.00115299999993,1.00473299999999,0.535020999999915,0.917443000000048
158.021947492707,1.01499100000001,1.00048200000015,0.537818000000016,0.908789999999954
159.022086400889,1.01834300000019,1.00701700000013,0.534242999999947,0.903156999999965
160.022225309071,1.017202,0.961287999999968,0.532504999999901,0.891138999999839
161.022364217252,0.957760000000007,0.985873000000083,0.534130000000005,0.87023400000021
162.022503125434,1.00525500000003,1.003242,0.531852000000072,0.905033000000003
163.022642033616,0.956807000000026,0.994679000000133,0.537065999999982,0.892544000000044
164.022780941797,0.960612999999967,1.00010100000009,0.535734000000048,0.911808999999948
165.022919849979,0.975382000000081,1.00125200000002,0.534050999999977,0.931646999999884
166.023058758161,0.999900000000025,1.00029499999982,0.534294000000045,0.904640999999856
167.023197666343,0.995829000000185,1.00633500000004,0.533731999999986,0.895197999999937
168.023336574524,0.95584800000006,0.990651999999955,0.537179000000037,0.924097999999958
169.023475482706,0.957857999999987,0.962394000000131,0.530944999999974,0.923453999999992
170.023614390888,0.946560999999974,0.990999999999985,0.536316000000056,0.944271000000072
171.023753299069,0.948831000000155,1.00424499999986,0.534703000000036,0.947122000000036
172.023892207251,0.97582599999987,1.02824800000008,0.538409000000001,0.931337999999869
173.024031115433,0.974390999999969,0.971471999999949,0.535429000000022,0.929464000000053
174.024170023614,0.977918999999929,1.03356599999984,0.551533999999947,0.901231000000053
175.024308931796,0.969643000000133,1.02112799999986,0.534460999999965,0.90898900000002
176.024447839978,0.979988000000048,1.03816299999971,0.536533000000077,0.915771999999833
177.024586748159,0.974398999999721,0.983431999999993,0.532383999999979,0.913213999999925
178.024725656341,0.962798000000021,0.985653000000184,0.533195999999975,0.950796999999966
179.024864564523,0.998685000000023,1.04104099999995,0.534776999999963,0.915620999999874
180.025003472705,1.0349040000001,0.749239000000216,0.53458999999998,0.938564000000042
181.025142380886,1.01757799999996,0.710825000000114,0.529694000000063,0.925299999999879
182.025281289068,0.983128999999735,0.75100300000031,0.532040999999936,0.975055999999995
183.02542019725,0.973382000000129,0.743037000000186,0.526665999999977,0.959964000000127
184.025559105431,0.995169999999689,0.681265000000167,0.535407999999961,1.00480300000004
185.025698013613,0.996968999999808,0.69269499999973,0.526033999999981,0.979041000000052
186.025836921795,1.00213600000006,0.677341999999953,0.537295000000086,0.963781000000154
187.025975829976,1.00575299999991,0.720780999999988,0.531913999999915,0.951338999999962
188.026114738158,0.955826999999772,0.726840000000266,0.53176499999995,0.966719000000012
189.02625364634,0.947855999999774,0.725613000000067,0.529588999999987,0.986141999999973
190.026392554521,0.975780000000213,0.72299299999986,0.534858999999869,0.964555000000018
191.026531462703,0.988939999999729,0.684031999999661,0.526800000000094,0.943884000000025
192.026670370885,0.99574100000018,0.709455000000162,0.528819999999996,0.980645999999979
193.026809279067,0.996342999999797,0.723875000000135,0.528216000000157,0.957024000000047
194.026948187248,0.951102999999875,0.678551999999854,0.533670000000029,0.968181999999842
195.02708709543,0.97817299999997,0.711009999999987,0.535906999999952,0.979217999999946
196.027226003612,0.968225000000075,0.733332999999675,0.535687000000053,0.980256000000054
197.027364911793,0.971697999999833,0.733365999999933,0.540655000000015,0.995079000000032
198.027503819975,0.966660999999931,0.725194999999985,0.551967999999988,1.04756800000018
199.027642728157,1.02342500000032,0.740956000000097,0.549694000000045,1.03339600000004
200.027781636338,0.965163000000302,0.729651999999987,0.533743999999842,1.03037400000017
201.02792054452,0.966002000000117,0.74368400000003,0.531643000000031,1.04081199999996
202.028059452702,1.01139400000011,0.737541999999848,0.550793000000112,0.996012000000064
203.028198360883,1.05399699999998,0.692815999999766,0.547531999999819,1.02612500000009
204.028337269065,1.01321999999982,0.732324000000062,0.544707000000017,0.991301000000021
205.028476177247,1.05186099999992,0.77593700000034,0.547745000000077,1.02710499999989
206.028615085429,1.05512799999997,0.737773000000288,0.560684999999921,0.987601000000041
207.02875399361,0.998707000000195,0.728008000000045,0.548762000000124,1.02149500000019
208.028892901792,1.03501600000027,0.774629000000004,0.55981799999995,1.013238
209.029031809974,1.04699500000015,0.774831000000177,0.565676999999823,1.08288700000003
210.029170718155,1.11006700000007,0.748450000000048,0.564550000000054,1.02710899999988
211.029309626337,1.09580400000004,0.782275000000027,0.556924999999865,1.0409259999999
212.029448534519,1.06621600000017,0.781735000000026,0.560158000000001,1.02498700000001
213.0295874427,1.03363100000024,0.773529000000053,0.570701999999983,1.0053039999998
214.029726350882,1.09273900000017,0.796950999999808,0.572537000000011,1.37440100000003
215.029865259064,1.11780700000008,0.783601999999973,0.573108000000047,1.454295
216.030004167245,1.10192199999983,0.805018000000018,0.582889000000023,1.43625100000008
217.030143075427,1.13306899999998,0.814008999999714,0.578441999999995,1.41381000000001
218.030281983609,1.08971700000029,0.774347000000034,0.586841000000049,1.42600399999992
219.030420891791,1.12917599999992,0.837531000000126,0.599855000000161,1.44080600000007
220.030559799972,1.3793169999999,0.998591999999917,0.589137000000164,1.44259499999998
221.030698708154,1.36189599999989,1.01433300000008,0.585057000000006,1.37946200000033
222.030837616336,1.3620390000001,0.976468000000295,0.576851000000033,1.41376099999979
223.030976524517,1.39382100000012,1.38801599999988,0.59034900000006,1.42826100000002
224.031115432699,1.39592400000038,1.36525900000015,0.592521000000033,1.4173109999997
225.031254340881,1.38339300000007,1.36603500000001,0.59294100000011,1.4505350000004
226.031393249062,1.32331500000009,1.39266199999975,0.59007900000006,1.46882899999991
227.031532157244,1.36611499999981,1.37734199999977,0.591861999999992,1.47864200000004
228.031671065426,1.40765400000009,1.38090800000009,0.589001999999937,1.47610299999997
229.031809973607,1.41201300000012,1.38754299999982,0.594743999999992,1.49050999999963
230.031948881789,1.38754100000006,1.38704300000018,0.595071999999846,1.46961199999987
231.032087789971,1.37347099999988,1.3895050000001,0.597772000000077,1.43530999999984
232.032226698153,1.37422000000015,1.3843139999999,0.598808999999846,1.46334999999999
233.032365606334,1.32105499999989,1.37225899999976,0.595899000000145,1.4102399999997
234.032504514516,1.37635399999999,1.36688299999969,0.592047000000093,1.46549399999958
235.032643422698,1.41778499999964,1.37342799999988,0.611976999999797,1.46792899999991
236.032782330879,1.34146899999996,1.3706430000002,0.591159000000061,1.47853399999985
237.032921239061,1.33739300000025,1.39643500000011,0.615205999999944,1.47563900000023
238.033060147243,1.41611499999999,1.38862100000006,0.609091999999919,1.44684099999995
239.033199055424,1.42822699999988,1.39237300000013,0.614839000000075,1.45186699999977
240.033337963606,1.40162599999985,1.39709100000027,0.613872000000129,1.45660799999996
241.033476871788,1.40088200000037,1.40156399999978,0.613491999999951,1.47282799999994
242.033615779969,1.4003630000002,1.3730700000001,0.613996000000043,1.48201100000006
243.033754688151,1.40173900000036,1.3785469999998,0.611360999999988,1.47468799999979
244.033893596333,1.34237099999973,1.37993899999992,0.607906999999841,1.46214000000009
245.034032504515,1.33094400000027,1.40340999999989,0.612939000000097,1.48253199999999
246.034171412696,1.3828309999999,1.42147000000023,0.611060999999836,1.45818999999983
247.034310320878,1.40588900000012,1.34843000000001,0.618637999999919,1.45797399999992
248.03444922906,1.42219999999998,1.38038499999993,0.612000999999964,1.43510100000003
249.034588137241,1.34789500000034,1.38812099999996,0.616743000000042,1.4158480000001
250.034727045423,1.40335400000004,1.33095800000001,0.6195459999999,1.40312200000017
251.034865953605,1.33294100000012,1.37929699999995,0.619077000000061,1.43249799999967
252.035004861786,1.37471700000015,1.39837799999987,0.62076100000013,1.43697800000018
253.035143769968,1.39548699999978,1.40475400000014,0.622262999999975,1.42993500000011
254.03528267815,1.39339000000018,1.38619200000039,0.612926000000016,1.43006999999989
255.035421586331,1.40854300000001,1.35618400000021,0.613135000000057,1.45266099999981
256.035560494513,1.38176800000019,1.39390800000001,0.619001999999909,1.42049399999996
257.035699402695,1.35856899999999,1.39885400000003,0.610083000000031,1.46106000000009
258.035838310876,1.37618800000018,1.3658919999998,0.624679000000015,1.48056399999996
259.035977219058,1.43807699999979,1.38171199999988,0.626269999999977,1.47668000000021
260.03611612724,1.44382700000006,1.41224699999975,0.624148999999989,1.465146
261.036255035422,1.43744800000013,1.42875700000013,0.619617999999946,1.56164500000023
262.036393943603,1.45738000000028,1.44630899999993,0.625714000000016,1.53993700000001
263.036532851785,1.48142899999993,1.48267100000021,0.775459999999839,1.49688500000002
264.036671759967,1.46662600000036,1.44349399999965,0.777536000000055,1.48580300000003
265.036810668148,1.45088400000031,1.45383200000015,0.771992999999839,1.48962500000016
266.03694957633,1.46109999999999,1.40557400000034,0.806117000000086,1.51668299999983
267.037088484512,1.46311400000013,1.46581000000015,0.818438999999898,1.56918399999995
268.037227392693,1.40035000000034,1.41286500000024,0.808119000000033,1.53826600000002
269.037366300875,1.42478399999982,1.47997299999997,0.803990999999996,1.61700299999984
270.037505209057,1.4832650000003,1.4625860000001,0.811081000000058,1.60039099999995
271.037644117239,1.50268599999981,1.4885220000001,0.831519999999955,1.56152300000031
272.03778302542,1.8158440000002,1.8114129999999,0.815673000000061,1.54228499999999
273.037921933602,1.76839400000017,1.76729400000022,0.81771700000013,1.57734699999992
274.038060841784,1.83757800000012,1.77558699999963,0.801825999999892,1.51352300000008
275.038199749965,1.80249100000037,1.75310200000013,0.842153999999937,1.54353899999978
276.038338658147,1.7904609999996,1.77520099999992,0.863787000000002,1.591363
277.038477566329,1.82569700000022,1.78724099999999,0.856220000000121,1.5845589999999
278.03861647451,1.81840500000044,1.81778499999973,0.853699000000006,1.56316400000014
279.038755382692,1.82235100000025,1.81544399999984,0.867044000000078,1.5493449999999
280.038894290874,1.79049299999997,1.83252500000026,0.879208999999946,1.59252800000013
281.039033199055,1.84987899999987,1.82437499999969,0.865565000000061,1.61350200000015
282.039172107237,1.80906499999992,1.84565100000009,0.869212999999945,1.59653000000026
283.039311015419,1.87351100000024,1.86351999999988,0.841750000000047,1.62782299999981
284.039449923601,1.87015299999985,1.87182899999971,0.862925000000132,1.56839999999966
285.039588831782,1.86357999999973,1.87960800000019,0.851366999999982,1.58751600000005
286.039727739964,1.85998900000004,1.8386660000001,0.868989000000056,1.60283600000002
287.039866648146,1.8692430000001,1.86524299999974,0.872481999999991,1.56788999999981
288.040005556327,1.82938299999978,1.82070199999998,0.846138999999994,1.55384099999992
289.040144464509,1.82624600000008,1.83008900000004,0.851135999999997,1.59104400000024
290.040283372691,1.82044999999971,1.80946200000017,0.84421599999996,1.55664900000011
291.040422280872,1.89471999999978,1.82892999999967,0.85859500000015,1.58177599999999
292.040561189054,1.87856699999975,1.86744500000032,0.851644999999962,1.62023700000009
293.040700097236,1.91515999999956,1.89293399999997,0.867668999999978,1.58780800000022
294.040839005417,1.88872500000025,1.89538800000037,0.870648000000074,1.61872500000027
295.040977913599,1.85527100000036,1.86264900000015,0.836696000000074,1.59159599999975
296.041116821781,1.86952399999973,1.86071800000036,0.83963400000016,1.64078100000006
297.041255729962,1.87478300000021,1.85865300000023,0.863018000000011,1.61735999999974
298.041394638144,1.86722900000041,1.86235399999987,0.858962999999903,1.60102400000005
299.041533546326,1.87539400000014,1.87549099999978,0.850922000000082,1.54391499999974
300.041672454508,1.85321899999963,1.88736700000027,0.833049999999957,1.60727299999962
301.041811362689,1.88486400000011,1.89378100000022,0.88662700000009,1.63923699999987
302.041950270871,1.88851599999998,1.90657400000009,0.862381000000141,1.70553500000005
303.042089179053,1.86752799999977,1.87966300000016,0.883501999999908,1.64983800000027
304.042228087234,1.88310899999988,1.89590399999997,0.879195000000209,1.65496699999994
305.042366995416,1.90607300000011,1.90605300000016,0.871515999999929,1.6851700000002
306.042505903598,1.91040599999997,1.90137000000004,0.88977100000011,1.667778
307.042644811779,1.91535599999997,1.91498799999999,0.879570000000058,1.68657600000006
308.042783719961,1.90529500000002,1.88849000000027,0.89362200000005,1.6630869999999
309.042922628143,1.95062699999971,1.88677300000018,0.864358999999922,1.68048000000044
310.043061536325,2.29406499999959,2.28910600000017,0.875921999999946,1.68357100000003
311.043200444506,2.30230299999994,2.32506299999977,0.908924999999954,1.74760400000014
312.043339352688,2.31441599999971,2.34414099999958,0.880108999999948,1.66530499999999
313.04347826087,2.37052700000004,2.39490499999965,0.888136999999915,1.69533200000023
314.043617169051,2.32540299999982,2.34825199999977,0.884213999999929,1.65999899999997
315.043756077233,2.32011499999999,2.32716000000028,1.12731899999994,1.63088000000016
316.043894985415,2.3558780000003,2.34491500000013,1.09105999999997,1.71631400000024
317.044033893596,2.41474800000015,2.35527699999966,1.13762500000007,1.61956599999985
318.044172801778,2.38119199999983,2.3883609999998,1.11485800000014,1.69670099999985
319.04431170996,2.37632099999973,2.34651900000017,1.12437300000011,1.63516200000004
320.044450618141,2.32615500000065,2.31874000000016,1.19483700000001,1.60892599999988
321.044589526323,2.34170600000016,2.38451000000032,1.11481800000001,1.70116299999972
322.044728434505,2.40068199999951,2.4159439999994,1.14335099999994,2.2297279999998
323.044867342686,2.45673799999986,2.39645199999995,1.18885999999998,2.36423299999979
324.045006250868,2.46580300000005,2.42543299999943,1.18456900000001,2.42237999999998
325.04514515905,2.45998200000031,2.40968900000007,1.13384500000006,2.34400400000004
326.045284067232,2.4337830000004,2.39381700000013,1.1370979999997,2.30886499999997
327.045422975413,2.39932899999985,2.37683899999956,1.26747700000033,2.31223599999976
328.045561883595,2.44228599999951,2.40712799999983,1.21688400000039,2.2900239999999
329.045700791777,2.4067329999998,2.45154399999956,1.18165299999964,2.40094099999988
330.045839699958,2.4082529999996,2.42226399999981,1.14443699999993,2.32302800000025
331.04597860814,2.44881000000078,2.40064799999982,1.18477500000017,2.39469199999985
332.046117516322,2.43522799999937,2.44905100000051,1.1995280000001,2.37463200000002
333.046256424503,2.40330600000016,2.44672599999922,1.20221099999981,2.50442800000019
334.046395332685,2.46108000000004,2.44588400000066,1.19401600000037,2.48042799999985
335.046534240867,2.390985,2.4494279999999,1.2244310000001,2.49578599999995
336.046673149049,2.45761700000003,2.4654359999995,1.19402400000035,2.57027800000014
337.04681205723,2.46347700000024,2.43415399999958,1.24187900000015,2.58091899999999
338.046950965412,2.48576700000012,2.43259299999954,1.16071699999975,2.57075900000018
339.047089873594,2.38144699999975,2.38115700000071,1.13206499999978,1.85654499999964
340.047228781775,2.40006700000049,2.39948299999924,1.21389399999998,1.87953199999993
341.047367689957,2.43388400000003,2.40369700000065,1.22164599999996,1.85829099999955
342.047506598139,2.48687900000004,2.42207099999996,1.24095100000022,1.90257500000007
343.04764550632,2.48169400000006,2.44375899999977,1.23405700000012,1.86097699999937
344.047784414502,2.46982000000025,2.46040399999947,1.2725190000001,1.8276850000002
345.047923322684,2.47922199999994,2.43645399999969,1.18164899999965,1.84629800000039
346.048062230865,2.48497700000007,2.42125600000054,1.15305800000033,1.86927900000046
347.048201139047,2.44420900000023,2.42071399999986,1.17178299999978,1.853161
348.048340047229,2.51282199999969,2.45972700000038,1.24622100000033,1.85208799999964
349.04847895541,2.49759400000039,2.4938089999996,1.23935699999993,1.88189599999987
350.048617863592,2.48037899999963,2.43261900000016,1.16747200000009,1.83560500000021
351.048756771774,2.48447800000031,2.46666600000026,1.17161400000032,1.84723300000041
352.048895679956,2.4247519999999,2.50354300000072,1.2068919999997,1.88965600000029
353.049034588137,2.48085399999945,2.35635000000002,1.17114600000014,1.82539199999974
354.049173496319,2.5102280000001,2.44836099999975,1.25074100000029,1.85110200000054
355.049312404501,3.04320499999994,3.02621599999929,1.18115299999999,1.85585499999979
356.049451312682,3.00876100000005,2.91081799999938,1.21289200000001,2.69903700000032
357.049590220864,3.04533300000003,3.05733599999985,1.26038599999993,2.62980900000002
358.049729129046,3.0622400000002,3.03333400000065,1.15015700000004,2.61449900000025
359.049868037227,3.00951799999984,3.00559599999997,1.16286799999989,2.63565999999992
360.050006945409,3.0019769999999,3.0470749999995,1.17790000000014,2.58056899999974
361.050145853591,3.04054199999973,3.04158699999971,1.24806699999999,2.68084199999976
362.050284761772,3.0581630000006,3.04576300000008,1.24398900000006,2.66245400000025
363.050423669954,3.0822590000007,3.07233200000064,1.2435830000004,2.68838199999936
364.050562578136,3.03619999999955,3.057503,1.22719400000005,2.69886700000006
365.050701486318,3.04296299999987,3.02273700000023,1.24126200000001,2.61148500000036
366.050840394499,3.04002500000024,3.02326500000072,1.26190700000006,2.65899699999954
367.050979302681,3.03248600000006,3.08433599999989,1.2480059999998,2.70596899999964
368.051118210863,3.02274400000078,2.98271999999997,1.20737199999985,2.78794700000071
369.051257119044,2.97956500000055,3.0494490000001,1.25424099999964,2.68015199999991
370.051396027226,2.96616099999937,3.00080600000001,1.28274300000021,2.70420300000023
371.051534935408,3.03683699999965,3.04782800000066,1.21628999999984,2.71052000000054
372.051673843589,3.00916099999995,2.99108499999966,1.25736000000006,2.88026100000025
373.051812751771,3.07579699999951,3.00078699999995,1.21159299999999,2.795975
374.051951659953,3.0909730000003,3.06272699999954,1.28765199999998,2.79562299999998
375.052090568134,3.05878500000017,3.06456000000071,1.26037299999962,2.76963199999955
376.052229476316,3.0556230000002,3.0795049999997,1.21779800000013,2.78066500000023
377.052368384498,3.07546599999932,3.07610699999987,1.25841999999966,2.68389800000023
378.05250729268,3.02223400000003,3.07446400000026,1.23303799999985,2.7165930000001
379.052646200861,3.09431200000017,3.08197500000006,1.23235999999997,2.74505200000021
380.052785109043,3.10339099999965,3.02987399999984,1.23284100000001,2.69532999999956
381.052924017225,3.09529099999963,3.03296399999999,1.25460299999986,2.75828399999955
382.053062925406,3.10373699999946,3.04715699999997,1.27065900000025,2.69397099999969
383.053201833588,3.08089699999982,3.05290700000023,1.24902500000007,2.70533499999965
384.05334074177,3.09849099999974,3.0274759999993,1.26148199999989,2.72233300000062
385.053479649951,3.15560300000016,3.14811999999984,1.21253400000023,2.76718700000038
386.053618558133,3.11086100000011,3.12925600000017,1.23283600000013,2.68299600000046
387.053757466315,3.15491199999997,3.05158800000027,1.30183400000033,2.7384949999996
388.053896374496,3.07728299999962,3.12645799999973,1.29198199999973,2.6886199999999
389.054035282678,3.07569499999954,3.03622199999973,1.21228100000008,2.73639800000001
390.05417419086,3.12886999999955,2.45083900000009,1.21611499999972,2.71343699999943
391.054313099042,3.10710599999948,2.51177199999984,1.24930900000027,2.77909399999953
392.054452007223,3.21814100000029,2.57305199999973,1.28575499999988,2.74888999999985
393.054590915405,3.07753599999978,2.4905430000008,1.21534699999984,2.73603900000035
394.054729823587,3.15922300000057,2.53343300000051,1.21388500000012,2.68159800000012
395.054868731768,3.16750799999954,2.51827799999955,1.28280300000006,2.73027700000057
396.05500763995,3.10994200000005,2.56220200000007,1.27195100000017,2.77999799999998
397.055146548132,3.16756799999985,2.51507800000036,1.25935900000013,2.79339199999959
398.055285456313,3.21799300000021,2.52785499999936,1.28514399999995,2.8331419999995
399.055424364495,3.23877900000025,2.49881399999958,1.27999399999999,2.84702800000014
400.055563272677,3.21471500000007,2.56127900000047,1.28631800000039,2.86864700000024
401.055702180858,3.20345499999985,2.61486400000013,1.30171400000017,2.92641300000014
402.05584108904,3.14778599999954,2.54300200000034,1.32846400000017,2.81173099999978
403.055979997222,3.22134199999982,2.55269500000031,1.27594899999986,2.76066600000013
404.056118905404,3.20609500000046,2.55960499999946,1.32895400000007,2.83857999999964
405.056257813585,3.78466500000013,3.11754400000063,1.3369560000001,2.84442099999978
406.056396721767,3.83892199999991,3.15935399999944,1.27180799999996,2.81242399999974
407.056535629949,3.84165800000028,3.14800200000082,1.3557679999999,2.79428400000052
408.05667453813,3.83660899999995,3.13156400000025,1.28989300000012,2.82693500000005
409.056813446312,3.88420000000042,3.11360599999989,1.35593400000016,2.84662500000013
410.056952354494,3.86951599999975,3.12400699999944,1.28472499999998,2.80583500000012
411.057091262675,3.95327499999985,3.18523999999979,1.33053600000039,2.92005599999993
412.057230170857,3.95055400000001,3.15035500000067,1.34159399999999,2.81076899999971
413.057369079039,3.82548700000007,3.13496899999973,1.28928500000029,2.7900180000006
414.05750798722,3.96000400000048,3.26907200000005,1.26320299999998,2.83968900000036
415.057646895402,3.97644299999956,3.18340400000034,1.34468900000002,2.80989200000022
416.057785803584,3.94260300000042,3.19457700000021,1.34531400000014,2.74793800000043
417.057924711766,3.88979699999982,3.22108500000013,1.30430500000011,2.71772999999939
418.058063619947,3.80949400000009,3.16583899999932,1.3578480000001,2.83767399999942
419.058202528129,3.93486899999971,3.24771700000019,1.70074900000009,2.81957899999998
420.058341436311,3.97504600000048,3.1994279999999,1.71249399999988,2.79781400000047
421.058480344492,3.9675299999999,3.22249000000011,1.70763099999976,2.81710800000019
422.058619252674,3.93574600000011,3.18988100000024,1.72853899999973,2.85598800000025
423.058758160856,3.98120899999958,3.23221600000034,1.67545300000029,2.77017700000033
424.058897069037,3.84235499999977,3.13479599999937,1.64397700000018,2.82084100000066
425.059035977219,3.85309200000029,3.13973199999964,1.68091400000003,2.85217499999999
426.059174885401,3.80477799999971,3.1140089999999,1.62667899999997,2.81857899999977
427.059313793582,3.85042900000008,3.12871799999994,1.64927900000021,2.86866399999963
428.059452701764,3.8889820000004,3.15358800000013,1.70324000000028,2.75792100000035
429.059591609946,3.89282100000037,3.1108779999995,1.65149199999996,2.80136099999982
430.059730518128,3.85245599999962,3.13504499999999,1.67152100000021,2.79198100000031
431.059869426309,3.84146300000066,3.15102200000001,1.67241899999999,2.8455270000004
432.060008334491,3.92777800000022,3.13964100000067,1.64572700000008,2.79518799999914
433.060147242673,3.9365970000008,3.16923599999973,1.67451800000026,2.76578100000006
434.060286150854,3.90735899999981,3.23282500000005,1.69283999999971,2.73394499999995
435.060425059036,3.8567780000003,3.19668199999978,1.66890600000033,2.8593809999993
436.060563967218,3.92329700000028,3.21969999999965,1.66300000000001,2.77063700000053
437.060702875399,4.006034,3.25289399999929,1.73986699999978,3.78256200000033
438.060841783581,4.01110100000005,3.29320600000028,1.76205000000027,3.76433200000065
439.060980691763,4.0370240000002,3.2274180000004,1.75813900000003,3.79720999999972
440.061119599944,3.98696500000005,3.26610399999936,1.73260800000025,3.72043300000041
441.061258508126,4.03329199999916,3.22004300000026,1.75379999999996,3.73251400000026
442.061397416308,3.98734200000035,3.28330900000037,1.73005199999989,3.80108499999915
443.06153632449,3.9626530000005,3.31697600000007,1.71070000000009,3.72273000000041
444.061675232671,4.00496599999951,3.29244900000049,1.70676600000024,3.807863
445.061814140853,4.02048900000045,3.24090999999953,1.69235100000014,3.76745800000026
446.061953049035,3.98961700000018,3.26408699999956,1.73152699999991,3.77088399999957
447.062091957216,3.98491199999989,3.2266180000006,1.71582100000023,3.75249000000076
448.062230865398,4.02447100000063,3.27499299999999,1.69675600000028,3.81014099999993
449.06236977358,3.95405699999901,3.23553300000003,1.70034099999975,3.83129300000019
450.062508681761,4.03582499999902,3.34889599999951,1.69658600000002,3.75679200000013
451.062647589943,3.927674999999,3.21361400000023,1.72447800000009,3.7521200000001
452.062786498125,3.96001199999955,3.25014300000021,1.72041500000023,3.77839900000072
453.062925406306,3.91341400000056,3.23126799999955,1.72168299999976,3.69136200000048
454.063064314488,3.9205460000012,3.17681399999947,1.69796700000006,3.68635099999938
455.06320322267,3.99316399999952,3.23322199999984,1.75525199999993,3.80927299999985
456.063342130851,3.94056000000091,3.23594000000048,1.71683200000007,3.84138499999972
457.063481039033,3.93321599999945,3.24636999999984,1.69428299999981,3.79451700000027
458.063619947215,3.92700499999955,3.25338300000021,1.784267,3.86586999999963
459.063758855397,4.0100139999995,3.22370600000067,1.71509799999967,3.91140899999937
460.063897763578,3.99958800000059,3.26055300000007,1.71439099999998,3.87301099999968
461.06403667176,4.06473499999993,3.2882239999999,1.73914400000012,3.9183550000007
462.064175579942,3.95769400000063,3.31476300000031,1.80447999999978,3.81360799999948
463.064314488123,4.08512800000062,3.3518069999991,1.81151499999987,3.83112399999936
464.064453396305,4.0899389999995,3.34286000000066,1.77736999999979,3.92999700000018
465.064592304487,4.09414099999958,3.39515700000084,1.75946299999987,3.84875999999986
466.064731212668,4.0847990000002,3.37125500000002,1.7929610000001,3.97610799999984
467.06487012085,4.05837900000006,3.3999789999998,1.77613000000019,3.89370999999937
468.065009029032,4.11366100000123,3.3408359999994,1.76493600000003,3.93204699999933
469.065147937214,4.08256099999926,3.32326099999955,1.77994399999989,3.90859200000068
470.065286845395,4.14196000000084,3.33435800000007,1.84160599999996,3.95002000000022
471.065425753577,4.19539600000098,3.43704099999923,1.80033700000058,4.02625999999964
472.065564661759,4.18878500000028,3.48574600000029,1.84723800000029,3.95460000000003
473.06570356994,4.23353400000087,3.4567160000006,1.82800399999996,4.00087400000029
474.065842478122,4.20889899999929,3.45360299999993,1.79267499999969,3.90755700000045
475.065981386304,4.22608200000104,3.50964799999929,1.86136299999998,3.95429100000001
476.066120294485,4.22686400000021,3.49966199999835,1.82196300000032,3.89286699999866
477.066259202667,4.15199899999971,3.51092900000003,1.83460999999988,3.94064000000071
478.066398110849,4.22899200000029,3.49803199999951,1.81708200000048,3.94492700000046
479.06653701903,4.21100699999988,3.52779399999963,1.83449800000017,3.88991799999894
480.066675927212,4.23220299999957,3.51415699999961,1.86217600000055,3.87623800000074
481.066814835394,4.21074099999896,3.48823400000038,1.82917699999962,3.99364299999979
482.066953743575,4.17746400000033,3.55375800000002,1.81036900000072,3.94136199999957
483.067092651757,4.21282599999904,3.50354100000004,1.83754500000032,3.84974499999953
484.067231559939,4.16808400000082,3.47193700000025,1.75758599999972,3.84679400000095
485.067370468121,4.09628899999916,3.33796699999948,1.76496899999984,3.90858099999969
486.067509376302,4.11708199999885,3.36824800000068,1.82604900000024,3.92635199999859
487.067648284484,4.92214799999965,4.07510800000091,1.78813999999966,3.90621600000122
488.067787192666,4.96857400000044,4.12622100000044,1.8438129999995,4.01009400000112
489.067926100847,4.96886300000006,4.19133799999872,1.84769199999937,3.99498400000084
490.068065009029,4.87379099999998,4.18555500000002,1.86914100000013,3.88608199999908
491.068203917211,5.04445200000009,4.23059300000023,1.85305900000003,3.90855499999998
492.068342825392,5.04759100000047,4.22274499999912,1.89724200000001,3.99766499999896
493.068481733574,5.01745699999992,4.27776900000026,1.91088799999943,4.02164500000072
494.068620641756,5.13453900000059,4.18102299999919,1.95798600000035,3.98598099999981
495.068759549938,5.03312299999925,4.23128300000099,1.94563700000072,3.92094700000052
496.068898458119,5.01648600000044,4.2158500000005,1.84977299999991,3.86698700000125
497.069037366301,5.00824999999895,4.24136100000032,1.84245899999951,3.88270499999999
498.069176274483,4.98886299999867,4.22892200000024,1.86546700000054,3.89382099999966
499.069315182664,4.91490500000145,4.15962299999956,1.82745199999954,3.95521700000063
500.069454090846,4.98000200000024,4.21047699999872,1.85767599999963,3.90958300000057
501.069592999028,5.04741599999943,4.23224799999844,1.88220000000001,3.93102700000054
502.069731907209,4.98947299999963,4.27310399999988,1.83932399999958,3.93108599999869
503.069870815391,5.04966000000059,4.26572500000111,1.86783700000069,3.98882199999935
504.070009723573,4.99677300000076,4.23300299999937,1.89732800000002,3.02179099999921
505.070148631754,5.04132299999947,4.2503119999983,1.81267200000002,3.06837399999858
506.070287539936,5.04771099999925,4.25052099999994,1.90835299999981,3.03624300000047
507.070426448118,5.01926399999866,4.22493399999985,1.86698800000067,3.03632299999845
508.070565356299,5.01202799999919,4.20872200000122,1.91136000000006,4.0477719999999
509.070704264481,4.96368599999914,4.18843199999901,1.85091000000011,4.06305299999985
510.070843172663,4.98113000000012,4.18338200000107,1.832222,4.0039799999995
511.070982080845,5.04756799999996,4.22106399999939,1.87546800000018,4.09611099999893
512.071120989026,5.02671299999929,4.20123799999965,1.87514699999974,4.02429500000108
513.071259897208,5.03533900000002,4.26173100000051,1.85803399999986,4.03752899999927
514.07139880539,4.90422299999955,4.16931499999919,1.9221749999997,4.01980699999876
515.071537713571,4.98617199999899,4.24949200000083,1.81266800000049,4.07998299999963
516.071676621753,5.00322000000051,4.27327800000057,1.90538500000002,4.06107999999949
517.071815529935,5.01368700000057,4.22888399999829,1.87927600000057,3.05268300000171
518.071954438116,4.98985100000027,4.19720799999959,1.86438699999962,3.02939100000003
519.072093346298,5.05503400000089,4.18540399999983,1.98384900000019,3.02553799999987
520.07223225448,4.94777500000055,4.18605600000046,1.82536400000026,2.97155000000021
521.072371162662,4.8944190000002,4.13251100000161,1.85236299999997,2.95254399999976
522.072510070843,4.90453600000001,4.15879099999984,1.81129999999939,3.0639570000003
523.072648979025,4.88799199999994,4.15717799999948,1.84914200000003,3.06529600000067
524.072787887207,4.90158399999927,4.04689099999996,1.84947400000055,3.03535499999998
525.072926795388,4.96014000000105,4.09620399999949,1.86242599999969,3.01555499999995
526.07306570357,5.00563799999873,4.07891900000141,1.80121300000064,2.97659899999962
527.073204611752,4.94529999999941,4.13094499999897,1.83480099999997,2.92323000000033
528.073343519933,4.87620300000162,4.15135100000043,1.83336000000054,2.96222099999977
529.073482428115,4.91578699999991,4.10921699999926,1.84532200000012,2.9134099999992
530.073621336297,4.92585400000098,4.0929070000002,1.84246899999926,2.9417459999986
531.073760244478,4.9836890000006,4.20029299999987,1.8475440000002,2.97929600000134
532.07389915266,4.92774400000053,4.15597300000081,1.81613199999993,2.91673099999934
533.074038060842,5.00669800000105,4.03211999999985,1.82021900000018,2.92210599999999
534.074176969023,4.89663199999995,4.13063400000101,1.91162499999973,2.91153399999894
535.074315877205,4.98286000000007,4.11236499999904,1.87878900000032,2.90472199999931
536.074454785387,4.91716100000122,4.2126240000016,1.90913400000045,3.07576700000027
537.074593693569,4.98727099999996,4.09734700000081,1.88662900000054,2.98985800000082
538.07473260175,4.90448900000047,4.11132399999951,1.88835700000072,2.92287899999974
539.074871509932,4.92280900000151,4.07993800000077,1.80920699999933,2.85931300000084
540.075010418114,4.74713599999995,4.07768000000033,1.8327419999996,2.14977700000054
541.075149326295,4.88116799999989,4.07601200000136,1.81745099999989,2.15575700000045
542.075288234477,4.89447099999961,4.01598399999966,1.82619599999998,2.27541700000074
543.075427142659,4.94735700000092,4.15414100000089,1.83538599999974,2.31059300000015
544.07556605084,4.93271599999935,4.15789199999926,1.83038300000044,3.14716200000112
545.075704959022,4.902098999999,4.1574099999998,1.93958199999997,3.14637699999912
546.075843867204,4.87784300000021,4.17778299999918,1.84762699999919,3.23624200000086
547.075982775385,4.93862100000115,4.1245429999999,1.84050500000012,3.15188999999918
548.076121683567,4.98510100000021,4.14682499999981,1.84653700000035,3.16368800000055
549.076260591749,4.86285700000008,4.16520399999899,1.86733399999957,3.2505459999993
550.076399499931,4.91300500000034,4.11783399999877,1.89103200000045,3.30019200000061
551.076538408112,4.92197000000124,4.13404400000036,1.9258490000002,3.20875200000046
552.076677316294,5.02610800000002,4.19060300000092,1.85875000000033,3.34986500000014
553.076816224476,5.084519,4.25259100000039,1.8468699999994,3.39794799999981
554.076955132657,4.91286500000024,4.14405299999999,1.94002999999975,3.26694099999986
555.077094040839,4.99294000000009,4.18217299999924,1.90029400000003,3.33861099999922
556.077232949021,4.9416829999991,4.21462199999951,1.8370359999999,3.26342300000033
557.077371857202,4.89928399999917,4.16417499999989,1.85871399999996,3.30549800000153
558.077510765384,4.99329000000034,4.23176199999943,1.86835000000065,3.3925220000001
559.077649673566,4.9695840000004,4.18806000000041,1.84532300000046,3.40913800000089
560.077788581747,4.94265900000028,4.17359100000067,1.91998500000045,3.4186320000008
561.077927489929,5.01823700000023,4.18611400000009,1.84937499999978,3.43475000000035
562.078066398111,5.00375300000087,4.20444600000155,1.82285500000035,4.57479799999965
563.078205306292,5.04449299999942,4.14571299999989,1.88829100000021,4.67175699999825
564.078344214474,5.06254600000102,4.16340300000047,1.87264200000027,4.60243799999989
565.078483122656,5.04028699999981,4.18307500000083,1.90228399999978,4.6479930000005
566.078622030838,4.96216500000082,4.15414800000144,1.84548099999938,4.56916699999965
567.078760939019,4.92136399999981,4.14091999999982,1.86245600000075,4.53735400000005
568.078899847201,4.98862199999894,4.14701099999911,1.83994600000005,3.41546100000051
569.079038755383,4.96192700000029,4.20999200000006,1.88665300000048,3.46233399999983
570.079177663564,5.02091499999915,4.19408300000032,1.82481300000018,3.42532399999982
571.079316571746,4.9680419999986,4.21740999999929,1.85445199999958,3.39145599999938
572.079455479928,4.96622899999966,4.25221199999942,1.80196700000033,3.45467599999938
573.07959438811,4.97619899999881,4.22421099999883,1.82552900000064,3.43238000000019
574.079733296291,5.03547600000093,4.12301200000002,1.85163999999986,3.50201600000037
575.079872204473,4.92384400000083,4.20554500000071,1.90768099999968,3.56842200000028
576.080011112655,4.98943599999984,4.13440900000023,1.78280199999972,3.52696299999843
577.080150020836,4.93131799999901,4.22630000000026,1.79864700000053,3.43272099999922
578.080288929018,4.9829950000003,4.21921399999883,1.86051399999997,3.45169600000008
579.0804278372,4.90029900000081,4.21744200000103,1.78628500000013,3.50424700000076
580.080566745381,4.98192000000017,4.1470679999984,1.84601399999974,3.48188900000059
581.080705653563,4.97621799999979,4.16350099999909,1.82976899999994,3.48245400000087
582.080844561745,4.92185299999983,4.18235199999981,1.79902200000015,3.48651199999949
583.080983469926,5.02613799999926,4.20740300000034,1.89345499999945,3.50833199999943
584.081122378108,5.00473199999942,4.14732899999944,1.84518300000036,3.52366799999982
585.08126128629,4.98468200000025,4.19401900000048,1.89570600000025,3.58386399999836
586.081400194471,5.00401699999929,4.25312699999995,1.82320499999969,3.49026400000002
587.081539102653,4.98293999999987,4.20006499999909,1.82209899999998,3.53424099999938
588.081678010835,5.06405199999972,4.12601100000029,1.82971700000053,3.50998299999992
589.081816919017,4.2868929999986,3.49819099999877,1.78902199999993,3.58919699999933
590.081955827198,4.30325300000004,3.44779100000051,1.79485300000033,3.53765500000009
591.08209473538,4.22495600000002,3.54317499999888,1.77682499999992,3.57447200000024
592.082233643562,4.24671699999999,3.57659600000079,1.80024299999968,3.43253399999958
593.082372551743,4.33928999999989,3.53470500000003,1.90264399999978,3.51687099999981
594.082511459925,4.26008400000137,3.46806699999979,1.87555399999928,4.74050499999976
595.082650368107,4.2667390000006,3.51231000000007,1.84763699999985,3.54281499999888
596.082789276288,4.27274899999975,3.5705710000002,1.82514699999956,3.50698399999965
597.08292818447,4.28320100000019,3.54510300000038,1.82882299999983,3.55883899999935
598.083067092652,4.22163699999874,3.50543300000027,1.8368559999999,3.53328599999986
599.083206000833,4.23177100000066,3.50875599999927,1.87186900000052,3.46713500000078
600.083344909015,4.20975700000054,3.42554399999972,1.83341100000052,4.57029900000089
601.083483817197,4.22146299999986,3.49223299999903,1.83159000000069,4.7312720000009
602.083622725379,4.21091399999932,3.48230100000001,1.86460200000056,4.6379280000001
603.08376163356,4.24171500000011,3.46891099999993,1.85835899999984,4.74400400000013
604.083900541742,4.23364700000093,3.51738000000114,1.83260900000005,4.58948299999975
605.084039449924,4.25176199999987,3.55948200000057,1.91410700000051,4.61116200000106
606.084178358105,4.18469499999992,3.48958200000015,1.82202499999948,4.60089700000026
607.084317266287,4.22140199999922,3.47785900000054,1.79195100000015,4.49651099999937
608.084456174469,4.19220099999984,3.48029400000087,1.92394699999932,4.50791200000094
609.08459508265,4.2048020000002,3.48956299999918,1.80221399999937,4.57024400000046
610.084733990832,4.25587800000176,3.4847809999992,1.88357199999973,4.54759000000013
611.084872899014,4.23950700000023,3.47386900000129,1.8183910000007,4.50173600000016
612.085011807195,4.19424599999911,3.5140250000004,1.87837599999966,4.58276800000021
613.085150715377,4.25381799999923,3.46002699999917,1.85036800000034,4.48084000000017
614.085289623559,4.23567599999842,3.51612700000078,1.79930999999942,4.51617799999985
615.08542853174,4.23939400000017,3.49725899999976,1.77327400000013,4.54209700000138
616.085567439922,4.26539500000035,3.52952399999958,1.85419300000012,4.60717899999872
617.085706348104,4.22457199999917,3.48895300000004,1.76087299999926,4.57719300000099
618.085845256286,4.27158300000156,3.5371750000013,1.85541100000046,4.56431899999916
619.085984164467,4.18069199999991,3.49006399999962,1.80487600000015,4.53869900000063
620.086123072649,4.22962199999893,3.5151679999999,1.84863099999984,4.52942400000029
621.086261980831,4.23756099999991,3.52597199999946,1.83775799999967,4.50197000000117
622.086400889012,4.19583899999998,3.49673200000143,1.80847300000005,4.47922899999867
623.086539797194,4.25406199999998,3.45867999999973,1.82933200000025,4.54244900000049
624.086678705376,4.20291799999904,3.49638799999957,1.83135700000003,4.56951799999842
625.086817613557,4.30956000000151,3.49968900000022,1.84037400000034,4.5858189999999
626.086956521739,4.3530869999995,3.51108600000043,1.88493500000004,4.4510850000006
627.087095429921,4.23078700000042,3.46110600000065,1.80866999999944,4.52544699999999
628.087234338102,4.27324700000099,3.53962499999943,1.867389,4.57405699999981
629.087373246284,4.25144399999772,3.56838500000049,1.8543209999998,4.56413700000121
630.087512154466,4.32606399999713,3.52616900000066,1.8861080000006,4.54335700000047
631.087651062648,4.38488100000177,3.54908799999976,1.84186199999931,4.50711500000034
632.087789970829,4.2104560000007,3.52128400000038,1.83841099999972,4.67950100000053
633.087928879011,4.22057599999971,3.55831100000069,1.8610319999998,4.48082900000009
634.088067787193,4.34344400000191,3.5055969999994,1.9013359999999,4.52786899999955
635.088206695374,4.29759399999966,3.55726399999912,1.9102670000002,4.57230100000015
636.088345603556,4.32191600000078,3.51728200000071,1.81345799999963,4.47814499999913
637.088484511738,4.29882299999736,3.51152399999955,1.82209200000034,4.57172999999966
638.088623419919,4.27223299999969,3.49991600000067,1.94508600000063,4.54293200000029
639.088762328101,4.26762400000007,3.52884300000005,1.91472999999951,4.55309200000011
640.088901236283,4.27594799999861,3.47117099999923,1.8334619999996,3.45903700000054
641.089040144465,4.30169599999863,3.54412599999887,1.86017100000026,3.42258500000025
642.089179052646,4.21453900000051,3.5679999999993,1.82106699999986,3.37530100000004
643.089317960828,4.23110999999699,3.50783299999966,1.87536600000021,3.36425700000109
644.08945686901,4.31024699999762,3.48120000000017,1.78795600000012,3.36399399999937
645.089595777191,4.29749799999991,3.52564999999959,1.8080489999993,3.34041600000091
646.089734685373,4.3026609999979,3.55446800000027,1.82390699999996,3.48142600000028
647.089873593555,4.28685299999779,3.51405800000066,1.85932800000046,3.40134000000035
648.090012501736,4.25175699999818,3.51112999999896,1.8485410000003,3.36452099999951
649.090151409918,4.30927999999767,3.57542500000091,1.87014700000054,3.32670199999848
650.0902903181,4.3221369999992,3.51993599999878,1.82380000000012,3.43926100000135
651.090429226281,4.30754100000195,3.47409300000072,1.86784699999953,3.33702600000106
652.090568134463,4.2781270000014,3.54584799999975,1.86104199999954,3.35033600000133
653.090707042645,4.19711000000098,3.46790999999939,1.83928800000012,3.38422700000046
654.090845950827,4.16713900000104,3.47360400000071,1.87648700000045,3.34589799999958
655.090984859008,4.21816399999807,3.52368399999978,1.93521400000009,3.2909039999995
656.09112376719,4.1945659999983,3.50506200000018,1.83178099999986,3.34557700000005
657.091262675372,4.23051900000064,3.56463700000131,1.90505200000007,3.36810100000002
658.091401583553,4.25763800000277,3.4832179999994,1.8479870000001,3.32083100000091
659.091540491735,4.24323500000173,3.4629359999999,1.83454600000005,3.35716499999944
660.091679399917,4.27384600000005,3.54389900000024,1.84070099999917,3.45177400000102
661.091818308098,4.26421200000186,3.50913100000071,1.8597120000004,3.42122699999891
662.09195721628,4.21894999999859,3.49323299999924,1.8489639999998,3.43057800000133
663.092096124462,4.25047700000141,3.51259100000061,1.90266599999995,3.38212500000009
664.092235032643,4.16999899999792,3.52568299999984,1.80002299999978,3.40386600000056
665.092373940825,4.20285700000022,3.46063099999992,1.86181699999997,3.38063499999953
666.092512849007,4.24377100000129,3.51288899999963,1.86078600000019,3.41062600000078
667.092651757188,4.23925700000109,3.53333500000008,1.84404600000016,3.35582400000021
668.09279066537,4.24353700000211,3.46029799999997,1.86210300000039,3.41436000000067
669.092929573552,4.24782599999889,3.49533900000097,1.87972900000022,3.39259500000117
670.093068481734,4.21471999999994,3.45789700000023,1.91148000000067,3.43455100000028
671.093207389915,4.21068999999989,3.53855300000032,1.84550399999989,3.40560000000005
672.093346298097,3.52503799999977,2.91692800000055,1.86096899999939,3.43384800000058
673.093485206279,3.57387200000085,2.91942800000106,1.86115000000063,3.38687399999981
674.09362411446,3.6286340000006,2.91732400000001,1.91346700000031,3.46462000000065
675.093763022642,3.58141999999862,2.93697099999918,1.90017700000044,3.4425310000006
676.093901930824,3.60905400000047,2.90132300000005,1.94597599999997,3.34739900000022
677.094040839005,3.60709300000235,2.95151799999985,1.8912679999994,3.49121399999967
678.094179747187,3.53903200000059,2.86270800000057,1.92732799999976,3.42507800000021
679.094318655369,3.64565399999992,2.89969999999812,1.89185600000019,3.37180199999966
680.09445756355,3.54743599999711,2.87071899999864,1.94090499999947,3.34231700000055
681.094596471732,3.54221499999767,2.90813399999752,1.95437899999979,3.35680599999978
682.094735379914,3.58011700000134,2.88881299999775,1.92040300000008,3.33556200000021
683.094874288096,3.5539749999989,2.8873539999986,1.92082200000004,3.44783000000098
684.095013196277,3.49908000000141,2.89168100000097,1.95416300000034,3.42047700000148
685.095152104459,3.6378850000001,2.93546399999832,1.95353500000056,3.39614100000108
686.095291012641,3.58832899999834,2.89069799999925,1.98796500000026,3.427106000001
687.095429920822,3.57981500000096,2.93177199999991,1.95531599999958,3.34200799999962
688.095568829004,3.57847299999776,2.87186000000293,1.8864250000006,3.42115100000046
689.095707737186,3.5324440000004,2.86292399999729,1.93873800000074,3.45296199999939
690.095846645367,3.58316700000069,2.91767199999958,1.83654299999944,3.39982699999928
691.095985553549,3.62446400000044,2.90501099999892,1.92140500000005,3.42050399999971
692.096124461731,3.57053100000121,2.91529799999989,1.94195300000138,3.5413099999987
693.096263369912,3.61287699999957,2.90296699999817,1.43993799999953,3.46938100000079
694.096402278094,3.5728900000031,2.90539899999931,1.51120099999935,3.46293500000138
695.096541186276,3.54090399999768,2.86565599999813,1.50139200000012,3.36734400000023
696.096680094458,3.59633799999938,2.87905200000023,1.4822439999989,3.42532799999935
697.096819002639,3.59998799999812,2.92232399999921,1.50427900000068,3.31850599999962
698.096957910821,3.57837700000164,2.92194600000221,1.48150400000122,3.37141599999995
699.097096819003,3.58270500000071,2.89075600000069,1.48653100000047,3.36114100000123
700.097235727184,3.51157800000146,2.86386700000003,1.47328899999957,3.4567449999995
701.097374635366,3.61800399999993,2.89962200000082,1.47092400000111,3.33650300000227
702.097513543548,3.58750499999951,2.87833600000158,1.47475999999915,3.23750500000097
703.097652451729,3.56630600000062,2.88798300000053,1.5178620000006,3.43665900000269
704.097791359911,3.60228500000085,2.94015500000023,1.45815099999891,3.38552100000015
705.097930268093,3.5653999999995,2.92090599999938,1.46720800000003,3.3692489999994
706.098069176275,3.49646199999916,2.90559999999823,1.4792180000004,3.3006200000018
707.098208084456,3.55384000000049,2.8412759999992,1.50292500000069,3.36974900000132
708.098346992638,3.50950999999986,2.88489800000025,1.48126699999921,3.36932800000068
709.09848590082,3.50651400000061,2.8897020000004,1.53859700000066,3.3968019999993
710.098624809001,3.53300099999979,2.90157399999953,1.49008499999945,3.39066000000093
711.098763717183,3.55991500000164,2.86850699999923,1.46132299999954,3.28750100000252
712.098902625365,3.55793999999878,2.84140999999727,1.47354799999994,3.34111300000222
713.099041533546,3.54102000000057,2.93029799999931,1.48959300000024,3.33710299999802
714.099180441728,3.58012400000007,2.82238700000016,1.51542999999947,3.35798199999772
715.09931934991,3.53275099999883,2.82116700000188,1.55501299999924,3.34020099999907
716.099458258091,3.56021899999905,2.85241399999722,1.48116699999991,3.35954000000129
717.099597166273,3.54263399999763,2.89448700000139,1.50957200000084,3.33986599999844
718.099736074455,3.47467000000324,2.8454559999991,1.50965499999984,2.38547200000176
719.099874982636,3.51666200000182,2.85264300000199,1.49709299999995,2.41814599999998


==> graphics/data/RAIL2_LTI_5177_last_rot.dat <==
0,1,1,1,1
1.00013890818169,33,33,33,33
2.00027781636338,38,38,38,38
3.00041672454508,40,40,40,40
4.00055563272677,45,45,45,45
5.00069454090846,46,46,46,46
6.00083344909015,48,48,48,48
7.00097235727184,50,50,50,50
8.00111126545353,50,50,50,50
9.00125017363523,52,52,52,52
10.0013890818169,54,54,54,54
11.0015279899986,56,56,56,56
12.0016668981803,56,56,56,56
13.001805806362,57,57,57,57
14.0019447145437,57,57,57,57
15.0020836227254,58,58,58,58
16.0022225309071,59,59,59,59
17.0023614390888,62,62,62,62
18.0025003472705,62,62,62,62
19.0026392554521,62,62,62,62
20.0027781636338,63,63,63,63
21.0029170718155,63,63,63,63
22.0030559799972,63,63,63,63
23.0031948881789,63,63,63,63
24.0033337963606,64,64,64,64
25.0034727045423,65,65,65,65
26.003611612724,65,65,65,65
27.0037505209057,67,67,67,67
28.0038894290874,68,68,68,68
29.0040283372691,69,69,69,69
30.0041672454508,69,69,69,69
31.0043061536324,69,69,69,69
32.0044450618141,69,69,69,69
33.0045839699958,69,69,69,69
34.0047228781775,69,69,69,69
35.0048617863592,69,69,69,69
36.0050006945409,69,69,69,69
37.0051396027226,69,69,69,69
38.0052785109043,70,70,70,70
39.005417419086,71,71,71,71
40.0055563272677,72,72,72,72
41.0056952354494,72,72,72,72
42.0058341436311,73,73,73,73
43.0059730518128,73,73,73,73
44.0061119599944,75,75,75,75
45.0062508681761,75,75,75,75
46.0063897763578,75,75,75,75
47.0065286845395,75,75,75,75
48.0066675927212,75,75,75,75
49.0068065009029,75,75,75,75
50.0069454090846,75,75,75,75
51.0070843172663,75,75,75,75
52.007223225448,75,75,75,75
53.0073621336297,75,75,75,75
54.0075010418114,75,75,75,75
55.0076399499931,75,75,75,75
56.0077788581747,75,75,75,75
57.0079177663564,75,75,75,75
58.0080566745381,76,76,76,76
59.0081955827198,76,76,76,76
60.0083344909015,76,76,76,76
61.0084733990832,77,77,77,77
62.0086123072649,78,78,78,78
63.0087512154466,78,78,78,78
64.0088901236283,79,79,79,79
65.00902903181,79,79,79,79
66.0091679399917,80,80,80,80
67.0093068481734,80,80,80,80
68.009445756355,80,80,80,80
69.0095846645367,80,80,80,80
70.0097235727184,81,81,81,81
71.0098624809001,81,81,81,81
72.0100013890818,81,81,81,81
73.0101402972635,81,81,81,81
74.0102792054452,81,81,81,81
75.0104181136269,81,81,81,81
76.0105570218086,81,81,81,81
77.0106959299903,81,81,81,81
78.010834838172,81,81,81,81
79.0109737463537,81,81,81,81
80.0111126545354,81,81,81,81
81.011251562717,81,81,81,81
82.0113904708987,81,81,81,81
83.0115293790804,81,81,81,81
84.0116682872621,81,81,81,81
85.0118071954438,81,81,81,81
86.0119461036255,81,81,81,81
87.0120850118072,81,81,81,81
88.0122239199889,81,81,81,81
89.0123628281706,81,81,81,81
90.0125017363523,81,81,81,81
91.012640644534,82,82,82,82
92.0127795527157,82,82,82,82
93.0129184608974,82,82,82,82
94.013057369079,82,82,82,82
95.0131962772607,83,83,83,83
96.0133351854424,84,84,84,84
97.0134740936241,85,85,85,85
98.0136130018058,85,85,85,85
99.0137519099875,86,86,86,86
100.013890818169,86,86,86,86
101.014029726351,86,86,86,86
102.014168634533,86,86,86,86
103.014307542714,86,86,86,86
104.014446450896,86,86,86,86
105.014585359078,86,86,86,86
106.014724267259,86,86,86,86
107.014863175441,86,86,86,86
108.015002083623,86,86,86,86
109.015140991804,86,86,86,86
110.015279899986,86,86,86,86
111.015418808168,86,86,86,86
112.015557716349,87,87,87,87
113.015696624531,87,87,87,87
114.015835532713,87,87,87,87
115.015974440895,87,87,87,87
116.016113349076,87,87,87,87
117.016252257258,87,87,87,87
118.01639116544,87,87,87,87
119.016530073621,87,87,87,87
120.016668981803,87,87,87,87
121.016807889985,87,87,87,87
122.016946798166,87,87,87,87
123.017085706348,87,87,87,87
124.01722461453,87,87,87,87
125.017363522711,87,87,87,87
126.017502430893,87,87,87,87
127.017641339075,87,87,87,87
128.017780247257,87,87,87,87
129.017919155438,87,87,87,87
130.01805806362,87,87,87,87
131.018196971802,87,87,87,87
132.018335879983,87,87,87,87
133.018474788165,87,87,87,87
134.018613696347,87,87,87,87
135.018752604528,87,87,87,87
136.01889151271,87,87,87,87
137.019030420892,87,87,87,87
138.019169329073,87,87,87,87
139.019308237255,87,87,87,87
140.019447145437,87,87,87,87
141.019586053619,87,87,87,87
142.0197249618,87,87,87,87
143.019863869982,87,87,87,87
144.020002778164,88,88,88,88
145.020141686345,89,89,89,89
146.020280594527,90,90,90,90
147.020419502709,90,90,90,90
148.02055841089,90,90,90,90
149.020697319072,90,90,90,90
150.020836227254,90,90,90,90
151.020975135435,90,90,90,90
152.021114043617,90,90,90,90
153.021252951799,91,91,91,91
154.021391859981,91,91,91,91
155.021530768162,91,91,91,91
156.021669676344,91,91,91,91
157.021808584526,92,92,92,92
158.021947492707,92,92,92,92
159.022086400889,92,92,92,92
160.022225309071,92,92,92,92
161.022364217252,92,92,92,92
162.022503125434,92,92,92,92
163.022642033616,92,92,92,92
164.022780941797,92,92,92,92
165.022919849979,92,92,92,92
166.023058758161,92,92,92,92
167.023197666343,92,92,92,92
168.023336574524,92,92,92,92
169.023475482706,92,92,92,92
170.023614390888,92,92,92,92
171.023753299069,92,92,92,92
172.023892207251,92,92,92,92
173.024031115433,92,92,92,92
174.024170023614,93,93,93,93
175.024308931796,93,93,93,93
176.024447839978,93,93,93,93
177.024586748159,93,93,93,93
178.024725656341,93,93,93,93
179.024864564523,93,93,93,93
180.025003472705,93,93,93,93
181.025142380886,93,93,93,93
182.025281289068,93,93,93,93
183.02542019725,93,93,93,93
184.025559105431,93,93,93,93
185.025698013613,93,93,93,93
186.025836921795,93,93,93,93
187.025975829976,93,93,93,93
188.026114738158,93,93,93,93
189.02625364634,93,93,93,93
190.026392554521,93,93,93,93
191.026531462703,93,93,93,93
192.026670370885,93,93,93,93
193.026809279067,93,93,93,93
194.026948187248,93,93,93,93
195.02708709543,93,93,93,93
196.027226003612,93,93,93,93
197.027364911793,93,93,93,93
198.027503819975,93,93,93,93
199.027642728157,93,93,93,93
200.027781636338,93,93,93,93
201.02792054452,93,93,93,93
202.028059452702,93,93,93,93
203.028198360883,93,93,93,93
204.028337269065,93,93,93,93
205.028476177247,93,93,93,93
206.028615085429,93,93,93,93
207.02875399361,93,93,93,93
208.028892901792,93,93,93,93
209.029031809974,93,93,93,93
210.029170718155,93,93,93,93
211.029309626337,93,93,93,93
212.029448534519,93,93,93,93
213.0295874427,93,93,93,93
214.029726350882,93,93,93,93
215.029865259064,93,93,93,93
216.030004167245,93,93,93,93
217.030143075427,93,93,93,93
218.030281983609,93,93,93,93
219.030420891791,93,93,93,93
220.030559799972,93,93,93,93
221.030698708154,93,93,93,93
222.030837616336,93,93,93,93
223.030976524517,94,94,94,94
224.031115432699,95,95,95,95
225.031254340881,95,95,95,95
226.031393249062,95,95,95,95
227.031532157244,95,95,95,95
228.031671065426,95,95,95,95
229.031809973607,95,95,95,95
230.031948881789,95,95,95,95
231.032087789971,95,95,95,95
232.032226698153,95,95,95,95
233.032365606334,96,96,96,96
234.032504514516,96,96,96,96
235.032643422698,96,96,96,96
236.032782330879,96,96,96,96
237.032921239061,96,96,96,96
238.033060147243,96,96,96,96
239.033199055424,96,96,96,96
240.033337963606,96,96,96,96
241.033476871788,97,97,97,97
242.033615779969,97,97,97,97
243.033754688151,97,97,97,97
244.033893596333,97,97,97,97
245.034032504515,97,97,97,97
246.034171412696,97,97,97,97
247.034310320878,97,97,97,97
248.03444922906,97,97,97,97
249.034588137241,97,97,97,97
250.034727045423,97,97,97,97
251.034865953605,97,97,97,97
252.035004861786,97,97,97,97
253.035143769968,98,98,98,98
254.03528267815,98,98,98,98
255.035421586331,98,98,98,98
256.035560494513,98,98,98,98
257.035699402695,98,98,98,98
258.035838310876,98,98,98,98
259.035977219058,98,98,98,98
260.03611612724,98,98,98,98
261.036255035422,98,98,98,98
262.036393943603,98,98,98,98
263.036532851785,98,98,98,98
264.036671759967,98,98,98,98
265.036810668148,98,98,98,98
266.03694957633,98,98,98,98
267.037088484512,98,98,98,98
268.037227392693,98,98,98,98
269.037366300875,98,98,98,98
270.037505209057,98,98,98,98
271.037644117239,98,98,98,98
272.03778302542,98,98,98,98
273.037921933602,98,98,98,98
274.038060841784,98,98,98,98
275.038199749965,98,98,98,98
276.038338658147,98,98,98,98
277.038477566329,98,98,98,98
278.03861647451,98,98,98,98
279.038755382692,98,98,98,98
280.038894290874,98,98,98,98
281.039033199055,98,98,98,98
282.039172107237,98,98,98,98
283.039311015419,98,98,98,98
284.039449923601,98,98,98,98
285.039588831782,98,98,98,98
286.039727739964,98,98,98,98
287.039866648146,98,98,98,98
288.040005556327,98,98,98,98
289.040144464509,99,99,99,99
290.040283372691,99,99,99,99
291.040422280872,99,99,99,99
292.040561189054,99,99,99,99
293.040700097236,99,99,99,99
294.040839005417,99,99,99,99
295.040977913599,99,99,99,99
296.041116821781,99,99,99,99
297.041255729962,99,99,99,99
298.041394638144,99,99,99,99
299.041533546326,99,99,99,99
300.041672454508,99,99,99,99
301.041811362689,99,99,99,99
302.041950270871,99,99,99,99
303.042089179053,99,99,99,99
304.042228087234,99,99,99,99
305.042366995416,99,99,99,99
306.042505903598,99,99,99,99
307.042644811779,99,99,99,99
308.042783719961,99,99,99,99
309.042922628143,99,99,99,99
310.043061536325,99,99,99,99
311.043200444506,99,99,99,99
312.043339352688,99,99,99,99
313.04347826087,99,99,99,99
314.043617169051,99,99,99,99
315.043756077233,99,99,99,99
316.043894985415,99,99,99,99
317.044033893596,99,99,99,99
318.044172801778,99,99,99,99
319.04431170996,99,99,99,99
320.044450618141,99,99,99,99
321.044589526323,99,99,99,99
322.044728434505,99,99,99,99
323.044867342686,99,99,99,99
324.045006250868,99,99,99,99
325.04514515905,99,99,99,99
326.045284067232,99,99,99,99
327.045422975413,99,99,99,99
328.045561883595,99,99,99,99
329.045700791777,99,99,99,99
330.045839699958,99,99,99,99
331.04597860814,99,99,99,99
332.046117516322,99,99,99,99
333.046256424503,99,99,99,99
334.046395332685,99,99,99,99
335.046534240867,99,99,99,99
336.046673149049,99,99,99,99
337.04681205723,99,99,99,99
338.046950965412,99,99,99,99
339.047089873594,99,99,99,99
340.047228781775,99,99,99,99
341.047367689957,99,99,99,99
342.047506598139,99,99,99,99
343.04764550632,99,99,99,99
344.047784414502,99,99,99,99
345.047923322684,99,99,99,99
346.048062230865,100,100,100,100
347.048201139047,100,100,100,100
348.048340047229,100,100,100,100
349.04847895541,101,101,101,101
350.048617863592,101,101,101,101
351.048756771774,101,101,101,101
352.048895679956,101,101,101,101
353.049034588137,101,101,101,101
354.049173496319,101,101,101,101
355.049312404501,101,101,101,101
356.049451312682,101,101,101,101
357.049590220864,101,101,101,101
358.049729129046,101,101,101,101
359.049868037227,101,101,101,101
360.050006945409,101,101,101,101
361.050145853591,101,101,101,101
362.050284761772,101,101,101,101
363.050423669954,101,101,101,101
364.050562578136,101,101,101,101
365.050701486318,101,101,101,101
366.050840394499,101,101,101,101
367.050979302681,101,101,101,101
368.051118210863,101,101,101,101
369.051257119044,101,101,101,101
370.051396027226,101,101,101,101
371.051534935408,101,101,101,101
372.051673843589,102,102,102,102
373.051812751771,102,102,102,102
374.051951659953,103,103,103,103
375.052090568134,103,103,103,103
376.052229476316,103,103,103,103
377.052368384498,103,103,103,103
378.05250729268,103,103,103,103
379.052646200861,103,103,103,103
380.052785109043,103,103,103,103
381.052924017225,103,103,103,103
382.053062925406,103,103,103,103
383.053201833588,103,103,103,103
384.05334074177,103,103,103,103
385.053479649951,103,103,103,103
386.053618558133,103,103,103,103
387.053757466315,103,103,103,103
388.053896374496,103,103,103,103
389.054035282678,103,103,103,103
390.05417419086,103,103,103,103
391.054313099042,103,103,103,103
392.054452007223,103,103,103,103
393.054590915405,103,103,103,103
394.054729823587,103,103,103,103
395.054868731768,103,103,103,103
396.05500763995,103,103,103,103
397.055146548132,103,103,103,103
398.055285456313,103,103,103,103
399.055424364495,103,103,103,103
400.055563272677,103,103,103,103
401.055702180858,104,104,104,104
402.05584108904,104,104,104,104
403.055979997222,104,104,104,104
404.056118905404,104,104,104,104
405.056257813585,104,104,104,104
406.056396721767,104,104,104,104
407.056535629949,104,104,104,104
408.05667453813,104,104,104,104
409.056813446312,104,104,104,104
410.056952354494,104,104,104,104
411.057091262675,104,104,104,104
412.057230170857,104,104,104,104
413.057369079039,104,104,104,104
414.05750798722,104,104,104,104
415.057646895402,104,104,104,104
416.057785803584,104,104,104,104
417.057924711766,104,104,104,104
418.058063619947,104,104,104,104
419.058202528129,104,104,104,104
420.058341436311,104,104,104,104
421.058480344492,104,104,104,104
422.058619252674,104,104,104,104
423.058758160856,104,104,104,104
424.058897069037,104,104,104,104
425.059035977219,104,104,104,104
426.059174885401,104,104,104,104
427.059313793582,104,104,104,104
428.059452701764,104,104,104,104
429.059591609946,104,104,104,104
430.059730518128,104,104,104,104
431.059869426309,104,104,104,104
432.060008334491,104,104,104,104
433.060147242673,104,104,104,104
434.060286150854,104,104,104,104
435.060425059036,104,104,104,104
436.060563967218,104,104,104,104
437.060702875399,104,104,104,104
438.060841783581,104,104,104,104
439.060980691763,104,104,104,104
440.061119599944,104,104,104,104
441.061258508126,104,104,104,104
442.061397416308,104,104,104,104
443.06153632449,104,104,104,104
444.061675232671,104,104,104,104
445.061814140853,104,104,104,104
446.061953049035,104,104,104,104
447.062091957216,104,104,104,104
448.062230865398,104,104,104,104
449.06236977358,104,104,104,104
450.062508681761,104,104,104,104
451.062647589943,104,104,104,104
452.062786498125,104,104,104,104
453.062925406306,104,104,104,104
454.063064314488,104,104,104,104
455.06320322267,104,104,104,104
456.063342130851,104,104,104,104
457.063481039033,104,104,104,104
458.063619947215,104,104,104,104
459.063758855397,104,104,104,104
460.063897763578,104,104,104,104
461.06403667176,104,104,104,104
462.064175579942,104,104,104,104
463.064314488123,104,104,104,104
464.064453396305,104,104,104,104
465.064592304487,104,104,104,104
466.064731212668,104,104,104,104
467.06487012085,104,104,104,104
468.065009029032,104,104,104,104
469.065147937214,104,104,104,104
470.065286845395,104,104,104,104
471.065425753577,104,104,104,104
472.065564661759,104,104,104,104
473.06570356994,104,104,104,104
474.065842478122,104,104,104,104
475.065981386304,104,104,104,104
476.066120294485,104,104,104,104
477.066259202667,104,104,104,104
478.066398110849,104,104,104,104
479.06653701903,104,104,104,104
480.066675927212,104,104,104,104
481.066814835394,104,104,104,104
482.066953743575,104,104,104,104
483.067092651757,104,104,104,104
484.067231559939,104,104,104,104
485.067370468121,104,104,104,104
486.067509376302,104,104,104,104
487.067648284484,104,104,104,104
488.067787192666,104,104,104,104
489.067926100847,104,104,104,104
490.068065009029,105,105,105,105
491.068203917211,105,105,105,105
492.068342825392,105,105,105,105
493.068481733574,105,105,105,105
494.068620641756,105,105,105,105
495.068759549938,105,105,105,105
496.068898458119,105,105,105,105
497.069037366301,105,105,105,105
498.069176274483,105,105,105,105
499.069315182664,105,105,105,105
500.069454090846,105,105,105,105
501.069592999028,105,105,105,105
502.069731907209,105,105,105,105
503.069870815391,105,105,105,105
504.070009723573,105,105,105,105
505.070148631754,105,105,105,105
506.070287539936,105,105,105,105
507.070426448118,105,105,105,105
508.070565356299,105,105,105,105
509.070704264481,105,105,105,105
510.070843172663,105,105,105,105
511.070982080845,105,105,105,105
512.071120989026,105,105,105,105
513.071259897208,105,105,105,105
514.07139880539,105,105,105,105
515.071537713571,105,105,105,105
516.071676621753,105,105,105,105
517.071815529935,105,105,105,105
518.071954438116,105,105,105,105
519.072093346298,105,105,105,105
520.07223225448,105,105,105,105
521.072371162662,105,105,105,105
522.072510070843,105,105,105,105
523.072648979025,105,105,105,105
524.072787887207,105,105,105,105
525.072926795388,105,105,105,105
526.07306570357,105,105,105,105
527.073204611752,105,105,105,105
528.073343519933,106,106,106,106
529.073482428115,106,106,106,106
530.073621336297,106,106,106,106
531.073760244478,106,106,106,106
532.07389915266,106,106,106,106
533.074038060842,106,106,106,106
534.074176969023,106,106,106,106
535.074315877205,106,106,106,106
536.074454785387,107,107,107,107
537.074593693569,107,107,107,107
538.07473260175,107,107,107,107
539.074871509932,107,107,107,107
540.075010418114,107,107,107,107
541.075149326295,107,107,107,107
542.075288234477,107,107,107,107
543.075427142659,107,107,107,107
544.07556605084,107,107,107,107
545.075704959022,107,107,107,107
546.075843867204,107,107,107,107
547.075982775385,107,107,107,107
548.076121683567,107,107,107,107
549.076260591749,107,107,107,107
550.076399499931,107,107,107,107
551.076538408112,107,107,107,107
552.076677316294,107,107,107,107
553.076816224476,107,107,107,107
554.076955132657,107,107,107,107
555.077094040839,107,107,107,107
556.077232949021,107,107,107,107
557.077371857202,107,107,107,107
558.077510765384,107,107,107,107
559.077649673566,107,107,107,107
560.077788581747,107,107,107,107
561.077927489929,107,107,107,107
562.078066398111,107,107,107,107
563.078205306292,107,107,107,107
564.078344214474,107,107,107,107
565.078483122656,107,107,107,107
566.078622030838,107,107,107,107
567.078760939019,107,107,107,107
568.078899847201,107,107,107,107
569.079038755383,107,107,107,107
570.079177663564,107,107,107,107
571.079316571746,107,107,107,107
572.079455479928,107,107,107,107
573.07959438811,107,107,107,107
574.079733296291,107,107,107,107
575.079872204473,107,107,107,107
576.080011112655,107,107,107,107
577.080150020836,107,107,107,107
578.080288929018,107,107,107,107
579.0804278372,107,107,107,107
580.080566745381,107,107,107,107
581.080705653563,107,107,107,107
582.080844561745,107,107,107,107
583.080983469926,107,107,107,107
584.081122378108,107,107,107,107
585.08126128629,107,107,107,107
586.081400194471,107,107,107,107
587.081539102653,107,107,107,107
588.081678010835,107,107,107,107
589.081816919017,107,107,107,107
590.081955827198,107,107,107,107
591.08209473538,107,107,107,107
592.082233643562,107,107,107,107
593.082372551743,107,107,107,107
594.082511459925,107,107,107,107
595.082650368107,107,107,107,107
596.082789276288,107,107,107,107
597.08292818447,108,108,108,108
598.083067092652,108,108,108,108
599.083206000833,108,108,108,108
600.083344909015,108,108,108,108
601.083483817197,108,108,108,108
602.083622725379,108,108,108,108
603.08376163356,108,108,108,108
604.083900541742,108,108,108,108
605.084039449924,108,108,108,108
606.084178358105,108,108,108,108
607.084317266287,108,108,108,108
608.084456174469,108,108,108,108
609.08459508265,108,108,108,108
610.084733990832,108,108,108,108
611.084872899014,108,108,108,108
612.085011807195,108,108,108,108
613.085150715377,108,108,108,108
614.085289623559,108,108,108,108
615.08542853174,108,108,108,108
616.085567439922,108,108,108,108
617.085706348104,108,108,108,108
618.085845256286,108,108,108,108
619.085984164467,108,108,108,108
620.086123072649,108,108,108,108
621.086261980831,108,108,108,108
622.086400889012,108,108,108,108
623.086539797194,108,108,108,108
624.086678705376,108,108,108,108
625.086817613557,108,108,108,108
626.086956521739,108,108,108,108
627.087095429921,108,108,108,108
628.087234338102,108,108,108,108
629.087373246284,108,108,108,108
630.087512154466,109,109,109,109
631.087651062648,109,109,109,109
632.087789970829,109,109,109,109
633.087928879011,109,109,109,109
634.088067787193,109,109,109,109
635.088206695374,109,109,109,109
636.088345603556,109,109,109,109
637.088484511738,109,109,109,109
638.088623419919,109,109,109,109
639.088762328101,109,109,109,109
640.088901236283,109,109,109,109
641.089040144465,109,109,109,109
642.089179052646,109,109,109,109
643.089317960828,109,109,109,109
644.08945686901,109,109,109,109
645.089595777191,109,109,109,109
646.089734685373,109,109,109,109
647.089873593555,109,109,109,109
648.090012501736,109,109,109,109
649.090151409918,109,109,109,109
650.0902903181,109,109,109,109
651.090429226281,109,109,109,109
652.090568134463,109,109,109,109
653.090707042645,109,109,109,109
654.090845950827,109,109,109,109
655.090984859008,109,109,109,109
656.09112376719,109,109,109,109
657.091262675372,109,109,109,109
658.091401583553,109,109,109,109
659.091540491735,109,109,109,109
660.091679399917,109,109,109,109
661.091818308098,109,109,109,109
662.09195721628,109,109,109,109
663.092096124462,109,109,109,109
664.092235032643,109,109,109,109
665.092373940825,109,109,109,109
666.092512849007,109,109,109,109
667.092651757188,109,109,109,109
668.09279066537,109,109,109,109
669.092929573552,109,109,109,109
670.093068481734,109,109,109,109
671.093207389915,109,109,109,109
672.093346298097,109,109,109,109
673.093485206279,109,109,109,109
674.09362411446,109,109,109,109
675.093763022642,109,109,109,109
676.093901930824,110,110,109,109
677.094040839005,110,110,110,110
678.094179747187,110,110,110,110
679.094318655369,110,110,110,110
680.09445756355,110,110,110,110
681.094596471732,110,110,110,110
682.094735379914,110,110,110,110
683.094874288096,110,110,110,110
684.095013196277,110,110,110,110
685.095152104459,110,110,110,110
686.095291012641,110,110,110,110
687.095429920822,110,110,110,110
688.095568829004,110,110,110,110
689.095707737186,110,110,110,110
690.095846645367,110,110,110,110
691.095985553549,110,110,110,110
692.096124461731,110,110,110,110
693.096263369912,110,110,110,110
694.096402278094,110,110,110,110
695.096541186276,110,110,110,110
696.096680094458,110,110,110,110
697.096819002639,110,110,110,110
698.096957910821,110,110,110,110
699.097096819003,110,110,110,110
700.097235727184,110,110,110,110
701.097374635366,110,110,110,110
702.097513543548,110,110,110,110
703.097652451729,110,110,110,110
704.097791359911,110,110,110,110
705.097930268093,110,110,110,110
706.098069176275,110,110,110,110
707.098208084456,110,110,110,110
708.098346992638,110,110,110,110
709.09848590082,110,110,110,110
710.098624809001,110,110,110,110
711.098763717183,110,110,110,110
712.098902625365,110,110,110,110
713.099041533546,110,110,110,110
714.099180441728,110,110,110,110
715.09931934991,110,110,110,110
716.099458258091,110,110,110,110
717.099597166273,110,110,110,110
718.099736074455,110,110,110,110
719.099874982636,110,110,110,110


==> graphics/data/RAIL2_LTI_5177_last_tot.dat <==
0,0,0,0,0
1.00013890818169,0.633191999999999,0.632883,0.246916,0.271362
2.00027781636338,0.701519000000001,0.693820000000001,0.276274,0.292822999999999
3.00041672454508,0.746376000000001,0.748460000000001,0.316907,0.31532
4.00055563272677,0.779200999999997,0.784844,0.376379,0.307583999999999
5.00069454090846,0.821285999999994,0.811051999999997,0.350416000000001,0.332405000000001
6.00083344909015,1.034069,1.027473,0.397994999999998,0.354682
7.00097235727184,0.870210999999998,0.903682999999994,0.406725000000002,0.36891
8.00111126545353,0.911476999999998,0.901212999999998,0.405249999999999,0.382228999999999
9.00125017363523,1.12540899999999,1.13809599999999,0.465724999999999,0.369631999999999
10.0013890818169,1.123486,1.18114299999999,0.427149,0.357826000000003
11.0015279899986,0.983311,1.020555,0.445925000000003,0.308639000000007
12.0016668981803,1.06156299999999,1.069856,0.484088999999997,0.313307999999999
13.001805806362,1.212751,1.26871300000001,0.482304999999997,0.326250000000002
14.0019447145437,1.266324,1.296142,0.502924,0.323014999999998
15.0020836227254,1.27252200000001,1.32442,0.511837,0.321694000000001
16.0022225309071,1.27450200000001,1.33875999999998,0.527188000000002,0.323199000000002
17.0023614390888,1.26404300000002,1.33893399999999,0.529633000000004,0.350529999999999
18.0025003472705,1.107743,1.19989200000001,0.532486000000006,0.344735999999997
19.0026392554521,1.11389999999997,1.23449600000001,0.531909000000013,0.334963999999999
20.0027781636338,1.324579,1.442699,0.552829000000003,0.346616999999995
21.0029170718155,1.380819,1.39279200000001,0.551682,0.349403999999993
22.0030559799972,1.398708,1.447698,0.573268999999996,0.365131000000005
23.0031948881789,1.447498,1.48183,0.581599999999995,0.367094000000009
24.0033337963606,1.438423,1.52045400000003,0.584209999999999,0.378807999999992
25.0034727045423,1.44180599999999,1.56912,0.599545999999989,0.394115999999997
26.003611612724,1.400375,1.56410900000003,0.594985999999992,0.375390999999993
27.0037505209057,1.27418699999998,1.36857000000003,0.596931999999995,0.376498000000012
28.0038894290874,1.28882499999997,1.41436699999997,0.607136999999994,0.404073999999994
29.0040283372691,1.26854700000001,1.329858,0.607050999999984,0.421334000000002
30.0041672454508,1.56969900000001,1.72191499999997,0.643132000000008,0.421323000000001
31.0043061536324,1.57750099999998,1.82429400000001,0.62783300000001,0.411577000000008
32.0044450618141,1.56539299999997,1.863023,0.628704999999997,0.406829000000002
33.0045839699958,1.58305200000001,1.579385,0.626691999999991,0.411496
34.0047228781775,1.60834999999997,1.63950499999999,0.650892999999996,0.422263999999998
35.0048617863592,1.64678599999996,1.68091999999996,0.649812999999995,0.430611999999996
36.0050006945409,1.66752600000001,1.66478499999999,0.678955000000002,0.426390999999995
37.0051396027226,1.67983199999998,1.66793999999999,0.660872000000012,0.443359000000015
38.0052785109043,1.65750200000002,1.69109500000002,0.672089,0.424304000000006
39.005417419086,1.57865500000003,1.86295100000001,0.666804999999982,0.437394999999981
40.0055563272677,1.56659300000001,1.69214199999999,0.678370999999999,0.435034000000002
41.0056952354494,1.36348299999997,1.15771299999994,0.681290000000018,0.492244999999997
42.0058341436311,1.42522799999995,1.10535899999991,0.69419000000002,0.467927000000003
43.0059730518128,1.42784800000004,1.266165,0.703681999999986,0.477364999999992
44.0061119599944,1.7384330000001,1.3011469999999,0.702499999999986,0.495067000000006
45.0062508681761,1.75363099999993,1.36348099999998,0.679676000000001,0.487583999999998
46.0063897763578,1.73726899999997,1.33052500000008,0.686109000000016,0.478228999999999
47.0065286845395,1.72223599999995,1.32883200000003,0.664516000000049,0.487389000000007
48.0066675927212,1.73262999999997,1.32930599999997,0.670464000000038,0.488953999999978
49.0068065009029,1.76077199999997,1.35878000000002,0.687468000000024,0.492350000000016
50.0069454090846,1.84752399999991,1.3503619999999,0.684191999999996,0.482249999999993
51.0070843172663,1.80709899999999,1.44498399999998,0.699657999999999,0.484111000000013
52.007223225448,1.52645500000006,1.17620299999999,0.703103999999996,0.474452000000014
53.0073621336297,1.52672700000005,1.63475700000004,0.705365000000029,0.475310999999977
54.0075010418114,1.87354399999992,1.47125100000005,0.706591000000003,0.49529099999998
55.0076399499931,1.85791800000004,1.83302499999991,0.735610000000008,0.481591000000009
56.0077788581747,1.86388799999997,1.81617499999993,0.716463000000033,0.479053999999991
57.0079177663564,1.88182800000004,1.83967600000005,0.719988000000001,0.482007999999979
58.0080566745381,1.85249699999997,1.69987600000002,0.714335000000005,0.505020000000002
59.0081955827198,1.85375299999998,1.81891799999994,0.757087000000013,0.530561000000006
60.0083344909015,1.85538999999994,1.46265200000005,0.733183999999994,0.525642000000005
61.0084733990832,1.86256500000002,1.45454399999994,0.741075999999964,0.495694000000015
62.0086123072649,1.85557599999993,1.44863999999995,0.734344000000021,0.507656999999995
63.0087512154466,1.56096100000002,1.226584,0.754241999999977,0.518745000000024
64.0088901236283,1.53064800000004,1.19367700000009,0.771342000000004,0.523689999999988
65.00902903181,1.61268999999993,1.50370899999996,0.811596000000009,0.532913000000008
66.0091679399917,1.89980400000002,1.49381900000003,0.760942,0.517452999999989
67.0093068481734,1.90947499999993,1.62295300000005,0.744937999999991,0.508614999999963
68.009445756355,1.95548400000007,1.53933000000006,0.753878000000043,0.557371000000046
69.0095846645367,1.95608000000004,1.83415500000001,0.771918000000028,0.545105000000035
70.0097235727184,1.96534999999994,1.98750299999995,0.765327000000013,0.537603999999988
71.0098624809001,1.93895799999996,1.90650500000004,0.753862999999967,0.542042999999978
72.0100013890818,1.96439099999998,1.89652899999999,0.760361000000046,0.554732000000001
73.0101402972635,1.97317999999996,1.95086199999992,0.757879000000003,0.571337000000028
74.0102792054452,1.99180699999988,1.58061500000008,0.768437000000006,0.583140000000014
75.0104181136269,1.96948800000018,1.56198999999992,0.772911000000022,0.567326999999977
76.0105570218086,1.95683500000018,1.56856100000005,0.795620999999983,0.55971900000003
77.0106959299903,1.93808199999989,1.56943100000012,0.796573999999964,0.569796999999994
78.010834838172,1.67662900000005,1.30149700000015,0.786684000000037,0.555084000000022
79.0109737463537,1.68671800000016,1.29515199999992,0.821995000000015,0.546759000000009
80.0111126545354,1.67507799999998,1.29343099999983,0.829094999999995,0.57320500000003
81.011251562717,1.69329700000003,1.31418899999994,0.821174999999926,0.556439000000012
82.0113904708987,1.707584,1.43723299999988,0.817290000000071,0.568544999999972
83.0115293790804,2.012743,1.62680100000011,0.866174000000001,0.56129199999998
84.0116682872621,2.08199500000001,2.03397800000016,0.858516000000009,0.569176000000027
85.0118071954438,2.0529039999999,1.68258500000002,0.806314000000043,0.491773000000023
86.0119461036255,2.05020400000012,2.04085499999997,0.795308999999975,0.486733999999956
87.0120850118072,2.04946799999993,2.091635,0.796802999999954,0.492302999999993
88.0122239199889,2.088258,1.92712500000016,0.812133000000017,0.521421999999973
89.0123628281706,2.10446900000011,1.64442699999995,0.806977999999958,0.497589000000005
90.0125017363523,2.00802899999985,1.62683900000002,0.803174999999896,0.485785000000021
91.012640644534,2.0540309999999,1.62341199999992,0.818968999999925,0.507334000000014
92.0127795527157,2.029898,1.62460399999986,0.839587000000051,0.487189000000001
93.0129184608974,2.05040499999996,1.62319200000002,0.805643000000032,0.488457000000039
94.013057369079,2.08377499999983,1.61676499999999,0.837063999999941,0.479811000000041
95.0131962772607,2.05395299999986,1.57812000000013,0.846681999999987,0.501676999999972
96.0133351854424,1.76199599999995,1.62530400000014,0.881113000000028,0.499674000000027
97.0134740936241,1.77733899999998,1.79053699999986,0.903264999999919,0.515596999999957
98.0136130018058,2.11922600000003,2.17953800000009,0.907211999999959,0.517168000000026
99.0137519099875,2.13419699999986,1.74227299999984,0.897822000000019,0.513225999999975
100.013890818169,2.15621899999996,2.25671599999987,0.914729999999963,0.52027499999997
101.014029726351,2.14656799999989,2.24533400000018,0.919287000000054,0.495172000000025
102.014168634533,2.118064,2.23913300000004,0.908028000000058,0.512914000000023
103.014307542714,2.14512100000002,1.7219090000001,0.938376999999946,0.523842000000002
104.014446450896,2.1257700000001,1.70231899999999,0.924472000000037,0.496625999999992
105.014585359078,2.13290900000015,1.69134400000007,0.907150000000001,0.502821999999981
106.014724267259,2.1513480000001,1.70986700000003,0.916102000000024,0.49981200000002
107.014863175441,2.16249200000016,1.76308599999993,0.923236999999972,0.500955000000033
108.015002083623,2.174127,1.73475499999995,0.94355900000005,0.514632000000006
109.015140991804,2.17857600000002,1.80066699999998,0.91199800000004,0.503464000000008
110.015279899986,2.128512,2.11575900000003,0.904285999999956,0.542513999999983
111.015418808168,2.19324899999992,2.20154400000001,0.922091000000023,0.541772000000037
112.015557716349,2.1829560000001,2.21023200000013,0.95871800000009,0.521327000000042
113.015696624531,2.16189099999997,2.04109500000004,0.935629999999946,0.529268000000002
114.015835532713,2.21763099999998,1.74506399999996,0.950095000000033,0.507409000000052
115.015974440895,2.17017999999985,1.7700319999999,0.908525999999938,0.531745999999998
116.016113349076,2.17293299999983,1.72820499999989,0.865148999999974,0.514034999999922
117.016252257258,2.27451600000018,1.78861699999993,0.875484000000029,0.534513999999945
118.01639116544,1.8656269999999,1.47107900000015,0.872894999999971,0.536593000000039
119.016530073621,1.90091699999994,1.48854000000006,0.879320000000007,0.533755000000042
120.016668981803,1.88712199999964,1.48900600000002,0.879087999999911,0.513299999999958
121.016807889985,1.90021800000022,1.65788500000008,0.871174999999994,0.558142999999973
122.016946798166,1.88157200000023,1.63228299999992,0.871906999999965,0.521193999999923
123.017085706348,2.27096299999994,2.274134,0.918270000000007,0.517417999999907
124.01722461453,2.30085499999996,2.36565300000007,0.923421000000076,0.509835000000066
125.017363522711,2.30344800000012,2.15659499999992,0.947718000000009,0.554761999999982
126.017502430893,2.32452999999987,2.41455199999996,0.930600000000027,0.539005999999972
127.017641339075,2.32318699999996,2.41081399999985,0.988989999999944,0.545525999999995
128.017780247257,2.2852539999999,1.83647399999995,0.959984999999961,0.538999999999987
129.017919155438,2.26508400000012,1.85480199999984,0.941316999999913,0.554010000000062
130.01805806362,2.30176300000039,1.83437700000013,1.02819199999999,0.542226999999912
131.018196971802,2.28688599999987,1.87591100000009,0.942234999999982,0.551070999999979
132.018335879983,2.28765800000019,1.86676299999999,0.903440000000046,0.54905999999994
133.018474788165,2.34689299999991,1.78433600000017,0.868536999999947,0.544131999999991
134.018613696347,2.33592199999975,2.25841900000023,0.873129000000063,0.550370000000044
135.018752604528,2.33015100000011,1.83292100000017,0.866059999999948,0.546020999999996
136.01889151271,2.34722899999997,2.331185,0.87787000000003,0.535037999999986
137.019030420892,2.34820800000034,2.46842199999992,0.865243999999961,0.56533300000001
138.019169329073,2.32337700000016,2.46334999999999,0.854306000000065,0.563453999999979
139.019308237255,2.3406500000001,2.55529899999965,0.874754000000166,0.541586000000052
140.019447145437,2.31132200000002,2.42507700000033,0.883923999999979,0.553674999999998
141.019586053619,2.34782700000005,1.85810100000026,0.919800000000123,0.578438000000006
142.0197249618,2.32724800000005,1.87777700000015,0.898175000000037,0.587703000000033
143.019863869982,2.37028899999996,1.85388300000022,0.918676000000005,0.578322000000071
144.020002778164,2.37449100000003,1.85069599999997,0.932341000000179,0.584392999999977
145.020141686345,2.35008799999969,2.17693300000019,0.980105999999978,0.603218999999967
146.020280594527,2.46951399999989,2.18490299999985,0.961087000000134,0.571806000000038
147.020419502709,2.45792800000027,2.50263899999982,0.955652999999984,0.56768999999997
148.02055841089,2.401073,2.50282000000016,0.912203999999974,0.579356999999959
149.020697319072,2.40787900000032,2.64296699999977,0.937565999999833,0.580800999999951
150.020836227254,2.40216700000019,1.9285219999997,0.905761999999868,0.565055000000029
151.020975135435,2.40251099999978,1.91851300000008,0.900086000000101,0.572181999999998
152.021114043617,2.37290800000028,1.89396399999987,0.908661999999822,0.568629999999985
153.021252951799,2.39456199999995,1.92156100000011,0.91180200000008,0.586727999999994
154.021391859981,2.39654100000007,1.93850100000009,0.919546000000082,0.569709999999986
155.021530768162,2.38366900000028,1.92912500000011,0.965396999999939,0.59802000000002
156.021669676344,2.35620400000016,2.41694499999994,0.962272999999868,0.576701999999955
157.021808584526,2.42415099999971,2.53753599999982,0.984041000000161,0.60946899999999
158.021947492707,2.35141900000008,2.47378800000024,0.98751900000002,0.601381999999944
159.022086400889,2.36670300000014,2.48343699999987,0.987980000000107,0.616542999999979
160.022225309071,2.38673800000015,1.92967499999986,1.01813000000016,0.592388000000028
161.022364217252,2.36250400000017,1.92595000000028,0.937478000000056,0.596347000000037
162.022503125434,2.36404300000004,1.91276000000016,0.980334000000084,0.620374999999967
163.022642033616,2.42014500000005,1.94970199999989,1.0524710000002,0.60936700000002
164.022780941797,2.43473799999992,1.91585899999973,1.01194899999996,0.586862999999994
165.022919849979,2.40998999999965,2.30879899999991,1.04308999999989,0.586172000000033
166.023058758161,2.39973100000043,2.49870199999987,1.010358,0.605172000000039
167.023197666343,2.46334999999999,2.58598800000027,1.06892100000005,0.591115999999943
168.023336574524,2.45109899999989,2.58255300000019,1.0239509999999,0.624513999999976
169.023475482706,2.48220399999991,2.61206600000014,0.967737999999827,0.598553999999922
170.023614390888,2.471947,1.98576000000003,0.917876999999862,0.62217499999997
171.023753299069,2.48049399999991,1.97044599999981,0.955825999999888,0.599982999999952
172.023892207251,2.4810080000002,1.94087500000023,0.929951999999957,0.609219999999937
173.024031115433,2.45622899999989,1.96562799999992,0.92832599999997,0.606216000000018
174.024170023614,2.49028599999974,2.01779600000009,0.944928000000118,0.613443999999959
175.024308931796,2.4817280000002,2.5842560000001,0.960599000000002,0.625398999999902
176.024447839978,2.51213000000007,2.65521200000012,0.930233000000044,0.621445999999992
177.024586748159,2.49070399999982,2.69800200000009,0.987922000000026,0.593651000000023
178.024725656341,2.45722899999964,2.71014800000012,1.00748799999997,0.617332000000033
179.024864564523,2.49207299999989,2.64683800000012,1.00684000000001,0.631163000000015
180.025003472705,2.51228700000001,2.03763100000015,1.06891699999983,0.634705000000054
181.025142380886,2.55744400000003,2.03178900000012,1.03223200000002,0.626228000000083
182.025281289068,2.57274899999993,2.01944800000001,1.08569499999999,0.631145999999944
183.02542019725,2.06505500000003,1.63324000000011,1.04717699999992,0.654622000000018
184.025559105431,2.12400100000013,1.61979900000006,1.03294399999982,0.647068999999988
185.025698013613,2.12822399999959,1.62293700000009,1.04315599999995,0.638435000000072
186.025836921795,2.08044599999994,2.13004299999966,0.966569000000163,0.634269000000018
187.025975829976,2.11788999999999,1.95492699999977,0.963812000000189,0.646870999999919
188.026114738158,2.13090399999965,2.02698700000019,0.967175999999881,0.705285000000003
189.02625364634,2.09002099999998,2.02738799999997,0.963214999999991,0.647025999999983
190.026392554521,2.14316499999995,2.07981300000029,0.959356999999954,0.636263000000099
191.026531462703,2.50373399999989,1.64177599999994,0.956602999999859,0.650516999999923
192.026670370885,2.05124299999989,1.62019200000032,0.944739000000027,0.677372999999989
193.026809279067,2.07015199999978,1.97208100000034,1.02680400000008,0.689085999999975
194.026948187248,2.08812099999977,1.65467400000034,0.946899999999914,0.675721000000067
195.02708709543,2.51299900000004,2.01022899999998,1.02526899999998,0.66474699999992
196.027226003612,2.46866399999999,2.12906500000008,1.04112600000008,0.683305000000018
197.027364911793,2.09561099999974,1.74224699999968,1.05687699999999,0.635919000000058
198.027503819975,2.577628,1.97435300000006,1.04863999999998,0.675764000000072
199.027642728157,2.12830399999984,2.07346899999993,1.0694759999999,0.66583700000001
200.027781636338,2.57845399999997,2.67624099999966,0.969751000000088,0.658282999999983
201.02792054452,2.52755500000012,2.68315100000018,0.976801999999907,0.685733999999911
202.028059452702,2.56613199999993,2.03823300000022,0.967924999999923,0.683761000000004
203.028198360883,2.54785300000003,1.98411100000021,0.962259000000131,0.679268999999977
204.028337269065,2.52920999999969,1.98969099999977,0.979705999999851,0.654020000000173
205.028476177247,2.5137609999997,2.0006800000001,0.979259000000184,0.685817000000043
206.028615085429,2.49153500000011,2.12257399999999,0.984471999999869,0.717370000000074
207.02875399361,2.51465499999995,2.02186299999994,1.07770099999993,0.700667999999951
208.028892901792,2.59476200000063,2.55509099999972,1.02269300000012,0.693080000000009
209.029031809974,2.47481100000005,2.69392800000014,1.02249200000006,0.691982999999937
210.029170718155,2.08666300000004,2.113429,1.04283900000019,0.696245999999974
211.029309626337,2.11978900000031,1.90661699999964,1.04458599999998,0.702301000000034
212.029448534519,2.56441300000006,2.07883400000037,1.08274299999994,0.702935000000025
213.0295874427,2.61288800000057,2.10113300000012,1.13585199999989,0.691855000000032
214.029726350882,2.13522900000044,1.6691209999999,1.0644850000001,0.699412000000166
215.029865259064,2.59527799999978,2.01581600000009,1.11556300000007,0.695541000000048
216.030004167245,2.51986699999998,2.05294400000002,1.16859799999997,0.706863000000112
217.030143075427,2.59685600000012,2.06509200000028,1.10502399999996,0.697179000000006
218.030281983609,2.56407199999921,2.0553960000002,1.12374399999999,0.701928999999836
219.030420891791,2.52345800000057,2.86184100000037,1.16771100000005,0.687818000000107
220.030559799972,2.58160599999974,2.78368900000032,1.10513600000013,0.694944999999962
221.030698708154,2.54929400000037,2.90202799999997,1.09030499999994,0.702614999999923
222.030837616336,2.59371300000021,2.8507440000003,1.137248,0.714052999999922
223.030976524517,2.66208499999993,2.81106799999998,1.09046200000012,0.690878999999995
224.031115432699,2.56335800000033,2.86755700000003,1.07933900000012,0.704754999999977
225.031254340881,2.67666499999996,2.92068199999994,1.14713899999992,0.724185999999918
226.031393249062,2.64894499999991,2.78676600000017,1.07972400000017,0.699169000000211
227.031532157244,2.61767200000031,2.91837599999963,1.00721299999987,0.710550000000012
228.031671065426,2.62177900000006,2.09050000000025,0.984361000000035,0.691039000000046
229.031809973607,2.60886499999924,2.14813700000013,1.00400000000013,0.700121999999965
230.031948881789,2.62893799999983,2.06787800000075,1.00443899999982,0.738562999999886
231.032087789971,2.6094949999997,2.06892599999992,1.00227900000004,0.706436000000167
232.032226698153,2.66704000000027,2.27229400000033,0.997571999999991,0.73055700000009
233.032365606334,2.57513000000017,2.74155100000007,0.982866000000058,0.737251000000015
234.032504514516,2.66025799999989,2.82338100000015,1.03659700000003,0.701352000000043
235.032643422698,2.56450800000039,2.74696600000061,1.02979600000003,0.700276000000031
236.032782330879,2.61241999999947,2.16147700000056,1.13942699999984,0.744208999999955
237.032921239061,2.5785309999992,2.06833999999981,1.14219800000001,0.7321179999999
238.033060147243,2.56408999999985,2.05180199999995,1.12828300000001,0.765026000000034
239.033199055424,2.61897599999975,2.11674000000039,1.17115799999988,0.816974999999957
240.033337963606,2.69587899999988,2.45403299999998,1.03406500000006,0.749236999999994
241.033476871788,2.64998399999968,2.89264399999956,1.01221099999975,0.76123900000016
242.033615779969,2.69932499999959,2.85951999999997,1.03936499999963,0.735594999999876
243.033754688151,2.6528559999997,2.83439799999996,1.00690099999974,0.749272000000019
244.033893596333,2.63820100000066,2.12886700000035,1.00914700000021,0.6020460000002
245.034032504515,2.61038000000008,2.09172500000022,1.01148999999987,0.590272000000141
246.034171412696,2.69024899999931,2.12366500000007,1.02184299999999,0.611035000000129
247.034310320878,2.65907100000004,2.13765299999977,1.09787599999981,0.596215000000029
248.03444922906,2.7276010000005,2.07520300000033,1.08136300000024,0.607197000000042
249.034588137241,2.71309000000019,2.22569199999998,1.07188099999985,0.608208999999988
250.034727045423,2.61630399999922,2.86124400000062,1.07427999999982,0.601083000000017
251.034865953605,2.62618699999985,2.87769800000024,1.14881800000012,0.608437999999978
252.035004861786,2.59136900000067,2.10461099999975,1.0861359999999,0.600742999999966
253.035143769968,2.70255399999951,2.10610100000031,1.13438899999983,0.614859999999908
254.03528267815,2.65156299999944,2.12956000000031,1.14508300000034,0.604445999999825
255.035421586331,2.70712099999946,2.09284000000025,1.15650600000026,0.62444400000004
256.035560494513,2.67445999999927,2.16329200000018,1.11560800000007,0.610050000000001
257.035699402695,2.59420500000033,2.12491099999988,1.02323399999977,0.647003999999924
258.035838310876,2.74020199999995,2.7640080000001,1.00584400000025,0.615296000000171
259.035977219058,2.61761300000035,2.7583939999995,1.0111780000002,0.608684999999923
260.03611612724,2.64766899999995,2.88125800000034,1.03570400000035,0.620852999999897
261.036255035422,2.66585400000076,2.12213599999995,1.04036499999984,0.623876999999993
262.036393943603,2.70498700000007,2.15183900000011,1.03370899999982,0.588161000000127
263.036532851785,2.79032700000062,2.1936539999997,1.03526899999997,0.611274000000094
264.036671759967,2.70321799999965,2.1196030000001,1.06427900000017,0.601292999999941
265.036810668148,2.71934000000056,2.28396499999963,1.09198100000003,0.603912000000037
266.03694957633,2.7490229999994,2.1670610000001,1.08107800000016,0.629668000000038
267.037088484512,2.68674399999963,2.65893899999992,1.10841199999959,0.60372099999995
268.037227392693,2.6808889999993,2.9115469999997,1.21586799999977,0.637410000000045
269.037366300875,2.651433,2.99799100000018,1.17062100000021,0.606362999999874
270.037505209057,2.75146599999971,2.19956099999945,1.20307400000002,0.637737000000016
271.037644117239,2.71170299999994,2.18610799999988,1.16960100000006,0.630451999999877
272.03778302542,2.72290599999997,2.13474000000042,1.1185559999999,0.633064999999988
273.037921933602,2.7360319999998,2.16362000000026,1.13952900000004,0.652308999999832
274.038060841784,2.72736400000031,2.77941499999997,1.1355880000001,0.618060000000014
275.038199749965,2.70424400000047,2.49027099999967,1.19804199999999,0.68139999999994
276.038338658147,2.65019699999993,2.90058500000032,1.18416199999956,0.616997000000083
277.038477566329,2.68797199999972,2.81111599999986,1.26390800000036,0.610940000000028
278.03861647451,2.77413199999955,2.2199040000005,1.05842500000017,0.6071179999999
279.038755382692,2.71714100000008,2.15071900000021,1.05147300000044,0.615500000000111
280.038894290874,2.22835600000053,1.76927100000012,1.05877800000007,0.632632000000058
281.039033199055,2.24145500000031,1.80305399999997,1.04941199999985,0.632552999999916
282.039172107237,2.28004000000055,1.72095700000045,1.04990099999986,0.657899999999927
283.039311015419,2.27073199999995,1.74752699999954,1.07962099999986,0.62552299999993
284.039449923601,2.25890199999958,1.80321600000025,1.11694799999987,0.599377000000004
285.039588831782,2.30028599999969,1.89085199999954,1.09033099999988,0.638623000000052
286.039727739964,2.32082400000036,2.11567399999967,1.1684680000003,0.640668000000005
287.039866648146,2.28473699999995,2.25812300000052,1.18454800000018,0.643608000000086
288.040005556327,2.27395299999989,2.38135799999964,1.16582800000015,0.64565000000016
289.040144464509,2.27451999999994,2.30740700000024,1.19160699999975,0.61868000000004
290.040283372691,2.24859000000015,1.80144599999949,1.20974699999988,0.625225
291.040422280872,2.27102000000014,1.77491199999986,1.23191199999974,0.644962000000078
292.040561189054,2.30882500000007,1.83104399999957,1.25116100000014,0.669963999999936
293.040700097236,2.34738199999993,1.81620999999996,1.2227969999999,0.636821000000054
294.040839005417,2.30063900000005,1.77260999999999,1.21017900000015,0.626654000000144
295.040977913599,2.31245599999966,1.79826200000025,1.23406399999976,0.660946000000195
296.041116821781,2.41845699999976,1.963393,1.25387799999999,0.654809000000114
297.041255729962,2.3049259999998,2.32778700000017,1.22017000000005,0.656913000000031
298.041394638144,2.34173999999985,1.88270999999986,1.22971400000006,0.661005000000159
299.041533546326,2.37828799999988,2.33327500000087,1.10017199999993,0.655880999999908
300.041672454508,2.32850700000017,2.12678400000004,1.07900100000006,0.634311999999909
301.041811362689,2.86437300000034,2.30587699999978,1.09789899999987,0.693389999999908
302.041950270871,2.3273079999999,1.86284500000056,1.12895000000026,0.63709300000005
303.042089179053,2.886391,2.2896410000003,1.07916300000034,0.645733999999948
304.042228087234,2.86172199999965,2.26025699999991,1.10901999999987,0.655960999999934
305.042366995416,2.88988100000006,2.26088700000037,1.09563200000002,0.633644000000004
306.042505903598,2.88443499999994,2.25358700000015,1.14539100000002,0.676247999999987
307.042644811779,2.34298300000046,1.81207899999936,1.16007199999967,0.673997999999983
308.042783719961,2.3546180000003,1.82632900000044,1.13879799999995,0.649397000000135
309.042922628143,2.82864599999994,3.09843199999978,1.30036299999983,0.695549000000028
310.043061536325,2.8043660000003,3.17513000000054,1.22435499999983,0.642986000000064
311.043200444506,2.84022300000015,3.21198899999945,1.23236600000018,0.691718999999921
312.043339352688,2.8833880000002,3.20260999999937,1.21929899999986,0.647074999999859
313.04347826087,2.95720800000072,3.05924099999993,1.09901000000036,0.664354000000003
314.043617169051,2.8670749999992,3.11825200000021,1.09733899999992,0.654178000000002
315.043756077233,2.84083900000041,3.12170100000003,1.18830000000025,0.666598999999906
316.043894985415,2.84059600000001,2.29669300000023,1.11481599999979,0.699614000000111
317.044033893596,2.8828739999999,2.26985200000036,1.09469500000023,0.685640000000149
318.044172801778,2.88442799999939,2.19667899999968,1.23901799999976,0.652393000000075
319.04431170996,2.90830900000037,2.2583939999995,1.19987199999969,0.664698999999928
320.044450618141,2.81286799999998,3.07148900000084,1.28193299999975,0.670076999999992
321.044589526323,2.84163999999964,2.23771699999998,1.22131099999979,0.670319000000063
322.044728434505,2.88591100000031,2.81246999999985,1.212896,0.670549000000165
323.044867342686,2.89778200000001,3.09000500000002,1.22334799999999,0.652244999999994
324.045006250868,2.37080699999933,2.24307700000008,1.29307699999981,0.677458999999999
325.04514515905,2.41082099999949,2.44776199999978,1.23776399999997,0.680747999999994
326.045284067232,2.38545499999964,2.38715199999933,1.2363690000002,0.67275699999982
327.045422975413,2.39275400000042,1.90692899999976,1.25773699999991,0.657817000000023
328.045561883595,2.36081399999966,1.9493080000002,1.13469500000019,0.665492999999969
329.045700791777,2.36356700000033,1.86299400000007,1.09520500000008,0.658742999999959
330.045839699958,2.35261600000013,1.88123799999994,1.13331700000026,0.680042999999841
331.04597860814,2.3937619999997,1.88576899999953,1.08697000000029,0.665477999999894
332.046117516322,2.38238000000001,1.88730100000066,1.12169499999982,0.663444000000027
333.046256424503,2.36482299999989,2.37659599999915,1.22330099999999,0.693909000000076
334.046395332685,2.89440700000068,3.13562199999978,1.21455900000001,0.653927999999951
335.046534240867,2.3708430000006,2.41599499999938,1.23305400000027,0.699472999999898
336.046673149049,2.4085869999999,2.55678500000067,1.16800499999999,0.694034999999985
337.04681205723,2.38988700000027,2.44804499999918,1.18524000000025,0.680521999999883
338.046950965412,2.37400499999967,1.89386900000045,1.19963000000007,0.665619000000106
339.047089873594,2.82002000000011,2.3451070000001,1.20413699999972,0.676554000000124
340.047228781775,2.36827300000004,1.87620500000048,1.22389099999964,0.676451999999927
341.047367689957,2.36200299999928,1.81134500000007,1.1180559999998,0.668186000000105
342.047506598139,2.38169999999991,1.81298799999968,1.08130699999992,0.694179000000076
343.04764550632,2.35329699999966,2.27725400000054,1.09793800000034,0.731563999999935
344.047784414502,2.34480299999996,2.32021500000064,1.07318699999996,0.691622000000052
345.047923322684,2.39724200000001,2.43571500000053,1.08056299999998,0.673509000000195
346.048062230865,2.92974299999969,3.27615799999967,1.1025709999999,0.685543999999936
347.048201139047,2.8329990000002,2.36012599999958,1.17609799999991,0.687633000000005
348.048340047229,2.90825200000018,2.39109700000063,1.13360499999999,0.69699700000001
349.04847895541,2.90840099999969,2.34212399999979,1.24888300000021,0.722483000000011
350.048617863592,2.94783499999994,2.34219099999973,1.22173900000007,0.696348000000171
351.048756771774,2.90253200000006,2.83866799999942,1.2394119999999,0.672395999999935
352.048895679956,2.97439600000052,2.92263699999967,1.27795100000003,0.674720999999863
353.049034588137,2.92610699999932,3.11707800000022,1.27849100000003,0.692955999999867
354.049173496319,2.98483800000031,3.06503900000007,1.26741399999992,0.681733999999778
355.049312404501,2.86412300000029,2.32486999999946,1.26795300000003,0.6742849999996
356.049451312682,2.93235800000002,2.33826299999964,1.26624200000015,0.690584999999828
357.049590220864,2.88592599999993,2.28062700000009,1.28251200000022,0.703066000000035
358.049729129046,2.89921600000071,2.30577800000083,1.20459699999992,0.691388000000188
359.049868037227,2.98362900000029,2.65116799999942,1.14712999999983,0.693254000000252
360.050006945409,2.90202200000022,3.21144600000025,1.17949299999964,0.730338000000302
361.050145853591,2.95118999999977,3.06228899999951,1.15198700000019,0.698314000000209
362.050284761772,2.96681799999988,2.49402399999963,1.08199400000012,0.700200000000223
363.050423669954,2.42938799999956,1.92914300000029,1.09108499999957,0.706826000000092
364.050562578136,2.40199499999835,1.91227399999934,1.15743999999995,0.7008679999999
365.050701486318,2.40983000000051,1.92014900000049,1.15317499999992,0.702516999999716
366.050840394499,2.40950800000064,1.88634199999979,1.22545300000002,0.695750999999746
367.050979302681,2.42777999999998,1.86566499999935,1.14793099999997,0.709028000000217
368.051118210863,2.42868300000009,2.44411299999956,1.27711899999986,0.70093100000031
369.051257119044,2.44499200000064,1.87986600000022,1.29951000000028,0.735306000000037
370.051396027226,2.42525600000045,2.50656900000013,1.30896200000007,0.715685000000121
371.051534935408,2.41819799999939,2.54338499999994,1.29256699999996,0.683915999999954
372.051673843589,3.00195499999973,3.4358170000005,1.34081699999979,0.71788800000013
373.051812751771,2.91363099999944,3.41064899999947,1.3095629999998,0.703456000000187
374.051951659953,2.97696000000178,2.41851600000064,1.34647099999984,0.698725000000195
375.052090568134,3.05298799999946,2.38888800000041,1.33485900000005,0.705853999999817
376.052229476316,2.92395700000088,2.44132100000024,1.3574609999996,0.748489999999947
377.052368384498,2.96073000000069,2.41335299999992,1.32056700000021,0.708094000000074
378.05250729268,3.03443599999991,2.50197200000002,1.25503600000002,0.702163000000382
379.052646200861,3.05146500000046,3.30720399999973,1.33190800000011,0.723312999999962
380.052785109043,3.01517200000126,3.32355800000005,1.31987100000015,0.726848999999675
381.052924017225,2.95021700000143,3.36409000000003,1.19626999999991,0.729383000000325
382.053062925406,3.93727099999887,3.41978899999958,1.13370600000007,0.698679000000084
383.053201833588,3.0616030000001,3.38334599999962,1.12366199999997,0.707876999999826
384.05334074177,2.98112199999923,3.33546800000022,1.35469899999998,0.671855999999934
385.053479649951,3.01399300000048,3.39003000000048,1.17304699999977,0.69426999999996
386.053618558133,2.97831700000097,3.33313300000009,1.15681700000005,0.691615000000183
387.053757466315,3.03455799999938,2.45424099999946,1.14154800000006,0.713031999999657
388.053896374496,3.06664099999944,2.44578899999942,1.18431999999984,0.72329899999977
389.054035282678,3.02254600000015,2.4182550000005,1.16174799999999,0.688141999999971
390.05417419086,2.95337300000028,2.34785099999954,1.14177400000017,0.669171000000006
391.054313099042,2.99822200000017,2.82817999999952,1.14953100000002,0.70240399999966
392.054452007223,2.93521200000032,3.30894399999943,1.13351899999998,0.693243000000166
393.054590915405,3.01499499999954,3.2977949999995,1.13988299999983,0.727327000000059
394.054729823587,2.94787499999984,3.14819200000056,1.1961110000002,0.708364999999958
395.054868731768,3.04439600000114,2.46471900000142,1.18871499999977,0.726262000000133
396.05500763995,2.94655000000057,2.46776799999861,1.2826799999998,0.712632999999641
397.055146548132,2.94914400000016,2.37572799999907,1.38090000000011,0.715298999999959
398.055285456313,2.99567899999965,2.3497040000002,1.36011000000008,0.709585000000061
399.055424364495,3.04842699999972,2.47302899999886,1.33756099999982,0.696396999999706
400.055563272677,3.02335500000117,2.84189800000058,1.22146599999996,0.720686000000114
401.055702180858,3.03971400000046,2.37792600000103,1.20904999999993,0.730813000000126
402.05584108904,3.04983800000082,3.14183100000082,1.31966599999987,0.710815999999795
403.055979997222,2.94769599999927,3.47343000000001,1.25056499999982,0.720695000000433
404.056118905404,2.98589999999967,3.33501100000103,1.22338199999967,0.714296999999988
405.056257813585,2.99651100000119,2.40436499999851,1.33590600000025,0.705752000000302
406.056396721767,3.03714000000036,2.4684210000014,1.30226100000027,0.708208000000013
407.056535629949,3.02475500000037,2.41360899999927,1.21061599999985,0.699294000000009
408.05667453813,3.12689099999989,2.50443199999972,1.12048800000002,0.746779999999944
409.056813446312,3.03041699999994,2.33217399999921,1.34187199999997,0.725455000000238
410.056952354494,3.1007580000005,2.9765980000011,1.17049600000018,0.714233000000149
411.057091262675,3.1024010000001,3.53854700000011,1.29567799999995,0.731248000000051
412.057230170857,3.07291099999929,3.44501899999887,1.35533399999986,0.700512999999773
413.057369079039,3.05140100000062,2.49753400000009,1.24294500000042,0.740407999999661
414.05750798722,3.05995099999927,2.57813800000076,1.28613899999982,0.738127000000077
415.057646895402,3.11840699999993,2.45828000000074,1.17756300000019,0.72116700000015
416.057785803584,3.10768300000018,2.5144990000008,1.18154099999992,0.706633000000238
417.057924711766,3.07928999999967,2.99907600000006,1.23145599999953,0.710235000000011
418.058063619947,2.97850599999947,3.2541569999994,1.18700499999977,0.71082400000023
419.058202528129,3.02371099999982,3.3936990000002,1.19070599999941,0.725925000000188
420.058341436311,3.07568999999967,3.37445599999955,1.29658899999959,0.701327000000219
421.058480344492,3.12191700000039,2.480223999999,1.24066400000083,0.718284999999923
422.058619252674,3.08928200000082,2.47821099999965,1.32414199999948,0.771080999999867
423.058758160856,3.09294699999919,2.54287400000067,1.35396100000071,0.704227999999603
424.058897069037,3.1421790000004,2.50367399999959,1.22078099999999,0.754457999999886
425.059035977219,3.01997399999891,2.50382399999944,1.16989999999987,0.720992999999908
426.059174885401,3.08141499999874,2.46234900000127,1.25622999999996,0.708512000000155
427.059313793582,3.13787500000035,3.24915300000066,1.21878800000013,0.717598999999609
428.059452701764,3.1413479999992,3.42665500000112,1.24877300000026,0.713173000000097
429.059591609946,3.11727400000018,3.44729999999981,1.17569900000035,0.722704999999678
430.059730518128,2.96585400000004,2.55885200000012,1.17282500000056,0.752706999999646
431.059869426309,3.04631500000141,2.43196399999943,1.36876799999936,0.776304999999866
432.060008334491,3.11351699999977,2.49750200000017,1.20049199999994,0.741790999999921
433.060147242673,3.13337700000011,2.52980600000046,1.21602799999982,0.744845000000169
434.060286150854,3.16378799999984,2.74539800000093,1.20207599999958,0.72115599999961
435.060425059036,3.12704300000041,2.44718599999942,1.17883200000051,0.69830200000024
436.060563967218,2.59147300000041,2.62992799999847,1.20404400000007,0.716224000000238
437.060702875399,3.1854289999992,2.66435900000033,1.23391699999956,0.730025999999725
438.060841783581,2.55263000000014,2.64250100000027,1.21973199999957,0.703355000000101
439.060980691763,2.5650370000003,2.03678700000091,1.37595400000009,0.73701600000004
440.061119599944,2.58883700000115,1.96626800000013,1.37664599999971,0.73676099999966
441.061258508126,2.46129800000017,1.99176999999872,1.20553000000018,0.726227000000108
442.061397416308,2.60902299999907,2.01841699999932,1.22106299999996,0.734341000000313
443.06153632449,2.5185249999995,2.06825500000014,1.24158500000067,0.738847000000078
444.061675232671,2.51409399999829,2.26258400000006,1.19384600000012,0.72973600000023
445.061814140853,3.11646900000051,2.49370099999942,1.23080399999981,0.726897999999892
446.061953049035,3.145982,3.07580299999972,1.23055600000043,0.734727999999905
447.062091957216,2.53393499999947,2.61961599999995,1.2160729999996,0.728539000000183
448.062230865398,2.51247599999988,2.56603100000029,1.34488400000009,0.71534100000008
449.06236977358,2.55425800000012,1.99038800000017,1.33565300000009,0.748512000000119
450.062508681761,2.52477700000054,1.95839900000101,1.34296400000039,0.731538999999884
451.062647589943,2.52993999999853,1.96538800000053,1.24442499999986,0.705210999999963
452.062786498125,2.58806899999945,1.99278400000003,1.2538140000006,0.731337000000167
453.062925406306,2.621000000001,2.04233299999942,1.24068899999929,0.72667999999976
454.063064314488,3.08628999999928,3.20917799999916,1.22202099999959,0.72484600000007
455.06320322267,2.79876799999874,2.64354800000001,1.18319800000063,0.73241599999983
456.063342130851,4.20566099999996,3.46450000000004,1.24280900000031,0.793358000000353
457.063481039033,3.26073100000031,2.69667100000152,1.2015709999996,0.707945999999993
458.063619947215,2.53405899999962,2.59688199999982,1.4429169999994,0.728216999999859
459.063758855397,2.51827799999955,2.67623500000082,1.45506100000057,0.73002600000018
460.063897763578,3.16119600000093,3.44298399999934,1.34642600000006,0.733169999999973
461.06403667176,3.08435800000007,3.54755400000067,1.28485399999954,0.733418999999685
462.064175579942,2.54082199999903,2.0633940000007,1.23933699999998,0.751126000000113
463.064314488123,3.194211,2.53388500000074,1.16944100000001,0.76890400000002
464.064453396305,3.07337499999994,2.53687100000025,1.26312699999926,0.750129000000015
465.064592304487,3.1212370000012,2.53891499999918,1.18544999999995,0.753414000000248
466.064731212668,3.07889699999942,2.47318199999972,1.22387600000002,0.744372000000112
467.06487012085,3.14903600000071,3.15597799999887,1.39164600000004,0.753532000000178
468.065009029032,2.61749299999974,2.736977999999,1.3362989999996,0.739221000000271
469.065147937214,3.28054399999928,3.48347900000044,1.43625699999939,0.720915999999761
470.065286845395,3.89103599999908,3.36743100000058,1.42105300000003,0.736277999999857
471.065425753577,4.06352800000059,2.49092500000006,1.3049230000006,0.78952500000014
472.065564661759,3.3341419999997,1.97488900000099,1.26714300000003,0.724782000000232
473.06570356994,4.27486200000021,2.4983200000006,1.17786700000033,0.760232000000087
474.065842478122,4.21985100000165,2.52813100000094,1.23060799999985,0.741135000000213
475.065981386304,3.28360900000007,2.07197499999893,1.20936400000028,0.732270000000426
476.066120294485,4.25004199999967,3.34006100000079,1.22916600000008,0.717331999999715
477.066259202667,4.29976400000123,3.4897179999989,1.36812399999963,0.746756000000005
478.066398110849,3.31337100000019,2.6563299999998,1.26681999999983,0.736393000000135
479.06653701903,4.31407300000137,2.46274799999992,1.34343499999977,0.785816000000068
480.066675927212,4.18313400000079,2.48584200000005,1.22742300000027,0.769410000000335
481.066814835394,3.37397899999996,2.00732299999981,1.22984600000018,0.763966999999866
482.066953743575,4.23954400000002,2.59078399999999,1.19037600000047,0.733138999999937
483.067092651757,4.19977199999994,3.44048400000065,1.19764599999962,0.738742000000002
484.067231559939,3.35461899999973,2.58554100000038,1.21568900000057,0.732368999999835
485.067370468121,4.17630399999871,3.52609699999994,1.20499800000016,0.761610999999903
486.067509376302,4.31295900000077,3.54831600000034,1.30740799999967,0.73240399999986
487.067648284484,4.40995300000031,2.58159199999864,1.3876050000008,0.73804199999995
488.067787192666,4.23264499999823,2.56408600000032,1.44841900000029,0.757642999999916
489.067926100847,4.25317100000029,2.59402500000033,1.45691600000009,0.743992000000162
490.068065009029,4.27595199999996,2.56912999999986,1.32773799999995,0.756809999999859
491.068203917211,4.20660899999893,2.72871599999962,1.41910199999984,0.722193000000061
492.068342825392,4.23239899999862,3.50686999999925,1.27971600000001,0.771135999999842
493.068481733574,4.3179970000001,3.4441620000016,1.21715700000004,0.767421000000013
494.068620641756,4.21257700000024,3.58170299999983,1.19841499999984,0.759614000000056
495.068759549938,3.24000100000012,3.61108700000113,1.42891299999974,0.771366999999827
496.068898458119,3.22486400000162,3.67385699999977,1.24298699999963,0.732998000000407
497.069037366301,3.19000500000038,3.62768800000049,1.37520700000005,0.7773830000001
498.069176274483,3.1609239999998,2.57311699999991,1.33653800000047,0.768043000000034
499.069315182664,3.19075200000043,2.58579800000007,1.42565000000013,0.773831999999857
500.069454090846,4.19059099999868,2.55713500000093,1.28202800000054,0.75544200000013
501.069592999028,3.78328599999986,2.56489099999999,1.21997799999917,0.714500999999927
502.069731907209,3.11558700000023,2.57731999999851,1.21241800000007,0.747296000000006
503.069870815391,3.16508700000122,3.53224899999987,1.26373400000011,0.747314000000188
504.070009723573,2.60325600000033,2.76670399999966,1.31822000000011,0.746697999999924
505.070148631754,2.56141600000046,2.84338100000059,1.38937699999951,0.741692000000057
506.070287539936,2.63991999999962,2.82890699999916,1.34842000000026,0.742715999999746
507.070426448118,3.25104699999974,2.83407199999965,1.41204999999991,0.741915999999947
508.070565356299,2.65440699999999,2.80261900000005,1.29848200000015,0.759138000000348
509.070704264481,3.43270900000061,2.77243699999963,1.26543200000015,0.763614999999845
510.070843172663,3.26250699999946,2.08459699999912,1.20454700000028,0.74757899999986
511.070982080845,3.23144200000024,2.05213600000025,1.24865300000056,0.735730000000331
512.071120989026,3.39080199999989,2.09943699999894,1.48695199999929,0.726955000000089
513.071259897208,3.30359099999987,2.12830900000154,1.42902000000049,0.760853000000225
514.07139880539,3.40773999999874,2.0798760000016,1.28024299999925,0.75320899999997
515.071537713571,3.42233299999862,2.08509500000036,1.26985500000046,0.737219999999979
516.071676621753,3.41939599999932,2.76138100000026,1.28466600000047,0.751223000000209
517.071815529935,3.42043399999966,2.61566599999969,1.22902700000031,0.714699999999993
518.071954438116,3.34525000000031,2.70071199999984,1.20312199999989,0.742595000000165
519.072093346298,3.48930400000063,2.12491600000067,1.3282709999994,0.749162999999953
520.07223225448,3.43609599999945,2.03719400000045,1.25532800000019,0.763367000000017
521.072371162662,3.44080399999984,2.07465799999954,1.24518799999987,0.76657299999988
522.072510070843,3.33116700000028,2.01495699999941,1.52011799999946,0.833710999999766
523.072648979025,3.47670399999879,2.57535000000098,1.29241699999966,0.764979999999923
524.072787887207,3.4829179999997,2.73753299999953,1.28372200000013,0.764076999999816
525.072926795388,3.43106400000033,2.76396700000078,1.30192400000033,0.763506000000234
526.07306570357,3.36880500000007,2.18964199999937,1.20334600000024,0.778409000000011
527.073204611752,3.39426400000048,2.0441809999993,1.2798499999999,0.75683700000036
528.073343519933,3.38253700000132,2.06342500000028,1.2361690000007,0.747232000000167
529.073482428115,3.37025999999969,2.04125500000009,1.41376200000013,0.755944
530.073621336297,3.44843799999944,2.09316800000124,1.49283399999968,0.750382999999601
531.073760244478,3.41312300000027,2.15716799999973,1.27000099999987,0.794836999999916
532.07389915266,3.36867700000039,2.36920699999973,1.26130399999965,0.781484999999975
533.074038060842,3.40586599999915,2.78932899999927,1.28703000000041,0.769878000000062
534.074176969023,3.42612999999983,2.78791199999978,1.29318700000022,0.741825000000063
535.074315877205,3.366003000001,2.12757200000124,1.22224600000027,0.766826999999921
536.074454785387,4.50235500000053,2.61377600000014,1.26961099999971,0.818058999999721
537.074593693569,4.45744700000068,2.63836599999922,1.47710700000061,0.780173000000104
538.07473260175,4.41228099999898,2.81211499999881,1.42320300000029,0.780229999999847
539.074871509932,4.32841600000029,3.22926700000062,1.26683400000002,0.731776999999965
540.075010418114,4.47660600000017,3.70412299999953,1.17737000000034,0.765034000000014
541.075149326295,4.44345199999952,2.66348000000107,1.20435199999974,0.734133999999813
542.075288234477,4.54498899999999,2.62001500000042,1.26358499999969,0.761549000000286
543.075427142659,4.41443199999958,2.69572799999878,1.25695600000017,0.784378999999717
544.07556605084,4.44739699999991,2.59693600000173,1.45852300000024,0.756754999999885
545.075704959022,4.32120800000121,3.63036100000136,1.33782499999961,0.79535900000019
546.075843867204,4.41029700000036,3.72382199999993,1.30222699999922,0.765252000000146
547.075982775385,4.49670399999923,3.664084,1.30347000000074,0.758065999999872
548.076121683567,4.37469899999996,2.63107099999979,1.2395719999995,0.770355000000109
549.076260591749,4.36946499999976,2.65990799999963,1.24315799999931,0.813894999999775
550.076399499931,4.48691099999996,2.66819299999952,1.24378100000013,0.847147999999834
551.076538408112,4.45682300000044,2.63462900000013,1.24265500000001,0.806650999999874
552.076677316294,4.27456899999925,3.5583289999995,1.28897500000039,0.806014000000232
553.076816224476,4.35076499999923,3.28886899999998,1.42130399999951,0.74794299999985
554.076955132657,4.49088100000154,2.65061199999946,1.39082800000051,0.747569000000112
555.077094040839,4.44490799999949,2.69787899999938,1.41158900000028,0.83959300000015
556.077232949021,4.35763499999848,2.63012600000002,1.28653200000008,0.798253999999815
557.077371857202,4.43478099999993,2.61908800000128,1.28648799999974,0.781156999999894
558.077510765384,4.35880200000065,3.24712499999987,1.41914300000008,0.752070000000003
559.077649673566,4.45861700000023,3.5923729999995,1.24200000000019,0.802440999999817
560.077788581747,4.56606300000021,3.63638100000026,1.48767899999984,0.765366000000085
561.077927489929,4.40641999999934,3.84075700000176,1.23644200000035,0.743672999999944
562.078066398111,4.49620999999934,3.6794000000009,1.27340300000014,0.751803999999993
563.078205306292,4.50112199999967,3.67865299999903,1.23249699999997,0.760377999999946
564.078344214474,4.51431999999841,2.60436600000139,1.22186800000054,0.751156999999694
565.078483122656,4.54852800000117,2.55592999999863,1.32038000000011,0.769133000000238
566.078622030838,4.56504300000051,2.54078300000037,1.39439099999981,0.738655000000108
567.078760939019,4.38750600000094,3.61814000000049,1.5064769999999,0.77220299999999
568.078899847201,3.36897199999839,3.56189699999959,1.42261400000007,0.740146999999979
569.079038755383,3.31744400000025,3.72263700000076,1.21538400000009,0.757595999999921
570.079177663564,3.26921000000038,2.66388799999913,1.23098299999947,0.756698000000142
571.079316571746,3.2240039999997,2.65363799999977,1.2046020000007,0.794314999999642
572.079455479928,3.30006599999979,2.59516599999915,1.40498100000059,0.761443000000327
573.07959438811,3.2156130000003,3.41524800000116,1.20705400000043,0.724448999999822
574.079733296291,3.30264999999963,3.6985169999989,1.47947199999999,0.737296000000242
575.079872204473,3.31318000000101,3.72875600000043,1.46532300000035,0.776554999999917
576.080011112655,3.32788299999993,3.7233699999997,1.21663199999966,0.758093999999801
577.080150020836,4.01084099999935,3.70238600000084,1.23476599999958,0.760121000000254
578.080288929018,4.09408799999983,3.81383099999948,1.27376100000038,0.740342999999939
579.0804278372,4.40842399999929,2.72363199999927,1.23364599999968,0.790797999999995
580.080566745381,4.19706100000076,2.68347499999982,1.31028799999967,0.798964999999953
581.080705653563,4.55583999999908,2.68195200000082,1.54745100000036,0.776772000000165
582.080844561745,4.55244599999969,2.68863199999942,1.42115199999989,0.747941999999966
583.080983469926,4.42449599999964,2.8472469999997,1.43389500000012,0.743685999999798
584.081122378108,4.58559099999911,2.66385199999968,1.30451400000038,0.773580000000038
585.08126128629,4.45366800000011,2.68486499999926,1.25582799999938,0.761085999999978
586.081400194471,4.51282999999967,2.6441160000013,1.23352499999964,0.75213500000018
587.081539102653,4.48071700000037,3.25155600000107,1.33574000000044,0.822239999999965
588.081678010835,4.43829899999946,3.76656399999956,1.41377999999986,0.760154000000057
589.081816919017,4.59827399999995,2.66237999999976,1.57789200000025,0.756083000000217
590.081955827198,4.48747000000003,2.67328000000089,1.26573800000006,0.771391999999651
591.08209473538,4.53361399999994,2.66569399999935,1.23398799999995,0.745258000000376
592.082233643562,4.4934319999993,3.2623309999999,1.2438860000002,0.770424999999705
593.082372551743,4.35802800000056,3.5786079999998,1.1890970000004,0.765431000000262
594.082511459925,4.5031829999989,3.75935200000094,1.22222199999942,0.767650000000231
595.082650368107,4.53144699999939,2.72607500000049,1.39883700000064,0.790154000000257
596.082789276288,4.42697200000111,2.74435199999971,1.60640599999988,0.746914999999717
597.08292818447,4.51489799999945,2.71190599999863,1.26575000000048,0.762305000000197
598.083067092652,4.50547700000061,3.30266399999891,1.25273500000003,0.751765999999861
599.083206000833,4.50639700000102,3.73094200000014,1.22869300000002,0.762259999999969
600.083344909015,4.53734899999836,2.71473500000138,1.22609999999986,0.73895500000026
601.083483817197,4.55848400000104,2.70170499999949,1.23293300000023,0.766528000000108
602.083622725379,4.42822100000194,2.64334299999973,1.22846500000014,0.756291000000147
603.08376163356,4.45726799999829,3.51956900000005,1.32277299999987,0.750921999999719
604.083900541742,4.47701800000141,3.79427000000032,1.38409999999931,0.754425999999967
605.084039449924,4.301026000001,3.82181600000149,1.23616100000072,0.782706999999846
606.084178358105,4.47228199999881,3.78911599999992,1.24467199999981,0.773975999999948
607.084317266287,4.52030000000013,3.88195000000087,1.23292700000002,0.789240999999947
608.084456174469,4.53677100000277,3.83447399999932,1.51741099999981,0.795548000000053
609.08459508265,4.42742799999905,2.70382900000004,1.23361300000033,0.753769000000375
610.084733990832,4.50727999999799,2.71623399999953,1.22341100000085,0.77424099999962
611.084872899014,4.45366300000023,2.69096700000046,1.42172200000005,0.755094999999983
612.085011807195,4.62020300000222,2.98250999999982,1.23364299999957,0.779482000000371
613.085150715377,4.50681700000132,3.26154900000074,1.23370499999965,0.792884999999842
614.085289623559,4.54558399999951,2.77122999999847,1.21646099999998,0.804732000000058
615.08542853174,4.57997500000056,2.72590800000035,1.25581099999999,0.763273000000027
616.085567439922,4.57288499999777,2.7049590000006,1.40875099999994,0.768083999999817
617.085706348104,4.52707999999984,3.17258100000072,1.45831599999929,0.774253999999928
618.085845256286,4.59703000000081,3.3697460000003,1.23372400000062,0.817870000000312
619.085984164467,4.54121300000043,2.66187999999966,1.25499299999956,0.788825000000088
620.086123072649,4.46692299999995,2.69529399999919,1.25372900000002,0.791323999999804
621.086261980831,4.48387600000206,2.68555100000049,1.21244399999978,0.798491000000013
622.086400889012,4.49579599999925,3.58539399999972,1.17719599999964,0.77838200000042
623.086539797194,4.42728600000191,3.75607099999979,1.46757700000035,0.788943000000017
624.086678705376,4.50475499999811,3.80102799999986,1.52034100000037,0.775939000000108
625.086817613557,4.45448599999872,2.67315599999893,1.33289100000002,0.758277999999791
626.086956521739,4.42929299999741,2.68130399999973,1.47241699999995,0.825280999999904
627.087095429921,4.4891549999993,2.69871000000057,1.28685899999982,0.792308000000048
628.087234338102,4.47571099999914,2.69142800000009,1.23423300000013,0.75662100000045
629.087373246284,4.39674799999921,3.52815399999963,1.23618200000055,0.761137999999846
630.087512154466,4.50716499999908,2.71813199999997,1.21955700000035,0.80963200000042
631.087651062648,4.57802499999889,2.68660400000044,1.41068099999939,0.78318599999966
632.087789970829,4.64696900000126,2.65633299999899,1.41535999999996,0.792550000000119
633.087928879011,4.5349040000001,2.71254000000044,1.33191299999999,0.780187000000296
634.088067787193,4.57898700000078,3.64739799999916,1.26512400000047,0.778769999999895
635.088206695374,4.51067999999941,3.35342800000035,1.20191699999941,0.782627000000502
636.088345603556,4.61825099999987,2.72756200000003,1.292598,0.77946300000076
637.088484511738,4.52118699999846,2.77586800000063,1.25101600000016,0.832651000000624
638.088623419919,4.43547300000137,2.76653000000078,1.24225000000024,0.803662999999688
639.088762328101,4.64388999999937,2.97850300000027,1.39264100000037,0.826094000000012
640.088901236283,4.53877400000056,3.88295300000027,1.60601299999962,0.834512000000359
641.089040144465,4.5467009999993,2.70298900000125,1.55001799999991,0.824599000000489
642.089179052646,4.55038200000126,2.7192210000012,1.25531599999977,0.803222999999889
643.089317960828,4.59191600000122,2.74303399999917,1.20560699999987,0.801873999999771
644.08945686901,4.67474999999831,2.7590569999993,1.22354600000017,0.797308999999586
645.089595777191,4.52258900000015,3.36819599999944,1.32543500000065,0.824745999999323
646.089734685373,4.59108099999867,3.71689599999991,1.31103400000029,0.798874999999498
647.089873593555,4.54914500000086,2.65705699999853,1.45120899999984,0.781452999999601
648.090012501736,4.48677300000054,2.71827699999994,1.49112700000023,0.781268000000637
649.090151409918,4.47977800000081,2.68145300000106,1.5940040000005,0.752692000000025
650.0902903181,4.59181199999875,3.78012499999932,1.19051200000013,0.809500000000298
651.090429226281,4.45261900000332,2.71097199999895,1.24884300000031,0.761067999999796
652.090568134463,4.64444399999775,2.72835599999962,1.30256399999962,0.804613999999674
653.090707042645,4.53352300000188,2.68395599999894,1.36258899999939,0.766751000000113
654.090845950827,4.45590599999923,2.65219600000091,1.40995400000065,0.782561999999416
655.090984859008,4.37989399999788,3.06010699999933,1.51443699999982,0.795978000000105
656.09112376719,4.5154020000009,3.39843800000017,1.46643400000085,0.783676999999443
657.091262675372,4.52375499999835,3.65628999999899,1.38650700000017,0.799106000000393
658.091401583553,4.3703889999997,2.77704699999958,1.27666700000009,0.765130999999201
659.091540491735,4.42935299999954,2.74191500000052,1.28343200000018,0.786857000000055
660.091679399917,4.51288900000145,2.74954400000024,1.20207200000004,0.786329000000478
661.091818308098,4.38340099999914,3.59010400000079,1.43984799999998,0.788258999999925
662.09195721628,4.4479879999999,3.56992700000046,1.41667700000016,0.795188000000053
663.092096124462,4.45612799999799,3.31776700000046,1.47797600000013,0.815378999999666
664.092235032643,4.40682000000015,2.71961799999917,1.50411799999983,0.826815999999781
665.092373940825,3.43675699999949,2.73719600000004,1.5833160000002,0.832499000000098
666.092512849007,3.37319500000012,2.66498200000024,1.30368300000009,0.810588999999709
667.092651757188,3.42005900000004,3.64036300000043,1.29085500000019,0.825657999999748
668.09279066537,3.35527000000002,3.75613700000031,1.3055860000004,0.799009000000297
669.092929573552,3.95376200000101,3.53992600000129,1.57591499999944,0.840900000000147
670.093068481734,4.58162299999822,2.699016999999,1.30824399999983,0.794699999999466
671.093207389915,3.33282000000327,2.65496100000018,1.5165649999999,0.812046999999438
672.093346298097,2.79189000000042,2.22232199999962,1.368289,0.784615999999914
673.093485206279,3.31102900000042,3.32930900000065,1.50885299999936,0.792927000000418
674.09362411446,2.76221100000112,2.8964849999993,1.36119800000051,0.798972999999933
675.093763022642,3.50689300000158,2.94943500000045,1.39089499999955,0.804964999999356
676.093901930824,2.87678400000004,2.6631010000001,1.27189799999996,0.791439999999966
677.094040839005,4.60015000000203,2.80478499999845,1.24278200000026,0.817248000000291
678.094179747187,4.6009269999995,2.6826280000023,1.3091600000007,0.825064000000566
679.094318655369,4.68881500000134,3.28529899999921,1.44541300000037,0.821942999999919
680.09445756355,4.56768999999986,3.84215500000209,1.47257399999944,0.827347999999802
681.094596471732,3.52884699999777,4.01558800000203,1.38001399999939,0.827833999999712
682.094735379914,3.45481300000029,2.75015800000256,1.32195700000011,0.791766999999709
683.094874288096,3.43751799999882,2.74045999999726,1.30396100000053,0.840130999999928
684.095013196277,3.47443500000008,3.5591029999996,1.2230099999997,0.832789000000048
685.095152104459,3.75502899999992,3.85856100000092,1.23307000000023,0.821410999999898
686.095291012641,3.82954299999983,3.93022799999744,1.47348599999987,0.853157999999894
687.095429920822,4.73120500000005,4.04612300000008,1.57246099999975,0.858648999999787
688.095568829004,3.47861899999771,4.00326700000005,1.55993999999919,0.914449999999306
689.095707737186,2.88487999999779,3.98571699999957,1.32188599999972,0.858030999999755
690.095846645367,2.78599300000133,2.21294200000193,1.37529300000006,0.876647000000048
691.095985553549,3.45461900000009,2.82357899999988,1.29737999999998,0.847899999999754
692.096124461731,4.52870500000063,3.78006000000096,1.28908200000023,0.877822000000378
693.096263369912,3.69835599999715,2.2229789999983,1.28699500000039,0.865286000000197
694.096402278094,3.64114400000108,2.44030999999814,1.30849699999999,0.813163000000714
695.096541186276,2.89276400000017,4.0191479999994,1.47419099999934,0.822689999999966
696.096680094458,2.8746710000014,3.07464400000026,1.57504900000004,0.841616999999133
697.096819002639,2.7742610000023,2.26524900000004,1.34385800000018,0.832768999999644
698.096957910821,2.82325900000069,2.21765199999936,1.29102500000045,0.819236999999703
699.097096819003,2.86627900000167,2.25012199999765,1.28403899999921,0.824211000000105
700.097235727184,3.03017100000216,2.27505500000188,1.412464,0.827755000000252
701.097374635366,3.40498200000002,2.74643600000127,1.61283999999978,0.862416999999368
702.097513543548,3.72696500000166,2.86438300000009,1.41517699999986,0.832126999999673
703.097652451729,2.86624200000006,3.90558500000043,1.53709999999955,0.861793000000034
704.097791359911,2.8466010000011,3.87523800000054,1.3773970000002,0.8179540000001
705.097930268093,2.84998500000074,2.81618000000162,1.33778100000018,0.812869000000319
706.098069176275,2.84269499999937,2.8773680000013,1.36209099999996,0.796724999999242
707.098208084456,4.66284500000256,2.26319099999819,1.28673299999991,0.814643000000615
708.098346992638,3.25175300000046,2.22374599999966,1.34433600000011,0.837370999999621
709.09848590082,3.73727800000052,3.8354610000024,1.60622200000034,0.821321999999782
710.098624809001,3.53109799999947,3.06153600000107,1.51285599999937,0.826170000000275
711.098763717183,3.46889100000044,2.25363899999866,1.59815899999921,0.806360999999924
712.098902625365,2.82102899999882,2.82617899999968,1.30797099999927,0.834409000000051
713.099041533546,2.89688600000227,2.85492100000192,1.30705800000032,0.850771999999779
714.099180441728,3.07477699999799,2.85832999999911,1.32581899999968,0.854565999999977
715.09931934991,3.87046600000031,2.7279950000011,1.44920399999955,0.846410000000105
716.099458258091,3.76002399999925,3.01069999999891,1.29201900000044,0.824185000000398
717.099597166273,4.7501119999979,2.26998800000001,1.29124400000001,0.807428999999502
718.099736074455,2.83347100000174,2.83919099999912,1.41325799999959,0.856195999999727
719.099874982636,2.89614100000108,2.84870099999898,1.37973899999997,0.854589999999916


==> graphics/data/RAIL2_LTV_5177_last_rot.dat <==
0,1,1,1,1
1.00013890818169,33,33,33,33
2.00027781636338,38,38,38,38
3.00041672454508,40,40,40,40
4.00055563272677,43,43,43,43
5.00069454090846,46,46,46,46
6.00083344909015,48,48,48,48
7.00097235727184,50,50,50,50
8.00111126545353,50,50,50,50
9.00125017363523,52,52,52,52
10.0013890818169,54,54,54,54
11.0015279899986,54,54,54,54
12.0016668981803,56,56,56,56
13.001805806362,56,56,56,56
14.0019447145437,57,57,57,57
15.0020836227254,57,57,57,57
16.0022225309071,58,58,58,58
17.0023614390888,59,59,59,59
18.0025003472705,60,60,60,60
19.0026392554521,62,62,62,62
20.0027781636338,62,62,62,62
21.0029170718155,62,62,62,62
22.0030559799972,63,63,63,63
23.0031948881789,63,63,63,63
24.0033337963606,63,63,63,63
25.0034727045423,63,63,63,63
26.003611612724,63,63,63,63
27.0037505209057,64,64,64,64
28.0038894290874,65,65,65,65
29.0040283372691,65,65,65,65
30.0041672454508,65,65,65,65
31.0043061536324,66,66,66,66
32.0044450618141,68,68,68,68
33.0045839699958,68,68,68,68
34.0047228781775,68,68,68,68
35.0048617863592,69,69,69,69
36.0050006945409,69,69,69,69
37.0051396027226,69,69,69,69
38.0052785109043,69,69,69,69
39.005417419086,69,69,69,69
40.0055563272677,69,69,69,69
41.0056952354494,69,69,69,69
42.0058341436311,69,69,69,69
43.0059730518128,69,69,69,69
44.0061119599944,69,69,69,69
45.0062508681761,69,69,69,69
46.0063897763578,69,69,69,69
47.0065286845395,69,69,69,69
48.0066675927212,69,69,69,69
49.0068065009029,70,70,70,70
50.0069454090846,70,70,70,70
51.0070843172663,71,71,71,71
52.007223225448,71,71,71,71
53.0073621336297,72,72,72,72
54.0075010418114,72,72,72,72
55.0076399499931,72,72,72,72
56.0077788581747,72,72,72,72
57.0079177663564,73,73,73,73
58.0080566745381,73,73,73,73
59.0081955827198,73,73,73,73
60.0083344909015,74,74,74,74
61.0084733990832,75,75,75,75
62.0086123072649,75,75,75,75
63.0087512154466,75,75,75,75
64.0088901236283,75,75,75,75
65.00902903181,75,75,75,75
66.0091679399917,75,75,75,75
67.0093068481734,75,75,75,75
68.009445756355,75,75,75,75
69.0095846645367,75,75,75,75
70.0097235727184,75,75,75,75
71.0098624809001,75,75,75,75
72.0100013890818,75,75,75,75
73.0101402972635,75,75,75,75
74.0102792054452,75,75,75,75
75.0104181136269,75,75,75,75
76.0105570218086,75,75,75,75
77.0106959299903,75,75,75,75
78.010834838172,75,75,75,75
79.0109737463537,75,75,75,75
80.0111126545354,75,75,75,75
81.011251562717,75,75,75,75
82.0113904708987,75,75,75,75
83.0115293790804,75,75,75,75
84.0116682872621,75,75,75,75
85.0118071954438,75,75,75,75
86.0119461036255,75,75,75,75
87.0120850118072,75,75,75,75
88.0122239199889,75,75,75,75
89.0123628281706,75,75,75,75
90.0125017363523,75,75,75,75
91.012640644534,75,75,75,75
92.0127795527157,75,75,75,75
93.0129184608974,75,75,75,75
94.013057369079,75,75,75,75
95.0131962772607,75,75,75,75
96.0133351854424,75,75,75,75
97.0134740936241,75,75,75,75
98.0136130018058,75,75,75,75
99.0137519099875,75,75,75,75
100.013890818169,75,75,75,75
101.014029726351,75,75,75,75
102.014168634533,75,75,75,75
103.014307542714,75,75,75,75
104.014446450896,75,75,75,75
105.014585359078,75,75,75,75
106.014724267259,75,75,75,75
107.014863175441,75,75,75,75
108.015002083623,75,75,75,75
109.015140991804,75,75,75,75
110.015279899986,75,75,75,75
111.015418808168,75,75,75,75
112.015557716349,75,75,75,75
113.015696624531,75,75,75,75
114.015835532713,75,75,75,75
115.015974440895,75,75,75,75
116.016113349076,75,75,75,75
117.016252257258,75,75,75,75
118.01639116544,75,75,75,75
119.016530073621,75,75,75,75
120.016668981803,75,75,75,75
121.016807889985,75,75,75,75
122.016946798166,75,75,75,75
123.017085706348,75,75,75,75
124.01722461453,75,75,75,75
125.017363522711,75,75,75,75
126.017502430893,75,75,75,75
127.017641339075,75,75,75,75
128.017780247257,75,75,75,75
129.017919155438,75,75,75,75
130.01805806362,75,75,75,75
131.018196971802,76,76,76,76
132.018335879983,76,76,76,76
133.018474788165,76,76,76,76
134.018613696347,76,76,76,76
135.018752604528,76,76,76,76
136.01889151271,76,76,76,76
137.019030420892,76,76,76,76
138.019169329073,76,76,76,76
139.019308237255,76,76,76,76
140.019447145437,76,76,76,76
141.019586053619,76,76,76,76
142.0197249618,76,76,76,76
143.019863869982,76,76,76,76
144.020002778164,76,76,76,76
145.020141686345,76,76,76,76
146.020280594527,76,76,76,76
147.020419502709,76,76,76,76
148.02055841089,76,76,76,76
149.020697319072,76,76,76,76
150.020836227254,76,76,76,76
151.020975135435,76,76,76,76
152.021114043617,76,76,76,76
153.021252951799,76,76,76,76
154.021391859981,76,76,76,76
155.021530768162,76,76,76,76
156.021669676344,77,77,77,77
157.021808584526,77,77,77,77
158.021947492707,77,77,77,77
159.022086400889,77,77,77,77
160.022225309071,77,77,77,77
161.022364217252,77,77,77,77
162.022503125434,77,77,77,77
163.022642033616,78,78,78,78
164.022780941797,78,78,78,78
165.022919849979,78,78,78,78
166.023058758161,78,78,78,78
167.023197666343,78,78,78,78
168.023336574524,78,78,78,78
169.023475482706,78,78,78,78
170.023614390888,78,78,78,78
171.023753299069,78,78,78,78
172.023892207251,78,78,78,78
173.024031115433,78,78,78,78
174.024170023614,78,78,78,78
175.024308931796,78,78,78,78
176.024447839978,78,78,78,78
177.024586748159,78,78,78,78
178.024725656341,78,78,78,78
179.024864564523,78,78,78,78
180.025003472705,78,78,78,78
181.025142380886,79,79,79,79
182.025281289068,79,79,79,79
183.02542019725,79,79,79,79
184.025559105431,79,79,79,79
185.025698013613,79,79,79,79
186.025836921795,79,79,79,79
187.025975829976,79,79,79,79
188.026114738158,79,79,79,79
189.02625364634,79,79,79,79
190.026392554521,79,79,79,79
191.026531462703,79,79,79,79
192.026670370885,79,79,79,79
193.026809279067,79,79,79,79
194.026948187248,79,79,79,79
195.02708709543,81,81,81,81
196.027226003612,81,81,81,81
197.027364911793,81,81,81,81
198.027503819975,81,81,81,81
199.027642728157,81,81,81,81
200.027781636338,81,81,81,81
201.02792054452,81,81,81,81
202.028059452702,81,81,81,81
203.028198360883,81,81,81,81
204.028337269065,81,81,81,81
205.028476177247,81,81,81,81
206.028615085429,81,81,81,81
207.02875399361,81,81,81,81
208.028892901792,81,81,81,81
209.029031809974,81,81,81,81
210.029170718155,81,81,81,81
211.029309626337,81,81,81,81
212.029448534519,81,81,81,81
213.0295874427,81,81,81,81
214.029726350882,81,81,81,81
215.029865259064,81,81,81,81
216.030004167245,81,81,81,81
217.030143075427,81,81,81,81
218.030281983609,81,81,81,81
219.030420891791,81,81,81,81
220.030559799972,81,81,81,81
221.030698708154,81,81,81,81
222.030837616336,81,81,81,81
223.030976524517,81,81,81,81
224.031115432699,81,81,81,81
225.031254340881,81,81,81,81
226.031393249062,81,81,81,81
227.031532157244,81,81,81,81
228.031671065426,81,81,81,81
229.031809973607,81,81,81,81
230.031948881789,81,81,81,81
231.032087789971,81,81,81,81
232.032226698153,81,81,81,81
233.032365606334,81,81,81,81
234.032504514516,81,81,81,81
235.032643422698,81,81,81,81
236.032782330879,81,81,81,81
237.032921239061,81,81,81,81
238.033060147243,81,81,81,81
239.033199055424,81,81,81,81
240.033337963606,81,81,81,81
241.033476871788,81,81,81,81
242.033615779969,81,81,81,81
243.033754688151,81,81,81,81
244.033893596333,81,81,81,81
245.034032504515,81,81,81,81
246.034171412696,81,81,81,81
247.034310320878,81,81,81,81
248.03444922906,81,81,81,81
249.034588137241,81,81,81,81
250.034727045423,81,81,81,81
251.034865953605,82,82,82,82
252.035004861786,82,82,82,82
253.035143769968,82,82,82,82
254.03528267815,83,83,83,83
255.035421586331,83,83,83,83
256.035560494513,83,83,83,83
257.035699402695,83,83,83,83
258.035838310876,83,83,83,83
259.035977219058,84,84,84,84
260.03611612724,85,85,85,85
261.036255035422,85,85,85,85
262.036393943603,86,86,86,86
263.036532851785,86,86,86,86
264.036671759967,86,86,86,86
265.036810668148,86,86,86,86
266.03694957633,86,86,87,86
267.037088484512,86,86,87,86
268.037227392693,86,86,87,86
269.037366300875,86,86,87,86
270.037505209057,86,86,87,86
271.037644117239,86,86,87,86
272.03778302542,86,86,87,86
273.037921933602,86,86,87,86
274.038060841784,87,87,87,87
275.038199749965,87,87,87,87
276.038338658147,87,87,87,87
277.038477566329,87,87,87,87
278.03861647451,87,87,87,87
279.038755382692,87,87,87,87
280.038894290874,87,87,87,87
281.039033199055,87,87,87,87
282.039172107237,88,88,88,88
283.039311015419,88,88,88,88
284.039449923601,88,88,88,88
285.039588831782,88,88,88,88
286.039727739964,89,89,89,89
287.039866648146,89,89,89,89
288.040005556327,89,89,89,89
289.040144464509,89,89,89,89
290.040283372691,89,89,89,89
291.040422280872,89,89,89,89
292.040561189054,89,89,89,89
293.040700097236,89,89,89,89
294.040839005417,89,89,89,89
295.040977913599,89,89,89,89
296.041116821781,89,89,89,89
297.041255729962,90,90,90,90
298.041394638144,90,90,90,90
299.041533546326,90,90,90,90
300.041672454508,91,91,91,91
301.041811362689,91,91,91,91
302.041950270871,91,91,91,91
303.042089179053,91,91,91,91
304.042228087234,92,92,92,92
305.042366995416,93,93,93,93
306.042505903598,94,94,94,94
307.042644811779,94,94,94,94
308.042783719961,95,95,94,95
309.042922628143,95,95,95,95
310.043061536325,95,95,95,95
311.043200444506,95,95,95,95
312.043339352688,95,95,95,95
313.04347826087,95,95,95,95
314.043617169051,95,95,95,95
315.043756077233,95,95,95,95
316.043894985415,95,95,95,95
317.044033893596,95,95,95,95
318.044172801778,95,95,95,95
319.04431170996,95,95,95,95
320.044450618141,95,95,95,95
321.044589526323,95,95,95,95
322.044728434505,96,96,96,96
323.044867342686,96,96,96,96
324.045006250868,96,96,96,96
325.04514515905,96,96,96,96
326.045284067232,96,96,96,96
327.045422975413,96,96,96,96
328.045561883595,96,96,96,96
329.045700791777,97,97,97,97
330.045839699958,97,97,97,97
331.04597860814,97,97,97,97
332.046117516322,98,98,98,98
333.046256424503,98,98,98,98
334.046395332685,99,99,99,99
335.046534240867,99,99,99,99
336.046673149049,99,99,99,99
337.04681205723,99,99,99,99
338.046950965412,99,99,99,99
339.047089873594,100,100,100,100
340.047228781775,100,100,100,100
341.047367689957,100,100,100,100
342.047506598139,100,100,100,100
343.04764550632,100,100,100,100
344.047784414502,100,100,100,100
345.047923322684,100,100,100,100
346.048062230865,100,100,100,100
347.048201139047,100,100,100,100
348.048340047229,100,100,100,100
349.04847895541,100,100,100,100
350.048617863592,100,100,100,100
351.048756771774,100,100,100,100
352.048895679956,100,100,100,100
353.049034588137,100,100,100,100
354.049173496319,100,100,100,100
355.049312404501,101,101,101,101
356.049451312682,101,101,101,101
357.049590220864,101,101,101,101
358.049729129046,101,101,101,101
359.049868037227,101,101,101,101
360.050006945409,101,101,101,101
361.050145853591,102,102,102,102
362.050284761772,102,102,102,102
363.050423669954,102,102,102,102
364.050562578136,102,102,102,102
365.050701486318,102,102,102,102
366.050840394499,103,103,103,103
367.050979302681,104,104,104,104
368.051118210863,104,104,104,104
369.051257119044,104,104,104,104
370.051396027226,104,104,104,104
371.051534935408,104,104,104,104
372.051673843589,104,104,104,104
373.051812751771,104,104,104,104
374.051951659953,104,104,104,104
375.052090568134,104,104,104,104
376.052229476316,104,104,104,104
377.052368384498,104,104,104,104
378.05250729268,104,104,104,104
379.052646200861,104,104,104,104
380.052785109043,104,104,104,104
381.052924017225,104,104,104,104
382.053062925406,104,104,104,104
383.053201833588,104,104,104,104
384.05334074177,104,104,104,104
385.053479649951,104,104,104,104
386.053618558133,104,104,104,104
387.053757466315,104,104,104,104
388.053896374496,104,104,104,104
389.054035282678,104,104,104,104
390.05417419086,104,104,104,104
391.054313099042,104,104,104,104
392.054452007223,104,104,104,104
393.054590915405,104,104,104,104
394.054729823587,104,104,104,104
395.054868731768,105,105,105,105
396.05500763995,106,106,106,106
397.055146548132,107,106,106,106
398.055285456313,107,106,106,106
399.055424364495,107,107,107,107
400.055563272677,107,107,107,107
401.055702180858,108,108,108,108
402.05584108904,108,108,108,108
403.055979997222,108,108,108,108
404.056118905404,108,108,108,108
405.056257813585,108,108,108,108
406.056396721767,108,108,108,108
407.056535629949,108,108,108,108
408.05667453813,108,108,108,108
409.056813446312,108,108,108,108
410.056952354494,108,108,108,108
411.057091262675,108,108,108,108
412.057230170857,108,108,108,108
413.057369079039,108,108,108,108
414.05750798722,108,108,108,108
415.057646895402,108,108,108,108
416.057785803584,108,108,108,108
417.057924711766,108,108,108,108
418.058063619947,108,108,108,108
419.058202528129,108,108,108,108
420.058341436311,108,108,108,108
421.058480344492,108,108,108,108
422.058619252674,108,108,108,108
423.058758160856,108,108,108,108
424.058897069037,108,108,108,108
425.059035977219,108,108,108,108
426.059174885401,108,108,108,108
427.059313793582,108,108,108,108
428.059452701764,108,108,108,108
429.059591609946,108,108,108,108
430.059730518128,108,108,108,108
431.059869426309,108,108,108,108
432.060008334491,108,108,108,108
433.060147242673,108,108,108,108
434.060286150854,108,108,108,108
435.060425059036,108,108,108,108
436.060563967218,108,108,108,108
437.060702875399,109,109,109,109
438.060841783581,109,109,109,109
439.060980691763,109,109,109,109
440.061119599944,109,109,109,109
441.061258508126,109,109,109,109
442.061397416308,109,109,109,109
443.06153632449,109,109,109,109
444.061675232671,109,109,109,109
445.061814140853,109,109,109,109
446.061953049035,109,109,109,109
447.062091957216,109,109,109,109
448.062230865398,109,109,109,109
449.06236977358,109,109,109,109
450.062508681761,109,109,109,109
451.062647589943,109,109,109,109
452.062786498125,109,109,109,109
453.062925406306,109,109,109,109
454.063064314488,110,110,110,110
455.06320322267,110,110,110,110
456.063342130851,110,110,110,110
457.063481039033,110,110,110,110
458.063619947215,110,110,110,110
459.063758855397,110,110,110,110
460.063897763578,110,110,110,110
461.06403667176,110,110,110,110
462.064175579942,110,110,110,110
463.064314488123,111,111,111,111
464.064453396305,111,111,111,111
465.064592304487,111,111,111,111
466.064731212668,111,111,111,111
467.06487012085,111,111,111,111
468.065009029032,111,111,111,111
469.065147937214,111,111,111,111
470.065286845395,112,112,112,112
471.065425753577,112,112,112,112
472.065564661759,112,112,112,112
473.06570356994,112,112,112,112
474.065842478122,112,112,112,112
475.065981386304,112,112,112,112
476.066120294485,112,112,112,112
477.066259202667,112,112,112,112
478.066398110849,112,112,112,112
479.06653701903,112,112,112,112
480.066675927212,112,112,112,112
481.066814835394,112,112,112,112
482.066953743575,112,112,112,112
483.067092651757,112,112,112,112
484.067231559939,112,112,112,112
485.067370468121,112,112,112,112
486.067509376302,112,112,112,112
487.067648284484,113,113,113,113
488.067787192666,113,113,113,113
489.067926100847,113,113,113,113
490.068065009029,113,113,113,113
491.068203917211,114,114,114,114
492.068342825392,114,114,114,114
493.068481733574,114,114,114,114
494.068620641756,114,114,114,114
495.068759549938,114,114,114,114
496.068898458119,114,114,114,114
497.069037366301,114,114,114,114
498.069176274483,114,114,114,114
499.069315182664,114,114,114,114
500.069454090846,114,114,114,114
501.069592999028,114,114,114,114
502.069731907209,114,114,114,114
503.069870815391,114,114,114,114
504.070009723573,114,114,114,114
505.070148631754,114,114,114,114
506.070287539936,114,114,114,114
507.070426448118,114,114,114,114
508.070565356299,114,114,114,114
509.070704264481,114,114,114,114
510.070843172663,114,114,114,114
511.070982080845,114,114,114,114
512.071120989026,114,114,114,114
513.071259897208,114,114,114,114
514.07139880539,114,114,114,114
515.071537713571,114,114,114,114
516.071676621753,114,114,114,114
517.071815529935,114,114,114,114
518.071954438116,114,114,114,114
519.072093346298,114,114,114,114
520.07223225448,114,114,114,114
521.072371162662,114,114,114,114
522.072510070843,114,114,114,114
523.072648979025,114,114,114,114
524.072787887207,114,114,114,114
525.072926795388,114,114,114,114
526.07306570357,114,114,114,114
527.073204611752,114,114,114,114
528.073343519933,114,114,114,114
529.073482428115,114,114,114,114
530.073621336297,114,114,114,114
531.073760244478,114,114,114,114
532.07389915266,114,114,114,114
533.074038060842,114,114,114,114
534.074176969023,114,114,114,114
535.074315877205,114,114,114,114
536.074454785387,114,114,114,114
537.074593693569,114,114,114,114
538.07473260175,114,114,114,114
539.074871509932,114,114,114,114
540.075010418114,114,114,114,114
541.075149326295,114,114,114,114
542.075288234477,114,114,114,114
543.075427142659,114,114,114,114
544.07556605084,114,114,114,114
545.075704959022,114,114,114,114
546.075843867204,114,114,114,114
547.075982775385,114,114,114,114
548.076121683567,114,114,114,114
549.076260591749,114,114,114,114
550.076399499931,114,114,114,114
551.076538408112,114,114,114,114
552.076677316294,115,115,115,115
553.076816224476,115,115,115,115
554.076955132657,115,115,115,115
555.077094040839,115,115,115,115
556.077232949021,115,115,115,115
557.077371857202,115,115,115,115
558.077510765384,115,115,115,115
559.077649673566,115,115,115,115
560.077788581747,115,115,115,115
561.077927489929,115,115,115,115
562.078066398111,115,115,115,115
563.078205306292,115,115,115,115
564.078344214474,115,115,115,115
565.078483122656,115,115,115,115
566.078622030838,115,115,115,115
567.078760939019,115,115,115,115
568.078899847201,115,115,115,115
569.079038755383,115,115,115,115
570.079177663564,115,115,115,115
571.079316571746,115,115,115,115
572.079455479928,115,115,115,115
573.07959438811,115,115,115,115
574.079733296291,115,115,115,115
575.079872204473,115,115,115,115
576.080011112655,115,115,115,115
577.080150020836,115,115,115,115
578.080288929018,115,115,115,115
579.0804278372,115,115,115,115
580.080566745381,115,115,115,115
581.080705653563,115,115,115,115
582.080844561745,115,115,115,115
583.080983469926,115,115,115,115
584.081122378108,115,115,115,115
585.08126128629,115,115,115,115
586.081400194471,116,116,116,116
587.081539102653,116,116,116,116
588.081678010835,116,116,116,116
589.081816919017,116,116,116,116
590.081955827198,116,116,116,116
591.08209473538,116,116,116,116
592.082233643562,116,116,116,116
593.082372551743,116,116,117,116
594.082511459925,116,116,117,117
595.082650368107,116,116,117,117
596.082789276288,116,116,117,117
597.08292818447,116,116,117,117
598.083067092652,116,116,117,117
599.083206000833,116,116,117,117
600.083344909015,116,116,117,117
601.083483817197,116,116,117,117
602.083622725379,116,116,117,117
603.08376163356,116,116,117,117
604.083900541742,116,116,117,117
605.084039449924,116,116,117,117
606.084178358105,116,116,117,117
607.084317266287,116,116,117,117
608.084456174469,116,116,117,117
609.08459508265,116,116,117,117
610.084733990832,116,116,117,117
611.084872899014,116,116,117,117
612.085011807195,116,116,117,117
613.085150715377,116,116,117,117
614.085289623559,116,116,117,117
615.08542853174,116,116,117,117
616.085567439922,116,116,117,117
617.085706348104,117,117,117,117
618.085845256286,117,117,117,117
619.085984164467,117,117,117,117
620.086123072649,117,117,117,117
621.086261980831,117,117,117,117
622.086400889012,117,117,117,117
623.086539797194,117,117,117,117
624.086678705376,117,117,117,117
625.086817613557,117,117,117,117
626.086956521739,117,117,117,117
627.087095429921,117,117,117,117
628.087234338102,117,117,117,117
629.087373246284,117,117,117,117
630.087512154466,117,117,117,117
631.087651062648,117,117,117,117
632.087789970829,117,117,117,117
633.087928879011,117,117,117,117
634.088067787193,117,117,117,117
635.088206695374,117,117,117,117
636.088345603556,117,117,117,117
637.088484511738,117,117,117,117
638.088623419919,117,117,117,117
639.088762328101,117,117,117,117
640.088901236283,117,117,117,117
641.089040144465,117,117,117,117
642.089179052646,117,117,117,117
643.089317960828,117,117,117,117
644.08945686901,117,117,117,117
645.089595777191,117,117,117,117
646.089734685373,117,117,117,117
647.089873593555,117,117,117,117
648.090012501736,117,117,117,117
649.090151409918,117,117,117,117
650.0902903181,117,117,117,117
651.090429226281,117,117,117,117
652.090568134463,117,117,117,117
653.090707042645,117,117,117,117
654.090845950827,117,117,117,117
655.090984859008,117,117,117,117
656.09112376719,117,117,117,117
657.091262675372,117,117,117,117
658.091401583553,117,117,117,117
659.091540491735,117,117,117,117
660.091679399917,117,117,117,117
661.091818308098,117,117,117,117
662.09195721628,117,117,117,117
663.092096124462,117,117,117,117
664.092235032643,117,117,117,117
665.092373940825,117,117,117,117
666.092512849007,117,117,117,117
667.092651757188,117,117,117,117
668.09279066537,117,117,117,117
669.092929573552,117,117,117,117
670.093068481734,117,117,117,117
671.093207389915,117,117,117,117
672.093346298097,117,117,117,117
673.093485206279,117,117,117,117
674.09362411446,117,117,117,117
675.093763022642,117,117,117,117
676.093901930824,117,117,117,117
677.094040839005,117,117,117,117
678.094179747187,117,117,117,117
679.094318655369,117,117,117,117
680.09445756355,117,117,117,117
681.094596471732,117,117,117,117
682.094735379914,117,117,117,117
683.094874288096,117,117,117,117
684.095013196277,117,117,117,117
685.095152104459,117,117,117,117
686.095291012641,117,117,117,117
687.095429920822,117,117,117,117
688.095568829004,117,117,117,117
689.095707737186,117,117,117,117
690.095846645367,117,117,117,117
691.095985553549,117,117,117,117
692.096124461731,117,117,117,117
693.096263369912,117,117,117,117
694.096402278094,117,117,117,117
695.096541186276,117,117,117,117
696.096680094458,117,117,117,117
697.096819002639,117,117,117,117
698.096957910821,117,117,117,117
699.097096819003,117,117,117,117
700.097235727184,117,117,117,117
701.097374635366,117,117,117,117
702.097513543548,117,117,117,117
703.097652451729,117,117,117,117
704.097791359911,117,117,117,117
705.097930268093,117,117,117,117
706.098069176275,117,117,117,117
707.098208084456,117,117,117,117
708.098346992638,117,117,117,117
709.09848590082,117,117,117,117
710.098624809001,117,117,117,117
711.098763717183,117,117,117,117
712.098902625365,117,117,117,117
713.099041533546,117,117,117,117
714.099180441728,117,117,117,117
715.09931934991,117,117,117,117
716.099458258091,117,117,117,117
717.099597166273,117,117,117,117
718.099736074455,117,117,117,117
719.099874982636,117,117,117,117


==> graphics/data/RAIL2_LTV_5177_last_tot.dat <==
0,0,0,0,0
1.00013890818169,0.632974999999999,0.622469,0.2452,0.297459
2.00027781636338,0.696880999999999,0.676479,0.278648,0.347038
3.00041672454508,0.761955,0.764179000000002,0.320668,0.426793
4.00055563272677,0.786040999999997,0.783639000000001,0.350439,0.499853999999999
5.00069454090846,0.815480999999998,0.803076000000004,0.351186,0.537560000000003
6.00083344909015,0.829828999999997,0.852865999999999,0.394978000000002,0.620281000000002
7.00097235727184,0.878509000000001,0.892035,0.413387,0.623813999999999
8.00111126545353,0.891539000000002,0.900607999999998,0.413765000000001,0.649089000000004
9.00125017363523,0.933705000000003,0.918100999999993,0.423556000000001,0.681927000000002
10.0013890818169,0.948447999999999,0.959773999999996,0.442164999999996,0.697233999999995
11.0015279899986,0.955365,0.991185999999999,0.453056999999994,0.572862999999998
12.0016668981803,1.03998,1.00679000000001,0.490148000000005,0.605639000000011
13.001805806362,1.026146,1.065861,0.499772,0.619382999999999
14.0019447145437,1.06523799999999,1.113129,0.503830000000001,0.687878999999995
15.0020836227254,1.09481599999998,1.17299199999999,0.528092000000001,0.652240000000006
16.0022225309071,1.14080300000001,1.18831899999998,0.581093999999993,0.64624400000001
17.0023614390888,1.13980799999999,1.19310900000002,0.566188999999994,0.683762000000002
18.0025003472705,1.16941500000001,1.249076,0.590996000000004,0.682461000000004
19.0026392554521,1.16428199999999,1.15388299999998,0.562610000000006,0.692047000000002
20.0027781636338,1.17238699999999,1.20270300000001,0.566811000000001,0.708579
21.0029170718155,1.19514600000002,1.19414600000002,0.578268000000008,0.914468999999997
22.0030559799972,1.19821399999998,1.19373100000001,0.603446999999989,0.750112000000001
23.0031948881789,1.199342,1.214519,0.614591000000004,0.758489000000026
24.0033337963606,1.26345800000001,1.23589799999999,0.621560000000002,0.761075000000005
25.0034727045423,1.25181699999999,1.213719,0.613945999999999,0.762941000000012
26.003611612724,1.30903000000001,1.21274999999997,0.622600000000006,0.792372
27.0037505209057,1.25951200000003,1.30292200000002,0.640202999999985,0.989081999999996
28.0038894290874,1.28305599999999,1.26017899999999,0.634591999999998,0.780400999999983
29.0040283372691,1.27193399999999,1.32390899999996,0.627038999999996,1.03968700000001
30.0041672454508,1.26133199999998,1.36425600000001,0.634165999999993,1.026747
31.0043061536324,1.24279300000001,1.44623300000001,0.630946000000023,1.05747700000001
32.0044450618141,1.25440800000001,1.47904800000003,0.632847999999996,1.08207300000001
33.0045839699958,1.27213900000004,1.46515800000003,0.679777000000001,0.895199999999988
34.0047228781775,1.28763099999998,1.33624100000003,0.679476000000022,0.908381999999989
35.0048617863592,1.341274,1.35760900000002,0.692744000000005,0.898557000000011
36.0050006945409,1.33304300000003,1.36179600000003,0.711748999999998,0.925160999999946
37.0051396027226,1.34331799999995,1.41562100000004,0.579354999999993,0.925911999999983
38.0052785109043,1.40318600000001,1.40297800000002,0.587030999999996,1.18991199999999
39.005417419086,1.36258600000002,1.45311700000002,0.601686999999998,1.18950899999999
40.0055563272677,1.406564,1.43781800000005,0.602156000000008,0.932394999999985
41.0056952354494,1.46685600000001,1.57919999999996,0.740762999999987,0.906848999999966
42.0058341436311,1.407353,1.59466200000003,0.717363999999975,0.895245999999986
43.0059730518128,1.47785400000004,1.64344,0.73883699999999,0.916290000000004
44.0061119599944,1.47616099999999,1.74613099999999,0.740835000000004,0.914203999999984
45.0062508681761,1.41199799999993,1.64594699999998,0.596893999999992,0.958109000000036
46.0063897763578,1.43979999999999,1.65127500000006,0.588707999999997,0.932007999999996
47.0065286845395,1.23762399999998,1.37098500000002,0.591972999999996,0.921071999999981
48.0066675927212,1.18966599999999,1.38249600000006,0.59597500000001,0.922456000000011
49.0068065009029,1.25204199999996,1.21559400000001,0.590909999999951,0.927779000000044
50.0069454090846,1.24687199999994,1.2754349999999,0.610972000000004,0.959839000000045
51.0070843172663,1.20368299999996,1.27524299999993,0.600280999999995,0.95542800000004
52.007223225448,1.25178499999993,1.27196700000002,0.615845000000036,0.964582000000007
53.0073621336297,1.16473199999996,1.26258300000006,0.595017999999982,0.976571999999976
54.0075010418114,1.23648300000002,1.25669400000004,0.616872999999998,0.946995999999956
55.0076399499931,1.22566200000006,1.26329500000008,0.630361999999991,1.00857300000001
56.0077788581747,1.22987899999998,1.31180300000005,0.598797999999988,1.03906899999998
57.0079177663564,1.227081,1.31612000000007,0.636077999999998,1.013419
58.0080566745381,1.23364299999992,1.32869600000004,0.599280999999962,1.04695199999998
59.0081955827198,1.22350599999993,1.37149799999997,0.614616999999953,1.04379999999998
60.0083344909015,1.30932100000007,1.40770600000008,0.610935999999981,1.04160400000001
61.0084733990832,1.291381,1.44676699999991,0.643428000000029,1.08229299999999
62.0086123072649,1.25841200000002,1.47451000000001,0.630426999999997,1.11339099999998
63.0087512154466,1.31636600000002,1.454161,0.634512000000029,1.12253999999996
64.0088901236283,1.31603700000005,1.33932400000003,0.640517000000045,1.10390400000006
65.00902903181,1.27470099999994,1.35090600000001,0.648883000000012,1.11021400000004
66.0091679399917,1.32242699999995,1.34814800000004,0.645575000000008,1.11203499999999
67.0093068481734,1.3251140000001,1.35594900000001,0.672552999999994,1.14735800000005
68.009445756355,1.29027299999996,1.38379900000007,0.66871500000002,1.10980900000004
69.0095846645367,1.33410000000003,1.32445300000006,0.649259000000029,1.09415300000001
70.0097235727184,1.25410399999998,1.34506599999997,0.66412600000001,1.15379800000005
71.0098624809001,1.27845200000002,1.41309100000001,0.694763999999964,1.10856799999999
72.0100013890818,1.28720600000008,1.40474400000005,0.686110000000042,1.09375
73.0101402972635,1.38356899999997,1.47502700000007,0.686706000000015,1.12345499999992
74.0102792054452,1.30123700000001,1.506304,0.68160499999999,1.05465300000003
75.0104181136269,1.37226299999998,1.52875900000004,0.693917999999996,1.14330500000005
76.0105570218086,1.32531200000005,1.5611110000001,0.660010999999997,1.14174400000002
77.0106959299903,1.39786100000003,1.58671499999991,0.667492999999979,1.11917200000005
78.010834838172,1.34112099999993,1.608341,0.662107999999989,1.10980800000004
79.0109737463537,1.41240499999992,1.52118700000005,0.668428000000006,1.14077000000009
80.0111126545354,1.43820800000003,1.53986000000009,0.67739899999998,1.12057599999991
81.011251562717,1.40130899999997,1.43847499999993,0.678485999999964,1.14690500000006
82.0113904708987,1.35573199999999,1.44485599999985,0.67334500000004,1.11337400000002
83.0115293790804,1.44481400000006,1.45284900000001,0.685711000000026,1.09959800000001
84.0116682872621,1.45507599999996,1.463391,0.713203000000021,1.13406599999996
85.0118071954438,1.40426100000013,1.46301599999993,0.711978999999985,1.09283600000003
86.0119461036255,1.4945839999998,1.47105099999999,0.715325000000007,1.18287899999996
87.0120850118072,1.47372399999995,1.49858799999993,0.715950000000021,1.10409800000002
88.0122239199889,1.14757000000009,1.22170199999982,0.692917999999963,1.09934800000008
89.0123628281706,1.16443700000013,1.22422899999992,0.68635699999993,1.17098799999997
90.0125017363523,1.18020000000001,1.28509899999995,0.682886999999937,1.06680100000005
91.012640644534,1.14844900000003,1.30156800000009,0.669916999999941,1.08171599999991
92.0127795527157,1.15203999999994,1.3423130000001,0.684255000000007,1.12568299999998
93.0129184608974,1.19452499999989,1.33891599999993,0.69183600000008,0.834959000000026
94.013057369079,1.13254700000016,1.32236899999998,0.677821999999992,0.834060000000022
95.0131962772607,1.20555300000001,1.32657300000005,0.674318999999969,0.849084999999945
96.0133351854424,1.14846499999999,1.21383300000002,0.548473000000058,0.824877000000015
97.0134740936241,1.14262099999996,1.21692899999994,0.540662999999995,0.821312000000034
98.0136130018058,1.16092200000003,1.23591099999999,0.563441000000012,0.835559000000103
99.0137519099875,1.17812600000002,1.21948799999996,0.549567000000025,0.83314699999994
100.013890818169,1.20403600000009,1.23092199999996,0.559646000000043,0.852127999999993
101.014029726351,1.12847100000022,1.21903999999995,0.552575000000047,0.851787999999942
102.014168634533,1.18865400000004,1.20558900000015,0.58001999999999,0.833177999999975
103.014307542714,1.15226700000017,1.27091199999995,0.548713000000021,0.859637000000021
104.014446450896,1.21065599999997,1.22734200000014,0.553479000000038,0.869838999999956
105.014585359078,1.20811300000014,1.28637200000003,0.545590999999945,0.852387000000022
106.014724267259,1.14710200000013,1.29369100000008,0.538361000000009,0.833002999999962
107.014863175441,1.2109559999999,1.22409799999991,0.544984999999997,0.847655000000032
108.015002083623,1.18017199999986,1.21008000000006,0.546129000000064,0.83500099999992
109.015140991804,1.20007200000009,1.28228100000001,0.542185000000018,0.873364000000038
110.015279899986,1.17123000000015,1.230141,0.567920000000072,1.19142599999998
111.015418808168,1.19092999999998,1.28644199999985,0.54032600000005,1.20054200000004
112.015557716349,1.1610740000001,1.29293400000006,0.557775000000106,1.148504
113.015696624531,1.2021229999998,1.22211300000004,0.539584999999988,1.15921800000001
114.015835532713,1.14815399999998,1.20994299999984,0.558217000000013,1.15620199999989
115.015974440895,1.1818209999999,1.22521200000006,0.573570000000018,1.21901600000001
116.016113349076,1.15821000000005,1.21589499999982,0.558258000000023,1.15491100000008
117.016252257258,1.15727700000002,1.20849300000009,0.552816000000007,1.16851800000018
118.01639116544,1.17397299999993,1.21872599999983,0.55049299999996,1.20186000000012
119.016530073621,1.19290599999999,1.23280999999997,0.563232999999968,1.20833100000004
120.016668981803,1.14466300000004,1.23013499999979,0.577460999999971,1.16532400000006
121.016807889985,1.15331400000014,1.21161899999993,0.56561099999999,1.13725399999998
122.016946798166,1.15177300000005,1.24139300000002,0.564530999999988,1.12451600000009
123.017085706348,1.15979700000003,1.24557300000015,0.561659999999961,1.16974000000005
124.01722461453,1.19364399999995,1.23055499999987,0.556919999999991,1.13662700000009
125.017363522711,1.21661499999982,1.27225499999986,0.554779000000053,1.2020050000001
126.017502430893,1.15798600000016,1.34350500000005,0.554613000000018,1.19196699999998
127.017641339075,1.21649200000002,1.33903299999997,0.539883000000032,1.14079000000015
128.017780247257,1.18048599999997,1.32567900000004,0.555756999999971,1.18591899999979
129.017919155438,1.22388999999998,1.30030999999985,0.539855999999986,1.2064170000001
130.01805806362,1.17917499999999,1.34686199999987,0.57171900000003,1.19616400000018
131.018196971802,1.15287899999998,1.31241699999987,0.543127999999911,1.16508599999997
132.018335879983,1.18318299999987,1.23247300000003,0.552541000000019,1.21924800000011
133.018474788165,1.18231400000013,1.24453799999992,0.548874000000069,1.19024600000012
134.018613696347,1.17401399999994,1.23752599999989,0.553618000000029,1.17334299999993
135.018752604528,1.21164500000009,1.257386,0.545593000000054,1.18214399999988
136.01889151271,1.22295099999997,1.22656400000005,0.563399000000004,1.23736200000008
137.019030420892,1.15224999999987,1.22782499999994,0.559360999999967,1.18572200000017
138.019169329073,0.962173000000121,0.960974999999962,0.554184999999961,1.19298600000002
139.019308237255,0.947715000000017,1.01212599999985,0.558999999999969,1.17612699999995
140.019447145437,1.00072900000009,0.963518000000022,0.555437999999981,1.21337900000003
141.019586053619,1.00845199999981,1.02182599999992,0.565612999999985,1.19645000000014
142.0197249618,0.954138000000057,0.979608000000098,0.554946000000086,1.21234400000003
143.019863869982,0.950381999999991,0.988346000000092,0.569795999999997,1.19506999999999
144.020002778164,0.942277000000104,1.01764299999991,0.574940999999967,1.14703299999996
145.020141686345,0.954796999999871,1.00229300000001,0.546806999999944,0.868187999999918
146.020280594527,1.02553599999987,1.05662899999993,0.546531999999956,0.894648999999845
147.020419502709,0.940868000000137,1.0238589999999,0.546707999999967,0.869642999999996
148.02055841089,0.998340999999982,1.03792899999985,0.543611999999939,0.892630000000054
149.020697319072,0.996484999999893,1.0867659999999,0.567925000000059,0.869097000000011
150.020836227254,0.95967399999995,1.01718499999993,0.571919000000094,0.862243999999919
151.020975135435,0.98338200000012,1.01310000000012,0.546531999999956,0.919315000000097
152.021114043617,1.03076499999997,1.09601999999995,0.562477999999942,0.874556999999868
153.021252951799,0.942941000000019,1.06314100000009,0.563807999999995,0.888241999999991
154.021391859981,0.995605000000069,1.02855299999987,0.564642999999933,0.895725000000084
155.021530768162,0.986611999999923,1.04692599999998,0.563689000000068,0.877388999999994
156.021669676344,0.96280999999999,1.09026600000016,0.567260000000033,0.88140999999996
157.021808584526,0.992348999999876,1.10925199999997,0.566988000000038,0.902564999999868
158.021947492707,0.984485999999833,1.04280699999981,0.549157000000037,0.939595000000054
159.022086400889,0.953211999999894,1.02920299999982,0.546163999999976,0.890366000000085
160.022225309071,1.00351999999998,1.0308970000001,0.541519999999991,0.90307800000005
161.022364217252,1.00822300000004,1.04374400000006,0.547415000000001,0.889657999999827
162.022503125434,0.957992999999988,1.05298599999992,0.545389999999998,0.906714000000193
163.022642033616,0.960694999999987,1.061103,0.54747999999995,0.902064999999993
164.022780941797,0.960403999999926,1.0186470000001,0.545448000000079,0.915637000000061
165.022919849979,0.958278999999948,1.10473899999988,0.544875999999931,0.904186999999865
166.023058758161,0.961099999999988,1.09402099999988,0.548175000000015,0.894657999999936
167.023197666343,0.950457999999799,1.04712500000005,0.548880999999938,0.927353000000039
168.023336574524,1.01558,1.01737899999989,0.540880000000016,0.930967999999893
169.023475482706,0.957417000000078,1.0235560000001,0.554182999999966,0.927159999999958
170.023614390888,1.00441699999988,0.97476400000005,0.560236000000032,0.914359000000104
171.023753299069,0.963087000000087,1.02279300000009,0.552684999999997,0.952228000000105
172.023892207251,0.971058999999968,0.999201000000085,0.55744500000003,0.943117000000029
173.024031115433,0.964416000000028,1.00871299999972,0.569335000000024,0.935263000000077
174.024170023614,1.02292499999999,0.983328999999685,0.570187000000033,0.951293999999962
175.024308931796,1.03360900000007,1.04434399999991,0.551539000000048,0.941446000000042
176.024447839978,1.02819,0.992893999999978,0.549885000000017,0.905491999999867
177.024586748159,0.986664999999903,1.02441200000021,0.54943900000012,0.91171200000008
178.024725656341,0.975328999999874,1.09769400000005,0.549470999999812,0.902748999999858
179.024864564523,0.973258999999871,1.0274730000001,0.543572999999924,0.904314000000113
180.025003472705,1.03012499999977,0.772837999999865,0.548860999999988,0.906177999999954
181.025142380886,1.02298599999995,0.757721999999831,0.54022400000008,0.932274000000007
182.025281289068,0.992334999999912,0.822881999999936,0.556256000000076,0.981942000000117
183.02542019725,1.02194800000007,0.831286999999975,0.547260000000051,0.982825000000048
184.025559105431,1.0147649999999,0.793646000000081,0.54086099999995,0.965294000000085
185.025698013613,0.95923700000003,0.720483000000058,0.55574700000011,0.990211000000045
186.025836921795,0.960708000000068,0.710685000000012,0.568592999999964,0.95638299999996
187.025975829976,0.949794000000111,0.750167000000147,0.556344999999965,0.96865600000001
188.026114738158,0.966148999999859,0.755206000000271,0.56340699999987,0.957622000000129
189.02625364634,0.961018999999851,0.719455999999809,0.56588099999999,0.957573000000139
190.026392554521,0.966785999999956,0.718809999999849,0.572750999999926,1.13710200000014
191.026531462703,0.958322999999837,0.696365000000242,0.567543000000114,1.08683799999994
192.026670370885,0.951060000000325,0.735655999999835,0.566134999999804,1.05571899999995
193.026809279067,0.960429000000204,0.696757000000161,0.549326000000065,1.06125899999984
194.026948187248,0.958994000000075,0.696311000000151,0.549015999999938,1.10187599999995
195.02708709543,1.02758199999971,0.713951999999608,0.547853000000032,1.18753500000003
196.027226003612,0.983434000000216,0.74697500000002,0.547589000000016,1.13693500000022
197.027364911793,1.02632900000026,0.704858999999942,0.550408999999945,1.18244400000003
198.027503819975,1.02319500000021,0.700637999999799,0.555532999999969,1.15081099999998
199.027642728157,1.07471200000009,0.715837000000192,0.564308999999867,1.18305299999997
200.027781636338,1.01904699999977,0.751322999999957,0.546721000000161,1.15179199999989
201.02792054452,1.02752799999962,0.76184400000011,0.552595999999994,1.21119699999986
202.028059452702,0.974331000000348,0.696737999999641,0.568659000000025,1.22046600000021
203.028198360883,1.03764799999999,0.710620999999719,0.561367000000018,1.12934900000005
204.028337269065,0.971458999999868,0.844555000000128,0.5743030000001,1.14676600000007
205.028476177247,1.05597800000032,0.76231400000006,0.573711000000003,1.14689399999997
206.028615085429,1.05902500000002,0.766521000000012,0.592147999999952,1.19498599999997
207.02875399361,1.05497300000025,0.796843999999965,0.575518999999986,1.161202
208.028892901792,1.09353800000008,0.791207999999642,0.592059999999947,1.23647899999992
209.029031809974,1.01461500000005,0.859294999999747,0.582728000000088,1.1847130000001
210.029170718155,1.03988299999992,0.857560999999805,0.583365000000185,1.22925600000008
211.029309626337,1.07887500000015,0.798643000000084,0.565884000000096,1.17143100000021
212.029448534519,1.06204100000014,0.880766000000222,0.574161000000004,1.14638599999989
213.0295874427,1.10112100000015,0.835362000000259,0.585432999999966,1.13622900000018
214.029726350882,1.09558599999991,0.802444999999807,0.573704000000134,1.68759
215.029865259064,1.06778600000007,0.771663999999873,0.594145000000026,1.74585699999989
216.030004167245,1.08792499999981,0.813067000000046,0.591486000000032,1.76582299999973
217.030143075427,1.13671000000022,0.779597000000194,0.583386999999902,1.82560999999987
218.030281983609,1.14756299999999,0.83802999999989,0.610717000000022,1.73325799999975
219.030420891791,1.145129,0.842388999999912,0.605008999999882,1.71992799999998
220.030559799972,1.30405699999983,0.994492000000264,0.605954999999994,1.7209469999998
221.030698708154,1.3930519999999,0.996850999999879,0.616175999999996,1.70554999999968
222.030837616336,1.39854699999978,1.02835300000015,0.612895999999864,1.71372900000006
223.030976524517,1.39735399999972,1.37913100000014,0.620886000000155,1.52627399999983
224.031115432699,1.36378599999989,1.56135700000004,0.630318999999872,1.69291999999996
225.031254340881,1.37251499999957,1.37768899999992,0.609285,1.5976169999999
226.031393249062,1.3864779999999,1.54533700000002,0.608416000000034,1.58837700000004
227.031532157244,1.3435129999998,1.5878630000002,0.608521999999994,1.71716800000013
228.031671065426,1.38755700000002,1.48994799999991,0.60953399999994,1.58680300000015
229.031809973607,1.34265500000038,1.45906300000024,0.614130999999816,1.52831999999989
230.031948881789,1.41575400000011,1.50893399999995,0.611468000000059,1.5854760000002
231.032087789971,1.32487399999991,1.37853900000027,0.617078999999876,1.6173859999999
232.032226698153,1.39228099999991,1.40655500000003,0.613675000000057,1.4881049999999
233.032365606334,1.33772499999986,1.35242800000015,0.622978999999987,1.62285299999985
234.032504514516,1.40033099999982,1.37319500000012,0.603667999999971,1.66120300000011
235.032643422698,1.37834199999998,1.33362500000021,0.613922000000002,1.74456199999986
236.032782330879,1.39789900000005,1.38714600000003,0.615562000000182,1.48353499999985
237.032921239061,1.33953199999996,1.37704000000031,0.638416000000007,1.4728970000001
238.033060147243,1.40555099999983,1.42677400000002,0.645207000000028,1.61291799999981
239.033199055424,1.42310099999986,1.42228800000021,0.668340000000171,1.80281500000001
240.033337963606,1.39162699999997,1.42137000000002,0.643771999999899,1.77462999999989
241.033476871788,1.3583349999999,1.49030399999992,0.644802999999911,1.7696820000001
242.033615779969,1.398729,1.56240000000025,0.627858999999944,1.87060199999996
243.033754688151,1.39632400000028,1.5320270000002,0.627275999999938,1.82378599999993
244.033893596333,1.39781800000037,1.52830899999981,0.623280000000022,1.72293600000012
245.034032504515,1.41184800000019,1.40280099999973,0.621267000000216,1.80131000000029
246.034171412696,1.39284199999975,1.42261700000017,0.62180699999999,1.7877269999999
247.034310320878,1.39167399999997,1.40279400000009,0.628825000000006,1.81955800000014
248.03444922906,1.39784399999962,1.38249899999983,0.631493999999975,1.76839300000029
249.034588137241,1.33981899999981,1.42131100000006,0.633088999999927,1.73808499999996
250.034727045423,1.41544199999998,1.39647600000035,0.648922000000084,1.73512500000015
251.034865953605,1.37980799999968,1.37008100000003,0.636921999999913,1.79849699999977
252.035004861786,1.42230400000017,1.52932199999987,0.655174999999872,1.75534500000003
253.035143769968,1.43089099999997,1.49845599999981,0.642491000000064,1.75682599999982
254.03528267815,1.40150700000004,1.44120100000009,0.656080999999858,1.85320699999966
255.035421586331,1.43281300000035,1.55503399999998,0.652892000000065,1.77102699999978
256.035560494513,1.40106700000024,1.57163300000002,0.642607999999882,1.73669400000017
257.035699402695,1.36441500000001,1.58736900000031,0.628665999999839,1.77379199999996
258.035838310876,1.40291000000025,1.63613500000019,0.63502399999993,1.78661800000009
259.035977219058,1.44017200000008,1.54547400000001,0.665793000000122,1.87381700000014
260.03611612724,1.43749900000012,1.41270800000029,0.647607000000107,1.79912599999989
261.036255035422,1.41578699999991,1.45039999999972,0.628692000000001,1.88500900000008
262.036393943603,1.45398999999998,1.45973599999979,0.642203000000109,1.9284289999996
263.036532851785,1.47096799999963,1.47915499999999,0.813734000000068,1.90946500000018
264.036671759967,1.44259799999963,1.48217300000033,0.817565999999943,1.99499500000002
265.036810668148,1.3986289999998,1.47838700000011,0.855315000000019,1.89656800000012
266.03694957633,1.45245900000009,1.49930799999993,0.861973000000035,1.62586400000009
267.037088484512,1.46663399999989,1.55035399999997,0.861689999999953,1.61068399999976
268.037227392693,1.4201549999998,1.52994600000011,0.872604000000138,1.59924300000011
269.037366300875,1.48808499999996,1.59065399999963,0.866107000000056,1.64064000000008
270.037505209057,1.42416900000035,1.66703000000007,0.827744000000166,1.61570299999994
271.037644117239,1.43720399999984,1.6599799999999,0.828723000000082,1.60139600000002
272.03778302542,1.80862999999999,2.0622699999999,0.847193999999945,1.57025500000009
273.037921933602,1.7788129999999,1.81649299999981,0.83143999999993,1.56265799999983
274.038060841784,1.7822299999998,1.83183000000008,0.838347999999996,1.61474299999963
275.038199749965,1.76181399999996,1.83970899999986,0.866412000000082,1.6028339999998
276.038338658147,1.7890669999997,1.793678,0.916870999999901,1.62344899999971
277.038477566329,1.82968899999969,1.83792499999981,0.920481000000109,1.59947700000021
278.03861647451,1.80694200000016,1.83398699999998,0.950333000000001,1.62389699999994
279.038755382692,1.8148000000001,1.90533599999981,0.963582000000088,1.56226100000003
280.038894290874,1.80542300000025,1.87207399999988,0.880672000000004,1.63740199999984
281.039033199055,1.86139300000013,1.99024099999997,0.871099999999842,1.59494899999981
282.039172107237,1.83750199999986,2.16886599999998,0.869799999999941,1.58939000000009
283.039311015419,1.87267699999984,2.27279399999998,0.900964999999815,1.63345500000014
284.039449923601,1.87707300000011,2.2664679999998,0.891172999999981,1.66244900000038
285.039588831782,1.86704500000042,1.95307700000012,0.872356000000082,1.61920999999984
286.039727739964,1.86456099999987,1.93955700000015,0.93175199999996,1.62849700000015
287.039866648146,1.88742599999978,1.92419300000029,0.888425999999981,1.641795
288.040005556327,1.82836600000019,1.85006999999996,0.927073000000064,1.65653799999973
289.040144464509,1.8266779999999,1.85805500000015,0.940056000000141,1.70137399999976
290.040283372691,1.81439,1.84149800000023,0.869149000000107,1.65154699999994
291.040422280872,1.87650200000007,1.86280800000031,0.859189999999899,1.63118899999972
292.040561189054,1.87911799999983,1.92050699999982,0.864638000000014,1.70146699999987
293.040700097236,1.91646000000037,1.94361200000003,0.877148999999918,1.6463490000001
294.040839005417,1.88902499999995,2.16859700000032,0.877170999999862,1.68333900000016
295.040977913599,1.86763199999996,2.20560899999964,0.87749800000006,1.65498300000036
296.041116821781,1.87409400000024,2.21391799999992,0.87443200000007,1.65846999999985
297.041255729962,1.87050199999976,2.25978299999997,0.913585000000012,1.62406199999987
298.041394638144,1.87051599999995,1.93500300000005,0.89632800000004,1.64138099999991
299.041533546326,1.90217099999973,1.896072,0.920926000000009,1.64224999999988
300.041672454508,1.87042399999973,1.92851700000028,0.964991999999938,1.67309100000011
301.041811362689,1.89819799999987,1.92680599999994,0.903304000000162,1.69019600000001
302.041950270871,1.91496700000016,1.99016900000015,0.87825399999997,1.67190199999959
303.042089179053,1.92520299999978,1.92198199999984,0.920831000000135,1.67215299999998
304.042228087234,1.90492400000039,1.94435899999962,0.877913999999919,1.6840900000002
305.042366995416,1.93312500000002,1.977214,0.885835999999927,1.71413900000016
306.042505903598,1.93912600000021,2.14150100000006,0.904538999999886,1.72146199999997
307.042644811779,1.90732800000023,2.12427699999989,0.913639999999987,1.7115160000003
308.042783719961,1.90273400000024,2.27733599999965,0.979653999999982,1.77666100000033
309.042922628143,1.91299000000026,2.3056660000002,0.939910999999938,1.70350299999973
310.043061536325,2.31631400000015,2.70642300000009,0.895045999999866,1.69890699999996
311.043200444506,2.30648199999996,2.97932199999968,0.914730999999847,1.72670500000004
312.043339352688,2.32423100000005,2.98777400000017,0.906060000000025,1.78092300000026
313.04347826087,2.39530299999979,3.06045399999948,0.935311000000183,1.72709200000008
314.043617169051,2.32517899999993,2.54651899999953,0.907590000000027,1.74465000000009
315.043756077233,2.3604620000001,2.47094799999923,1.23949700000003,1.71913300000006
316.043894985415,2.30385000000024,2.35227399999985,1.20367899999997,1.70818799999961
317.044033893596,2.44860999999992,2.43498999999974,1.17012199999999,1.75428499999998
318.044172801778,2.34605600000032,2.39380799999981,1.29419000000007,1.70061299999998
319.04431170996,2.37485900000047,2.35736300000008,1.31988500000034,1.72871200000009
320.044450618141,2.34391700000015,2.39095199999974,1.36565400000018,1.71994499999983
321.044589526323,2.41556599999967,2.93226400000003,1.11919200000011,1.72037599999976
322.044728434505,2.46088899999995,3.01725700000043,1.18861000000015,2.38975699999992
323.044867342686,2.42403700000068,3.11925599999995,1.17149199999994,2.48425700000007
324.045006250868,2.43666300000041,3.09407700000065,1.22789600000033,2.42154000000028
325.04514515905,2.45989699999973,2.50682400000005,1.19848699999966,2.44990400000006
326.045284067232,2.46144600000025,2.45763499999975,1.36794800000007,2.38785000000007
327.045422975413,2.4147039999998,2.49554999999964,1.40034400000013,2.39915599999995
328.045561883595,2.38913700000012,2.42843700000049,1.31341400000019,2.41463400000021
329.045700791777,2.46312500000022,2.94502000000011,1.18417700000009,2.43168799999967
330.045839699958,2.4284660000003,3.08686200000011,1.16892300000018,2.38309900000058
331.04597860814,2.46939900000052,3.08933900000011,1.15037699999993,2.4388229999995
332.046117516322,2.38046099999974,3.04078300000037,1.17533300000014,2.43447399999968
333.046256424503,2.43611200000032,2.49514500000078,1.31977899999993,2.50401099999999
334.046395332685,2.47387999999955,2.43783799999983,1.35660999999982,2.55775199999971
335.046534240867,2.41923899999983,2.4829380000001,1.45728099999997,2.55026299999918
336.046673149049,2.42322100000001,2.48037399999976,1.36648199999991,2.61049900000035
337.04681205723,2.44183199999952,2.66504999999961,1.18683599999986,2.59275700000035
338.046950965412,2.49455899999975,2.67066299999988,1.20606899999984,2.72646799999984
339.047089873594,2.417418,2.92778899999939,1.13439699999981,1.94077900000048
340.047228781775,2.42093999999997,3.13711899999998,1.18571400000019,1.94530300000042
341.047367689957,2.41685299999972,2.47513499999968,1.41423399999985,1.9027930000002
342.047506598139,2.46971099999973,2.51036299999942,1.36976499999992,1.95434100000057
343.04764550632,2.51639599999999,2.54346700000042,1.40551700000015,1.91417599999932
344.047784414502,2.50624200000038,2.53532499999983,1.38643499999989,1.89163999999982
345.047923322684,2.45223600000008,2.55620499999986,1.22711699999991,1.89328800000021
346.048062230865,2.47433700000056,2.68268699999953,1.24585900000011,1.88487600000008
347.048201139047,2.4858779999995,3.02768599999945,1.23832399999992,1.90120500000012
348.048340047229,2.54351099999985,3.12104499999987,1.27776499999982,1.90497599999981
349.04847895541,2.51552100000026,2.53115700000035,1.25405099999989,1.96574300000066
350.048617863592,2.45335499999965,2.55399600000055,1.39595499999996,1.89051100000052
351.048756771774,2.45572600000014,2.41690999999992,1.42272299999968,1.87171200000012
352.048895679956,2.44214100000045,2.45392099999935,1.45938599999999,1.9078529999997
353.049034588137,2.44483700000001,2.46168599999964,1.42333699999972,1.9106469999997
354.049173496319,2.50086700000065,3.06432799999948,1.48151999999982,1.94745500000045
355.049312404501,3.02294100000017,4.04795300000023,1.25122599999986,1.9146580000006
356.049451312682,3.01040000000012,3.08523700000023,1.28159300000016,2.72033700000065
357.049590220864,3.07102399999985,3.11950900000011,1.28121699999974,2.7170959999994
358.049729129046,3.04350299999987,3.14446700000008,1.24204599999985,2.68331099999978
359.049868037227,2.99935000000005,3.0728569999992,1.35535600000003,2.70373899999959
360.050006945409,2.98156999999992,3.89824399999998,1.49121700000023,2.66126800000075
361.050145853591,3.03111199999967,4.05761100000018,1.50342199999977,2.74046999999973
362.050284761772,3.07157300000017,4.2012880000002,1.4808079999998,2.70677499999965
363.050423669954,3.08855700000004,4.10256200000003,1.23487299999988,2.76212399999986
364.050562578136,3.0356240000001,3.02512899999965,1.25310500000023,2.75225000000046
365.050701486318,3.07878700000037,3.03053699999964,1.24365399999988,2.73572799999965
366.050840394499,3.02523000000019,3.14547399999992,1.41345100000035,2.72276299999976
367.050979302681,3.08209400000032,3.78531900000053,1.33861099999967,2.74455399999988
368.051118210863,3.04128500000024,3.72774699999991,1.46441700000014,2.81008499999916
369.051257119044,3.05105000000003,4.09432900000047,1.39308399999982,2.77507100000003
370.051396027226,3.07887300000039,4.0758450000003,1.28688299999976,2.76784399999997
371.051534935408,3.06791100000009,4.11483500000031,1.28845799999999,2.82981300000029
372.051673843589,3.02730900000006,4.03769800000009,1.26775499999985,2.81346500000018
373.051812751771,3.04157600000053,4.12858099999994,1.26102500000025,2.78047300000071
374.051951659953,3.10237300000063,3.12273199999981,1.2912110000002,2.79345999999987
375.052090568134,3.11241000000064,3.15705400000024,1.50280599999996,2.80704400000013
376.052229476316,3.04251299999942,3.11838499999976,1.49213499999996,2.82824700000037
377.052368384498,3.01810399999977,3.25069200000053,1.42698999999993,2.82627800000046
378.05250729268,3.09395099999983,3.79333300000053,1.30089099999987,2.80139700000018
379.052646200861,3.15046900000016,3.80321000000004,1.28729999999996,2.81952199999978
380.052785109043,3.09264400000029,4.12416200000007,1.29463799999985,2.7862869999999
381.052924017225,3.05355499999951,3.19670299999962,1.30181500000026,2.80988900000011
382.053062925406,3.04884799999945,3.1886970000005,1.35222299999987,2.78288400000019
383.053201833588,3.15154400000029,3.18976199999997,1.47520699999995,2.85465699999986
384.05334074177,3.10216500000024,3.20345499999985,1.52175500000021,2.82856400000037
385.053479649951,3.17104999999992,3.25053100000059,1.46496799999977,2.82249499999944
386.053618558133,3.17351900000085,4.09329199999956,1.28375899999992,2.7847670000001
387.053757466315,3.17822799999976,4.20294000000013,1.32132199999978,2.75774100000035
388.053896374496,3.19036099999994,3.20148100000006,1.31666200000018,2.76841700000023
389.054035282678,3.1184430000003,3.1612869999999,1.31248200000027,2.80963799999972
390.05417419086,3.13779000000068,2.48190900000009,1.26155999999992,2.79095099999995
391.054313099042,3.13677300000018,2.84730200000013,1.42705699999988,2.84227799999917
392.054452007223,3.22332599999936,3.23834299999999,1.49433899999985,2.85731000000033
393.054590915405,3.14918299999954,3.13203200000044,1.47784499999989,2.80849800000033
394.054729823587,3.1744319999998,3.06480699999975,1.30131699999993,2.78697800000009
395.054868731768,3.15464399999928,3.54397499999959,1.30838300000005,2.75291000000016
396.05500763995,3.1757889999999,2.63076799999999,1.29871000000003,2.93652300000031
397.055146548132,3.21014699999978,2.60303599999952,1.30670899999996,2.85524600000008
398.055285456313,3.23119200000019,2.66532600000028,1.28559300000006,2.90460499999972
399.055424364495,3.20044400000006,2.65276799999992,1.41651199999978,2.90969699999914
400.055563272677,3.2174529999993,3.15104400000018,1.49847100000034,2.91283300000032
401.055702180858,3.23968700000023,3.71947199999977,1.32448199999999,2.95334700000058
402.05584108904,3.29087400000026,3.63829299999998,1.33435499999996,2.94903000000068
403.055979997222,3.26703100000032,3.68251299999974,1.34509400000024,2.87821499999973
404.056118905404,3.24115700000038,2.61730100000023,1.51439299999993,2.887068
405.056257813585,3.86867200000052,3.20430599999963,1.59040700000014,2.88140000000021
406.056396721767,3.89783400000033,3.1661809999996,1.35736400000042,2.83393100000012
407.056535629949,3.91835099999935,4.36222199999975,1.51067999999987,2.79558300000008
408.05667453813,3.85591699999986,4.48135900000034,1.44315499999993,2.86295300000074
409.056813446312,3.98214499999995,4.58309800000006,1.27620000000024,2.88526899999943
410.056952354494,3.96854299999995,4.55407900000046,1.28581299999996,2.83348999999998
411.057091262675,3.99011200000041,3.29093399999965,1.33134999999993,2.89876699999968
412.057230170857,4.00784299999941,3.28637399999934,1.54735399999981,2.86855500000001
413.057369079039,3.95732300000054,3.2179900000001,1.30874399999993,2.84629899999982
414.05750798722,4.04098199999953,4.60809700000027,1.3928020000003,3.02359500000057
415.057646895402,4.03467300000011,4.64815700000054,1.34624399999984,2.79492399999981
416.057785803584,4.00412700000015,4.60146500000064,1.30138600000009,2.79018300000007
417.057924711766,3.97542500000054,3.28920099999959,1.28312400000004,2.86757899999975
418.058063619947,4.02632600000015,3.27228200000081,1.34798600000022,2.92128499999944
419.058202528129,3.99475600000005,3.28416399999969,1.94207599999982,2.88360099999954
420.058341436311,4.01747299999988,4.56802400000015,1.76418100000001,2.83305699999983
421.058480344492,4.05307799999991,4.41229400000066,2.10630700000002,2.79806199999985
422.058619252674,3.96107699999993,4.7019049999999,1.70829099999992,2.87414099999933
423.058758160856,4.00640399999975,3.33522799999992,2.108205,2.82515299999977
424.058897069037,3.92694699999993,3.23942499999976,1.73087100000021,2.82610400000067
425.059035977219,3.90585600000031,3.91294900000048,2.07763400000022,2.84617400000025
426.059174885401,3.81526699999995,4.4945859999998,1.66676599999982,2.87241999999969
427.059313793582,3.88202999999976,4.57493799999975,2.06756700000005,2.80193200000031
428.059452701764,3.90078499999981,4.57117600000038,1.70415899999989,2.87419699999919
429.059591609946,3.96656000000075,4.60863400000017,1.65434100000039,2.82813999999962
430.059730518128,3.93772999999965,4.66032199999972,1.70244300000013,2.8632090000001
431.059869426309,3.92796700000054,3.25504000000001,1.88568499999974,2.86007700000027
432.060008334491,3.87930099999994,3.24930300000051,1.65373399999999,2.88323599999967
433.060147242673,3.95424900000035,3.70385799999985,2.13212999999996,2.83876000000055
434.060286150854,3.98694100000012,3.91230600000017,1.70880099999977,2.80458799999997
435.060425059036,3.97922300000027,4.79249299999992,1.73544300000003,2.90042499999981
436.060563967218,3.95740899999964,4.74860200000057,1.67462299999988,2.8604519999999
437.060702875399,4.09399500000018,3.29392300000109,1.7604080000001,3.84908600000017
438.060841783581,4.05265700000018,3.29971000000114,2.185293,3.84807200000068
439.060980691763,4.06434300000001,3.33711399999993,2.17978000000039,3.83254600000055
440.061119599944,4.03559799999948,3.48512400000072,1.74541299999964,3.77144899999985
441.061258508126,4.05262099999982,4.66223899999932,1.7499670000002,3.87301300000036
442.061397416308,4.04240500000014,4.75957300000118,1.73809400000027,3.88986399999976
443.06153632449,4.07960800000001,3.37976200000048,1.7398089999997,3.77790300000015
444.061675232671,4.04705600000034,3.3579979999995,2.03319300000021,3.9631159999999
445.061814140853,4.06652899999972,3.30842199999825,1.74728099999993,3.8581779999995
446.061953049035,4.01767099999961,4.51002999999946,2.14064800000006,3.84217100000023
447.062091957216,4.04137600000104,4.65552800000114,1.72070600000006,3.83785699999953
448.062230865398,4.03000900000006,4.71540700000151,1.71676799999977,3.85572000000047
449.06236977358,3.97524399999929,3.34198599999945,2.11389800000006,3.92483799999991
450.062508681761,3.99616099999912,3.34478599999966,1.70514599999979,3.82215199999973
451.062647589943,4.00391800000034,3.26679200000035,1.84533799999963,3.88799999999992
452.062786498125,4.00205599999936,4.54926599999999,1.76188200000024,3.92649200000051
453.062925406306,4.07397200000014,4.74493699999948,1.73501799999985,3.77996600000006
454.063064314488,4.00498100000004,4.70785799999976,2.03811299999961,3.82698400000027
455.06320322267,4.01395299999967,4.79838600000039,1.79274400000031,3.90818099999979
456.063342130851,4.07271199999923,4.85947299999862,2.05198800000016,3.98278500000015
457.063481039033,4.01486400000067,3.28944599999886,1.78910800000085,3.93355500000052
458.063619947215,4.06821200000013,3.30695399999968,1.85048999999981,3.94234799999958
459.063758855397,4.12290100000064,3.3079400000006,1.76148599999942,3.95323399999961
460.063897763578,4.05187099999966,4.28505399999995,1.70072299999993,3.9385199999997
461.06403667176,4.09850400000141,4.77126099999987,1.79019000000062,3.99763400000029
462.064175579942,4.01309899999978,4.86681200000021,1.93489399999999,3.95814200000041
463.064314488123,4.15382999999929,4.85455300000103,1.81480300000021,3.95425700000033
464.064453396305,4.12035199999991,4.9026759999997,2.33952099999988,3.98021100000005
465.064592304487,4.14054100000067,3.51481600000079,1.77619200000026,3.94058200000018
466.064731212668,4.21946699999899,3.50237399999969,1.85136000000057,4.00900899999942
467.06487012085,4.12214200000017,4.59829100000024,2.27481700000044,3.96964300000036
468.065009029032,4.20055500000126,4.45631200000025,1.77979200000027,4.02604100000099
469.065147937214,4.14081199999964,4.84631799999988,2.19991000000027,3.92861599999924
470.065286845395,4.23609100000067,3.42741000000024,1.81034699999964,4.02505199999905
471.065425753577,4.30717399999958,3.55427699999927,2.02691900000082,4.08319300000039
472.065564661759,4.29905800000051,3.59317999999985,1.92016899999999,4.02700700000059
473.06570356994,4.28913999999895,4.64029099999971,1.93310800000017,4.07505800000035
474.065842478122,4.22198500000013,3.62137600000096,2.38289700000041,4.02602399999887
475.065981386304,4.30589799999871,3.47209599999951,1.91444200000024,3.97914300000048
476.066120294485,4.31379399999969,3.52793199999905,2.44414500000039,4.0557630000003
477.066259202667,4.27813799999967,4.65068099999917,1.84606499999973,4.07061700000122
478.066398110849,4.3009030000012,4.957233000001,1.88159799999994,3.98256199999923
479.06653701903,4.31140799999957,5.15114100000028,2.22048399999949,4.00178100000085
480.066675927212,4.30541300000004,3.63322599999992,2.30261799999971,4.04185299999881
481.066814835394,4.18463599999995,3.55847200000062,1.84415999999965,4.08745699999963
482.066953743575,4.2531799999997,4.25916300000063,2.35621300000003,3.9880749999993
483.067092651757,4.25405200000023,5.13545999999951,1.79981999999927,3.97044900000037
484.067231559939,4.27363800000057,3.52705900000001,1.77669199999946,3.99585099999967
485.067370468121,4.20175200000085,3.46886199999972,2.23425800000041,4.0526119999995
486.067509376302,4.25756700000056,3.42306800000006,1.77098100000057,3.96643500000027
487.067648284484,5.04123499999878,6.24320499999885,2.14751099999921,4.03106000000116
488.067787192666,5.112697999999,4.28071500000078,2.35268700000051,4.07674199999929
489.067926100847,4.97365400000126,4.23618600000009,1.91229999999996,4.04574500000126
490.068065009029,4.97304999999869,4.32543299999998,2.28486699999939,3.95621100000062
491.068203917211,5.05151999999907,6.30144800000016,1.894902,4.04380599999968
492.068342825392,5.10450300000048,4.34223300000122,1.94326799999999,4.02080999999998
493.068481733574,5.12262399999963,4.40760800000135,2.38932199999999,4.02369999999974
494.068620641756,5.15909999999894,5.71570299999985,2.47030199999972,4.00425699999869
495.068759549938,5.04302600000119,6.25641499999983,1.92988800000057,4.01888700000018
496.068898458119,5.05963100000008,6.48885399999926,2.31344100000024,3.99075300000004
497.069037366301,5.18876399999863,6.34422699999959,1.87942199999998,3.89777699999831
498.069176274483,7.18677299999945,4.29816299999948,1.92970200000036,3.92643700000008
499.069315182664,7.10832400000072,4.27636600000005,2.25884399999995,4.03410799999983
500.069454090846,5.06162100000074,5.02145299999938,1.93620600000031,4.10280100000091
501.069592999028,5.16552899999988,6.36924200000067,1.95410699999957,4.06105599999864
502.069731907209,5.04246199999943,4.35534800000096,2.42750999999953,4.07325599999967
503.069870815391,5.12274500000058,4.44255200000043,1.93066700000054,4.04507000000012
504.070009723573,5.06304000000091,6.35534000000007,1.91060600000037,3.10507799999868
505.070148631754,5.06025200000113,6.48178999999982,2.28627400000005,3.17693099999997
506.070287539936,5.1474560000006,6.44131999999991,1.866129,3.11986600000091
507.070426448118,6.7692420000003,4.33782400000018,1.91259900000023,3.15265199999885
508.070565356299,7.39717700000074,4.33573500000057,2.17736699999932,4.14377500000046
509.070704264481,7.37972899999841,6.34265500000038,1.91573499999959,4.13281599999937
510.070843172663,7.39659199999915,4.30139899999995,1.87032800000088,4.07801299999846
511.070982080845,7.49652099999912,4.36096899999939,2.44221199999993,4.12040500000148
512.071120989026,7.33902499999931,5.91503700000067,1.89950500000032,4.18603400000029
513.071259897208,7.39269899999999,4.38746899999933,1.86015499999939,4.11156400000073
514.07139880539,7.28271200000017,4.34091500000068,2.44995299999937,4.1999590000014
515.071537713571,7.40449099999933,5.60838599999988,1.94414400000005,4.10529700000006
516.071676621753,7.31825199999912,4.34114100000079,2.16930899999988,4.15392800000154
517.071815529935,7.2693279999985,4.31264499999997,2.31297699999959,3.1049839999996
518.071954438116,7.30143500000122,5.27828000000045,1.98040800000035,3.11344500000087
519.072093346298,7.31274000000121,4.31767599999876,2.47848299999987,3.0451520000006
520.07223225448,7.30328900000131,4.27870099999927,1.89347400000042,3.10918500000116
521.072371162662,4.97012799999902,4.67280399999981,2.09050599999955,3.06127100000049
522.072510070843,5.10431199999948,6.21476800000164,1.85811000000012,3.07524000000012
523.072648979025,5.81620099999964,6.25074499999937,2.17711200000031,2.98551899999984
524.072787887207,7.12710200000038,6.17314900000019,2.15430000000015,3.08151900000121
525.072926795388,5.09115699999893,4.18997900000068,1.85332800000015,3.05651699999908
526.07306570357,5.0894700000008,4.12316900000042,2.25171899999987,3.06819499999983
527.073204611752,5.9718040000007,5.99958999999944,1.86618400000043,2.9693640000005
528.073343519933,5.73770599999989,4.28634500000044,2.37542599999961,3.01430900000014
529.073482428115,6.76539100000082,4.21117500000037,1.78698900000018,2.98633900000095
530.073621336297,6.91800400000102,4.47143099999994,2.31892400000015,2.94234000000142
531.073760244478,7.29189399999996,6.29773800000112,1.85862399999951,3.0317329999998
532.07389915266,7.15127099999881,4.23152800000025,1.82790199999999,2.98634100000163
533.074038060842,7.21338199999991,4.1228030000002,2.49726899999951,2.99284500000067
534.074176969023,7.29896199999894,6.31378099999893,1.8686660000003,2.94763000000057
535.074315877205,7.22096000000056,4.21277199999895,2.37324100000023,2.9136150000013
536.074454785387,7.17975300000035,4.25033399999847,1.88597000000027,3.03242200000022
537.074593693569,7.2206299999998,6.22168799999963,2.34390900000017,2.99697600000036
538.07473260175,7.21104000000014,4.17967499999941,1.88660700000037,2.97305400000005
539.074871509932,7.28771700000107,4.19299900000078,1.85038899999927,2.92666500000087
540.075010418114,7.02875300000051,4.73909900000035,2.33445099999972,2.17302899999959
541.075149326295,6.95556600000054,6.10627300000124,1.77912600000036,2.15940899999987
542.075288234477,7.20977399999902,4.16398600000139,1.87745200000063,2.3557069999988
543.075427142659,7.30197700000099,4.27644599999985,1.88546599999972,2.33077500000036
544.07556605084,7.17655500000001,4.38157899999896,1.9121439999999,3.19879399999991
545.075704959022,7.06012799999917,4.21668200000022,2.26063199999953,3.16483999999946
546.075843867204,7.21845800000119,4.17950099999871,1.82116799999949,3.16127599999891
547.075982775385,7.16881299999841,5.25815399999919,1.89549700000043,3.23966300000029
548.076121683567,7.15928299999905,6.16370599999937,2.32245500000045,3.16882799999985
549.076260591749,7.16411999999946,4.20707200000106,1.88555999999971,3.23348400000032
550.076399499931,7.27336199999991,4.17377999999917,2.3814739999998,3.41133300000001
551.076538408112,7.10503700000118,4.28027800000018,2.46817499999997,3.30516800000078
552.076677316294,7.31678899999861,4.26012099999934,1.91208499999993,3.29614299999957
553.076816224476,7.41630400000031,4.24852499999906,2.45687300000009,3.44326300000102
554.076955132657,7.37306600000011,4.25407599999926,2.45853600000009,3.38764400000036
555.077094040839,7.29038899999978,5.18847800000003,2.50066599999991,3.39732100000037
556.077232949021,7.34325199999876,4.30466800000067,1.91454599999997,3.43263699999989
557.077371857202,7.19582199999968,4.27295599999889,2.43031400000018,3.4611670000013
558.077510765384,7.32689199999913,6.37613000000056,2.45446999999967,3.5139960000015
559.077649673566,7.23372999999992,6.45127300000058,1.81656299999941,3.53786899999977
560.077788581747,7.24104700000134,4.20472899999913,2.4885690000001,3.42527299999892
561.077927489929,5.1020580000004,5.20604900000035,1.94674699999996,3.45079900000019
562.078066398111,5.07724999999846,6.24704199999906,2.36783599999944,4.71335699999872
563.078205306292,5.12683599999946,4.29134500000146,2.03398300000026,4.71680899999956
564.078344214474,5.04863099999966,4.2795410000017,2.56899199999953,4.75972000000002
565.078483122656,5.02433800000108,5.15030499999921,1.87963200000013,4.72616999999991
566.078622030838,5.13413300000138,6.36837999999989,2.26061699999991,4.70533599999908
567.078760939019,5.06634399999894,4.23596599999837,2.37437599999976,5.14252599999963
568.078899847201,7.05602200000067,4.27070400000048,1.90856699999949,3.47766099999899
569.079038755383,7.1068379999997,5.49140400000033,2.43542799999977,3.5310010000012
570.079177663564,7.29555399999845,4.25288,2.36284200000046,3.58062400000017
571.079316571746,7.31629800000155,4.29535300000134,2.22314800000004,3.56832900000154
572.079455479928,7.25108700000055,6.21596900000077,1.92093300000033,3.51166999999987
573.07959438811,7.27873699999873,6.36135599999943,2.34282699999949,3.54830899999979
574.079733296291,7.33343799999966,6.33130999999958,1.84373899999991,3.52900300000147
575.079872204473,7.27325700000074,6.34872499999983,2.20146299999942,3.57839100000092
576.080011112655,7.28778299999976,4.23173800000041,1.85477900000024,3.60598100000061
577.080150020836,7.310383,4.32887800000026,2.32452300000023,4.74276099999952
578.080288929018,7.27126400000088,6.38980700000138,1.77503800000068,3.52216600000065
579.0804278372,7.19509900000048,6.25608900000043,1.8458470000005,3.61884800000007
580.080566745381,7.26034199999958,4.25126099999943,2.29965600000014,3.52983299999869
581.080705653563,7.24284500000067,5.1726550000003,1.84096099999988,4.92611399999987
582.080844561745,7.14289300000019,6.28387100000145,2.32610199999999,3.58683100000053
583.080983469926,7.38182699999925,4.30684500000098,1.8408330000002,4.83286000000044
584.081122378108,7.31250100000034,4.27260099999876,1.87309299999924,5.03076999999939
585.08126128629,7.21073600000091,5.34499800000049,2.0999069999998,5.04157999999916
586.081400194471,7.21744399999807,6.40989400000035,1.84976299999926,4.80390700000135
587.081539102653,7.44897900000069,4.31145699999979,1.88517200000024,4.97842200000014
588.081678010835,7.3765800000001,4.26874700000008,2.12934399999995,4.94142900000043
589.081816919017,6.11790199999814,4.792515000001,1.85947599999963,4.88406300000133
590.081955827198,6.08731299999999,5.11547799999971,2.24389900000006,4.94122100000095
591.08209473538,6.14578700000129,3.57115599999997,2.16233399999965,3.60696500000086
592.082233643562,6.03680199999872,3.66453899999942,1.79742600000009,4.87449500000002
593.082372551743,5.99525100000028,4.73753500000021,2.3958219999995,4.92864499999996
594.082511459925,5.982557000003,5.04124600000068,1.90833600000042,6.6830630000004
595.082650368107,5.95863800000006,3.59561099999883,1.93575299999975,5.07294199999887
596.082789276288,5.91987399999925,3.60659200000009,2.17125099999976,5.08637799999997
597.08292818447,5.9949059999999,4.45622000000003,2.35431499999959,4.0605689999993
598.083067092652,5.96772100000089,5.13983199999893,1.93610199999966,4.13364399999955
599.083206000833,5.96852199999921,3.53600200000074,2.12581299999965,3.57656200000019
600.083344909015,6.05637999999817,4.32115700000031,1.79494799999975,6.59715799999867
601.083483817197,6.01361799999722,5.0100939999993,2.43738500000018,6.73778800000036
602.083622725379,6.05791799999861,3.56201799999872,1.83976499999972,6.69157799999994
603.08376163356,5.94983100000172,3.55367400000068,2.34758299999976,4.72856000000138
604.083900541742,5.98838099999921,3.56420500000058,2.26364699999976,6.73089600000094
605.084039449924,5.97679900000003,4.8287679999994,2.09894600000007,6.71633699999984
606.084178358105,5.81373600000006,3.51332799999909,2.12089999999989,6.45007799999985
607.084317266287,6.01974500000142,3.59240599999976,2.41027599999961,6.60127800000009
608.084456174469,5.99955599999885,4.87492200000088,1.90236100000038,4.63917299999957
609.08459508265,5.89661200000046,5.01215899999988,1.8382529999999,6.59677899999951
610.084733990832,5.90734499999962,5.08282200000031,1.79002200000014,4.62167500000032
611.084872899014,5.92996399999902,5.18360199999915,1.84489899999971,6.52486399999907
612.085011807195,5.93934900000022,3.60974400000123,1.83539299999939,6.66862100000071
613.085150715377,6.06607499999882,3.58546399999977,2.32060599999932,6.55625099999997
614.085289623559,5.89337399999931,4.96264700000029,2.38857899999948,4.62985900000058
615.08542853174,5.98237900000095,5.09835600000224,2.16187700000046,6.10655600000064
616.085567439922,5.96502900000269,3.57462599999781,1.8303420000002,6.62487300000066
617.085706348104,5.9671219999982,3.53880899999785,1.84535899999992,4.67065600000024
618.085845256286,5.90117299999838,4.90656200000012,1.83359000000019,4.66895400000067
619.085984164467,5.87406600000031,3.57164100000227,1.87148099999922,4.73731100000077
620.086123072649,5.90717399999994,3.51866100000188,1.93484700000045,6.22577699999965
621.086261980831,5.86793000000034,3.57026099999712,1.81349000000046,6.4295570000013
622.086400889012,5.87598399999843,4.73937600000136,2.29429400000026,6.56430800000089
623.086539797194,5.82184700000289,5.1473619999997,2.17207800000051,6.46499899999981
624.086678705376,5.86222700000144,3.57934300000124,2.22190399999999,6.82886800000051
625.086817613557,5.98506300000008,3.62089800000103,2.35406000000057,6.90837300000021
626.086956521739,5.94843000000037,4.23392299999978,1.85715700000037,6.75605499999983
627.087095429921,5.90984400000161,4.8353210000023,1.80187099999966,6.71311400000013
628.087234338102,5.98049499999979,3.59564800000226,1.77665799999977,6.76517200000126
629.087373246284,4.38065099999949,3.66028599999845,1.85309599999982,6.88930299999993
630.087512154466,4.30510199999844,4.20885699999781,1.86116599999968,6.62734799999998
631.087651062648,4.36240899999757,5.07932599999913,2.09695800000009,6.71711099999993
632.087789970829,5.82766300000003,3.60680000000139,2.37329599999975,6.75286700000106
633.087928879011,5.97194099999979,3.64508600000045,2.296558,4.61603800000012
634.088067787193,4.45676500000263,4.31961099999899,2.46446300000025,4.64731399999982
635.088206695374,4.23413699999946,5.11026599999968,2.30274699999973,4.73631600000044
636.088345603556,4.95150000000285,5.08841900000334,1.90657800000008,4.76093899999978
637.088484511738,5.68217200000072,5.05800100000124,1.87336599999981,4.72543500000029
638.088623419919,6.00678399999742,3.56400800000119,1.92584700000043,4.68108600000051
639.088762328101,6.03840700000001,3.60582900000009,1.90917600000012,4.67872400000124
640.088901236283,5.96764999999868,4.20273100000122,1.92604699999993,3.56709899999987
641.089040144465,4.35218299999906,3.53611699999965,1.86010800000076,3.51488900000004
642.089179052646,4.37547199999972,3.61638500000117,1.86798599999929,3.4061529999999
643.089317960828,4.39954999999827,3.59479300000021,1.94115800000054,3.45808199999919
644.08945686901,4.99736499999926,5.04788299999927,1.88120200000048,3.39015000000109
645.089595777191,5.86976200000208,5.14885799999684,1.87466899999981,3.53454299999976
646.089734685373,4.41155300000173,3.58722099999795,1.89147299999968,3.44450900000083
647.089873593555,4.36394300000029,3.58622399999877,1.94683099999929,3.40437199999906
648.090012501736,4.31893900000068,4.51262299999871,1.92344199999934,3.41890699999931
649.090151409918,4.90844199999992,5.12007100000119,1.863249,3.42177900000024
650.0902903181,5.97013000000152,5.15492599999925,1.8764599999995,3.50637199999983
651.090429226281,4.35640499999863,3.56728500000099,1.86326000000008,3.4935889999997
652.090568134463,4.34499199999846,3.60995399999956,1.87433500000043,3.40521900000022
653.090707042645,4.27299700000003,3.52409099999932,1.91602600000078,3.46813900000052
654.090845950827,5.75279800000135,4.73882400000002,1.85305299999982,3.53629799999908
655.090984859008,5.98047199999928,5.14195800000016,1.91092900000058,3.50908999999956
656.09112376719,5.92819400000008,5.14739299999928,1.85670100000061,3.51032699999996
657.091262675372,4.33949700000085,3.63858000000255,1.91435699999965,3.41090500000064
658.091401583553,4.28932700000223,3.55535299999974,1.92228900000009,3.48612999999932
659.091540491735,4.47372900000119,4.90199500000017,1.90254800000002,3.5150790000007
660.091679399917,5.49500400000034,3.54859399999987,1.83703699999933,3.56841900000109
661.091818308098,6.07319899999857,3.59206899999845,1.93132999999943,3.53392699999858
662.09195721628,4.3599549999999,3.61999800000194,1.88629300000139,3.50297599999976
663.092096124462,4.34706400000141,4.99736600000324,1.93073000000004,3.52871400000004
664.092235032643,4.86885399999665,5.08037400000103,1.83587599999919,3.5253730000004
665.092373940825,5.47536499999842,3.58520599999974,1.89618200000041,3.51035199999751
666.092512849007,5.89411699999982,3.58166600000186,1.91207500000019,3.47593199999756
667.092651757188,4.35768199999802,5.04320899999948,1.87195000000065,3.49987200000032
668.09279066537,4.30994799999826,3.54918600000019,1.85243900000023,3.54311800000141
669.092929573552,4.35733099999925,3.59417300000132,1.91057699999874,3.52298100000189
670.093068481734,5.67588000000251,3.5405150000006,1.948891,3.57744599999933
671.093207389915,5.67009899999903,5.1261940000004,1.88118099999883,3.48428100000092
672.093346298097,3.7041599999975,4.0851760000005,1.80303400000048,3.56402600000001
673.093485206279,3.66353099999833,4.09313699999984,1.95374300000003,3.46792300000016
674.09362411446,3.70001500000217,2.96549099999902,1.88847200000055,3.55026100000032
675.093763022642,3.71828699999969,3.00696400000015,1.88747299999886,3.54383400000006
676.093901930824,4.51260400000319,3.14284200000111,1.96644100000049,3.53306599999996
677.094040839005,4.84560499999861,3.39441799999986,1.99254900000051,3.53717899999901
678.094179747187,4.71516900000279,4.00773000000117,1.99617000000035,3.49278400000185
679.094318655369,3.7002599999978,4.12471799999912,1.93858300000102,3.47303800000009
680.09445756355,3.62106700000004,3.99827300000106,1.97910899999988,3.53675300000032
681.094596471732,3.61853499999779,2.98869399999967,1.94154200000048,3.3856420000011
682.094735379914,4.77256800000032,2.94949600000109,1.93727399999989,3.49076100000093
683.094874288096,3.60538399999859,3.88527299999987,1.93575099999907,3.4793580000005
684.095013196277,3.6811979999984,3.01696700000321,2.01291900000069,3.43346300000121
685.095152104459,3.67915900000298,2.98528900000019,1.9526679999999,3.48102500000095
686.095291012641,4.07903600000282,3.16541299999881,1.95245299999988,3.5013199999994
687.095429920822,4.73787899999661,4.04703599999993,1.95774299999903,3.46115199999986
688.095568829004,4.82407400000011,3.98283399999855,1.91017300000021,3.4783090000019
689.095707737186,3.6232740000014,4.01754699999947,1.96272700000009,3.39726599999995
690.095846645367,3.68730100000175,2.92121399999814,1.91147799999999,3.49015700000018
691.095985553549,3.66978800000288,2.96230699999796,1.98633999999947,3.51965399999972
692.096124461731,4.21209900000031,3.8634490000004,1.94851700000072,3.60186700000122
693.096263369912,4.67654299999776,3.89826399999947,1.52108899999985,3.55841700000019
694.096402278094,4.56332100000145,2.94816799999899,1.51734899999974,3.55001999999877
695.096541186276,3.70556600000054,2.93552599999748,1.50972600000023,3.47599599999739
696.096680094458,3.68530099999771,3.97351699999854,1.51026400000046,3.57596700000067
697.096819002639,3.62404899999819,2.97862499999974,1.49250800000118,3.44628599999851
698.096957910821,3.89680000000226,2.94125099999656,1.49699599999985,3.49324600000182
699.097096819003,4.62259500000073,3.22005799999897,1.49748900000122,3.52079199999935
700.097235727184,4.49605800000063,2.89774699999907,1.51692699999876,3.50164600000062
701.097374635366,3.6688789999971,2.9694070000005,1.50157600000057,3.46756499999901
702.097513543548,3.6590090000027,2.94948699999804,1.51922000000013,3.39112699999896
703.097652451729,3.83148799999981,3.97594800000297,1.48569299999872,3.411924
704.097791359911,4.26542600000175,2.93190599999798,1.52213299999858,3.46074500000032
705.097930268093,4.74439800000255,2.92977099999916,1.52670500000022,3.4505100000024
706.098069176275,4.7744640000019,3.78145500000028,1.49084000000039,3.48464799999783
707.098208084456,3.66094199999861,3.99697500000184,1.48906899999929,3.48217600000135
708.098346992638,3.5938410000017,2.94498999999996,1.48334000000068,3.45916700000089
709.09848590082,4.56846099999893,2.94417500000054,1.50108100000034,3.46557799999937
710.098624809001,3.94493000000148,4.01115500000014,1.48698500000137,3.46879099999933
711.098763717183,4.45604199999798,3.99107000000004,1.499405999999,3.50175999999919
712.098902625365,3.6620290000028,2.9844720000001,1.48333099999945,3.49270899999829
713.099041533546,3.60630500000116,2.9431599999989,1.55363299999954,3.4758490000022
714.099180441728,3.56917700000122,3.35654599999907,1.53683199999978,3.38279899999907
715.09931934991,3.63192899999922,2.91928099999859,1.56622000000061,3.43894400000136
716.099458258091,4.69196399999782,2.96392999999807,1.54509300000063,3.43877599999905
717.099597166273,4.73720900000262,3.2148930000003,1.51906199999939,3.44981899999766
718.099736074455,3.57374399999753,3.9639360000001,1.49966700000004,2.47218599999906
719.099874982636,3.59973000000173,2.92654699999912,1.53068699999858,2.51050300000134


==> graphics/data/RAILR2_5177_rot.dat <==
1,1,1,1
29,29,29,29
29,29,29,29
29,29,29,29
30,30,30,30
31,31,31,31
31,31,31,31
32,32,32,32
32,32,32,32
33,33,33,33
33,33,33,33
33,33,33,33
34,34,34,34
34,34,34,34
34,34,34,34
35,35,35,35
36,36,36,36
38,38,38,38
38,38,38,38
38,38,38,38
38,38,38,38
40,40,40,40
40,40,40,40
40,40,40,40
40,40,40,40
40,40,40,40
40,40,40,40
40,40,40,40
40,40,40,40
40,40,40,40
40,40,40,40
40,40,40,40
40,40,40,40
41,41,41,41
41,41,41,41
41,41,41,41
43,43,43,43
43,43,43,43
43,43,43,43
43,43,43,43
45,45,45,45
45,45,45,45
45,45,45,45
45,45,45,45
45,45,45,45
45,45,45,45
46,46,46,46
46,46,46,46
46,46,46,46
46,46,46,46
46,46,46,46
46,46,46,46
46,46,46,46
46,46,46,46
46,46,46,46
46,46,46,46
46,46,46,46
47,47,47,47
48,48,48,48
48,48,48,48
48,48,48,48
48,48,48,48
48,48,48,48
48,48,48,48
49,49,49,49
49,49,49,49
49,49,49,49
50,50,50,50
50,50,50,50
50,50,50,50
50,50,50,50
50,50,50,50
50,50,50,50
50,50,50,50
50,50,50,50
50,50,50,50
50,50,50,50
50,50,50,50
50,50,50,50
50,50,50,50
50,50,50,50
51,51,51,51
51,51,51,51
51,51,51,51
51,51,51,51
51,51,51,51
51,51,51,51
51,51,51,51
52,52,52,52
52,52,52,52
52,52,52,52
52,52,52,52
52,52,52,52
52,52,52,52
52,52,52,52
54,54,54,54
54,54,54,54
54,54,54,54
54,54,54,54
54,54,54,54
54,54,54,54
54,54,54,54
54,54,54,54
54,54,54,54
54,54,54,54
54,54,54,54
54,54,54,54
54,54,54,54
54,54,54,54
54,54,54,54
55,55,55,55
55,55,55,55
56,56,56,56
56,56,56,56
56,56,56,56
56,56,56,56
56,56,56,56
56,56,56,56
56,56,56,56
56,56,56,56
56,56,56,56
56,56,56,56
56,56,56,56
56,56,56,56
56,56,56,56
56,56,56,56
56,56,56,56
56,56,56,56
56,56,56,56
56,56,56,56
56,56,56,56
56,56,56,56
56,56,56,56
56,56,56,56
56,56,56,56
56,56,56,56
56,56,56,56
57,57,57,57
57,57,57,57
57,57,57,57
57,57,57,57
57,57,57,57
57,57,57,57
57,57,57,57
57,57,57,57
57,57,57,57
57,57,57,57
57,57,57,57
57,57,57,57
57,57,57,57
57,57,57,57
57,57,57,57
58,58,58,58
58,58,58,58
58,58,58,58
58,58,58,58
58,58,58,58
58,58,58,58
58,58,58,58
59,59,59,59
59,59,59,59
59,59,59,59
59,59,59,59
59,59,59,59
59,59,59,59
59,59,59,59
59,59,59,59
59,59,59,59
59,59,59,59
59,59,59,59
59,59,59,59
59,59,59,59
59,59,59,59
59,59,59,59
59,59,59,59
59,59,59,59
59,59,59,59
59,59,59,59
59,59,59,59
60,60,60,60
60,60,60,60
61,61,61,61
61,61,61,61
61,61,61,61
61,61,61,61
61,61,61,61
62,62,62,62
62,62,62,62
62,62,62,62
62,62,62,62
62,62,62,62
62,62,62,62
62,62,62,62
62,62,62,62
62,62,62,62
62,62,62,62
62,62,62,62
62,62,62,62
62,62,62,62
62,62,62,62
62,62,62,62
62,62,62,62
62,62,62,62
62,62,62,62
62,62,62,62
62,62,62,62
62,62,62,62
62,62,62,62
62,62,62,62
62,62,62,62
62,62,62,62
62,62,62,62
62,62,62,62
62,62,62,62
62,62,62,62
62,62,62,62
62,62,62,62
62,62,62,62
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
63,63,63,63
64,64,64,64
64,64,64,64
64,64,64,64
64,64,64,64
64,64,64,64
64,64,64,64
64,64,64,64
64,64,64,64
64,64,64,64
64,64,64,64
64,64,64,64
64,64,64,64
64,64,64,64
64,64,64,64
64,64,64,64
64,64,64,64
65,65,65,65
65,65,65,65
65,65,65,65
65,65,65,65
65,65,65,65
65,65,65,65
65,65,65,65
65,65,65,65
65,65,65,65
65,65,65,65
65,65,65,65
65,65,65,65
65,65,65,65
65,65,65,65
65,65,65,65
65,65,65,65
65,65,65,65
65,65,65,65
65,65,65,65
65,65,65,65
65,65,65,65
65,65,65,65
65,65,65,65
65,65,65,65
65,65,65,65
65,65,65,65
65,65,65,65
65,65,65,65
65,65,65,65
65,65,65,65
65,65,65,65
65,65,65,65
65,65,65,65
66,66,66,66
66,66,66,66
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
67,67,67,67
68,68,68,68
68,68,68,68
68,68,68,68
68,68,68,68
68,68,68,68
68,68,68,68
68,68,68,68
68,68,68,68
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
69,69,69,69
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
70,70,70,70
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
71,71,71,71
72,72,72,72
72,72,72,72
72,72,72,72
72,72,72,72
72,72,72,72
72,72,72,72
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,73
73,73,73,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
74,74,74,74
75,75,75,75
75,75,75,75
75,75,75,75
75,75,75,75
75,75,75,75
75,75,75,75
75,75,75,75
75,75,75,75
75,75,75,75
75,75,75,75
75,75,75,75
75,75,75,75
75,75,75,75
75,75,75,75
75,75,75,75
75,75,75,75
75,75,75,75
75,75,75,75
75,75,75,75
75,75,75,75
75,75,75,75
75,75,75,75
75,75,75,75
75,75,75,75
75,75,75,75
75,75,75,75
75,75,75,75
75,75,75,75
75,75,75,75
75,75,75,75
75,75,75,75
75,75,75,75
75,75,75,75
75,75,75,75
75,75,75,75
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
76,76,76,76
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
77,77,77,77
78,78,78,78
78,78,78,78
78,78,78,78
78,78,78,78
78,78,78,78
78,78,78,78
78,78,78,78
78,78,78,78
78,78,78,78
78,78,78,78
78,78,78,78
78,78,78,78
78,78,78,78
78,78,78,78
78,78,78,78
78,78,78,78
78,78,78,78
78,78,78,78
78,78,78,78
78,78,78,78
78,78,78,78
78,78,78,78
78,78,78,78
78,78,78,78
78,78,78,78
78,78,78,78
78,78,78,78
78,78,78,78
78,78,78,78
78,78,78,78
78,78,78,78
78,78,78,78
79,78,78,78
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
79,79,79,79
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
80,80,80,80
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
81,81,81,81
82,82,82,82
82,82,82,82
82,82,82,82
82,82,82,82
82,82,82,82
82,82,82,82
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
83,83,83,83
84,84,84,84
84,84,84,84
84,84,84,84
84,84,84,84
84,84,84,84
84,84,84,84
84,84,84,84
85,85,85,85
85,85,85,85
85,85,85,85
85,85,85,85
85,85,85,85
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
86,86,86,86
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
87,87,87,87
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
88,88,88,88
89,89,89,89
90,89,89,90
90,90,89,90
90,90,90,90
90,90,90,90
90,90,90,90
90,90,90,90
90,90,90,90
90,90,90,90
90,90,90,90
90,90,90,90
90,90,90,90
90,90,90,90
90,90,90,90
90,90,90,90
90,90,90,90
90,90,90,90
90,90,90,90
90,90,90,90
90,90,90,90
90,90,90,90
90,90,90,90
90,90,90,90
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
91,91,91,91
92,92,91,92
92,92,92,92
92,92,92,92
92,92,92,92
92,92,92,92
92,92,92,92
92,92,92,92
92,92,92,92
92,92,92,92
92,92,92,92
92,92,92,92
92,92,92,92
93,93,93,93
93,93,93,93
93,93,93,93
93,93,93,93
93,93,93,93
93,93,93,93
93,93,93,93
93,93,93,93
93,93,93,93
93,93,93,93
93,93,93,93
93,93,93,93
93,93,93,93
93,93,93,93
93,93,93,93
93,93,93,93
93,93,93,93
93,93,93,93
93,93,93,93
93,93,93,93
93,93,93,93
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
94,94,94,94
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
95,95,95,95
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
96,96,96,96
97,97,97,97
97,97,97,97
97,97,97,97
97,97,97,97
97,97,97,97
97,97,97,97
97,97,97,97
97,97,97,97
97,97,97,97
97,97,97,97
97,97,97,97
97,97,97,97
97,97,97,97
97,97,97,97
97,97,97,97
97,97,97,97
97,97,97,97
97,97,97,97
97,97,97,97
97,97,97,97
97,97,97,97
97,97,97,97
97,97,97,97
97,97,97,97
97,97,97,97
97,97,97,97
97,97,97,97
98,98,98,98
98,98,98,98
98,98,98,98
98,98,98,98
98,98,98,98
98,98,98,98
98,98,98,98
98,98,98,98
98,98,98,98
98,98,98,98
98,98,98,98
98,98,98,98
98,98,98,98
98,98,98,98
98,98,98,98
98,98,98,98
98,98,98,98
98,98,98,98
98,98,98,98
98,98,98,98
98,98,98,98
98,98,98,98
98,98,98,98
98,98,98,98
98,98,98,98
98,98,98,98
98,98,98,98
98,98,98,98
98,98,98,98
98,98,98,98
98,98,98,98
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
99,99,99,99
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
100,100,100,100
101,101,100,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
101,101,101,101
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
102,102,102,102
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
103,103,103,103
104,104,104,103
104,104,104,103
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
104,104,104,104
105,105,104,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
105,105,105,105
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,106
106,106,106,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
107,107,107,107
108,108,108,108
108,108,108,108
108,108,108,108
108,108,108,108
108,108,108,108
108,108,108,108
108,108,108,108
108,108,108,108
108,108,108,108
108,108,108,108
108,108,108,108
108,108,108,108
108,108,108,108
108,108,108,108
108,108,108,108
108,108,108,108
108,108,108,108
108,108,108,108
108,108,108,108
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
109,109,109,109
110,110,109,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,110
110,110,110,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
111,111,111,111
112,112,111,112
112,112,111,112
112,112,111,112
112,112,111,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112
112,112,112,112


==> graphics/data/RAILR2_5177_tot.dat <==
0,0,0,0
1.030426,0.735362,0.166541,0.122529
0.906686,0.638412,0.208812,0.263582
0.852975,0.621815,0.20572,0.251587
0.865339,0.62369,0.211864,0.252673
0.918961,0.672478,0.248501,0.289372
0.973821,0.761238,0.223909,0.241089
0.997917,0.779917,0.228445,0.231849
1.042562,0.807917,0.231446,0.238837
1.014389,0.825210999999999,0.239626,0.241751
1.033631,0.827952000000001,0.238072,0.301782
1.048366,0.833559999999999,0.244543,0.300911
1.038276,0.83733,0.243871,0.314801
1.072732,0.850064000000001,0.253953,0.280032
1.063071,0.849960999999999,0.252769,0.311209
1.09417,0.860860000000001,0.258306,0.340451
1.115457,0.872406999999999,0.261634,0.331368
1.095478,0.878087000000001,0.258316,0.343515
1.12417,0.896281,0.267564,0.349652
1.132792,0.938319,0.268745,0.350531
1.129012,0.883913,0.268912,0.360161
1.121344,0.887865999999999,0.27071,0.38022
1.176902,0.897716000000003,0.288082999999999,0.439846999999999
1.144642,0.905545,0.279964000000001,0.450805
1.154707,0.895924999999998,0.279929,0.476535
1.150196,0.900390999999999,0.277133,0.498912
1.142899,0.902108000000002,0.280473,0.418088000000001
1.197538,0.935368999999998,0.304959,0.416093999999999
1.174657,0.928908000000003,0.303439,0.430073999999999
1.201791,0.734539999999999,0.312857999999999,0.437674000000001
1.232403,0.746949999999998,0.320471,0.440671999999999
1.226392,0.744351999999999,0.319823,0.464090000000001
1.24523,0.745271000000002,0.322495999999999,0.482955
1.22179,0.750252,0.322616,0.485329999999999
1.255551,0.775648,0.335103999999999,0.508329999999999
1.214015,0.771207,0.334747,0.493467000000001
1.216939,0.756397,0.331126000000001,0.513491999999999
1.273467,0.783892999999999,0.345647999999999,0.556802000000001
1.24512,0.788767,0.346143000000001,0.513413999999999
1.260706,0.788899000000001,0.340736,0.538825000000001
1.248091,0.787846999999996,0.339682,0.531388
1.252322,0.813605000000003,0.345879999999999,0.546239
1.241222,0.777995000000004,0.348381,0.539743000000001
1.246834,0.775937999999996,0.346872000000001,0.541728999999997
1.249784,0.774293999999998,0.346757999999999,0.554087000000003
1.244958,0.773886000000005,0.34318,0.562189999999998
1.25536200000001,0.784935999999995,0.345907,0.562133000000003
1.261454,0.797364000000002,0.34686,0.610156999999997
1.282194,0.801696,0.348227999999999,0.591112000000003
1.277412,0.788746000000003,0.349786000000002,0.598400999999999
1.327403,0.80142,0.351476999999999,0.600857000000001
1.31976,0.804721999999998,0.359712,0.590835999999999
1.36088,0.817289000000002,0.369069,0.599129999999999
1.315917,0.834821999999996,0.368306,0.588744999999999
1.31378400000001,0.821443000000002,0.364656,0.594837000000002
1.313334,0.815365999999997,0.365539,0.61289
1.306248,0.816131000000006,0.364570999999998,0.605152
1.35624900000001,0.834851999999998,0.375181000000001,0.611039999999999
1.37926299999999,0.835262999999998,0.380054000000001,0.619734999999999
1.410431,0.857821000000001,0.395792999999998,0.630310999999999
1.40902800000001,0.860371000000001,0.392259000000003,0.629256000000002
1.413811,0.855136999999999,0.390602999999999,0.625935999999999
1.40539199999999,0.860350000000004,0.391081,0.640589000000002
1.46721400000001,0.909323999999998,0.412519,0.632123
1.42500899999999,0.897667999999996,0.418480000000002,0.641598999999999
1.43145600000001,0.885928,0.415316999999998,0.654387
1.43590399999999,0.879028000000005,0.400967000000001,0.658277999999999
1.43883599999999,0.895250999999995,0.396092999999997,0.52271
1.449681,0.887258000000003,0.399696000000002,0.685661999999997
1.43138500000001,0.871178999999998,0.399446000000001,0.690192000000003
1.415131,0.879789000000002,0.400911999999998,0.693125999999999
1.414997,0.891665000000003,0.399238,0.682276000000002
1.419369,0.880960999999999,0.397293000000001,0.683040999999996
1.416094,0.890860999999994,0.406226999999998,0.729448000000005
1.411322,0.879055000000001,0.406105,0.685307999999999
1.41610899999999,0.882358000000004,0.401857,0.677976999999998
1.40545400000001,0.885303,0.400695000000002,0.683351000000002
1.427589,0.871550999999997,0.400016999999998,0.721235999999998
1.410117,0.884580000000007,0.402894,0.714348999999999
1.416312,0.870803999999993,0.403521999999999,0.719427000000003
1.402756,0.873585000000006,0.398091000000001,0.728816000000002
1.425434,0.879100999999991,0.405021000000001,0.729799999999997
1.418249,0.87804100000001,0.404129000000001,0.742489999999997
1.415873,0.875670999999997,0.404827999999998,0.747799000000001
1.47532,0.889589000000001,0.415572999999998,0.712614000000002
1.49109,0.904454000000001,0.424867000000003,0.732754999999997
1.473145,0.901202999999995,0.425459999999998,0.742285000000003
1.465913,0.904236999999995,0.426934000000003,0.721139000000001
1.468217,0.904678000000004,0.423743999999999,0.751283999999998
1.547057,0.928272000000007,0.420811999999998,0.724508
1.49405300000001,0.938462000000001,0.423305000000003,0.718296000000002
1.50221999999999,0.932059999999993,0.421493999999999,0.711373999999999
1.56357100000001,0.938107000000002,0.430423999999999,0.710641000000003
1.494384,0.940946999999994,0.430899,0.727739999999997
1.49544399999999,0.940764000000001,0.432262999999999,0.697476000000002
1.486734,0.946061,0.424942999999999,0.723072000000002
1.492231,0.945644999999999,0.429327000000001,0.747833999999997
1.490944,0.944502,0.428418000000001,0.722066999999996
1.508273,0.940789000000009,0.428097999999999,0.757135000000005
1.496167,0.938469999999995,0.430130000000005,0.738993000000001
1.52559000000001,0.939639999999997,0.429694999999995,0.744616000000001
1.49257399999999,0.939746,0.430776999999999,0.748039999999996
1.50433200000001,0.954189,0.433966000000005,0.752394000000002
1.49530999999999,0.938967000000005,0.434202999999997,0.775895999999996
1.556455,0.969653999999991,0.445366,0.748287000000005
1.51967000000002,0.96481,0.439953000000003,0.742712999999995
1.52569199999999,0.956125,0.444553999999997,0.762086000000004
1.52063200000001,0.971877000000006,0.443652,0.771605999999998
1.51754399999999,0.965692000000004,0.443450000000006,0.770074000000001
1.516066,0.965971999999994,0.443872999999996,0.602871
1.52455700000002,0.962928000000005,0.441321000000002,0.626637000000002
1.528302,0.967495,0.445929999999997,0.633502
1.556646,0.966223999999997,0.437451000000003,0.636666999999996
1.54463200000001,0.974789999999999,0.439952999999996,0.628670999999997
1.56144499999999,0.986485000000002,0.439959999999999,0.631121000000007
1.615308,0.972031999999999,0.442933000000004,0.628979000000001
1.50389699999999,0.979141999999996,0.444046,0.631945000000002
1.506922,0.969541000000007,0.447364999999998,0.642332999999994
1.512486,0.966182000000003,0.444982000000003,0.634710999999996
1.510775,0.960166999999998,0.447669999999995,0.649201000000005
1.587987,0.997906999999998,0.466732,0.643600000000006
1.58781500000001,0.995783000000003,0.467640000000003,0.654061999999996
1.56212300000001,0.984319999999997,0.468015000000001,0.665171000000001
1.59021199999998,1.014481,0.467689,0.664569
1.56819800000002,0.995441,0.471893000000001,0.659838999999991
1.568106,1.00146199999999,0.468291000000001,0.671699000000004
1.57322599999998,1.00550500000001,0.470357,0.669858000000005
1.560394,1.01555699999999,0.468195999999999,0.675136999999992
1.56223700000001,1.00702600000001,0.468284999999995,0.655321000000001
1.573567,1.00917699999999,0.469620000000006,0.654482999999999
1.60521399999999,1.004648,0.471427999999996,0.660752000000002
1.59113100000002,0.998733000000001,0.462957000000003,0.668118000000007
1.556479,1.004699,0.464072000000002,0.664505999999989
1.63674699999999,1.03214,0.476879999999994,0.658840000000012
1.62800700000003,1.031807,0.499561,0.655177999999992
1.64486699999998,1.03573,0.486955000000002,0.656968000000006
1.62799700000002,1.04747599999999,0.480356999999998,0.661085
1.62302399999999,1.04924600000001,0.477129000000005,0.656291999999993
1.69506000000001,1.07427199999999,0.496296999999998,0.882018000000002
1.64466899999999,1.08044100000001,0.493518999999999,0.878273000000007
1.65242000000001,1.060136,0.489600000000003,0.866387999999986
1.66481999999999,1.05478599999999,0.494929999999997,0.873570000000001
1.64103,1.0682,0.496729000000002,0.875016000000002
1.66326699999999,1.07312,0.492609000000002,0.878095999999999
1.66575500000002,1.06195099999999,0.493410999999995,0.886084000000011
1.66040199999998,1.06267299999999,0.495009000000003,0.870677000000001
1.669194,1.07211900000001,0.495178000000003,0.89378099999999
1.760786,1.086331,0.505737999999994,0.903008999999997
1.68677600000001,1.09022400000001,0.506167000000005,0.890330000000006
1.670117,1.087355,0.506489999999999,0.896708000000004
1.70506399999999,1.114859,0.512979999999999,0.90055799999999
1.69436999999999,1.085971,0.505270000000003,0.901690000000002
1.687589,1.09539699999999,0.507405999999996,0.877729000000002
1.684169,1.09419499999998,0.518749999999997,0.904021
1.67260100000001,1.14028300000001,0.526956000000006,0.897726000000006
1.671164,1.12384500000002,0.504625999999995,0.915120999999999
1.67068599999999,1.15543599999998,0.500871000000004,0.882683999999998
1.67647099999999,1.13867200000001,0.507823000000002,0.890568000000002
1.68311400000002,1.11872299999999,0.510660999999999,0.903307999999996
1.68608699999999,1.14004199999999,0.508423000000001,0.892158000000009
1.729152,1.13910000000001,0.506620999999996,0.911277999999996
1.67779100000001,1.13654700000001,0.511634000000001,0.911838000000003
1.67377199999999,1.13660299999998,0.516330000000004,0.893859999999989
1.67667800000001,1.14498800000001,0.512406999999996,0.882660999999999
1.68906699999999,1.154944,0.509532000000007,0.908714000000003
1.67566500000001,1.15492599999999,0.503918999999996,0.895969000000008
1.68276699999998,1.149168,0.510324999999995,0.915665999999987
1.68470900000003,1.14346700000002,0.519866000000007,0.96508200000001
1.69520899999998,1.15070599999999,0.510764999999992,0.919741000000002
1.71137000000002,1.13932500000001,0.511352000000002,0.972048999999998
1.714662,1.14235299999999,0.509639000000007,0.74386299999999
1.72582599999998,1.15435200000002,0.509343000000001,0.760779000000014
1.72573500000001,1.137486,0.507619999999989,0.731371999999993
1.707312,1.15909399999998,0.508600999999999,0.742704000000003
1.711083,1.14702100000002,0.510108000000002,0.728431999999998
1.716939,1.131473,0.507294999999999,0.733357999999996
1.719483,1.13229399999997,0.508885000000006,0.744987000000009
1.75595300000001,1.13934700000001,0.509390999999994,0.739657999999991
1.73382799999999,1.147132,0.512529999999998,0.726301000000007
1.77580400000002,1.158568,0.521210000000011,0.739992000000001
1.75701899999996,1.15693899999999,0.519131999999999,0.74024399999999
1.743404,1.17541600000001,0.523433999999995,0.732461000000001
1.74044800000001,1.148822,0.520519000000007,0.739265000000003
1.71938799999998,1.19239999999999,0.517576999999989,0.740288000000007
1.71079200000003,1.16069100000001,0.517489000000012,0.739565999999996
1.75855899999999,1.158266,0.518647000000001,0.753685000000004
1.75196399999999,1.17599299999998,0.52575499999999,0.745101999999989
1.70832900000005,1.162845,0.515844000000001,0.749347
1.72277599999995,1.166631,0.520043000000001,0.774253999999999
1.73861700000003,1.162587,0.516948999999997,0.771867
1.734487,1.14771000000002,0.519259000000005,0.771799000000001
1.74160999999998,1.153232,0.517076000000003,0.790103000000002
1.72726299999999,1.17357199999998,0.517832999999996,0.781675000000007
1.74593900000002,1.16458,0.524465000000006,0.798480999999995
1.73999700000002,1.14792300000002,0.522666000000001,0.781971999999996
1.75125499999996,1.18667600000001,0.51629299999999,0.790306000000015
1.74666300000001,1.15453599999998,0.514780000000002,0.828504999999979
1.74549999999999,1.17787300000001,0.515000000000001,0.794878000000011
1.73827599999998,1.173103,0.514300000000006,0.798001999999997
1.71015900000003,1.16485600000001,0.514180999999994,0.817475999999999
1.71103999999997,1.162746,0.522402,0.822661000000011
1.73372400000005,1.15737199999998,0.521617000000006,0.816969999999998
1.74390299999999,1.179924,0.515294999999995,0.806693999999993
1.74185499999999,1.165426,0.521451999999996,0.806455
1.73170900000002,1.17362600000001,0.513316000000003,0.810450000000003
1.74661599999996,1.17368099999999,0.518215999999995,0.809598999999992
1.76619400000004,1.14326500000001,0.514777000000009,0.803705000000008
1.72347399999995,1.167778,0.52049199999999,0.808042999999998
1.726471,1.144879,0.516273000000012,0.789611000000008
1.73519600000003,1.142932,0.527046999999996,0.792775000000006
1.771073,1.17762299999998,0.529186999999993,0.781624999999991
1.755762,1.160087,0.547874000000007,0.791381999999999
1.72016399999995,1.158545,0.543911999999992,0.778939000000008
1.71948500000002,1.18888100000001,0.543242000000006,0.795622999999978
1.73010099999999,1.186723,0.541074999999992,0.79118600000001
1.78949900000003,1.21522899999999,0.556368000000006,0.795626999999996
1.75281099999995,1.18829500000001,0.561543999999998,0.798149999999993
1.77068800000001,1.19539599999999,0.557752000000008,0.815260000000023
1.75347400000004,1.171774,0.553188999999989,0.802051999999975
1.80952399999995,1.19375200000002,0.571480000000008,1.04043000000001
1.80915300000004,1.22611199999997,0.570821999999993,1.06804299999999
1.791652,1.20857400000003,0.577708999999999,1.05184200000002
1.83372900000001,1.22740499999998,0.573806000000005,0.79386599999998
1.80380199999996,1.22896600000001,0.572058999999996,0.824283000000008
1.82182600000004,1.22893099999999,0.572578000000007,0.841465999999997
1.80879699999997,1.240117,0.571524999999994,0.812254999999993
1.851069,1.215664,0.569091999999998,0.808536000000004
1.86431500000003,1.22932299999999,0.572428000000002,0.822043000000008
1.84202099999999,1.18543400000001,0.571543000000005,0.836545999999998
1.85040600000002,1.195674,0.586078000000001,0.813332000000003
1.85109699999998,1.172439,0.580885999999992,0.818783999999994
1.924217,1.202943,0.572028000000003,0.829106999999993
1.87140699999998,1.19334900000001,0.566535999999999,0.830901000000011
1.89065500000004,1.19630199999997,0.569643999999997,0.83614399999999
1.88476299999996,1.23318400000002,0.570705000000004,0.828868
1.93006400000002,1.19288699999998,0.570255000000003,0.834066000000007
1.87233299999997,1.202461,0.571650000000005,0.829235000000011
1.90953400000001,1.22905299999999,0.582257999999996,0.83478199999999
1.89808600000003,1.19737800000001,0.575580000000002,0.843500000000006
1.88204400000001,1.224152,0.574608999999995,0.831569999999999
1.88327899999996,1.24145099999998,0.572486999999995,0.815712999999988
1.88722300000001,1.23555900000002,0.571003000000005,0.815314000000001
1.87447400000002,1.23760299999998,0.573228,0.837287000000003
1.88958600000001,1.21987900000002,0.576650000000001,0.857527000000005
1.87282399999998,1.21135799999999,0.574976000000007,0.815657999999985
1.88052299999998,1.23597899999999,0.573686999999993,0.840651000000008
1.88175000000001,1.19740900000002,0.578590000000005,0.826257999999996
1.87289500000003,1.19342999999998,0.572867000000002,0.836019000000022
1.88765899999999,1.19492400000001,0.588135999999992,0.820997999999975
1.89648099999999,1.21159399999999,0.567374000000001,0.817374000000001
1.92045200000001,1.18320199999999,0.567496000000006,0.834807000000012
1.98130700000002,1.18914600000002,0.580941999999993,0.826043999999996
1.90943999999996,1.21957899999998,0.569217000000009,0.839864000000006
1.88635800000003,1.19179500000001,0.566001,0.845730000000003
1.86530199999999,1.20348300000001,0.569843999999989,0.822403000000008
1.87463100000002,1.20268299999998,0.565460000000002,0.822010999999975
1.87354099999999,1.19152100000002,0.570537999999999,0.822077000000007
1.88020799999998,1.19247899999999,0.568576000000007,0.841339000000005
1.87534800000003,1.19268499999998,0.578131999999997,0.856732999999991
1.87001899999996,1.20983200000001,0.561351999999999,0.860662000000019
1.86997700000001,1.17654399999998,0.56362,0.829583999999983
1.88287200000002,1.20475300000004,0.561847,0.838139000000012
1.83702299999999,1.26459399999999,0.569698000000002,0.868414999999999
1.85334499999999,1.24041099999999,0.570058000000003,0.852100000000007
1.886663,1.24624799999998,0.568772999999993,0.85295499999998
1.86978700000003,1.24601000000001,0.577855999999997,0.877976000000018
1.84085199999998,1.18304800000004,0.565094999999999,0.869945999999999
1.86915299999998,1.19611999999995,0.571265000000011,0.863544999999988
1.82045400000004,1.19428500000004,0.573297999999994,0.870010000000008
1.87171599999999,1.19654099999997,0.572554999999994,0.868243000000007
1.87737899999996,1.20469600000001,0.57269500000001,0.85767899999999
1.86547300000001,1.18600099999998,0.568112999999997,0.869936999999993
1.84562900000003,1.19410000000005,0.576616999999999,0.859736999999996
1.89701299999996,1.232527,0.569265999999999,0.872017
1.84030900000005,1.19247999999999,0.569551000000004,0.862912000000023
1.87968100000001,1.20323500000001,0.570460999999995,0.880010999999996
1.85825899999998,1.19323399999996,0.568112999999997,0.861839000000003
1.83527700000002,1.19413100000003,0.575085000000001,0.879467999999974
1.85265899999996,1.21460200000001,0.572656000000009,0.858930000000015
1.87937700000003,1.19432699999999,0.576691999999994,0.900794999999988
1.87062800000001,1.201077,0.574679000000003,0.923563000000001
1.84408399999995,1.198263,0.568885999999992,0.898454000000015
1.85486000000003,1.24589700000001,0.573441000000003,0.891249999999985
1.82431500000001,1.25453299999998,0.568356999999992,0.885615999999999
1.85486099999997,1.22560800000002,0.575560000000024,0.897208000000006
1.87100100000004,1.20546199999995,0.581531999999982,0.923408999999992
1.88498399999997,1.19357100000002,0.585084999999992,0.882969000000003
1.84806700000001,1.210531,0.577787000000001,0.885714000000007
1.86973499999999,1.20128599999998,0.573820000000012,0.887744999999995
1.835599,1.20626400000003,0.574344999999994,0.894538000000011
1.86678499999999,1.21560699999998,0.581409000000008,0.901706999999988
1.875787,1.23589600000003,0.579240999999996,0.896586000000013
1.86879599999997,1.20963699999999,0.582525000000004,0.893325000000004
1.85028199999999,1.18805500000002,0.577866999999998,1.16691
1.86387200000001,1.18192899999997,0.57545300000001,0.883248999999978
1.85663399999999,1.18375700000001,0.578016999999988,0.903950000000009
1.86472600000002,1.17936700000001,0.580470999999989,0.887596000000002
1.87095299999999,1.17692299999999,0.570808,0.896422999999999
1.86078000000003,1.16271899999998,0.568633000000005,0.903590000000008
1.83717799999999,1.181262,0.574171000000007,0.885480999999999
1.891323,1.16270600000001,0.597396000000003,0.894102000000004
1.88241099999999,1.183491,0.608758999999992,0.898991999999993
1.90707100000003,1.19889899999998,0.58835400000001,0.89035100000001
1.90284799999995,1.19358299999999,0.592252000000002,0.893074999999982
1.90353200000004,1.19048000000004,0.587042999999994,0.909166999999997
1.91521299999999,1.25082599999996,0.589301000000006,0.897659000000004
1.89371899999998,1.26266800000002,0.588594999999998,0.915894000000009
1.86860100000001,1.26047399999999,0.592017999999996,0.90038899999999
1.878085,1.26075000000003,0.590392000000008,1.22202799999999
1.88520799999998,1.25473799999997,0.59428699999998,1.20145000000002
1.84818800000005,1.24739499999998,0.591267000000016,1.227204
1.878829,1.26142700000003,0.598895999999996,1.22447699999998
1.91851800000001,1.249371,0.597824000000003,1.21476900000002
1.89178799999996,1.24240500000002,0.598921999999988,1.19295
1.96956599999999,1.269338,0.616917999999998,1.226833
1.94301900000005,1.28831399999996,0.613100000000003,1.20514900000001
1.92677599999996,1.25877100000002,0.624979999999994,1.21794499999999
1.94636200000002,1.274541,0.621797000000015,1.25528500000001
1.94628499999999,1.26378799999998,0.61703399999999,0.939549
1.93391499999996,1.28005300000001,0.621551000000011,0.912215000000003
1.97521500000005,1.277331,0.619776999999999,0.908350999999982
1.92985199999998,1.27403200000003,0.616084999999998,0.917858999999993
1.96310900000003,1.29614699999996,0.618470000000002,0.89263200000002
1.92411700000002,1.31044600000001,0.620622999999995,0.899184999999989
1.94310299999995,1.28333199999997,0.627455999999995,0.887405999999999
1.94412599999998,1.270669,0.620849000000021,0.903895000000006
1.95351200000005,1.27601100000004,0.618637999999976,0.921506999999991
1.93543099999999,1.30050899999998,0.615643000000006,0.909355000000005
1.94512499999996,1.27854500000001,0.616061999999999,0.911351999999994
1.925071,1.28408200000001,0.621924000000007,0.917805000000016
1.92495400000007,1.28468900000001,0.618173000000013,0.941773999999981
1.92969499999992,1.28862699999996,0.639722999999975,0.913736
1.92905900000005,1.26374100000004,0.61711200000002,0.92108300000001
1.93085199999996,1.28414799999996,0.630266000000006,0.933262000000013
1.96451300000001,1.26612600000004,0.496054999999984,0.926232999999996
1.94763699999999,1.28630899999996,0.493380000000002,0.957407999999987
1.98118999999997,1.30367999999999,0.62718000000001,0.911023
1.95464400000003,1.30005700000004,0.625973999999985,0.917428000000001
1.95743200000004,1.31013799999999,0.628464000000008,0.907342
1.95831299999998,1.30294700000002,0.630600999999984,0.908491000000026
1.96307999999999,1.29746699999998,0.635344000000003,0.899244999999951
1.95802300000003,1.30965199999997,0.638040000000018,0.909603000000004
1.95182199999999,1.30832000000004,0.508739999999989,0.918221000000017
1.97822699999995,1.33020999999997,0.510618999999991,0.961675000000014
1.97714500000006,1.333461,0.511851000000007,0.946764999999971
1.97278699999993,1.309392,0.512628000000007,0.910425000000032
1.77474300000006,1.13076599999999,0.509858000000008,0.921067999999991
1.76426800000002,1.12388700000002,0.510611999999981,0.929714999999987
1.75870999999995,1.13558,0.511165000000005,0.925825000000032
1.76745900000003,1.131776,0.511071000000015,0.902353000000005
1.76378699999998,1.15641299999999,0.513457999999986,0.895763999999986
1.76422400000001,1.13525600000003,0.513100000000009,0.900902999999971
1.77138600000001,1.13207199999999,0.513611999999995,0.923249999999996
1.76146200000005,1.16587399999997,0.509321,0.91704500000003
1.76842699999997,1.14813400000003,0.51089300000001,0.943907999999965
2.00071400000002,1.32963799999999,0.536439999999999,0.962409000000036
1.99229199999991,1.33595200000002,0.664965999999993,0.932069000000013
1.97842200000002,1.35605099999998,0.669706999999988,0.927801999999986
2.011616,1.35093599999999,0.660920000000004,0.967851999999993
2.00559299999998,1.35879799999998,0.657146000000012,0.902498999999978
2.03433100000007,1.35710800000004,0.659386999999981,0.910550999999998
2.00824699999998,1.33558699999998,0.659438000000023,0.917301000000009
2.01699699999995,1.355818,0.659827999999976,0.977049000000022
2.00877200000002,1.35635400000001,0.653354000000007,0.942338000000007
2.01482299999998,1.34756900000002,0.650979000000007,0.946270999999967
2.03879500000005,1.33348999999998,0.65454299999999,0.945554000000016
2.01087800000005,1.33003500000001,0.662213000000008,0.933884999999975
2.02571899999998,1.33237600000001,0.663245999999987,0.928449000000001
2.019858,1.35650299999998,0.663873000000024,0.939391000000001
2.03235599999994,1.33537000000001,0.663502999999992,0.927820000000054
2.00537000000008,1.35758799999996,0.663130999999993,0.929874999999981
2.01513,1.376529,0.667509999999993,0.927764999999965
2.01785499999994,1.346115,0.664647000000002,0.924764000000039
2.01736100000005,1.30147500000004,0.670645000000007,0.936127999999997
2.02993600000002,1.330173,0.661250999999993,0.924233000000015
2.02900199999999,1.312004,0.667012,0.938042999999993
2.02610699999991,1.32511799999997,0.661961000000019,0.931222999999989
2.01786200000004,1.29799500000001,0.665288000000004,0.929804999999988
2.01500199999998,1.34382299999999,0.669474999999977,0.954007999999988
2.02059400000007,1.33127300000001,0.674718000000013,0.945605
2.10675399999991,1.42258099999998,0.550402999999989,0.953757999999993
2.13791000000003,1.41438300000004,0.550705000000022,0.948963000000049
2.06090500000005,1.37674599999997,0.64819,0.972266999999988
2.10999499999991,1.445471,0.544365999999997,0.951589000000013
2.10931400000004,1.413003,0.548301999999978,0.955809999999985
2.11276799999996,1.421336,0.542079999999999,0.960976000000016
2.1163160000001,1.40817900000002,0.552588000000014,0.986094999999978
2.13186099999996,1.43460399999998,0.547929000000011,0.970422999999982
2.11641799999995,1.41483700000003,0.552904999999981,0.957560999999998
2.11596600000007,1.42336899999998,0.55072100000001,1.00723400000004
2.11487799999998,1.41866099999999,0.552505999999994,0.944579999999974
2.10524099999998,1.44057300000003,0.550129999999996,0.947864999999979
2.12738400000001,1.40927099999999,0.555628000000013,0.949541000000011
2.11901,1.37358499999999,0.555054999999982,0.944557000000032
2.12690599999996,1.39864,0.549508000000003,0.961810999999955
2.10769700000003,1.39160199999998,0.549642000000006,0.968029000000001
2.11891400000002,1.40743100000003,0.577894000000015,0.951479000000006
2.10434599999996,1.431378,0.547604999999976,0.947016000000019
2.12325199999998,1.42828199999997,0.551426000000021,0.961158000000012
2.09468800000002,1.43569600000001,0.549719999999979,0.96778599999999
1.84707600000002,1.2063,0.553488000000016,1.000584
1.84589100000005,1.22103700000002,0.547685999999999,0.976075999999978
1.84390699999994,1.16004800000002,0.548849999999987,0.996384000000035
1.85239000000001,1.153435,0.555760000000021,0.964421999999956
1.848026,1.129096,0.551873999999998,0.959606000000008
1.85661000000005,1.13917099999998,0.550657000000001,1.00292400000001
1.83965899999998,1.133579,0.550015999999999,0.973162000000002
1.84922799999993,1.12987600000002,0.555378999999988,0.955780000000004
1.84873900000002,1.14540199999999,0.553339999999992,0.954560000000015
1.86565400000006,1.182523,0.552648000000005,0.962311999999997
1.85785799999996,1.17259899999999,0.554077000000007,0.955813999999975
1.87569899999994,1.18699800000002,0.555804999999992,0.949166999999989
1.853387,1.16674399999999,0.552575000000019,0.962472000000048
1.85169600000006,1.19606599999997,0.549900999999977,1.00163499999996
1.85629400000005,1.194142,0.546721000000019,0.96168700000004
1.849019,1.19510700000001,0.55200099999999,0.991462999999953
1.84386699999993,1.18538799999999,0.545956000000018,0.957995000000039
1.86376000000007,1.18352300000004,0.549719999999979,0.952179000000001
1.8440599999999,1.20122399999997,0.548439000000002,0.951031
1.84900100000004,1.179349,0.549513000000019,0.95003399999996
1.87101400000006,1.18238400000001,0.553738999999979,0.952289000000007
1.83783699999992,1.17285199999998,0.553195000000017,0.945432000000039
1.85155199999997,1.17839500000002,0.580203999999981,0.949270999999953
1.7808970000001,1.177256,0.555613000000022,0.987584000000027
1.79087099999992,1.168792,0.54933299999999,0.943972999999971
1.77997300000004,1.17003099999999,0.552031999999997,0.938639000000023
1.81378099999995,1.14264400000002,0.546084000000008,0.944484999999986
1.78672300000005,1.20984199999998,0.549079000000006,0.928377000000012
1.80133799999999,1.16932100000002,0.550526999999988,0.941771000000017
1.77678100000003,1.17888299999998,0.545771000000002,0.927148999999986
1.77821599999993,1.17811599999999,0.550832999999983,0.945619000000022
1.79339100000004,1.20989500000002,0.548897000000011,0.948808999999983
1.79156899999998,1.17816799999997,0.552408000000014,0.948851999999988
1.83828900000003,1.20488,0.551305999999983,0.938227999999981
1.84012299999995,1.15376300000003,0.551552000000015,0.937804000000028
1.83391800000004,1.14403899999996,0.547448000000003,0.948514999999986
1.77961400000004,1.12822900000003,0.552334000000002,0.96247900000003
1.85615099999995,1.13685099999998,0.554038999999989,0.980165999999997
1.78933100000006,1.14326800000003,0.552974000000006,0.978545999999994
1.79307399999993,1.14153099999999,0.55380599999998,0.961185
1.76920500000006,1.12930699999998,0.551353000000006,0.964359999999999
1.78315099999998,1.17496499999999,0.550798000000015,0.967076999999961
1.77297299999998,1.19802900000002,0.553003999999987,0.963502000000005
1.77720099999999,1.13041900000002,0.553287000000012,0.959536000000014
1.73903300000006,1.161655,0.553021000000001,0.979336999999987
1.73179599999992,1.17002400000001,0.54976099999999,0.957658000000038
1.74799300000006,1.17876799999999,0.552324999999996,0.959744000000001
1.74858199999994,1.16564599999998,0.546372000000019,0.959042000000011
1.73447199999998,1.17190900000003,0.549198999999987,1.04804299999995
1.73594100000003,1.16594599999996,0.549992000000003,0.986122000000023
1.73794199999998,1.1268,0.553172999999987,0.987807999999973
1.75251000000003,1.14327700000001,0.557823000000013,0.981709000000023
1.74469899999997,1.169804,0.551534000000004,0.984454000000028
1.76349900000002,1.167663,0.557160999999979,0.975378999999975
1.74304400000005,1.16768300000001,0.55229300000002,0.995031999999981
1.75315899999998,1.13916599999999,0.555534999999992,0.989574000000005
1.75266199999999,1.151049,0.554248999999999,1.00052500000004
1.736447,1.17131599999999,0.554101000000003,0.989704999999958
1.76628700000003,1.153773,0.551076999999992,1.01134999999999
1.74677299999996,1.145464,0.554867999999999,1.00022200000001
1.759997,1.17278399999998,0.556545,0.999301000000003
1.75241800000003,1.18349899999998,0.555869999999999,0.978284000000031
1.75324499999999,1.16130600000008,0.558569000000006,1.00777799999997
1.74430099999995,1.14524799999992,0.552861000000007,1.04565200000002
1.74858200000006,1.13684999999998,0.549563000000006,0.993106000000012
1.764543,1.17713300000003,0.553205999999989,0.986581999999999
1.77300700000001,1.147246,0.554598999999996,0.987548000000004
1.76325899999995,1.13164300000005,0.553426000000002,0.984217000000001
1.76090399999998,1.18000199999994,0.555286999999993,1.00334999999995
1.80011200000001,1.17304999999999,0.550132000000019,1.010582
1.801107,1.15747900000008,0.546644999999984,0.975978999999995
1.802414,1.14124900000002,0.550736999999998,0.994336000000033
1.84059300000001,1.13554799999997,0.555852000000016,1.02385700000002
1.79487000000006,1.16773499999999,0.550439999999981,1.01794599999999
1.79414399999996,1.12756400000001,0.55260100000001,1.01953699999996
1.78908100000001,1.16237699999999,0.552869000000015,1.01319900000004
1.77103599999998,1.13511900000003,0.549826999999993,1.00407899999999
1.78517999999997,1.14622899999995,0.553618,1.005989
1.79925800000001,1.13149699999997,0.553180999999995,1.00445200000001
1.77421100000004,1.14544699999999,0.553217999999987,1.00312199999996
1.77672799999993,1.13480800000002,0.560915000000023,0.998490000000004
1.77864700000009,1.12947600000007,0.551946999999984,1.02237100000002
1.7748049999999,1.13798299999996,0.556947000000008,1.01733899999999
1.80084800000009,1.118831,0.553076000000004,0.987880000000018
1.81414299999994,1.12206800000001,0.549757999999997,0.997062999999969
1.80524100000002,1.12501199999997,0.555275999999992,0.987032999999997
1.82735000000002,1.12726199999997,0.552706999999998,0.979666000000009
1.83907699999997,1.14204200000006,0.558713000000012,0.976649000000009
1.80584099999999,1.15724599999999,0.551244999999994,0.99239799999998
1.79020800000001,1.17731100000003,0.554128999999989,0.993624000000011
1.78779099999997,1.16661199999999,0.567408999999998,1.00017400000002
1.78599000000008,1.17886299999998,0.550791000000004,1.00113199999998
1.75600799999995,1.16162599999996,0.551529000000016,1.02635200000003
1.76029300000005,1.17812400000003,0.547957999999994,1.04468099999997
1.75622899999996,1.16207599999996,0.548909000000009,1.01183900000001
1.75163299999997,1.16812300000004,0.551991999999984,1.05158699999998
1.75759100000005,1.192722,0.549865000000011,1.06023400000004
1.75926500000003,1.19235200000003,0.551375000000007,1.037736
1.76425199999994,1.15499699999998,0.55046999999999,1.001711
1.76360499999998,1.14623300000005,0.551532000000009,1.003446
1.73761300000001,1.18519099999992,0.555427999999978,1.017695
1.76059199999997,1.17991000000006,0.551273000000009,1.01728299999996
1.75895200000002,1.20060100000001,0.555689000000029,1.01472899999999
1.74495899999999,1.176153,0.548175999999955,1.02163000000002
1.74871600000006,1.18899999999996,0.553102000000024,1.03534300000001
1.75243799999998,1.16849100000002,0.551208999999972,1.02848899999998
1.75480199999993,1.21054500000002,0.552509000000043,1.01483100000002
1.76231600000006,1.17587199999991,0.548957999999971,1.02074700000003
1.76755200000002,1.14790100000005,0.552368999999999,1.04723299999995
1.74877600000002,1.11695899999995,0.556291999999985,1.03555700000004
1.74923699999999,1.11431100000004,0.547343000000012,1.027198
1.75069599999995,1.11172499999998,0.546022999999991,1.07533100000001
1.74953400000004,1.11272700000006,0.554592000000014,1.04631799999999
1.74159599999996,1.13944800000002,0.549266999999986,1.01552199999998
1.74794499999996,1.13669199999993,0.547003000000018,1.06580100000002
1.78019700000004,1.13295500000004,0.549202999999977,1.04742599999997
1.78033700000003,1.160572,0.550842000000046,1.08253000000002
1.78209800000002,1.18997000000002,0.547563999999966,1.06010300000003
1.77115099999992,1.20090599999992,0.547370000000001,1.07209699999999
1.78272500000003,1.19090400000005,0.552964000000031,1.08080799999999
1.764859,1.21241099999997,0.548795999999982,1.07489199999998
1.80663000000004,1.195921,0.549865000000011,1.08033200000006
1.77486799999997,1.19067900000005,0.546207999999979,1.06105499999995
1.814707,1.19735600000001,0.548735000000022,1.06309800000002
1.78393600000004,1.19622700000002,0.54873299999997,1.08421399999997
1.77224799999999,1.22161299999993,0.55001100000004,1.07048300000002
1.77161999999998,1.22377100000006,0.547686999999996,1.09506900000002
1.75822500000004,1.191372,0.546921999999995,1.094382
1.77065899999991,1.20173799999998,0.551242999999999,1.07960499999996
1.760445,1.19295199999999,0.546007999999972,1.08958699999999
1.77141800000004,1.21294499999999,0.548799000000031,1.083662
1.76359400000001,1.19352300000003,0.559662000000003,1.07635200000004
1.76084600000002,1.19524799999999,0.552407999999957,1.097893
1.78012799999999,1.194434,0.55053700000002,1.09098
1.79812900000002,1.19260399999996,0.547571000000005,1.10623999999996
1.76870599999995,1.20435499999996,0.550007999999991,1.09852800000004
1.78730800000005,1.19784600000003,0.549011000000007,1.08830699999999
1.7903859999999,1.20631200000003,0.550042000000019,1.07611099999997
1.80891000000008,1.20884899999999,0.556620000000009,1.093751
1.81189699999993,1.19154200000003,0.555051999999989,1.09823500000005
1.76697100000001,1.21083699999997,0.553004999999985,1.08500499999997
1.77943500000003,1.19181300000002,0.551355999999998,1.09159800000003
1.78594299999997,1.21274400000004,0.555391999999983,1.09438
1.79376999999999,1.19354399999997,0.552365000000009,1.10105199999998
1.79915600000004,1.192542,0.556263999999999,1.06546400000002
1.77753099999995,1.19789600000001,0.552843999999993,1.06616399999996
1.79853000000003,1.18207099999995,0.556742000000042,1.07735000000002
1.79702699999996,1.18984799999998,0.554291999999975,1.0609
1.79439600000001,1.18664899999999,0.550904000000003,1.067722
1.8107,1.19646499999999,0.552761999999973,1.08091200000001
1.84440700000005,1.23095000000001,0.552198000000033,1.06921299999999
1.84110999999996,1.19688900000006,0.552648999999974,1.091587
1.85269600000004,1.19317699999999,0.555866000000037,1.08492799999999
1.85497199999998,1.20432900000003,0.55438399999997,1.098994
1.83666500000004,1.19324399999994,0.554723000000024,1.072025
1.86558400000001,1.19234100000006,0.553913999999963,1.10319999999996
1.83803899999998,1.202046,0.556773000000021,1.09010500000005
1.86153899999999,1.18198099999995,0.551285000000007,1.07936799999999
1.84810500000003,1.18523000000005,0.554968999999971,1.09773200000001
1.82601099999999,1.15599199999997,0.551797000000022,1.092714
1.85686999999996,1.15631299999995,0.557367999999997,1.05611399999998
1.85339699999997,1.20963000000006,0.551673999999991,1.049128
1.84678100000008,1.22053099999994,0.550043000000016,1.05481700000001
1.83795599999996,1.193622,0.551910000000021,1.05068799999998
1.85867800000005,1.17375400000003,0.549445999999989,1.06108599999999
1.84993999999995,1.164039,0.548374999999965,1.04821000000004
1.85468400000002,1.203667,0.555260000000033,1.07349799999997
1.84553399999993,1.19496000000004,0.561252999999965,1.10321199999998
1.87395300000003,1.20754599999998,0.551943000000051,1.12615500000004
1.857752,1.16893500000003,0.55424899999997,1.09551299999998
1.85229900000002,1.17113999999992,0.554170999999997,1.10902700000003
1.85718899999995,1.1960150000001,0.556738999999993,1.09267599999998
1.85926100000006,1.21619899999996,0.558266000000003,1.07156600000002
1.86694,1.16965900000002,0.555333000000019,1.06926299999998
1.86269000000004,1.17694499999993,0.559073000000012,1.06819999999999
1.8571169999999,1.16194300000006,0.560244999999952,1.05520200000001
1.8576690000001,1.16393799999992,0.559149000000048,1.06042500000001
1.85887099999991,1.17937000000006,0.559079999999994,1.11538200000001
1.85438099999999,1.15894500000002,0.56189999999998,1.10327999999998
1.85183800000004,1.14571599999999,0.55721299999999,1.11224299999998
1.85247000000004,1.18728499999997,0.553485000000023,1.08822300000003
1.86826699999995,1.16342599999996,0.556732000000011,1.06876099999999
1.85483999999997,1.17895800000008,0.557524000000001,1.13443599999999
1.831592,1.16657599999996,0.556277999999963,1.13417800000002
1.85163900000009,1.17455499999994,0.563176999999996,1.09104499999995
1.87204399999996,1.21317800000008,0.554913999999997,1.11681800000002
1.88152200000002,1.23819600000002,0.57097200000004,1.088347
1.86651699999993,1.21890099999996,0.557209999999998,1.12282399999998
1.88550800000007,1.208843,0.578768999999966,1.08296900000005
1.87465399999996,1.17051500000002,0.569142999999997,1.10304299999996
1.85333800000001,1.17494299999998,0.558619000000022,1.07118200000002
1.87509699999998,1.21489899999995,0.571685000000002,1.064729
1.88232200000004,1.21916700000008,0.570790999999986,1.06743999999998
1.88448900000003,1.20844899999997,0.569791000000009,1.08527500000002
1.8536039999999,1.19603599999994,0.571798999999999,1.07921599999997
1.87500999999997,1.18540100000007,0.574259999999981,1.06814900000006
1.88526999999999,1.21657399999992,0.571632000000022,1.06143199999997
1.86682100000007,1.23635300000001,0.576013999999986,1.07718499999999
1.85975200000007,1.23013200000003,0.574297999999999,1.05488400000002
1.89452699999993,1.22441400000002,0.582110999999998,1.04861900000003
1.87370600000008,1.21223499999996,0.569020000000023,1.05521599999997
1.90628900000002,1.24613599999998,0.581497000000013,1.04204600000003
1.86264299999993,1.14460500000007,0.569148999999982,1.03934599999991
1.9034059999999,1.19313199999999,0.577901999999995,1.05170200000009
1.90348400000016,1.18370200000004,0.584062000000017,1.077674
1.86168199999997,1.17705699999999,0.568038000000001,1.06868499999996
1.93976599999996,1.22976799999992,0.589005999999983,1.08813899999996
1.91914100000008,1.23163,0.592282000000012,1.11484500000006
1.91651399999978,1.192903,0.581231000000002,1.10689100000002
1.93930200000023,1.2198370000001,0.597847000000002,1.12066499999992
1.93142199999988,1.2203209999999,0.595163000000014,1.10524000000009
1.95299199999999,1.24589000000003,0.599405999999988,1.06205799999998
1.94277600000009,1.27180399999997,0.596614999999986,1.04678100000001
1.92176799999993,1.25851,0.597602999999992,1.06908099999998
1.93059199999993,1.25344200000006,0.596085000000016,1.06855599999994
1.92786700000011,1.26949200000001,0.595626999999979,1.08909800000004
1.93126200000006,1.26941499999998,0.596541000000002,1.04267300000004
1.92860899999982,1.26637700000003,0.596591999999987,1.03948700000001
1.94199500000013,1.27111599999989,0.600829000000033,1.04212199999995
1.92228699999987,1.20865500000002,0.591655000000003,1.14929800000004
1.93171900000016,1.21477500000003,0.597166000000016,1.1069
1.92822299999989,1.20783100000006,0.588819000000001,1.08935199999996
1.93728299999998,1.1918609999999,0.596025999999995,1.06324200000006
1.92378000000008,1.20524599999999,0.604739999999993,1.05653199999995
1.93415499999992,1.20839000000001,0.595706000000007,1.09212200000002
1.95644600000014,1.20182,0.602053999999953,1.06496099999993
1.93080399999985,1.20215200000007,0.596566000000053,1.08234300000004
1.94105400000012,1.20591899999999,0.586838999999998,1.07229000000007
1.95043099999998,1.22367599999995,0.599629999999991,1.119775
1.93163000000004,1.23552000000007,0.602400999999986,1.0812699999999
1.88389999999981,1.25940600000001,0.596505999999977,1.12016400000005
1.90424300000018,1.25038799999993,0.599143000000026,1.15351599999997
1.97308399999997,1.29230300000006,0.604318999999975,1.10743300000001
1.93581700000004,1.28126699999996,0.599532000000011,1.11231499999997
1.93917599999986,1.26477499999999,0.596722999999997,1.08383800000001
1.97270100000014,1.250764,0.595804999999984,1.13451600000008
1.95962199999985,1.23395100000005,0.60356900000005,1.13464299999998
1.94045800000004,1.21743299999991,0.595776999999998,1.13394800000003
1.94761599999993,1.2113250000001,0.591345999999987,1.12374699999998
1.94973000000005,1.21718299999998,0.596377000000018,1.06768299999999
1.945874,1.22105699999997,0.596574999999973,1.08044199999995
1.96994599999994,1.21653900000001,0.603051999999991,1.08885099999998
1.95108100000016,1.21924300000001,0.598923000000013,1.11647300000004
1.97125699999992,1.20402999999999,0.600493999999969,1.08059700000001
1.93763400000012,1.19676900000002,0.593862999999999,1.13249800000006
1.96341499999994,1.20226000000002,0.597622000000001,1.14885399999991
1.90771700000005,1.22404499999993,0.600949000000014,1.09188600000004
1.95957999999996,1.20288500000004,0.594938000000013,1.09788200000003
1.95039199999997,1.19864099999995,0.594294999999988,1.11957999999993
1.9535229999999,1.22083099999998,0.603644000000031,1.08506999999997
1.95981300000017,1.28128400000003,0.606338999999991,1.13729500000011
1.95456399999989,1.26704800000005,0.602542999999969,1.11358699999994
1.95959199999993,1.26481200000001,0.600354000000038,1.15447300000005
1.96448800000007,1.27257599999996,0.602675999999974,1.11415099999999
1.96232499999996,1.26876900000002,0.600126999999986,1.127341
1.9731240000001,1.25858600000004,0.606508000000019,1.12748599999998
1.9543819999999,1.27852499999995,0.61299200000002,1.11880099999996
1.96139900000003,1.26669700000002,0.601934999999969,1.10295500000007
1.95787599999994,1.26963999999998,0.603503999999987,1.132203
1.95844499999998,1.29344000000003,0.602225000000033,1.14136799999994
1.95374400000014,1.276973,0.602346000000011,1.12289599999997
1.93296799999985,1.267427,0.599538999999993,1.113608
1.94555000000014,1.27095699999995,0.599966999999992,1.11127900000008
1.93314299999997,1.258464,0.604085999999995,1.11217199999999
1.94190600000002,1.26683000000003,0.598703,1.10901200000001
1.97807799999987,1.28397299999995,0.597495999999978,1.15091399999994
1.94026000000008,1.27097900000001,0.600539000000026,1.14526699999999
1.97016699999995,1.27900600000009,0.594208999999978,1.105141
1.96896000000015,1.27815399999997,0.60172399999999,1.13953600000002
1.97619099999997,1.30421000000001,0.597133000000042,1.10135500000001
1.93659699999989,1.27217599999994,0.601012999999966,1.09809700000005
1.9454310000001,1.26930900000002,0.602179000000035,1.14698899999996
1.92270400000007,1.271433,0.602206999999964,1.11487099999999
1.94301299999984,1.28266499999995,0.602183000000025,1.132654
1.95641999999998,1.30835999999999,0.603045000000009,1.14108999999996
1.94989700000019,1.3171440000001,0.602998000000014,1.11775399999999
1.95014199999991,1.28841799999998,0.609667999999999,1.13507900000002
1.8839989999999,1.29638899999998,0.597692999999992,1.14757800000007
1.92531800000006,1.289897,0.619348000000002,1.12509699999998
1.95161200000007,1.28898500000003,0.620047999999997,1.16474399999993
1.91766400000006,1.28756499999997,0.615363000000002,1.16518100000008
1.89820699999996,1.27591299999995,0.611369999999965,1.16892099999995
1.91615899999988,1.29841500000009,0.614844000000005,1.15770899999995
1.91871100000003,1.28129999999999,0.615099999999984,1.1345510000001
1.97297099999992,1.29202599999996,0.618833000000052,1.10291599999994
1.90981300000021,1.289851,0.617561999999964,1.11256400000002
1.97217099999989,1.27670699999999,0.620712000000026,1.14805799999999
1.96970499999998,1.28611599999999,0.616350000000011,1.12283100000002
1.97427100000004,1.30300900000009,0.620503999999983,1.11031600000001
1.95970699999998,1.29828399999997,0.624181999999962,1.50583899999992
1.979018,1.30321100000003,0.617968000000019,1.51383500000009
1.97826699999996,1.298271,0.612458000000004,1.49923000000001
1.976631,1.22811899999999,0.620703999999989,1.49221199999999
1.98685399999999,1.24561999999992,0.62166000000002,1.52674300000001
1.98103200000014,1.22529800000007,0.619127999999989,1.524091
2.00368400000002,1.23202500000002,0.615425000000016,1.50237299999992
1.97353599999997,1.22409799999991,0.615517000000011,1.50266099999999
1.96731799999998,1.22301000000004,0.614350000000002,1.54532100000006
2.00925699999993,1.25818500000003,0.623123999999962,1.57266400000003
1.97511600000007,1.28803099999993,0.620936000000029,1.55725199999995
1.96674099999996,1.33203300000002,0.617939999999976,1.55126600000006
2.00241099999994,1.27991499999996,0.622461999999985,1.52954899999997
1.97686700000008,1.28705500000001,0.622602000000029,1.53230199999996
1.99266399999988,1.32757600000002,0.630491000000006,1.53556300000002
1.98850700000003,1.29396099999997,0.616857999999979,1.50617499999998
2.00061900000014,1.29504300000008,0.62718000000001,1.47105699999997
1.957044,1.29432099999997,0.620363999999995,1.50596200000007
2.03725799999984,1.29804200000001,0.627624000000026,1.53064799999993
2.02577100000008,1.24080500000002,0.612337999999966,1.53023700000006
2.02142400000002,1.26355599999999,0.629066000000023,1.52129400000001
2.01328699999999,1.21980899999994,0.617822999999987,1.51725499999998
2.02927399999999,1.27103,0.625290000000007,1.55230399999994
2.02120500000001,1.27078300000005,0.630363999999986,1.53441300000009
1.98144699999989,1.22673099999997,0.616492999999991,1.51708799999994
2.02995200000009,1.26320299999998,0.629382000000021,1.50994200000002
2.05594100000008,1.25204800000006,0.623706000000027,1.51757799999996
1.98120900000004,1.25781699999993,0.621532000000002,1.51762900000006
1.90840099999991,1.2278070000001,0.615791999999999,1.51591899999994
1.94194700000003,1.25945400000001,0.62295499999999,1.50632800000005
1.94851999999992,1.32853799999998,0.628536999999994,1.58132499999999
1.97497199999998,1.29956599999991,0.623824000000013,1.53780800000004
1.94526800000017,1.31684100000007,0.622101999999984,1.52532099999996
1.93096799999989,1.29104599999994,0.617527999999993,1.51869599999998
2.0091010000001,1.32211300000006,0.63279399999999,1.56992300000002
1.99739199999999,1.29980799999998,0.627584000000013,1.52672900000005
1.9383969999999,1.24770100000001,0.63631700000002,1.54539399999999
1.92147,1.26281600000004,0.638266999999985,1.57757099999992
1.91414200000008,1.25218699999994,0.63047899999998,1.54702500000008
1.93495199999984,1.24920900000006,0.624291000000028,1.51499100000001
1.91779400000019,1.259905,0.620229999999992,1.55088599999999
1.926334,1.26123899999993,0.627656000000002,1.53104799999994
1.91905999999994,1.28153600000007,0.619629999999972,1.53831700000001
1.93197199999986,1.24353999999994,0.619574999999998,1.55800599999998
1.93279100000018,1.24470199999996,0.623451000000045,1.54847700000005
1.92734199999995,1.25986499999999,0.632999999999981,1.58026099999995
1.94408199999998,1.25200500000005,0.627912999999978,1.54337900000007
1.94448899999998,1.29709100000002,0.627902000000006,1.59291899999994
1.92381399999999,1.33127000000002,0.626883000000021,1.60577000000001
1.935158,1.31016099999999,0.627346999999986,1.57115299999998
1.95532500000013,1.30111199999999,0.626515999999981,1.56230000000005
1.93198899999993,1.30276800000001,0.63124700000003,1.537871
1.95130900000004,1.30075599999998,0.627752999999984,1.55387499999995
1.97536799999989,1.30162999999993,0.624692999999979,1.569299
1.96823500000005,1.30566600000009,0.631253000000015,1.58959400000003
1.92885799999999,1.31099399999994,0.626989000000037,1.57033300000001
1.93650000000002,1.29800499999999,0.626901999999973,1.53798800000004
1.92160199999989,1.30800500000009,0.634821999999986,1.55312400000003
1.92805500000009,1.30352999999991,0.627777000000037,1.552638
1.93582100000003,1.30740000000003,0.624849999999981,1.59055899999998
1.93811400000004,1.30245000000002,0.622649000000024,1.5518659999999
1.92827699999998,1.25809300000003,0.625005999999985,1.53499600000009
1.92671399999995,1.25785399999995,0.624088999999969,1.55273199999999
1.93165700000009,1.25512100000003,0.62642900000003,1.57695100000001
1.93144899999993,1.25158199999998,0.63116500000001,1.56147499999997
1.94691699999998,1.26041499999997,0.621505999999954,1.54373799999996
1.93288800000005,1.26162399999998,0.621107000000052,1.54192599999999
1.91872399999988,1.27284900000006,0.628095999999971,1.554081
1.91809499999999,1.29143599999998,0.625545999999986,1.54667300000006
1.94129599999997,1.32288500000004,0.625975000000039,1.56491700000004
1.92755000000011,1.30432399999995,0.622444999999971,1.52551099999994
1.92758299999991,1.30333700000006,0.625499999999988,1.57430599999998
1.92813300000012,1.32586499999991,0.631971000000021,1.54607800000008
1.98296699999992,1.31901300000004,0.623569999999972,1.56076199999995
1.963481,1.30450499999995,0.637849000000017,1.54859699999997
1.96665499999995,1.30909900000006,0.62811099999999,1.54043200000001
1.95778100000007,1.31542200000001,0.623982000000012,1.56380000000001
1.96739400000001,1.33394899999996,0.634122999999988,1.59565499999997
1.97584299999994,1.31447400000002,0.617560000000026,1.57490400000006
1.96747500000015,1.32386799999995,0.623986000000002,1.577854
1.97353699999985,1.32555400000001,0.614578999999992,1.62123599999995
1.99999700000012,1.32952699999998,0.619445999999982,1.59197200000006
2.04051400000003,1.30996500000003,0.618108000000007,1.62138699999991
2.03928599999995,1.334474,0.623033000000021,1.5779510000001
1.98930300000006,1.33652100000006,0.619136999999967,1.59181599999999
1.96706999999992,1.33639899999991,0.617511000000036,1.62291099999993
1.99515300000007,1.32118000000003,0.621870999999999,1.57464100000004
1.97516599999994,1.34477100000004,0.629171999999983,1.55941799999994
1.98352,1.29188899999997,0.623753000000022,1.61177200000009
1.98902999999996,1.271568,0.623418999999956,1.59734099999991
1.99837500000012,1.25585599999999,0.633585000000039,1.60118300000011
1.98940399999992,1.28168400000004,0.619423999999981,1.56405299999994
2.02710499999989,1.25969999999995,0.624892999999986,1.56530299999997
2.01980600000002,1.25295000000006,0.629582000000028,1.60479900000007
2.07424100000003,1.266437,0.624558999999977,1.60649000000001
1.98610099999996,1.31041099999993,0.623858000000041,1.60820999999999
1.98927200000003,1.35877000000005,0.627746999999999,1.57396899999992
1.96307400000001,1.29317100000003,0.62519999999995,1.59718800000007
2.01426600000013,1.32792699999993,0.623338000000047,1.59310599999992
2.02558799999997,1.31151399999999,0.633370999999954,1.61966400000006
1.984917,1.33526800000004,0.625042000000008,1.57867099999999
2.02732900000001,1.32775900000001,0.633428000000038,1.51345400000002
1.93919600000004,1.32044299999995,0.624645999999984,1.55737299999998
1.95634999999993,1.33691099999999,0.628171000000009,1.57967599999995
1.97109299999988,1.33539300000007,0.628602000000001,1.61003400000004
1.93294600000013,1.31484799999998,0.628737000000001,1.59941300000003
1.93287999999984,1.31767000000002,0.628234999999961,1.57074499999999
1.94597000000022,1.31777299999999,0.625886000000037,1.578485
1.99575299999992,1.31019300000003,0.625129000000015,1.50875199999996
1.99224800000002,1.30256099999997,0.62510599999996,1.57876900000008
1.98150199999986,1.30796599999996,0.62249300000002,1.60471499999994
1.98931000000016,1.35673400000007,0.625744999999995,1.58176500000002
2.02696300000002,1.29044199999998,0.630208999999979,1.57479699999999
2.01709099999994,1.305834,0.631010000000003,1.60588700000005
1.99912199999994,1.30368199999998,0.62582100000003,1.61514899999997
1.99404400000003,1.30669499999999,0.629800999999986,1.56619599999999
1.97778999999991,1.32322799999997,0.635137999999984,1.55195300000003
2.00744800000007,1.31416200000001,0.627927,1.55435899999998
2.00623100000007,1.33542599999998,0.625683000000038,1.55388099999993
2.01019799999995,1.27417800000001,0.624955,1.55026800000007
1.97324000000003,1.27585799999997,0.632351999999969,1.55917699999998
2.02529299999992,1.25397600000008,0.624257,1.61868100000004
2.00373200000013,1.258287,0.62962600000003,1.59469000000001
2.02450399999998,1.254773,0.639702,1.55818999999997
2.00579900000002,1.26220699999999,0.641350999999986,1.58664399999998
2.02013599999987,1.28735499999993,0.634941999999967,1.59293500000001
1.99328300000002,1.30151699999999,0.626900000000035,1.53964299999996
2.01200799999992,1.35384800000008,0.626993999999968,1.55691200000001
2.01539600000001,1.29416800000001,0.633032000000014,1.56261500000005
1.99904800000013,1.30806599999994,0.620188999999982,1.57179599999995
2.007519,1.31815200000005,0.626862000000017,1.57631300000003
2.02011100000004,1.32494699999995,0.628638000000024,1.54366300000004
1.73086799999987,1.10867400000006,0.624940999999978,1.5740199999999
1.78128700000002,1.09432299999992,0.62648999999999,1.57994900000006
1.77816699999994,1.12437399999999,0.628354000000002,1.55209300000001
1.76645400000007,1.12155700000005,0.631012999999996,1.65211499999998
1.78210600000011,1.12159399999996,0.63045900000003,1.62861699999996
1.75514199999998,1.12876800000004,0.629912999999988,1.65342100000009
1.76736699999992,1.12320299999999,0.631478000000016,1.63106099999993
1.75967100000003,1.17094699999996,0.631161999999961,1.59508600000004
1.77337899999998,1.09101500000008,0.629392000000053,1.56148999999994
1.77572800000007,1.10753699999998,0.625365999999985,1.55795699999999
1.76256599999988,1.12437599999998,0.628185999999971,1.55235800000003
1.77888200000007,1.11824200000001,0.625840000000039,1.50969700000007
1.74146300000007,1.08732499999996,0.625248999999997,1.54660200000001
1.74489299999982,1.10764400000005,0.629233999999997,1.5284989999999
1.74018100000012,1.11501599999997,0.627564000000007,1.56753800000001
1.74794300000008,1.07817899999998,0.638479999999959,1.54772500000001
1.7896189999999,1.05857100000003,0.626477000000023,1.54689600000006
1.80421200000001,1.08745999999996,0.634797999999989,1.54389800000001
1.79512900000009,1.06727100000001,0.632881999999995,1.57025299999998
1.79899999999998,1.07195400000001,0.634882000000005,1.57100200000002
1.79443300000003,1.07060100000001,0.630135999999993,1.5559219999999
1.79469099999983,1.07356800000002,0.631522000000018,1.57832500000006
1.74577500000009,1.06404099999997,0.631331999999986,1.54520400000001
1.71704299999988,1.08510100000001,0.623914000000013,1.53069299999993
1.70907700000021,1.08287199999995,0.62960099999998,1.52983000000006
1.70375599999988,1.07998900000007,0.626910000000009,1.52701000000002
1.71537600000011,1.07316600000001,0.62744200000003,1.57178899999997
1.70510899999999,1.06875600000001,0.626108999999985,1.52097200000003
1.72020499999985,1.07595399999991,0.63376599999998,1.56353300000001
1.70903900000008,1.05873300000007,0.62782500000003,1.54640599999993
1.72096499999998,1.05779999999993,0.632907999999986,1.55531800000006
1.70750900000007,1.068667,0.634523000000002,1.60232499999995
1.7169429999999,1.092714,0.626374999999996,1.58655099999999
1.72983999999997,1.066374,0.625240000000019,1.60072500000001
1.71582600000011,1.0816880000001,0.632638999999983,1.57852200000002
1.74204099999997,1.151793,0.62097,1.63563499999998
1.7071390000001,1.09801299999992,0.620758000000023,1.59941500000002
1.72021499999983,1.07477500000005,0.635387999999978,1.56945299999995
1.66326700000013,1.08288900000002,0.628641000000016,1.6229790000001
1.65945699999997,1.08155199999999,0.625693999999953,1.61390199999994
1.67921699999988,1.08622000000003,0.628837000000033,1.59485400000005
1.688042,1.07761199999993,0.630432999999982,1.57014399999991
1.74817600000006,1.07797200000005,0.627763000000016,1.562859
1.66933199999994,1.07802299999992,0.629467999999974,1.60117600000001
1.66652900000008,1.08098700000005,0.631592000000012,1.58132699999999
1.64960599999995,1.136437,0.641899000000024,1.59234100000003
1.66785600000003,1.10983799999997,0.632465999999965,1.584159
1.66441299999997,1.13426300000003,0.634506000000044,1.57003099999997
1.687095,1.101902,0.624745999999959,1.58831200000009
1.668091,1.11677099999997,0.626555999999994,1.58840199999997
1.66468600000007,1.12117999999998,0.628362000000038,1.57723199999998
1.68145200000004,1.1122160000001,0.626305000000002,1.58857799999998
1.67532800000004,1.08250299999997,0.627047000000005,1.60664399999996
1.69034899999997,1.10658599999999,0.636244999999974,1.58976900000005
1.70521999999983,1.06773999999996,0.628727000000026,1.60247500000003
1.67979800000012,1.08676100000002,0.62240399999996,1.64519199999995
1.71252299999992,1.07706900000005,0.629456000000005,1.61711400000002
1.72471400000018,1.07556899999997,0.626013,1.60226999999998
1.68688699999984,1.07006100000001,0.628674999999987,1.64867800000002
1.71200900000008,1.08540299999993,0.624797000000001,1.59515299999998
1.6859649999999,1.07187500000009,0.626794000000018,1.62821300000007
1.66177600000015,1.0951849999999,0.625823000000025,1.61919899999998
1.68450499999994,1.07173000000012,0.627439999999979,1.63797099999999
1.68769500000008,1.08499199999983,0.628679999999974,1.58848899999998
1.66585499999997,1.10800400000016,0.624607000000026,1.63133000000005
1.66952300000003,1.08799399999998,0.629660999999999,1.71551099999999
1.67022499999985,1.07516399999986,0.626334999999983,1.62925899999993
1.67739500000016,1.073936,0.624068000000022,1.620362
1.66577699999993,1.0768700000001,0.632384000000002,1.63527600000009
1.68396299999995,1.07729700000004,0.635649000000001,1.67456599999991
1.69670799999994,1.06223599999998,0.628408999999976,1.66230900000005
1.73588800000016,1.10403500000007,0.638132000000041,1.61935199999994
1.75685299999986,1.12570499999993,0.643947999999966,1.67373900000007
1.73996200000011,1.11444200000005,0.636959999999988,1.67943700000001
1.70574599999986,1.118021,0.638838000000021,1.66726599999993
1.72294299999999,1.14714099999992,0.641298000000006,1.66982800000005
1.70435800000018,1.10575399999993,0.637200000000007,1.676873
1.7261759999999,1.12513300000001,0.647111999999993,1.68428600000004
1.70008499999994,1.13245700000016,0.638148000000001,1.6384579999999
1.71946400000002,1.13983199999984,0.636467999999979,1.62489700000003
1.71999100000016,1.12983000000008,0.637134000000003,1.634862
1.73136,1.120766,0.635028000000034,1.62903000000006
1.71088299999997,1.12922400000002,0.636571000000004,1.62385299999994
1.751307,1.12953199999993,0.637871999999959,1.64655300000004
1.70880999999986,1.13478000000009,0.636797000000001,1.65006299999993
1.71874500000013,1.12149499999987,0.641222000000027,1.68188300000008
1.73715100000004,1.12187100000006,0.634006999999997,1.69941699999993
1.73981200000003,1.13088300000004,0.634170999999981,1.71020099999998
1.70575299999996,1.12160799999992,0.638984999999991,1.65904300000011
1.72017199999982,1.12394800000015,0.642674999999997,1.6482739999999
1.73087600000008,1.129007,0.636146999999994,1.64862000000005
1.72349699999995,1.12918599999989,0.645552000000009,1.64304900000002
1.72352500000011,1.12746799999991,0.636765000000025,1.65363600000001
1.72521000000006,1.13494500000002,0.637835999999993,1.65034200000002
1.70824099999982,1.13003900000012,0.637055999999973,1.6634049999999
1.70505900000012,1.11906499999986,0.642945000000054,1.699791
1.71502800000007,1.13703200000009,0.638991999999973,1.729645
1.71358599999985,1.13885899999991,0.640466000000004,1.72251400000005
1.71230300000002,1.14831200000003,0.640657999999974,1.632205
1.73682600000006,1.12524800000006,0.639905999999996,1.72711100000004
1.68915399999992,1.14604600000007,0.639571000000046,1.70642799999996
1.72260800000004,1.12148699999989,0.641020999999967,1.695469
1.696776,1.143237,0.637985000000015,1.61649799999998
1.70478600000001,1.11684300000002,0.636848000000043,1.65875300000005
1.69620299999997,1.15357199999994,0.63493399999993,1.67190799999992
1.72116400000004,1.12430700000004,0.63779599999998,1.65857100000005
1.709429,1.12593100000004,0.638741000000095,1.63787000000002
1.71897599999988,1.12172200000009,0.637144999999919,1.64003700000001
1.72476100000017,1.13483199999996,0.642363000000046,1.68929300000002
1.74981699999989,1.11572699999988,0.646968000000015,1.64101199999993
1.72718400000008,1.14213700000005,0.641764999999964,1.68690700000002
1.72905500000002,1.11975600000005,0.641173999999978,1.68583699999999
1.71666400000004,1.11556100000007,0.663710000000037,1.69382399999995
1.74414499999989,1.12060999999994,0.636209000000008,1.64939300000003
1.71251600000005,1.13244199999986,0.64105799999993,1.65060700000004
1.73137500000007,1.13591600000018,0.633923000000095,1.68815099999995
1.7206319999998,1.10874699999999,0.644112999999948,1.71023500000001
1.71732800000018,1.10795399999984,0.637320000000045,1.66982200000007
1.72064699999987,1.10815700000012,0.645599999999945,1.65725999999995
1.71801400000004,1.16825700000004,0.641657000000009,1.67413799999997
1.72708800000009,1.08651299999997,0.64044899999999,1.65646600000002
1.73115399999983,1.08768400000008,0.639436000000046,1.64261099999999
1.71609699999999,1.08220399999982,0.639152999999965,1.68461500000001
1.72461300000009,1.09274600000003,0.632292000000007,1.67488600000001
1.72157100000004,1.09428300000013,0.637737000000016,1.69321100000002
1.72846400000003,1.08279499999981,0.635706000000027,1.67208899999991
1.71881299999995,1.08985500000017,0.637557000000015,1.7394220000001
1.72384199999988,1.08746999999994,0.630821999999966,1.74644499999999
1.7264090000001,1.08426499999996,0.634044000000017,1.69080899999994
1.73420099999998,1.09459399999992,0.636727999999948,1.70053099999996
1.72141000000011,1.12053600000013,0.637293999999997,1.68667500000015
1.72194500000001,1.08306599999992,0.638197999999988,1.67404999999985
1.69916699999999,1.12097800000015,0.636270000000081,1.66958399999999
1.716768,1.13789499999984,0.638998999999899,1.66796700000009
1.72461299999986,1.08942300000012,0.635537999999997,1.70727499999998
1.72243700000013,1.08247800000004,0.646709000000101,1.67444399999999
1.74998499999992,1.07953099999986,0.63664499999993,1.66858700000012
1.77392800000007,1.07607800000005,0.640829000000053,1.69692099999997
1.71280699999988,1.08052700000007,0.632394999999974,1.67677400000002
1.67734799999994,1.08892700000001,0.637140000000045,1.69634399999995
1.67608900000005,1.10316399999988,0.633905999999911,1.68660399999999
1.67365900000004,1.08699700000011,0.636997000000065,1.65213700000004
1.68258199999991,1.101946,0.635079000000019,1.65894000000003
1.73553500000003,1.11969599999998,0.635678999999982,1.68655100000001
1.710239,1.1072079999999,0.63436200000001,1.65531399999986
1.72826600000008,1.1098770000001,0.635627999999997,1.692497
1.68564300000003,1.10654499999987,0.639355999999907,1.71237500000007
1.70731299999989,1.10655700000007,0.644925000000057,1.732485
1.75630500000011,1.11206900000002,0.64730499999996,1.66744100000005
1.73375199999987,1.06875300000002,0.63885300000004,1.67058399999996
1.73319300000003,1.0829839999999,0.637594000000036,1.67765299999996
1.73175600000013,1.09579200000007,0.637387999999987,1.68147799999997
1.73895399999992,1.12762300000009,0.635791999999924,1.71713399999999
1.73131899999998,1.08505799999989,0.634487000000036,1.70257500000002
1.72833200000014,1.09180500000002,0.63291700000002,1.71065799999997
1.72424299999989,1.083122,0.630881000000045,1.70142400000009
1.67695099999992,1.08901300000002,0.638501999999903,1.66995699999984
1.69508000000019,1.08099700000002,0.635980000000018,1.6562150000002
1.757341,1.1081529999999,0.645772000000079,1.65832699999987
1.68632699999989,1.08729600000015,0.640867999999955,1.69951100000003
1.75333999999998,1.11438499999986,0.634777999999983,1.6723649999999
1.69939799999997,1.08545500000014,0.634881000000064,1.68311900000003
1.74775,1.12270399999989,0.642297999999982,1.63817200000017
1.6964230000001,1.09375100000011,0.637740000000008,1.66823299999987
1.78192100000001,1.1180609999999,0.642874000000006,1.68366300000002
1.74115200000006,1.11674300000004,0.638012000000003,1.65297099999998
1.7763779999998,1.09773300000006,0.639025999999944,1.71750799999995
1.74906900000019,1.12699599999996,0.649413999999979,1.70092599999998
1.74484399999983,1.142112,0.636102000000051,1.69130900000005
1.71748300000013,1.12135899999998,0.633874999999989,1.69969400000014
1.77988200000004,1.10857099999998,0.641380000000026,1.67633999999998
1.77730999999994,1.14707799999996,0.641214999999988,1.69416000000001
1.77376800000002,1.14919000000009,0.64884399999994,1.67909199999986
1.70939999999996,1.12675100000001,0.637532000000078,1.656025
1.74445300000002,1.13791100000003,0.652858999999921,1.62822000000006
1.74631699999986,1.14907699999981,0.646649000000025,1.61917399999993
1.72922200000016,1.15640900000017,0.649823999999967,1.60554500000012
1.70318299999985,1.13704599999983,0.647841000000085,1.58417899999995
1.71459200000004,1.13380800000004,0.643552999999997,1.65688300000011
1.71717200000012,1.152151,0.65834899999993,1.57759999999985
1.7389189999999,1.15034100000003,0.652148000000011,1.60163899999998
1.72489199999995,1.14656800000012,0.63884100000007,1.58250300000009
1.72066100000006,1.1488539999998,0.656244999999899,1.63093000000003
1.75438299999996,1.15464300000008,0.703420000000051,1.65455099999986
1.72166600000014,1.16543500000012,0.652405000000044,1.58724200000006
1.71147599999995,1.1504339999999,0.644633999999996,1.60028800000009
1.70764600000007,1.16608700000006,0.643581999999924,1.60037299999999
1.71368299999995,1.15128499999992,0.640413000000081,1.56701299999986
1.74051099999997,1.15548600000011,0.639780999999971,1.61514699999998
1.71876900000007,1.17377399999987,0.640455999999972,1.59472200000005
1.7207719999999,1.14211,0.650711999999999,1.59151300000008
1.71789400000011,1.15507300000013,0.646358999999961,1.59501
1.71638399999983,1.16593499999999,0.647115000000099,1.60757399999989
1.70957199999998,1.17098999999985,0.644950999999992,1.63331300000004
1.7518950000001,1.17079699999999,0.641814999999951,1.61265600000002
1.71211900000003,1.18971899999997,0.65143999999998,1.617841
1.71484699999996,1.17645400000015,0.642697999999996,1.6730520000001
1.70584499999995,1.20591899999999,0.650332000000049,1.608068
1.70790800000009,1.12804600000004,0.648352999999929,1.65616699999987
1.72039599999994,1.13895400000001,0.640591000000086,1.61609199999998
1.710599,1.10772399999996,0.649442000000022,1.678224
1.74384000000009,1.13848699999994,0.649101999999971,1.68368600000008
1.72346500000003,1.11822800000004,0.647097000000031,1.65077199999996
1.72325499999988,1.11543499999993,0.644505999999978,1.67868300000009
1.73112100000003,1.1196030000001,0.641565000000014,1.65067799999997
1.71569799999997,1.11976400000003,0.640278999999964,1.63430199999993
1.69891000000007,1.17542399999979,0.642654999999991,1.63581399999998
1.70791699999995,1.13425400000006,0.64388299999996,1.67684400000007
1.70689900000002,1.13764800000013,0.638097000000016,1.592085
1.74879399999986,1.15266299999985,0.645217000000002,1.60673300000008
1.71387300000015,1.17497100000014,0.646278000000052,1.61530500000003
1.71056599999997,1.15759899999989,0.642313999999942,1.62192499999992
1.71723900000006,1.15463100000011,0.644049999999993,1.60048400000005
1.70996999999988,1.14776099999995,0.647771000000034,1.6520579999999
1.70667100000014,1.17017499999997,0.64539000000002,1.62580099999991
1.71091399999978,1.16516200000001,0.643193999999994,1.6489160000001
1.72554700000001,1.17019400000004,0.648205999999959,1.63351899999998
1.736445,1.17600399999992,0.649446000000012,1.61143600000014
1.71745100000021,1.16752399999996,0.649384000000055,1.65547399999991
1.74344499999984,1.1620640000001,0.648457000000008,1.66927499999997
1.72407500000008,1.16138000000001,0.651447999999959,1.64649200000008
1.73300700000004,1.18697199999997,0.648082000000045,1.6513359999999
1.70683399999984,1.18808899999999,0.649729999999977,1.67152400000009
1.74698100000001,1.18885100000011,0.649363999999991,1.64959599999997
1.71771600000011,1.17935899999998,0.648360000000025,1.5839289999999
1.72253599999999,1.17452099999991,0.645998999999961,1.61399100000017
1.73143899999991,1.17245300000013,0.653638000000001,1.62211399999978
1.76585799999998,1.14187799999991,0.643993000000023,1.61692600000015
1.747973,1.16939000000002,0.658306999999922,1.62211699999989
1.72302200000013,1.17439300000001,0.641529999999989,1.61895500000014
1.7719689999999,1.152288,0.647784999999999,1.60079999999994
1.77858300000003,1.1776339999999,0.644123000000036,1.60204900000008
1.77832200000012,1.16695300000015,0.643613000000073,1.59453199999984
1.76807799999983,1.1130169999999,0.647321999999917,1.56482800000003
1.7682490000002,1.13001400000007,0.643288999999982,1.593435
1.78865199999996,1.11552299999994,0.640551000000073,1.58878700000014
1.76952699999993,1.12049400000001,0.642199000000005,1.55707999999981
1.76244199999996,1.12316400000009,0.643665999999939,1.58703000000014
1.77428800000007,1.10604799999987,0.645241000000055,1.57716699999992
1.78047500000002,1.11756700000001,0.639521999999943,1.56006000000002
1.77785799999992,1.12122100000011,0.640128000000004,1.60075600000005
1.76482899999996,1.13865099999998,0.644515000000069,1.62835900000005
1.7667120000001,1.11448799999994,0.639197999999965,1.6173409999999
1.77197899999987,1.12714000000005,0.638819000000012,1.65442400000006
1.75898500000017,1.15353099999993,0.653483999999935,1.61569699999995
1.7729139999999,1.14916900000003,0.643170000000055,1.607933
1.75119100000006,1.16021599999999,0.640811999999983,1.61436000000003
1.76029199999994,1.15989500000001,0.637129999999956,1.60341700000004
1.74164999999994,1.15820400000007,0.643722000000025,1.63275799999997
1.80409000000009,1.16379999999981,0.644098999999983,1.60597600000006
1.76775599999996,1.191687,0.642208000000096,1.62614699999995
1.80973300000005,1.1600370000001,0.639449999999897,1.65101099999993
1.73564699999997,1.167191,0.645717000000104,1.67203999999992
1.750135,1.13277700000003,0.643030999999951,1.66920700000014
1.76433799999995,1.14681799999994,0.642472999999995,1.65456799999993
1.79477500000007,1.13660800000002,0.645156000000043,1.66101100000014
1.79020300000002,1.15857699999992,0.645388999999909,1.64482999999996
1.77913100000001,1.16739200000006,0.658769000000007,1.65909299999998
1.8120899999999,1.16405299999997,0.648018000000093,1.63122299999986
1.77151200000003,1.15600900000004,0.655871999999931,1.65110400000003
1.77091399999995,1.1652180000001,0.646616999999992,1.64555300000006
1.76261900000009,1.1593049999999,0.647073999999975,1.63312199999996
1.76979699999993,1.16423800000007,0.645546000000081,1.6341460000001
1.73177299999998,1.16855499999997,0.642385999999988,1.66883299999995
1.73223900000016,1.17202199999997,0.654251999999929,1.67900000000009
1.72163899999987,1.16195700000003,0.643437000000063,1.60966499999995
1.73971000000006,1.16477400000008,0.654630999999995,1.63582700000006
1.75801999999999,1.18431399999986,0.64540599999998,1.60786199999984
1.73108100000013,1.18525100000011,0.647673000000054,1.62200000000007
1.73938599999997,1.183583,0.64508699999999,1.67139700000007
1.75261,1.14730999999983,0.635194999999953,1.652648
1.73708999999985,1.12791100000004,0.637456000000043,1.6824979999999
1.72412800000006,1.13086999999996,0.637977999999976,1.69359699999995
1.73193500000002,1.13673300000005,0.645838000000026,1.68360600000005
1.72088000000008,1.13949900000011,0.654373999999962,1.64279400000009
1.73199499999987,1.15095499999984,0.646766000000071,1.72095999999988
1.73334199999999,1.15667800000006,0.644384999999943,1.63408500000014
1.73827400000005,1.166248,0.641705999999999,1.63184899999987
1.7399969999999,1.13929699999994,0.65151400000002,1.66086900000005
1.77344500000004,1.16152099999999,0.662252999999964,1.6264819999999
1.81072100000006,1.1497330000002,0.657600000000002,1.65730099999996
1.79535899999996,1.14896599999997,0.655935999999997,1.64654800000017
1.77706400000011,1.12078599999995,0.651617999999985,1.658097
1.78271799999993,1.12212700000009,0.648659000000066,1.64215999999988
1.77644299999997,1.12010399999986,0.651413999999932,1.70057600000018
1.76854500000013,1.13277199999993,0.678878000000054,1.67914199999996
1.7747089999998,1.15177900000003,0.659938000000011,1.66720299999997
1.77437000000009,1.12172099999998,0.654192999999964,1.65818799999988
1.78767900000003,1.10939600000006,0.651909000000046,1.65942300000006
1.78243399999997,1.11269900000002,0.645674999999983,1.70327199999997
1.80560300000002,1.11195100000009,0.642368000000033,1.67917000000011
1.78064900000004,1.11520599999994,0.649340999999936,1.65509999999995
1.79886299999998,1.10395100000005,0.649074000000041,1.68506699999989
1.75475600000004,1.10164199999986,0.651133999999956,1.65110700000014
1.76198999999997,1.09857000000011,0.645867000000067,1.61184600000001
1.74059599999987,1.1004989999999,0.646510999999919,1.64562999999998
1.77395999999999,1.10600100000011,0.649884000000043,1.66231599999992
1.77057400000012,1.10846300000003,0.644793999999933,1.6901640000001
1.77880000000005,1.11294399999997,0.642233000000033,1.70013500000005
1.77329299999997,1.11011099999996,0.656369000000041,1.6796109999998
1.76071499999989,1.11378500000001,0.643034999999941,1.64695100000017
1.79203500000017,1.09524299999998,0.641270000000077,1.61817099999985
1.76944599999979,1.10996599999999,0.650286999999935,1.61799500000006
1.77259200000003,1.11646999999994,0.642301999999972,1.65289600000006
1.76651600000014,1.14189900000019,0.642947000000049,1.68129599999997
1.78898600000002,1.11015899999984,0.647328000000016,1.70457800000008
1.777736,1.12977000000001,0.64720299999999,1.69132799999988
1.77834899999993,1.10688800000003,0.647713999999951,1.71063499999991
1.79764999999998,1.11322500000006,0.648753000000056,1.685473
1.90003000000002,1.14663300000007,0.647379999999998,1.62755100000004
1.77252599999997,1.12925599999994,0.642511000000013,1.67384400000014
1.76035200000001,1.12759000000005,0.646871000000033,1.64983699999993
1.74767599999996,1.12533499999995,0.641108999999915,1.65589399999999
1.76295000000005,1.13309400000003,0.641638000000057,1.69255999999996
1.77415300000007,1.12754399999994,0.646034999999983,1.64015599999993
1.81369599999994,1.12358700000004,0.641712999999982,1.64672800000017
1.74723900000004,1.13537399999996,0.63863200000003,1.62190199999986
1.75471900000002,1.13695200000006,0.64099299999998,1.65163900000016
1.76176799999985,1.16807999999992,0.64202899999998,1.65321900000004
1.75685199999998,1.13818399999991,0.64522199999999,1.70853299999999
1.78013600000008,1.13988500000005,0.642206999999985,1.62180899999998
1.72274100000004,1.16078700000003,0.65285700000004,1.63289699999996
1.71961899999997,1.16708300000005,0.641486999999984,1.65571499999987
1.71600200000012,1.17398600000001,0.641823000000045,1.699613
1.73054999999999,1.19007499999998,0.640901999999983,1.65723200000002
1.71938399999999,1.18382599999995,0.637902999999937,1.68701600000009
1.7181979999998,1.177322,0.646436000000108,1.63973299999998
1.72359800000004,1.17009800000005,0.64457399999992,1.65648600000009
1.71798899999999,1.18585400000006,0.644397000000026,1.68105799999989
1.74245800000017,1.18198399999983,0.642700999999988,1.65592900000001
1.71982000000003,1.18560600000001,0.645665000000008,1.68239900000003
1.71746899999994,1.17259899999999,0.642291,1.65963499999998
1.75627699999995,1.15673700000002,0.640716999999995,1.66787900000008
1.7291459999999,1.16086199999995,0.652516999999989,1.65769
1.73644399999989,1.11551000000009,0.641590000000065,1.69400799999994
1.77479100000028,1.184078,0.64386300000001,1.63839400000006
1.76633099999981,1.15121500000009,0.641426999999908,1.68178199999988
1.75748599999997,1.14816799999994,0.645870000000059,1.63714699999991
1.75031500000023,1.12088300000005,0.644962999999962,1.65818600000011
1.76357499999995,1.11236499999995,0.645883000000026,1.68659899999989
1.77738799999997,1.12753199999997,0.646288000000027,1.64705400000003
1.77757500000007,1.11947699999996,0.641847999999982,1.67222300000003
1.77789200000007,1.11549300000001,0.641508999999928,1.65031199999999
1.77699200000006,1.12930299999994,0.640415000000075,1.696371
1.76335399999971,1.11574200000018,0.637908999999922,1.642967
1.78201799999988,1.12103499999989,0.649700000000053,1.69819400000006
1.77423700000008,1.15317499999992,0.652044000000046,1.70536599999991
1.77920200000017,1.16407500000014,0.639546999999993,1.649224
1.77377699999988,1.18169499999999,0.641109999999912,1.61731700000018
1.78096899999991,1.14173000000005,0.658523000000059,1.6526409999999
1.76696100000026,1.15965599999981,0.65212299999996,1.61380000000008
1.74588700000004,1.1481040000001,0.657226000000037,1.61390699999993
1.75475999999981,1.14599500000008,0.660448999999971,1.64047899999991
1.75910000000022,1.15102400000001,0.652494000000047,1.645039
1.76885799999991,1.15195199999994,0.655075000000011,1.60977100000014
1.71644500000002,1.16625199999999,0.656189999999924,1.63542400000006
1.75647600000002,1.14580299999989,0.654228999999987,1.63456399999995
1.85015399999975,1.15830000000005,0.651477999999997,1.6206279999999
1.81069400000024,1.157737,0.661603000000014,1.65262000000007
1.80530599999975,1.15749299999993,0.650233000000071,1.68879500000003
1.73918900000035,1.14301100000012,0.654175000000009,1.69987300000003
1.73965599999974,1.16222399999992,0.657053000000019,1.694659
1.7241939999999,1.14987100000008,0.667353999999932,1.70983299999989
1.77502100000038,1.1587649999999,0.656455000000051,1.70213200000012
1.76664899999969,1.11396200000013,0.665544999999952,1.67498000000001
1.77737999999999,1.12633699999992,0.666598000000022,1.69049899999982
1.76637100000016,1.15578300000016,0.654923999999937,1.66514100000018
1.75970899999993,1.14298099999996,0.659795000000031,1.69659299999989
1.75227200000018,1.13465899999983,0.657070999999974,1.71873400000004
1.74320399999988,1.13551200000006,0.658032000000048,1.6961409999999
1.73521100000016,1.125947,0.65925100000004,1.68338300000005
1.71224499999971,1.11467100000004,0.659341999999924,1.68520699999999
1.6969710000003,1.13689100000011,0.652235000000019,1.64537399999995
1.70169699999997,1.13937299999998,0.662234000000012,1.67644200000018
1.72289199999977,1.13547199999994,0.660821000000055,1.66778299999987
1.70611099999996,1.12465100000009,0.662527999999952,1.68320100000005
1.72852199999988,1.13612899999998,0.659491000000003,1.68113500000004
1.71454600000015,1.16058199999998,0.659299000000033,1.70687899999984
1.70091300000013,1.17581799999994,0.662419,1.65291400000001
1.74202400000013,1.15696099999991,0.658259999999927,1.66907300000003
1.6981509999996,1.14719700000001,0.66070000000002,1.63717799999995
1.7068790000003,1.14528400000017,0.657199999999989,1.62817000000018
1.69842999999992,1.1622289999998,0.656220000000076,1.69442000000004
1.70328500000005,1.14275900000007,0.656830999999897,1.64076499999987
1.72444799999994,1.1520660000001,0.661510000000021,1.65842700000007
1.69619299999977,1.15307599999983,0.659555000000069,1.60386900000003
1.72277100000019,1.15423200000009,0.65616,1.60345299999994
1.76347399999986,1.16192999999998,0.655178999999976,1.65130499999987
1.76086699999996,1.15176500000007,0.668978000000038,1.62363800000003
1.75980600000003,1.15949999999998,0.653625999999917,1.66597900000011
1.76583700000037,1.15412599999991,0.652094000000034,1.668183
1.77643999999964,1.14793200000008,0.654213000000027,1.63929600000006
1.75347099999999,1.15540600000008,0.651948999999945,1.67272200000002
1.75413800000024,1.14561800000001,0.656004000000053,1.68725799999993
1.77351399999998,1.15200099999993,0.656462999999917,1.63963100000001
1.72675299999992,1.14930000000004,0.653035000000045,1.62280999999984
1.78928499999984,1.15677399999981,0.656922000000009,1.62311100000011
1.7685190000002,1.14876600000002,0.667011000000002,1.66355599999997
1.72492700000021,1.14775900000018,0.661591000000044,1.67731700000013
1.76837399999977,1.15146099999993,0.65977799999996,1.69678099999987
1.75629800000024,1.14497299999994,0.665193000000045,1.66819800000007
1.7593439999996,1.15688599999999,0.660461999999939,1.55241499999988
1.74890300000015,1.14982299999997,0.652232000000026,1.60955100000001
1.74971800000003,1.16228599999999,0.653659999999945,1.64281300000016
1.77241800000002,1.15235900000016,0.651819000000046,1.69575099999997
1.77044100000012,1.14481999999998,0.653053,1.67194399999994
1.69070199999987,1.16046899999992,0.660774999999944,1.70894700000008
1.69154100000014,1.1467990000001,0.649514000000067,1.69973899999991
1.72693099999969,1.1543529999999,0.655220999999983,1.68355199999996
1.69129900000007,1.15189400000008,0.654757000000018,1.67145200000004
1.69948900000009,1.1554349999999,0.656480999999985,1.69871599999988
1.71462500000007,1.15358300000003,0.649982000000023,1.70309700000007
1.69213799999989,1.14515099999994,0.653851999999915,1.68842100000006
1.70769599999994,1.15802300000018,0.656305000000089,1.69917400000008
1.69999200000029,1.16160799999989,0.650343000000021,1.66566599999987
1.70148599999993,1.17210900000009,0.655202999999915,1.67387099999996
1.70258699999977,1.18785099999991,0.658005000000003,1.67846499999996
1.73254900000029,1.16619300000002,0.653075000000058,1.71046300000012
1.69875499999989,1.15810499999998,0.653551999999991,0.934968000000026
1.69505900000013,1.15163400000006,0.659613000000036,0.908777999999984
1.6919969999999,1.15517299999988,0.649605999999949,0.912779
1.69413200000008,1.14808100000005,0.65356799999995,0.929319000000078
1.69789399999991,1.14354900000012,0.651972000000001,0.940684999999803
1.69657800000004,1.14842999999996,0.649421000000075,0.908248000000185
1.6929839999998,1.15455899999984,0.648526999999945,0.906962999999905
1.71929499999987,1.15216800000007,0.656632000000059,0.897535000000062
1.72568000000001,1.13754399999993,0.651997999999935,0.899815999999873
1.69761500000004,1.15907200000015,0.650060000000053,0.89948000000004
1.69249500000024,1.14917300000002,0.651087999999959,0.909865000000082
1.69249499999978,1.1536779999999,0.650617000000011,0.914601999999832
1.69739500000014,1.15228300000012,0.650760999999989,0.91541600000005
1.70198200000004,1.14309099999991,0.654438000000027,0.92809299999999
1.77456099999972,1.16241999999988,0.65003200000001,0.926335999999992
1.743876,1.15762800000016,0.645527000000016,0.914215000000013
1.75172100000009,1.151701,0.652830999999992,0.900626000000102
1.78502900000012,1.15505699999994,0.651282999999921,0.899314000000004
1.77127699999983,1.15208400000006,0.648665000000051,0.906872999999905
1.75566800000024,1.14838899999995,0.657485999999949,0.894895000000133
1.7534999999998,1.15396299999998,0.648179000000027,0.889122999999927
1.73592700000017,1.15028000000007,0.655440999999996,0.889791000000059
1.73198599999978,1.14279599999986,0.649127000000021,0.901319999999942
1.7087760000004,1.15227700000014,0.653767000000016,0.93486699999994
1.71575699999994,1.16629699999999,0.654377999999951,0.911031999999977
1.74333499999966,1.14443699999993,0.654310000000009,0.924205000000029
1.72607200000039,1.14554599999997,0.655391000000009,0.91159800000014
1.6936569999998,1.15287200000012,0.654789000000051,0.916746999999987
1.70341800000006,1.13981399999989,0.652670999999941,0.936404999999922
1.70046000000002,1.14989800000012,0.653834000000074,0.911421000000018
1.70699000000013,1.15399000000002,0.658120999999937,0.8941769999999
1.70177199999989,1.13552099999993,0.65104400000007,0.890520000000151
1.70053000000007,1.14299899999992,0.645381999999927,0.895535999999993
1.73060799999985,1.14190400000007,0.506526000000008,0.88103799999999
1.71044299999994,1.15598999999997,0.504648999999972,0.905664999999999
1.7606679999999,1.14339700000005,0.507843000000094,0.902124999999842
1.76503200000025,1.16439199999991,0.506538999999975,0.927961000000096
1.74867799999993,1.1525650000001,0.506973000000016,0.890450000000101
1.73566299999993,1.16381899999988,0.509730999999988,0.893767999999909
1.75662300000022,1.14782000000014,0.516868999999929,0.900081999999884
1.74945399999979,1.16494999999986,0.512732000000028,0.899991
1.74153000000024,1.14875700000016,0.513742999999977,0.897765000000163
1.75854999999956,1.14843700000006,0.511286000000041,0.891241000000036
1.76423400000022,1.15737099999978,0.511698000000024,0.888913999999886
1.75313199999982,1.14235400000007,0.508650999999986,0.891468999999915
1.7533540000004,1.14751799999999,0.509235999999987,0.899335000000065
1.758241,1.15610200000015,0.50774100000001,0.900454999999965
1.76342299999988,1.14907299999982,0.512022999999999,0.895391000000018
1.73474799999985,1.14958300000012,0.505870999999956,0.901115000000118
1.73713899999984,1.14958499999989,0.508732000000009,0.90062799999987
1.72813700000006,1.15096700000004,0.508963999999992,0.905070000000023
1.74835800000028,1.14758400000005,0.509755000000041,0.936500000000024
1.74996499999997,1.15590500000008,0.510852,0.899582000000009
1.77031399999987,1.13998199999992,0.50914499999999,0.902614999999969
1.75836800000025,1.14595699999995,0.509050000000002,0.906132999999954
1.7604709999996,1.14092400000004,0.520432000000028,0.902199999999993
1.68537800000013,1.13906100000008,0.511040999999977,0.909557000000177
1.69806300000027,1.15356799999995,0.50787600000001,0.896314999999959
1.68601699999999,1.15389499999992,0.51228900000001,0.913534000000027
1.69228799999973,1.14186800000016,0.510025999999925,0.904824999999846
1.70473399999992,1.15043499999979,0.509391000000051,0.910826000000043
1.69959999999992,1.15869000000021,0.508618999999953,0.913878999999952
1.72355300000027,1.16615299999989,0.510629999999992,0.919044000000213
1.80126199999995,1.153865,0.50884300000007,0.948301999999785
1.7567140000001,1.15925700000003,0.507832000000008,0.915307000000212
1.71700299999975,1.1678179999999,0.515143999999964,0.914523999999801
1.77171200000021,1.15722400000004,0.508313000000044,0.912514999999985
1.73966299999984,1.15259900000001,0.511083999999983,0.92379300000016
1.74859900000001,1.16000000000008,0.508257999999955,0.901525999999876
1.7380720000001,1.16023399999995,0.509513000000084,0.90872400000012
1.76453899999979,1.13489400000003,0.509252999999944,0.898594999999887
1.73656500000016,1.15369800000008,0.513697999999977,0.901792999999998
1.73714999999993,1.14112799999998,0.508791999999971,0.898615000000063
1.75218200000018,1.14725799999997,0.511858000000075,0.902391999999963
1.76189999999997,1.15267199999994,0.506470000000036,0.939387000000124
1.76134400000001,1.15451899999994,0.50667199999998,0.906823999999915
1.74564099999998,1.16426200000001,0.505893000000015,0.945658000000094
1.75034199999982,1.13768400000004,0.508513999999991,0.91343999999981
1.75715600000012,1.15434499999992,0.508327000000008,0.917622000000165
1.77752099999998,1.1426100000001,0.510620999999901,0.913298999999824
1.76195499999994,1.149494,0.508482000000072,0.951009999999997
1.728791,1.14857099999995,0.511821999999938,0.917211000000179
1.52988800000003,0.944907000000057,0.506861000000072,0.905647999999928
1.53535800000009,0.908707999999933,0.512655999999993,0.901258999999982
1.55095600000004,0.909898999999996,0.511834000000022,0.903311999999914
1.51410499999974,0.913508999999976,0.51128099999994,0.898871000000099
1.47621400000025,0.912834000000203,0.517161999999985,0.884397999999919
1.47347300000001,0.908808999999792,0.510412999999971,0.887778000000026
1.47782899999993,0.910769000000073,0.509817000000112,0.899284999999963
1.47577300000012,0.918460999999979,0.511115999999902,0.890940000000001
1.47998400000006,0.915314999999964,0.516873000000032,0.888821000000007
1.50416700000005,0.926490000000058,0.523535000000038,0.892262000000073
1.54353999999967,0.910728000000063,0.516123999999991,0.887615000000096
1.47417399999995,0.904946999999993,0.513140000000021,0.890492999999879
1.48284300000023,0.904851999999892,0.521761999999967,0.887552000000142
1.47302200000013,0.911009000000149,0.511329000000046,0.917946999999913
1.48708199999965,0.910551999999825,0.511434999999892,0.898594999999887
1.52286600000025,0.908375000000206,0.510461000000078,0.894398000000137
1.50860899999998,0.904017999999951,0.518045000000029,0.890773999999965
1.49117200000001,0.907416000000012,0.51150599999994,0.89421399999992
1.51875699999982,0.909004999999979,0.510913999999957,0.893346000000065
1.51565900000014,0.911527999999862,0.508967000000098,0.891575000000103
1.5256260000001,0.913169000000153,0.508555000000001,0.890702999999803
1.51941600000009,0.908511999999973,0.508197999999993,0.917728000000125
1.51485999999977,0.911820000000034,0.508440999999948,0.892796999999973
1.53023500000018,0.910963000000038,0.507909000000041,0.885379999999941
1.52677799999992,0.90680599999996,0.509500000000003,0.898423999999977
1.52415199999996,0.912746999999854,0.510639999999967,0.875067000000172
1.56146399999989,0.908541000000014,0.521863000000053,0.892496999999821
1.49712399999999,0.912087000000156,0.510226999999986,0.898533000000043
1.5087309999999,0.910319999999956,0.511388000000011,0.895125000000007
1.48096000000032,0.914272999999866,0.510429999999928,0.888975999999957
1.48805099999981,0.909937000000127,0.511519000000021,0.892462000000023
1.48736099999996,0.911947000000055,0.523357000000033,0.891384000000016
1.48015299999997,0.909177999999883,0.51489099999992,0.88688100000013
1.47423500000014,0.90836800000011,0.513790000000085,1.20826399999987
1.48467500000015,0.911423000000013,0.512474999999995,1.24746700000014
1.44365799999969,0.909763999999996,0.517075999999975,1.23062899999991
1.45637500000021,0.941083999999819,0.514863999999989,1.2185320000001
1.441687,0.920599000000038,0.508170999999948,1.23861599999987
1.48481600000014,0.907893000000058,0.514718000000016,1.26069299999995
1.4315489999999,0.90697299999988,0.509020000000078,1.25853400000005
1.43195900000001,0.903334000000086,0.512368999999921,1.23515199999997
1.42598899999984,0.904538000000002,0.512930000000097,1.24904900000001
1.44075299999986,0.905698999999913,0.512218999999959,1.24665200000004
1.43207500000017,0.906768000000056,0.517861000000039,1.25754699999993
1.43859999999995,0.910585000000083,0.512677999999937,1.25142500000015
1.439977,0.913192999999865,0.513994000000025,1.252745
1.44906900000024,0.910768000000189,0.513696999999979,1.25731599999995
1.45574599999964,0.903227999999899,0.511932000000002,1.24709200000007
1.44551200000024,0.90912400000002,0.511538999999971,1.2642679999999
1.43534899999986,0.908619999999928,0.513269000000037,1.24615999999992
1.44585499999994,0.90021999999999,0.51102000000003,1.26019500000007
1.42899800000032,0.909917000000178,0.51599699999997,1.24411600000008
1.43271999999979,0.908963999999969,0.510056999999961,1.25452700000005
1.43690000000015,0.917341999999962,0.510359999999991,1.2425639999999
1.43649000000005,0.908721000000014,0.509111000000075,1.25116000000003
1.4387569999999,0.913700000000063,0.508151999999995,1.23138799999992
1.44506000000001,0.910182999999961,0.508733000000007,1.24210800000014
1.43926499999998,0.914440000000013,0.509979999999928,1.25107899999989
1.46008100000017,0.914735999999948,0.512680000000046,1.2498129999999
1.46688199999971,0.921043999999938,0.509736999999973,1.24312500000019
1.44100200000003,0.91535900000008,0.506358999999975,1.24734899999999
1.44388500000014,0.91328899999985,0.508173000000056,1.23341800000003
1.43989199999987,0.923218000000134,0.50637299999994,1.24155299999984
1.45797399999992,0.913389000000052,0.507813000000056,1.24509899999998
1.47383600000012,0.913637999999992,0.508450000000039,1.21559300000013
1.46124499999996,0.911809999999832,0.509545000000003,1.23944099999994
1.47864600000003,0.914833000000044,0.512125999999967,1.21134699999993
1.4714640000002,0.902661999999964,0.508274000000029,1.24293699999998
1.45727299999999,0.912311000000045,0.506812999999966,1.24020900000005
1.49413499999991,0.91502800000012,0.511383000000023,1.22959900000001
1.48739500000011,0.914326999999957,0.511943999999971,1.24841400000014
1.48623499999985,0.913041999999905,0.512606000000005,1.24557099999993
1.48456099999976,0.915509000000156,0.510809999999992,1.25343099999986
1.48424700000032,0.908852999999908,0.513157999999976,1.2576140000001
1.45912300000009,0.911393999999973,0.508554000000004,1.21412800000007
1.49612799999977,0.924353999999994,0.512618999999972,1.24253099999987
1.4864050000001,0.915062999999918,0.511377000000039,1.23166400000014
1.49444199999971,0.920653000000129,0.513707999999951,1.24115399999982
1.48702200000025,0.913810000000012,0.509106000000088,1.23012900000003
1.48376899999994,0.915030999999999,0.509294999999952,1.24922800000013
1.49038900000005,0.92491700000005,0.509390000000053,1.24271299999987
1.4891419999999,0.926692000000003,0.512700999999993,1.24913700000002
1.48943099999997,0.926271999999926,0.514216999999917,1.22611699999993
1.4872949999999,0.919579999999996,0.509216000000038,1.23830100000009
1.49210500000027,0.913029999999935,0.509434000000056,1.24151699999993
1.50274600000012,0.906953000000158,0.511072000000013,1.25315999999998
1.48318599999993,0.91658799999982,0.50775299999998,1.25008400000002
1.49702699999989,0.928476000000046,0.509048000000007,1.23977400000012
1.48687000000018,0.943038000000115,0.509511999999972,1.23967999999991
1.48429399999986,0.930826000000025,0.509911999999986,1.23373700000002
1.48575399999982,0.936153999999988,0.515092999999979,1.22787600000015
1.48373100000026,0.92905299999984,0.508365000000026,1.24389399999995
1.48413899999969,0.928198000000066,0.505835000000047,1.22487099999989
1.49201700000003,0.913655999999946,0.507374999999911,1.19800400000008
1.48820000000023,0.914056000000073,0.510396000000014,1.21933100000001
1.48287200000004,0.908652999999958,0.511482999999998,1.22205199999985
1.48837699999967,0.905105000000049,0.505776000000083,1.22151500000018
1.48990500000036,0.905352999999877,0.508608999999979,1.23348699999997
1.49057499999981,0.902031000000079,0.509069999999952,1.22479899999985
1.49319300000025,0.903107999999975,0.519087000000013,1.20110700000009
1.49459399999978,0.913336000000072,0.513805000000048,1.24504000000002
1.49753099999998,0.911491000000069,0.507220999999959,1.24081299999989
1.52365499999996,0.916786999999886,0.508978999999954,1.21221600000013
1.46413100000018,0.90635199999997,0.508481000000074,1.23805700000003
1.43498599999975,0.907138000000032,0.507736000000023,1.23929999999996
1.43956500000013,0.908564999999953,0.5070639999999,1.22724399999993
1.42920999999978,0.905213000000003,0.51347700000008,1.24466300000017
1.44007900000042,0.905993999999964,0.509996999999998,1.2420639999998
1.43841199999997,0.904889000000139,0.509237999999982,1.23984100000007
1.4446439999997,0.903949000000011,0.509848000000034,1.23697900000002
1.44118900000012,0.918921999999839,0.515944999999988,1.23749799999996
1.44556300000022,0.905149000000165,0.512609999999995,1.21903700000007
1.44832599999972,0.906962999999905,0.509465999999975,1.24433799999997
1.43873600000006,0.913403000000017,0.507165999999984,1.21938
1.43836300000021,0.905643999999938,0.509089000000017,1.22732700000006
1.48068999999987,0.905066000000033,0.508057000000008,1.227846
1.43297299999995,0.905753000000004,0.509947000000011,1.23779500000001
1.4757639999998,0.922708000000057,0.508667999999943,1.22229399999992
1.47459800000024,0.924917999999934,0.512017000000014,1.22358600000007
1.44549000000006,0.928711000000021,0.509245999999962,1.22165199999995
1.43805699999984,0.916946999999936,0.513355000000047,1.20798100000002
1.44477499999994,0.911017000000129,0.51567799999998,1.1938419999999
1.43733500000008,0.906639999999925,0.51094599999999,1.22601700000018
1.43666900000017,0.919922000000042,0.510330000000067,1.23167799999987
1.44778399999996,0.912642999999889,0.509197999999969,1.19959100000005
1.44807599999967,0.905599000000166,0.512730000000033,1.20557000000008
1.45474000000013,0.906506000000036,0.511367999999948,1.2270259999998
1.4438210000003,0.910762999999861,0.514455999999996,1.2344270000001
1.47781799999984,0.907322000000022,0.508238000000006,1.20354799999996
1.45809400000007,0.905124999999998,0.519174000000021,1.20316400000002
1.4435669999998,0.907380000000103,0.510341000000039,1.25151000000005
1.45079100000021,0.908044999999902,0.510264000000006,1.22709600000007
1.44250899999997,0.921671999999944,0.511862999999948,1.21047299999987
1.43814900000007,0.918511999999964,0.508234000000016,1.23706199999992
1.44265299999961,0.916669000000184,0.515606999999932,1.23184400000014
1.44438500000024,0.910360999999966,0.509887000000049,1.23031500000002
1.46686599999975,0.91646999999989,0.513561999999979,1.24955899999986
1.43860100000029,0.917286000000104,0.513934000000063,1.21696200000019
1.441687,0.909083999999893,0.507122999999979,1.20544599999994
1.44520699999975,0.912418000000116,0.511913999999933,1.20898399999987
1.44650300000012,0.917617999999948,0.511866000000055,1.23345900000004
1.421155,0.91190400000005,0.509314000000018,1.22173599999996
1.43076500000006,0.915729000000056,0.507129999999961,1.25601300000017
1.45794799999976,0.933151999999836,0.510614000000032,1.23904599999992
1.4330530000002,0.931107000000111,0.508691999999996,1.23173700000007
1.43085999999994,0.922364000000016,0.509410000000003,1.24102999999991
1.42936400000008,0.909324999999853,0.510157999999933,1.24455000000012
1.43195900000001,0.912708000000066,0.510757000000012,1.25651599999992
1.43115299999999,0.906695000000127,0.51079100000004,1.25009399999999
1.43379199999981,0.917337999999972,0.511447999999973,1.24172199999998
1.43318200000022,0.906006999999818,0.505122000000028,1.23956999999996
1.43962199999987,0.910076000000117,0.50821499999995,1.23820000000001
1.4231450000002,0.907873999999993,0.509286000000088,1.23526400000014
1.42779599999994,0.911397000000079,0.510898999999995,1.25398099999984
1.45447000000013,0.907093999999915,0.513039999999933,1.23458500000015
1.43489799999998,0.91291299999989,0.510241000000065,1.24306999999999
1.43365099999983,0.914541000000099,0.510186999999974,1.25217399999997
1.43008400000008,0.911503999999923,0.510458999999969,1.23428999999987
1.43950399999994,0.911242000000129,0.510217000000011,1.23781300000019
1.46263700000009,0.910965000000033,0.511144000000058,1.23223899999994
1.4630159999997,0.914387999999917,0.513626999999929,1.24253799999997
1.46225400000003,0.911076000000094,0.511708999999996,1.24108799999999
1.44919100000016,0.909549999999854,0.512859000000049,1.23664000000008
1.43994800000019,0.912183000000141,0.51102800000001,1.23104499999999
1.44280799999979,0.910030000000006,0.509491000000025,1.229423
1.48325100000011,0.919193999999834,0.514858000000004,1.22801099999992
1.48220399999991,0.91467200000011,0.511853999999971,1.24432000000002
1.49581200000011,0.914140999999972,0.508951000000025,1.22400799999991
1.48834699999998,0.927257999999938,0.511257999999998,1.219922
1.48707800000011,0.933618000000024,0.509919999999966,1.22708000000011
1.48221699999976,0.925367000000051,0.50650799999994,1.22225000000003
1.4780880000003,0.920024999999896,0.509192000000098,1.22227899999984
1.48097099999995,0.918105000000196,0.508462999999892,1.23248600000011
1.43911099999968,0.910309999999981,0.509517000000073,1.23050399999988
1.48431600000004,0.911570999999867,0.504107999999974,1.23304200000007
1.48477600000024,0.908185000000003,0.509739999999965,1.23321200000009
1.44556199999988,0.909675000000107,0.512877000000003,1.22289799999999
1.48882999999978,0.908797999999933,0.509700000000066,1.21942399999989
1.48158400000011,0.910480000000007,0.51267699999994,1.20102399999996
1.44528300000002,0.909374999999955,0.514296000000058,1.23575800000003
1.485232,0.913784000000078,0.507519000000002,1.22745200000008
1.48438100000021,0.914614000000029,0.509276999999997,1.22746800000004
1.48283099999981,0.914734999999837,0.509334999999965,1.20054699999991
1.48889700000018,0.912171000000171,0.512679000000048,1.23741999999993
1.49495399999978,0.917142999999896,0.515609999999924,1.25571400000013
1.486402,0.909235999999964,0.510907000000088,1.23437699999999
1.49552700000004,0.911404000000175,0.511816999999951,1.23367400000006
1.49538299999995,0.91330999999991,0.515092999999979,1.23399999999992
1.49532900000031,0.921055000000024,0.507378000000017,1.22127599999999
1.4997529999996,0.915246999999908,0.507659999999987,1.18266700000004
1.49467400000003,0.914539000000104,0.505670000000009,1.21736299999998
1.49889900000016,0.916851999999835,0.507576999999969,1.20587099999989
1.50738300000012,0.91137700000013,0.506019000000038,1.24293800000009
1.49528199999986,0.920166999999992,0.50960699999996,1.22292399999992
1.50417299999981,0.910393999999997,0.507511000000022,1.23201700000004
1.50930700000026,0.914440999999897,0.501590999999962,1.21895399999994
1.51900599999999,0.909855999999991,0.507110000000011,1.21936600000004
1.4903690000001,0.920284000000038,0.50578500000006,1.23716000000013
1.50008699999989,0.915974000000006,0.506482000000005,1.21602199999984
1.49504699999989,0.910227000000077,0.508043999999927,1.20547299999998
1.50309199999992,0.915064000000029,0.508127000000059,1.21690400000011
1.52246500000001,0.909464999999955,0.509830999999963,1.18504600000006
1.49522100000013,0.922328000000107,0.509726999999998,1.23327900000004
1.50691899999993,0.912444999999934,0.509356000000025,1.23107399999981
1.50382200000013,0.910793999999896,0.512243000000012,1.22167100000001
1.50211600000011,0.906280000000152,0.509093000000007,1.21754800000008
1.51619399999981,0.909130999999888,0.50672099999997,1.20515900000009
1.48768400000017,0.901828999999907,0.510076000000026,1.24830599999996
1.53167200000007,0.909728000000086,0.509472999999957,1.22730799999999
1.48568099999966,0.901902999999947,0.51078700000005,1.23431699999992
1.50594500000034,0.909139999999979,0.507051999999931,1.22558000000004
1.50494899999967,0.908203000000185,0.507220000000075,1.22475099999997
1.52358900000036,0.913786999999957,0.510256000000027,1.20957500000009
1.48699599999964,0.904591999999866,0.511725999999953,1.20917099999997
1.51674200000025,0.909378000000061,0.510242999999946,1.21948799999996
1.47932899999978,0.908705999999938,0.517696000000001,1.22551700000008
1.49497000000019,0.907936000000063,0.507570000000101,0.911818999999923
1.51689399999987,0.907212999999956,0.508235999999897,0.945335000000114
1.44180300000016,0.908016999999973,0.507604000000015,0.903546000000006
1.43908599999986,0.913324000000102,0.508754000000067,0.899010999999973
1.44289800000024,0.909186999999974,0.509862999999996,0.898297999999841
1.43775399999959,0.911076999999977,0.515961999999945,0.899730999999974
1.44254300000011,0.908644000000095,0.51093400000002,0.893603000000212
1.44592800000009,0.907306000000062,0.509909999999991,0.895177999999987
1.46365000000014,0.910611999999901,0.51264500000002,0.899780999999848
1.48591999999962,0.906799000000092,0.511690000000044,0.892608000000109
1.48899700000038,0.912960999999996,0.509232999999995,0.884540000000015
1.46695899999986,0.9108769999998,0.510170000000016,1.21824900000001
1.43537199999992,0.92059600000016,0.511151999999925,1.24235299999987
1.43937400000004,0.906782000000021,0.513332999999989,1.24746700000014
1.43787199999997,0.910787000000028,0.51069700000005,1.24633499999982
1.44841899999983,0.909476999999924,0.516543999999953,1.2548740000002
1.4513780000002,0.915524000000005,0.513614000000075,1.24392199999988
1.48062699999991,0.915602999999919,0.511821999999938,1.21832999999992
1.47546700000021,0.913223000000016,0.509517999999957,1.2395120000001
1.47400299999981,0.914193999999952,0.514976000000047,1.23666099999991
1.47651500000029,0.914222999999993,0.511044999999967,1.22890500000017
1.48338299999978,0.915220999999974,0.511695000000032,1.21822899999984
1.47941900000023,0.909241000000065,0.514499000000001,1.21832600000016
1.49870099999998,0.921108000000004,0.51872800000001,1.23744299999998
1.48403099999996,0.915304000000106,0.513719000000037,1.18825599999991
1.49271299999964,0.91843700000004,0.513769999999909,1.24458099999993
1.49024800000007,0.914704999999913,0.509086000000025,1.22167000000013
1.49826600000006,0.910133999999971,0.511531999999988,1.22449699999993
1.49484299999995,0.908730000000105,0.522381999999993,1.23067500000002
1.48466300000018,0.913101999999981,0.509626000000026,1.24034000000006
1.49846100000013,0.91273799999999,0.510047999999983,1.23964999999998
1.4888289999999,0.905530999999883,0.508845000000065,1.25559699999985
1.49465699999973,0.911972000000105,0.510188999999968,1.22854000000007
1.48663100000022,0.905215999999882,0.511965000000032,1.20695999999998
1.49720799999977,0.922544000000016,0.509699999999953,1.22035600000004
1.49314200000026,0.904657000000043,0.507968000000005,1.24862699999994
1.49332499999991,0.910309000000098,0.511126999999988,1.22160600000007
1.50007899999991,0.90974099999994,0.506042999999977,1.22663200000011
1.49136100000032,0.907948999999917,0.508144000000016,1.24236399999995
1.49245199999996,0.913819999999987,0.51261199999999,1.255132
1.49636799999962,0.921313000000055,0.508684000000017,1.23675099999991
1.49807700000019,0.931231000000025,0.506382000000031,1.2478430000001
1.48885100000007,0.936367999999902,0.516521000000012,1.20270299999993
1.49057799999991,0.950582000000168,0.50815399999999,1.22381100000007
1.48984100000007,0.94372599999997,0.508566999999971,1.25362199999995
1.49647499999992,0.933375999999953,0.514508999999975,1.24201900000003
1.49702900000011,0.917701000000079,0.51024300000006,1.23532899999987
1.4982500000001,0.923476999999821,0.511281999999937,1.21102200000018
1.49563399999988,0.913678000000118,0.514538000000016,1.22451299999989
1.50181900000007,0.917028000000073,0.513258000000064,1.23538800000006
1.49249299999974,0.915858999999955,0.510678999999982,1.22957599999995
1.52571200000011,0.915414999999939,0.512924999999996,1.26681800000006
1.47694300000012,0.908901000000014,0.507103000000029,1.24560499999984
1.5132450000001,0.913168999999925,0.511587999999961,1.22882900000013
1.46830299999965,0.913107999999966,0.514250000000061,1.24569300000007
1.46792500000038,0.910125000000107,0.511751999999888,1.22226599999999
1.47688099999959,0.911712999999963,0.51186000000007,1.224559
1.48699800000031,0.913136000000122,0.517154000000005,1.23946000000001
1.49395699999968,0.914637999999968,0.512626999999952,1.24627499999997
1.50267600000006,0.915690000000041,0.511992000000077,1.22343799999999
1.48591299999998,0.917149999999992,0.513846999999942,1.24757499999987
1.492346,0.913065999999844,0.513194999999996,1.19338200000016
1.48839700000008,0.916646000000128,0.516042999999968,1.23162499999989
1.47253899999987,0.911186999999927,0.509636,1.22338600000012
1.44503500000019,0.917130999999927,0.515115000000037,1.20061599999985
1.4419539999999,0.913612000000057,0.513796999999954,1.22441400000002
1.43901099999994,0.91531400000008,0.513127000000054,1.22648500000014
1.44416300000012,0.921194000000014,0.509160999999949,1.2475109999998
1.45271300000013,0.930057000000033,0.508417000000009,1.22057500000005
1.44111500000008,0.92546399999992,0.51681300000007,1.22301900000002
1.43387799999982,0.921405999999934,0.520911999999953,1.24226300000009
1.43902299999991,0.942978000000039,0.51089300000001,1.23279000000002
1.44132600000012,0.956682000000001,0.514296000000058,1.24259499999994
1.44752999999992,0.943044999999984,0.514589000000001,1.23666400000002
1.44113800000014,0.935823999999911,0.512401999999952,1.22405099999992
1.45814599999994,0.94566900000018,0.51556800000003,1.21858799999995
1.45398900000009,0.929152999999815,0.512626999999952,1.227214
1.44425999999976,0.922626000000037,0.515297000000032,1.22872200000006
1.44149400000015,0.930012000000033,0.511888999999996,1.24690899999996
1.49308100000007,0.935680000000048,0.511859999999956,1.243291
1.48605899999984,0.914890999999898,0.514834000000064,1.25940400000013
1.497073,0.91838400000006,0.513178999999923,1.2172579999999
1.49900400000024,0.916611999999986,0.512831000000006,1.23261900000011
1.48721699999987,0.912806000000046,0.512351000000081,1.22948799999995
1.45899800000007,0.917310000000043,0.510210999999913,1.22820299999989
1.45609000000013,0.939775000000054,0.512700999999993,1.21632900000009
1.53121499999997,0.92226699999992,0.512518,1.22372199999995
1.45833399999992,0.911149000000023,0.512136000000055,1.21901200000002
1.46348099999977,0.920890999999983,0.514626000000021,1.2422939999999
1.44840400000021,0.919229000000087,0.513258999999948,1.22460599999999
1.45461299999988,0.919726999999966,0.51358700000003,1.23270500000012
1.44738999999981,0.918317999999999,0.512102000000027,1.23183500000005
1.45139900000004,0.911824999999908,0.512215999999967,1.23267299999998
1.44731100000035,0.911372000000028,0.513914,1.27369499999986
1.45497299999988,0.910712999999987,0.509517999999957,1.25075000000015
1.45234699999992,0.91326099999992,0.508928000000083,1.23745399999984
1.44901900000013,0.90878500000008,0.51879299999996,1.28017
1.44979499999999,0.91608599999995,0.532768000000033,1.22638800000004
1.47601200000008,0.908603000000085,0.519894000000022,1.24876100000006
1.48090299999967,0.912685999999894,0.526337999999896,1.25149299999998
1.49232100000017,0.91862100000003,0.526862000000051,1.21112199999993
1.48829500000011,0.91311399999995,0.517210999999975,1.19392600000015
1.49016200000005,0.914349000000129,0.510961000000066,1.22730000000001
1.49985699999979,0.914581999999882,0.513352999999938,1.23479699999984
1.49533199999996,0.916059000000132,0.513452000000029,1.21581500000002
1.49713199999997,0.916979999999967,0.512954000000036,1.23623900000007
1.49569500000007,0.913913999999977,0.515088999999989,1.24763299999995
1.49060700000018,0.915062000000034,0.512772999999925,1.21122400000013
1.49145999999973,0.914579999999887,0.513715000000047,1.226046
1.49170499999991,0.920962000000145,0.516036999999983,1.22785999999996
1.49707600000011,0.917249999999967,0.510629999999992,1.22828800000002
1.51353400000016,0.92498999999998,0.512629000000061,1.24647099999993
1.503377,0.92206299999998,0.513010000000008,0.94974400000001
1.50335899999982,0.918979000000036,0.510698999999931,0.91841700000009
1.50154999999995,0.935645999999906,0.515133999999989,0.909247999999934
1.49390800000037,0.923060000000078,0.512033000000088,0.909799999999905
1.46007799999961,0.920403999999962,0.515020999999933,0.900348000000122
1.50844600000028,0.91840000000002,0.517352999999957,0.915007999999943
1.50258600000006,0.911301999999978,0.512712000000079,0.907159000000092
1.47316599999976,0.917911000000004,0.510336999999936,0.922558999999865
1.50731600000017,0.915997000000061,0.513895000000048,0.928664000000026
1.4939260000001,0.921515999999883,0.511809999999969,0.945868999999902
1.46471499999961,0.916964000000007,0.51140399999997,0.910393000000113
1.51011800000015,0.919714000000113,0.510379000000057,0.900409000000082
1.50606500000004,0.919889999999896,0.509145999999987,0.935365999999931
1.49857400000019,0.92122100000006,0.510180999999989,0.929983999999877
1.50127099999963,0.920677999999953,0.511681000000067,0.962315000000217
1.53403500000013,0.937924000000066,0.521433999999999,0.929264999999987
1.49922300000026,0.919231000000082,0.508655999999974,0.923540999999886
1.49870299999975,0.952774999999974,0.505781999999954,0.932033000000047
1.50272899999982,0.917097000000012,0.507032999999979,0.949877999999899
1.50133900000037,0.911007999999811,0.517748000000097,0.948493999999982
1.49565099999973,0.909457000000202,0.512270999999942,0.963034000000107
1.50000799999998,0.910817999999836,0.513034000000061,0.915809999999965
1.50231200000007,0.921432000000095,0.504996000000006,0.922160000000076
1.5092380000001,0.914101999999957,0.5097659999999,0.980918999999858
1.50381199999993,0.915406000000075,0.507565999999997,0.924486000000115
1.51068399999986,0.915443999999979,0.510761000000002,0.919489999999996
1.51594400000022,0.919928999999911,0.51065600000004,0.906891999999971
1.50022499999977,0.913696999999956,0.516132999999968,0.917253000000073
1.53399500000023,0.926853000000165,0.52006300000005,0.916316999999935
1.50308799999993,0.908539000000019,0.506624999999985,0.921515999999883
1.50524799999994,0.914229999999861,0.509280999999987,0.951565000000073
1.51833100000022,0.922927999999956,0.512868000000026,0.928131000000121
1.50194699999975,0.914436000000023,0.510479000000032,0.924920999999813
1.50576300000012,0.908655000000181,0.511494999999968,0.91570200000001
1.50186799999983,0.909148999999843,0.520812999999976,0.923594000000094
1.47504700000036,0.895064000000048,0.499595999999997,0.945281999999906
1.4733369999999,0.892759999999953,0.506525000000011,0.944197000000031
1.46320100000003,0.885751000000027,0.495599999999968,0.916607999999997
1.49339299999974,0.902454999999918,0.502567999999997,0.908657000000176
1.48468200000025,0.891391000000112,0.501162000000022,0.902946999999813
1.47589599999992,0.893876000000091,0.503261000000066,0.905464000000165
1.48578700000007,0.89726399999995,0.500520999999935,0.934567999999899
1.48920499999986,0.906011000000035,0.49855500000001,0.931827999999996
1.49172399999998,0.894137999999884,0.498679000000038,0.902917000000116
1.49311500000022,0.903473000000076,0.497776999999928,0.897522999999865
1.49417999999969,0.890584999999874,0.49520300000006,0.925754000000097
1.52094699999998,0.904324000000088,0.496976000000018,0.931143999999904
1.48050200000034,0.890945999999985,0.495346999999924,0.933487000000014
1.44375199999968,0.900687999999946,0.491966000000048,0.964924999999994
1.4537650000002,0.898629000000028,0.496579999999994,0.925905000000057
1.45114000000012,0.903175000000147,0.496578999999997,0.922027999999955
1.44588299999987,0.900312999999869,0.500886000000037,0.923127999999906
1.45416999999998,0.900344000000132,0.499653999999964,0.922319000000016
1.44095199999992,0.918645999999853,0.496201000000042,0.939551000000165
1.46135700000013,0.909654000000046,0.504255999999941,0.944385000000011
1.4420970000001,0.895154999999932,0.499385999999959,0.958548999999948
1.43940499999962,0.890538000000106,0.498382000000106,0.935471999999891
1.4435540000004,0.900781000000052,0.502511999999911,0.939203000000134
1.45561699999962,0.889643999999862,0.499685999999997,0.979941999999937
1.44359700000041,0.899370999999974,0.498317000000043,0.948401000000104
1.44725499999959,0.894477000000052,0.497324000000049,0.935073999999986
1.46481700000004,0.918343999999934,0.498018999999999,0.963539999999966
1.45145900000034,0.910111000000143,0.496764999999982,0.961088000000018
1.44563500000004,0.8912049999999,0.498036999999954,0.944148999999925
1.44251099999974,0.894285000000082,0.496148000000062,0.935551000000032
1.44701200000009,0.896310999999969,0.500525999999923,0.932589999999891
1.44282500000008,0.894690999999966,0.487677000000076,0.947702000000163
1.45573299999978,0.893043000000034,0.501551999999947,0.949444999999969
1.43972100000019,0.891374000000042,0.485183000000006,0.931734000000006
1.44400399999995,0.888782999999876,0.484757000000059,0.932849999999917
1.45574399999987,0.898157999999967,0.487042999999971,0.933602999999948
1.42763400000013,0.891468000000032,0.49031100000002,0.951825000000099
1.44777900000008,0.889847000000145,0.484060999999997,0.920307000000093
1.42321399999992,0.899936000000025,0.498361999999929,0.928491999999778
1.41819899999973,0.88832699999989,0.485893000000033,0.92511300000001
1.42615800000021,0.887915999999905,0.488244000000009,0.929085000000214
1.42566699999998,0.894350000000031,0.494040000000041,0.924343999999792
1.42935100000022,0.896559000000025,0.490329999999972,0.919966000000159
1.44388499999968,0.890266999999994,0.488746999999989,0.940540999999712
1.43395099999998,0.907371000000012,0.501698000000033,0.928768000000218
1.42526399999997,0.89937400000008,0.491338999999925,0.921064999999999
1.41653700000006,0.898071000000073,0.490793000000053,0.926429999999982
1.42638600000009,0.896650999999792,0.487325999999939,0.918626000000131
1.440427,0.90492600000016,0.489418999999998,0.92477800000006
1.43241699999999,0.905230999999958,0.502359000000069,0.935240999999678
1.46470799999997,0.891517000000022,0.488646000000017,0.946752000000288
1.44324099999994,0.893716999999924,0.488107999999897,0.935782000000017
1.46767100000034,0.897909000000027,0.491221999999993,0.95003799999995
1.42489399999977,0.891877999999906,0.491551000000072,0.927681000000121
1.43823999999995,0.898607000000084,0.503510000000006,0.900658999999905
1.47520799999984,0.897126999999955,0.489442999999937,0.92697599999974
1.46346700000004,0.899863000000096,0.486249000000043,0.939290000000256
1.44446800000014,0.894851000000017,0.49193600000001,0.919174999999996
1.48148200000014,0.894953999999871,0.490705999999932,0.922600999999759
1.46351699999968,0.906313000000182,0.497025000000008,0.909970000000158
1.45256400000017,0.901297999999997,0.492430000000013,0.969740000000002
1.42794600000025,0.897608999999875,0.490930000000048,0.940137999999934
1.4599519999997,0.889132000000018,0.488201000000004,0.935992000000169
1.45746099999997,0.89364599999999,0.491599999999949,0.938083000000006
1.46340499999997,0.891356999999971,0.500791000000049,0.931458999999904
1.46648700000014,0.892211999999972,0.492121999999995,0.971993999999995
1.45688800000016,0.891108000000031,0.49688500000002,0.950348999999733
1.45623499999965,0.901299000000108,0.489673999999923,0.950493000000279
1.45684500000016,0.893900000000031,0.500406999999996,0.916114000000107
1.45830100000012,0.89427499999988,0.48835500000007,0.924415999999837
1.4576320000001,0.893966000000091,0.487469000000033,0.923675000000003
1.45251299999973,0.890177999999878,0.487934999999993,0.934840999999778
1.46040200000016,0.895967000000155,0.506990999999971,0.904903000000104
1.46088999999984,0.891905999999835,0.500239999999962,0.949716999999964
1.45129799999995,0.886394000000109,0.510438000000022,0.903025000000071
1.45360900000014,0.885581999999886,0.486520000000041,0.914199000000281
1.46152699999993,0.904678999999987,0.503608999999983,0.916464999999789
1.46679200000017,0.892237000000023,0.490212999999926,0.914631000000099
1.46714599999996,0.885872999999947,0.491300000000024,0.917653999999857
1.46917799999983,0.890994000000092,0.488113999999996,0.908261000000039
1.46449500000017,0.909331000000066,0.502786000000015,0.928417000000081
1.46494500000017,0.896567999999888,0.490177000000017,0.916116999999758
1.46132899999975,0.900053000000071,0.488578999999959,0.949579000000085
1.46118999999999,0.888292000000092,0.489622000000054,0.91216600000007
1.46290700000009,0.893583999999919,0.496307000000002,0.938861999999972
1.47705700000006,0.90304900000001,0.488928999999985,0.920415000000048
1.46701299999995,0.883841999999959,0.488476999999989,0.913540999999896
1.47687799999994,0.889048000000003,0.488159999999993,0.903490000000147
1.47376500000018,0.899582000000009,0.495994999999994,0.902915000000121
1.48207400000001,0.895768999999973,0.487554000000046,0.900791000000027
1.47420699999975,0.907997000000023,0.489973999999961,0.908531000000039
1.47022700000025,0.898597000000109,0.486267999999995,0.922280999999657
1.50918499999989,0.921138999999812,0.50430300000005,0.951918000000205
1.49389199999996,0.889000000000124,0.490879999999947,0.926617999999962
1.4382700000001,0.892789999999877,0.490775999999983,0.913973000000169
1.43111399999998,0.886805999999979,0.48974300000009,0.930438999999751
1.43287599999985,0.890455000000202,0.499217999999928,0.911247000000003
1.42117499999995,0.894027999999935,0.487932000000001,0.904050000000097
1.42885299999989,0.892528000000084,0.487778000000048,0.891223999999966
1.43381500000032,0.898062999999865,0.497237999999925,0.917159999999967
1.43401099999983,0.890597000000071,0.479295000000093,0.923017999999956
1.43840099999989,0.891468999999915,0.491129999999998,0.9359800000002
1.45817299999999,0.887809000000061,0.491679999999974,0.914242999999715
1.44590000000017,0.901577000000088,0.496017999999935,0.933144999999968
1.4473509999998,0.889547999999877,0.488583000000062,0.902387999999974
1.42298800000026,0.885113000000047,0.483021000000008,0.910909000000174
1.42752699999983,0.89689999999996,0.504300999999941,0.916072999999869
1.44884400000001,0.896152999999913,0.490143999999987,0.937574999999924
1.41943700000002,0.892283000000134,0.488157999999999,0.906717000000299
1.43680700000004,0.901188000000047,0.492290000000025,0.901008999999704
1.41737499999999,0.901451999999836,0.489025000000083,0.912600000000111
1.42137700000012,0.894982000000027,0.479702999999972,0.889055999999982
1.42850999999973,0.892209999999977,0.483541999999943,0.897064000000228
1.42533200000025,0.902207000000089,0.497533999999973,0.890648999999939
1.41976999999997,0.891123999999991,0.488763000000063,0.892945999999938
1.42861399999992,0.892718999999943,0.481797000000029,0.895758000000114
1.42853000000014,0.910332000000153,0.494032999999945,0.898286000000098
1.43752499999982,0.915565999999899,0.477104000000054,0.951671999999689
1.418271,0.901164999999992,0.480846999999926,0.897341000000324
1.443804,0.907830999999987,0.497635000000059,0.904809999999998
1.48532900000009,0.908517000000074,0.487617999999998,0.903119999999944
1.4787080000001,0.91575499999999,0.48117000000002,0.912260999999944
1.46567099999993,0.910730000000058,0.493836999999985,0.922144000000117
1.46625799999993,0.908721999999898,0.479692999999997,0.902430999999979
1.42700599999989,0.912045999999918,0.481245999999942,0.905557999999928
1.43319599999995,0.92378900000017,0.489382000000091,0.899601000000075
1.47878000000037,0.909124999999904,0.480276000000003,0.920194999999694
1.47261600000002,0.912258999999949,0.483523999999989,0.939048000000184
1.4686029999998,0.902952000000141,0.513361999999915,0.930039999999735
1.46306300000015,0.903141000000005,0.484285,0.915553000000273
1.46716100000003,0.90762299999983,0.485964000000081,0.959923999999774
1.47710400000005,0.904641000000083,0.506667999999991,0.927829000000202
1.4680529999996,0.910268999999971,0.489484999999945,0.917041000000154
1.44076700000005,0.906101999999919,0.483554000000026,0.931879999999637
1.47585000000026,0.919785000000047,0.504113999999959,0.951742000000195
1.4616259999998,0.92211999999995,0.484625000000051,0.911016000000018
1.43472100000008,0.900178000000096,0.485721000000012,0.90344099999993
1.47649799999999,0.907592000000022,0.503667999999948,0.908856999999898
1.46208299999989,0.913800999999921,0.484088000000042,0.907294999999976
1.4241750000001,0.901234000000159,0.486536000000001,0.908080000000155
1.47681499999999,0.90717699999982,0.501263999999992,0.936087999999927
1.47430900000018,0.8953190000002,0.488558000000012,0.923027000000275
1.46312999999964,0.89693299999999,0.507004999999936,0.917735999999877
1.46337400000039,0.893812999999909,0.490069000000062,0.973844000000099
1.46184499999981,0.890216999999893,0.49064999999996,0.91660899999988
1.45404599999983,0.895517000000154,0.496549000000073,0.932785999999851
1.4484980000002,0.894927999999936,0.491392999999903,0.923366999999871
1.47684200000003,0.90948000000003,0.494372999999996,0.936045000000377
1.46887000000015,0.901215999999977,0.506726000000072,0.938367999999628
1.47421599999961,0.904332000000068,0.485076999999933,0.932111000000077
1.47652200000039,0.900071999999909,0.502940000000081,0.958464000000276
1.46889899999996,0.897973999999977,0.486645999999951,0.939662999999655
1.47317699999985,0.899728999999979,0.489877999999976,0.918119000000388
1.47559999999976,0.901264000000083,0.498409000000038,0.911881999999878
1.47375800000009,0.896549999999934,0.489811000000032,0.905589999999847
1.47981200000004,0.903268000000025,0.503524999999968,0.977869000000283
1.46348699999999,0.904173000000128,0.492187999999942,0.928436999999576
1.45644100000027,0.891635999999835,0.491686999999956,0.949481999999989
1.45937999999978,0.908575000000155,0.50256400000012,0.932055000000219
1.44725400000016,0.893704999999954,0.486854999999878,0.932581000000027
1.47466099999974,0.900527999999895,0.503573000000188,0.95445699999982
1.47401900000023,0.8959440000001,0.486104999999952,0.9356700000003
1.43625900000006,0.892941000000064,0.495703000000049,0.943504999999732
1.46904700000005,0.901434999999992,0.504261999999926,0.912466000000222
1.47180799999978,0.903501999999889,0.489154999999982,0.925054999999702
1.47177000000011,0.895800000000008,0.502643999999918,0.928232000000207
1.46720899999991,0.898038000000042,0.492095000000063,0.909043999999994
1.46262699999988,0.889263999999912,0.488896999999952,0.928139000000101
1.4708599999999,0.897705999999971,0.501639000000068,0.912207999999737
1.46638400000029,0.891424000000143,0.487276000000065,0.923016000000189
1.46478399999978,0.89358500000003,0.500569999999925,0.895512000000053
1.46648900000037,0.892259999999851,0.487067999999908,0.904547999999977
1.47345899999982,0.895398000000114,0.505037000000129,0.917703000000074
1.47014799999988,0.89454499999988,0.490264000000025,0.906258999999864
1.47178299999996,0.883363000000145,0.489270000000033,0.93672800000013
1.4835250000001,0.898087999999916,0.515810999999985,0.951653000000078
1.46895700000005,0.906304999999975,0.493870000000015,0.929410999999618
1.48291400000016,0.896312999999964,0.502458999999817,0.973516000000018
1.48111599999993,0.892155000000002,0.491503000000193,0.903917999999976
1.48100799999975,0.895693000000165,0.50363399999992,0.915721000000303
1.47998600000028,0.90383299999985,0.496511000000055,0.954772999999932
1.47416399999975,0.902313000000049,0.491042999999991,0.962697999999818
1.48079600000028,0.901961000000028,0.506856999999854,0.916000000000167
1.48711599999979,0.896349999999984,0.495157000000063,0.971656000000166
1.46462400000019,0.894974000000047,0.50605900000005,0.930901999999605
1.46911,0.894847999999911,0.492774999999938,0.925840000000335
1.48214499999995,0.898795999999948,0.503515000000107,0.922330999999758
1.48707299999978,0.89573600000017,0.494592000000011,0.919249000000036
1.47538800000029,0.891350999999986,0.503267999999935,0.921040000000175
1.47851300000002,0.893288999999868,0.488006000000041,0.916539999999713
1.48193599999968,0.896128999999974,0.505137999999988,0.928663000000142
1.47061200000007,0.897591000000148,0.489375999999993,0.971149999999852
1.4795979999999,0.905066999999917,0.504762999999912,0.937335000000076
1.47243700000035,0.892814000000044,0.487205000000131,0.917586000000028
1.48144699999966,0.902006000000029,0.501884000000018,0.916042000000289
1.48066500000004,0.887630999999828,0.49196599999982,0.916127999999844
1.48447299999998,0.900720000000092,0.499717000000146,0.930575999999746
1.47292599999992,0.898897000000034,0.487675999999965,0.944998000000396
1.47467800000004,0.891309000000092,0.50041699999997,0.941565999999966
1.47706500000004,0.903133999999909,0.485985000000028,0.938413999999739
1.47297200000003,0.897476999999981,0.505360999999994,0.950368000000253
1.46995100000004,0.889814000000115,0.484044999999924,0.930923999999777
1.46961199999987,0.892263999999841,0.496732000000065,0.949849000000086
1.41464500000029,0.891767000000073,0.485417999999981,0.947088999999778
1.46802099999968,0.899813999999878,0.498581000000058,0.968849000000318
1.45071700000017,0.903769000000011,0.483285000000024,0.936118999999962
1.43101500000012,0.890962000000172,0.50058399999989,0.91728299999977
1.42526399999997,0.892251999999871,0.483822000000146,0.942450000000008
1.42515700000013,0.897502000000031,0.511484999999993,0.94370200000003
1.43119200000001,0.899660999999924,0.485723999999891,0.928045999999995
1.44902899999988,0.896498000000065,0.502271999999948,0.939280999999937
1.45374700000002,0.894408999999996,0.487751000000117,0.919311999999991
1.46648000000005,0.894514000000072,0.494304000000056,0.919614000000365
1.46707699999979,0.887698999999884,0.490868999999975,0.91352599999982
1.47050100000024,0.900296000000253,0.494948999999906,0.938391000000138
1.46954099999994,0.895136999999977,0.488767999999936,0.957629999999881
1.48343699999987,0.905659000000014,0.503508000000011,1.00384699999995
1.46960600000011,0.889668999999685,0.483605000000125,0.967364000000089
1.4751940000001,0.908162000000175,0.500460999999859,0.938141999999971
1.4660359999998,0.902094999999917,0.485569000000169,0.930030999999872
1.47509500000024,0.895355999999992,0.503615999999965,0.958766000000196
1.47113099999979,0.889075000000048,0.486240999999836,0.926778999999897
1.49075600000015,0.907263999999941,0.503142000000025,0.974756999999954
1.45833700000003,0.897829000000002,0.488504000000148,0.933235999999852
1.47157799999968,0.898707000000286,0.506500999999844,0.923177000000123
1.4676300000001,0.884894999999688,0.487651000000142,0.924762999999984
1.47997699999996,0.892053000000033,0.500792000000047,0.931194000000232
1.48010700000032,0.898148000000219,0.504325999999992,0.917136999999911
1.42312899999979,0.889162999999826,0.486864999999852,0.903545000000122
1.44674299999997,0.902008999999907,0.501019000000042,0.944745999999668
1.46554000000015,0.89500100000032,0.495474999999942,0.930303999999978
1.44236299999966,0.893005999999787,0.502461000000039,0.929196000000047
1.47009800000023,0.88790999999992,0.492772999999943,0.923181000000113
1.49427500000002,0.901362999999947,0.495152000000189,0.956376000000091
1.45116700000017,0.891817000000174,0.493091999999933,0.94062299999996
1.47168999999985,0.903472999999849,0.499288999999862,0.944810999999845
1.49037199999975,0.908453999999892,0.506363000000192,0.932145000000219
1.46465699999999,0.888143000000127,0.487774999999829,0.931712000000061
1.47897600000033,0.901824999999917,0.500993000000108,0.91905799999995
1.42099999999982,0.889523000000281,0.488096999999925,0.929131999999754
1.44217600000002,0.900744000000032,0.505546999999979,0.941611000000194
1.42269699999997,0.888341999999739,0.490786000000071,0.971821999999975
1.44147999999996,0.902030000000195,0.501729000000068,0.946106999999756
1.43754600000011,0.905753999999888,0.496730999999954,0.93004800000017
1.41840599999978,0.889372000000094,0.496783999999934,0.943307999999888
1.43997600000012,0.897971999999754,0.496274000000085,0.927204000000074
1.46313099999998,0.88870100000031,0.48429699999997,0.939830000000256
1.45769599999994,0.912144999999782,0.497622000000092,0.941687000000002
1.4638930000001,0.900579000000107,0.501009999999951,0.923471999999947
1.4686099999999,0.897515999999996,0.484524999999849,0.941612000000077
1.47466200000008,0.890178000000105,0.500852000000123,0.920722999999725
1.4720299999999,0.883781999999883,0.483220999999958,0.929360999999972
1.478748,0.890981999999894,0.495370000000094,0.937736000000314
1.47983500000009,0.892901000000165,0.498705999999856,0.952250999999706
1.47116700000015,0.892209999999977,0.485407000000123,0.928752000000259
1.46988099999999,0.893003000000135,0.493982999999844,0.928263999999672
1.47727500000019,0.888119999999617,0.484659000000192,0.932021000000077
1.48622899999964,0.891589000000295,0.494350999999824,0.933148000000074
1.48065200000019,0.915509999999813,0.498366000000033,1.31222100000014
1.44720700000016,0.923201999999947,0.498320000000149,1.32051899999988
1.45788999999968,0.88761599999998,0.493387999999868,1.27217900000005
1.45997800000032,0.894917999999961,0.495597000000089,1.34252000000015
1.44566399999985,0.889856000000236,0.490411999999878,1.36371699999972
1.42863899999975,0.897029000000202,0.498821000000135,1.34945300000027
1.42408800000021,0.888994999999795,0.489436999999953,1.32068499999968
1.41909600000008,0.89393199999995,0.498002000000042,1.34884099999999
1.42920299999969,0.892844999999852,0.495934000000034,1.33669800000007
1.43906300000026,0.891729000000396,0.493700999999874,1.35585900000024
1.42463999999973,0.893720999999914,0.492357999999967,1.32723999999962
1.44023700000025,0.888883000000078,0.49346700000001,1.32920100000001
1.47079799999983,0.892864999999802,0.491903000000093,1.32478800000035
1.47809300000017,0.894761000000017,0.497838000000002,1.30947199999991
1.42721100000017,0.890450999999757,0.488767999999936,1.32301999999981
1.43455199999971,0.895011000000068,0.494940000000042,1.3121500000002
1.41886199999999,0.900679000000309,0.490401999999904,1.33212400000002
1.42437400000017,0.897621000000072,0.494009000000005,1.28483899999992
1.42878199999996,0.897011999999904,0.498473999999987,1.33126600000014
1.46075000000019,0.89993000000004,0.496532999999999,1.34343399999989
1.43886699999985,0.895229999999628,0.493675000000167,1.34360199999992
1.42037900000014,0.895757000000231,0.496255999999903,1.35184699999991
1.43406099999993,0.900126999999884,0.493181999999933,1.38369000000012
1.41973699999971,0.903079000000162,0.494217000000162,1.36633900000015
1.43146700000034,0.886054999999942,0.495029999999815,1.40588600000001
1.42142399999966,0.890633999999864,0.497266000000081,1.36005699999987
1.41160500000024,0.895365000000311,0.497282999999925,1.38098899999977
1.42219799999975,0.892151999999896,0.490322000000106,1.34791200000018
1.42393000000038,0.892515999999887,0.493860000000041,1.40397100000018
1.42326999999977,0.885143999999855,0.496822999999949,1.36366899999985
1.41758600000003,0.896932000000106,0.494099000000006,1.41915599999993
1.42376599999989,0.894571000000269,0.501301000000012,1.34460799999988
1.42462100000012,0.892797999999857,0.499168000000054,1.35786099999996
1.42074199999979,0.893983999999818,0.502422000000024,1.34256300000015
1.44127300000036,0.893371000000116,0.499155999999857,1.35290900000018
1.44454199999973,0.894549999999981,0.494952000000012,1.36510099999987
1.45429599999989,0.895500000000084,0.494838000000072,1.36493000000019
1.44214800000009,0.890972000000147,0.494783999999981,1.3758069999999
1.44110000000001,0.895875999999589,0.495441000000028,1.40573700000004
1.45385900000019,0.893142000000353,0.492919000000029,1.3429900000001
1.41949699999986,0.889607000000069,0.492309999999861,1.36725299999989
1.42746299999999,0.91437199999973,0.498266000000058,1.34689099999969
1.45770900000025,0.906402999999955,0.495139999999992,1.3458340000002
1.45817699999998,0.906727000000046,0.498225000000048,1.34755700000005
1.45004399999971,0.90088999999989,0.495996999999988,1.33921499999997
1.45635100000027,0.901319999999942,0.497755999999981,1.3673859999999
1.45952599999964,0.897879000000103,0.497256000000107,1.37849200000028
1.45957500000031,0.89502500000026,0.493876999999884,1.36142799999971
1.46229099999982,0.894338000000062,0.49318500000004,1.32468800000015
1.46115400000008,0.892586999999821,0.493717000000061,1.328575
1.45528599999989,0.902027999999973,0.495890999999801,1.33656800000017
1.46781200000032,0.895696000000044,0.498749000000089,1.29898299999968
1.45732499999986,0.896159999999782,0.495537000000013,1.32234700000026
1.4570749999998,0.895348000000013,0.497571000000107,1.33858499999997
1.45827099999997,0.899768000000222,0.499876999999969,1.34177599999975
1.45420100000001,0.890669999999773,0.496543999999858,1.31052399999999
1.45763800000032,0.900183000000197,0.49613700000009,1.32142000000022
1.46218699999963,0.897388999999748,0.496599999999944,1.34791499999983
1.45552000000043,0.896380000000136,0.497078999999985,1.33230499999991
1.45861099999956,0.893222000000151,0.499403000000029,1.31545700000015
1.46592100000044,0.893043999999918,0.499148000000105,1.31179199999997
1.45832899999959,0.891627999999855,0.499599999999873,1.30437100000017
1.46644200000037,0.894510000000082,0.499866999999995,1.31066299999975
1.45764899999995,0.898376999999982,0.499121999999943,1.33672800000022
1.45696399999997,0.891945000000305,0.500650000000178,1.31695499999978
1.46361099999967,0.887612999999874,0.500090999999884,1.33769200000006
1.46410100000003,0.899237999999968,0.496384000000035,1.35670100000016
1.46845100000019,0.899393000000146,0.497963999999911,1.37153699999999
1.47417200000018,0.896370999999817,0.494079000000056,1.33754499999986
1.47337900000002,0.894472999999834,0.49899900000014,1.35900399999991
1.47105099999999,0.895715999999993,0.500081999999793,1.34147699999994
1.46976199999972,0.889524000000165,0.496037000000115,1.30226700000003
1.42877200000021,0.897351000000072,0.496730000000071,1.31003600000031
1.41358099999979,0.890088999999989,0.496593999999959,1.35949699999992
1.42396800000006,0.887615000000096,0.498143999999911,1.35378600000013
1.40870899999982,0.886457000000064,0.49627600000008,1.35140000000001
1.40152400000034,0.891963999999916,0.494498000000021,1.34646499999963
1.41136299999971,0.892417999999907,0.497243000000026,1.34275000000025
1.42132300000003,0.895441000000119,0.496636999999964,1.37419499999987
1.40803499999993,0.899386999999933,0.497659999999996,1.33711700000003
1.40753800000039,0.895952999999736,0.496695999999929,1.35287100000005
1.40602099999978,0.889031000000159,0.498412000000144,1.33972200000017
1.41087800000014,0.887697000000117,0.498995999999806,1.3267079999996
1.41603099999975,0.888819999999669,0.500795000000153,1.33965400000034
1.40961700000025,0.892178000000058,0.498558000000003,1.37797999999975
1.40876799999978,0.894780000000083,0.499242999999979,1.32804800000031
1.39821699999993,0.891423999999915,0.498575999999957,1.31852899999967
1.41720500000019,0.892126000000189,0.497877000000017,1.35738100000026
1.43390700000009,0.891697000000022,0.496670999999878,1.32223799999974
1.41396399999985,0.893874999999753,0.495043000000123,1.3438570000003
1.42213300000003,0.903804000000036,0.49678700000004,1.38718699999981
1.41512300000022,0.891908999999941,0.496944999999869,1.4235520000002
1.40775099999973,0.893895000000157,0.496528000000126,1.40110899999991
1.40803499999993,0.890202000000045,0.496292000000039,1.35146200000008
1.40932900000007,0.888844000000063,0.498784999999998,1.37210400000004
1.42027300000018,0.891345999999885,0.497101999999813,1.35538399999996
1.41094199999998,0.896235000000161,0.497001000000182,1.35385499999984
1.41179800000009,0.895760999999766,0.496358999999984,1.35501900000008
1.40962999999965,0.894925000000057,0.50065399999994,1.35012400000005
1.41133800000034,0.893739000000096,0.501870999999937,1.37034099999983
1.41575599999987,0.887057999999797,0.50036399999999,1.34278399999994
1.40785199999982,0.89133400000037,0.49939500000005,1.34215200000017
1.40912900000012,0.882838999999876,0.503056999999899,1.34116300000005
1.40034100000003,0.891274000000067,0.503930000000082,1.35008799999969
1.41923600000018,0.890668999999889,0.501766999999973,1.33337200000005
1.40863099999979,0.888552999999774,0.502320000000054,1.32846900000004
1.41034600000012,0.886144000000058,0.502060000000029,1.33693500000027
1.41048099999989,0.883290000000216,0.505764999999883,1.34651499999973
1.41303800000014,0.889282000000094,0.501036999999997,1.31473200000028
1.41559800000005,0.895160999999916,0.500692000000072,1.33789099999967
1.41955199999984,0.89207099999976,0.502136999999948,1.3349860000003
1.42216800000006,0.897346000000198,0.501723999999967,1.30666399999973
1.4125939999999,0.893438999999944,0.501593000000184,1.33699700000034
1.44878100000005,0.889074000000164,0.501158999999916,1.34469799999988
1.42595799999981,0.888142999999673,0.508000999999922,1.30765900000006
1.41815900000029,0.890849000000344,0.497669999999971,1.30579299999999
1.42092099999991,0.888680000000022,0.50841800000012,1.32494399999996
1.44482400000015,0.902165999999852,0.523306999999932,1.27603700000009
1.45196799999985,0.889812999999776,0.519651000000067,1.28551999999991
1.47008800000003,0.886723000000075,0.508927000000085,1.33223899999984
1.49585500000012,0.898391000000174,0.508806999999933,1.33725499999991
1.46248399999968,0.903792999999951,0.509115000000065,1.31200699999999
1.43176600000015,0.899996999999985,0.512549999999919,1.33439300000009
1.4287690000001,0.895570000000134,0.504165000000057,1.33527099999992
1.42979799999966,0.898496999999679,0.502186999999822,1.30622600000015
1.42689300000029,0.899331000000075,0.507708000000093,1.33618800000022
1.43087800000012,0.896094000000176,0.504179999999906,1.3224909999999
1.43937199999982,0.906482999999753,0.507588000000169,1.33882499999982
1.42305600000009,0.895218999999997,0.506812999999966,1.31271500000003
1.43090099999972,0.898569000000407,0.505840000000035,1.36358999999993
1.4217950000002,0.906325999999808,0.509771000000001,1.32351500000004
1.42262100000016,0.902185999999801,0.508934999999838,1.32620600000018
1.43726500000002,0.901569000000109,0.503583000000162,1.319524
1.42816799999991,0.905122000000119,0.502571999999873,1.33945999999969
1.4294359999999,0.901299000000108,0.501486999999997,1.33822900000041
1.43479500000012,0.907173000000057,0.502364000000171,1.33385099999987
1.42700399999967,0.901141999999709,0.50367499999993,1.33943199999976
1.4327430000003,0.915495000000192,0.501702000000023,1.33328800000027
1.42667399999982,0.910480000000007,0.502343999999994,1.2867040000001
1.42742899999985,0.91039899999987,0.499892000000045,1.27602799999977
1.42523200000005,0.904610000000048,0.50011399999994,1.28753000000006
1.44943200000034,0.913242000000082,0.514069000000063,1.31882499999983
1.44811299999992,0.911432999999761,0.509894999999915,1.30250500000011
1.47263699999985,0.914068000000043,0.508825999999999,1.3171440000001
1.46821200000022,0.917539999999917,0.50605500000006,1.35713200000009
1.45111599999973,0.910289000000375,0.507659999999987,1.36897099999987
1.481178,0.909695999999713,0.513290999999981,1.37009099999977
1.47897300000022,0.923585999999887,0.510800999999901,1.37394400000039
1.46893300000011,0.918493000000126,0.508593000000019,1.38122699999985
1.49867999999969,0.917700999999852,0.512635000000046,1.38279199999988
1.48259499999995,0.912566000000425,0.509694999999965,1.37723600000027
1.4613360000003,0.914860999999746,0.503766000000041,1.33120899999994
1.49592399999983,0.914008000000194,0.508481999999958,1.34720799999968
1.49373800000012,0.915979999999763,0.510254000000032,1.37764900000002
1.48436700000002,0.93459299999995,0.518481999999949,1.37129900000036
1.50834799999984,0.927488000000267,0.51885500000003,1.35289499999999
1.50534500000003,0.948672999999872,0.518982000000051,1.35065699999996
1.4814980000001,0.938534999999774,0.517470999999887,1.32331399999975
1.50803700000006,0.93549400000029,0.520372000000179,1.3330890000002
1.50437899999997,0.929717999999866,0.507472000000007,1.33611699999983
1.48658799999976,0.936285000000225,0.511661999999887,1.33204299999989
1.50485100000014,0.93402100000003,0.513807000000043,1.36333800000011
1.51470400000017,0.935126999999738,0.516256999999996,1.35445500000014
1.47911899999963,0.944252000000233,0.513977999999952,1.35313799999994
1.49676900000031,0.934641999999712,0.527260000000069,1.33881900000006
1.50165900000002,0.944969000000128,0.526361999999835,1.33265799999981
1.48545599999989,0.940521999999874,0.52107100000012,1.32426200000009
1.50937699999986,0.939503000000059,0.512991000000056,1.32839199999989
1.51066900000023,0.933702000000267,0.517681000000039,1.34882999999991
1.48106400000006,0.936630999999579,0.519407000000001,1.32562300000018
1.51096899999993,0.936686000000009,0.51568199999997,1.34407400000009
1.49966599999971,0.942198000000189,0.515885000000026,1.32421799999975
1.4976230000002,0.936555000000226,0.527863999999909,1.29863100000011
1.52114200000005,0.930677999999716,0.517720999999938,1.34783100000004
1.51298199999974,0.934780000000046,0.523275000000012,1.36308499999996
1.48859800000037,0.925216000000091,0.519172000000026,1.34853700000031
1.51870399999962,0.93360900000016,0.520954999999958,1.35510299999987
1.51146400000016,0.929613999999674,0.527504000000135,1.35672399999976
1.49200199999996,0.926335999999992,0.522725999999921,1.34287399999994
1.51721300000008,0.924183999999968,0.519751999999926,1.34537200000022
1.51876300000004,0.932219000000259,0.519696000000067,1.35087599999997
1.48775500000011,0.927952000000005,0.519285999999965,1.40406299999995
1.51763600000004,0.935216999999739,0.523562999999967,1.34674500000028
1.55985599999985,0.926656000000094,0.522587000000158,1.38244699999996
1.54830700000002,0.932357000000138,0.513835999999856,1.33858699999973
1.51264600000013,0.935613999999987,0.529528000000028,1.36925500000007
1.49318799999992,0.934138000000075,0.536982999999964,1.35300000000007
1.47988899999973,0.936480999999731,0.51877300000001,1.35653599999978
1.53368600000022,0.928985000000011,0.52184299999999,1.33701599999995
1.52398700000003,0.932470000000194,0.523511999999982,1.34094900000036
1.53435199999967,0.927955999999995,0.519109000000071,1.32427499999994
1.47701500000039,0.948358000000098,0.526495999999952,1.32612199999994
1.51963999999998,0.944827999999688,0.519688999999971,1.32949300000018
1.50998499999969,0.940424000000348,0.522117000000208,1.34469799999988
1.50759800000014,0.933155999999599,0.521585999999843,1.39781799999992
1.47820499999989,0.938045000000329,0.519516999999951,1.378874
1.47700400000031,0.933027999999922,0.519508000000087,1.3895849999999
1.4651729999996,0.934272999999848,0.522271000000046,1.32374400000026
1.46771800000033,0.932905000000119,0.520084999999881,1.32810500000005
1.46795500000007,0.93015400000013,0.52137300000004,1.37818899999957
1.46679399999994,0.92293699999982,0.523674000000028,1.33218300000044
1.47366299999976,0.92828099999997,0.516652999999906,1.33363899999995
1.46921800000018,0.931872999999996,0.518145000000004,1.33733099999972
1.45865400000002,0.926205000000209,0.517930000000206,1.3148369999999
1.46608900000001,0.94535599999972,0.515081000000009,1.30189800000016
1.46704199999976,0.941640000000007,0.517065999999886,1.32425999999987
1.46667800000023,0.933590999999979,0.519772999999986,1.32948400000032
1.47090099999969,0.93937700000015,0.513128000000052,1.35466199999973
1.47240000000011,0.933289999999943,0.524032000000034,1.34766200000013
1.50585099999989,0.936900000000151,0.520015999999941,1.33554000000004
1.47666500000014,0.935729999999694,0.517843999999968,1.33045700000002
1.48770700000023,0.929223000000093,0.521837000000005,1.35277300000007
1.47208999999975,0.928942000000006,0.520937000000004,1.37010499999997
1.48068400000011,0.926674000000276,0.514204000000063,1.31561299999976
1.46646599999985,0.943720999999641,0.517168999999967,1.3470870000001
1.4801010000001,0.961394000000382,0.514414999999872,1.32646699999987
1.50913900000023,0.938416999999845,0.512168000000202,1.331412
1.50733300000002,0.932831000000078,0.516339000000016,1.33615200000031
1.50725999999986,0.933144999999968,0.513724999999795,1.3354489999997
1.51455899999974,0.939648999999918,0.512671000000182,1.33796400000028
1.48939100000007,0.97069300000021,0.51603799999998,1.34702799999968
1.49690499999997,1.02220599999964,0.514081999999917,1.36985000000004
1.47043100000019,0.917055000000346,0.513394000000062,1.37864300000001
1.47504799999979,0.929251000000022,0.521156999999903,1.33508800000027
1.46695900000032,0.927455999999893,0.514341000000059,1.3881379999998
1.47598299999981,0.930818999999701,0.51619299999993,1.31595400000015
1.47510700000021,0.923326999999972,0.519334999999955,1.36830299999974
1.47465699999975,0.924985000000106,0.525824000000057,1.34484400000019
1.4719869999999,0.925009000000045,0.509932000000163,1.38042200000018
1.48116000000027,0.944738000000143,0.512674999999945,1.37176299999965
1.46881399999984,0.929091999999855,0.514817999999877,1.37831000000006
1.47523200000023,0.924543999999969,0.514292000000069,1.41820700000017
1.47414600000002,0.925831000000017,0.519129000000021,1.41790200000014
1.47746299999972,0.924994999999853,0.511481000000003,1.35882899999979
1.46397000000024,0.934175000000323,0.514157999999952,1.34386700000005
1.47203300000001,0.934005999999954,0.513779000000113,1.35440999999992
1.46991600000001,0.932464999999866,0.508836999999858,1.3369160000002
1.47016399999984,0.92743100000007,0.517203999999992,1.33212299999968
1.47034299999996,0.933938000000126,0.515100999999959,1.37462000000005
1.47974500000009,0.936333000000104,0.527192000000014,1.39064499999995
1.47606199999973,0.936044999999922,0.513558000000103,1.40803200000028
1.47479500000009,0.937611999999717,0.520346000000018,1.35276999999996
1.47488599999997,0.93730400000004,0.513833999999861,1.34479099999999
1.47653000000037,0.929486999999881,0.510134999999991,1.33450300000004
1.46980299999996,0.928323000000091,0.516281000000163,1.347534
1.47372799999994,0.928188000000318,0.513929999999846,1.34915300000011
1.47651099999985,0.933012999999846,0.513305000000173,1.3602979999996
1.47370300000011,0.933986000000004,0.517832999999882,1.36853200000041
1.47095300000001,0.939508999999816,0.516468000000032,1.37611699999979
1.47926000000007,0.932509000000209,0.519643000000087,1.39420699999982
1.46963400000004,0.930708999999752,0.51530600000001,1.4478680000002
1.47278499999993,0.942309000000023,0.520123000000012,1.40834700000005
1.48056300000007,0.928434000000379,0.520156999999926,1.36177599999974
1.50170899999966,0.942767000000003,0.519624999999905,1.33226800000011
1.47967100000005,0.968489999999747,0.520269000000098,1.32187400000021
1.49249099999997,0.945345999999972,0.520843000000013,1.34041899999966
1.50356300000021,0.939448999999968,0.518127999999933,1.37476000000015
1.47763899999973,0.935291000000234,0.520142000000078,1.32243700000026
1.48041200000034,0.931698999999753,0.515934000000016,1.34811799999989
1.48538299999973,0.92966800000022,0.515954999999849,1.34842299999991
1.47764300000017,0.924046000000089,0.510402999999997,1.35272299999997
1.47275200000013,0.919385999999577,0.522118000000091,1.38875400000006
1.47060899999997,0.924750000000131,0.522433000000092,1.43395499999997
1.5055669999997,0.923280999999861,0.521088999999847,1.42572800000016
1.49705799999992,0.932961000000432,0.516954000000169,1.47188800000004
1.47163500000033,0.927640999999767,0.514830999999958,1.40940799999998
1.50366299999996,0.931991999999809,0.517284000000018,1.44546999999966
1.48305500000015,0.928371000000425,0.514785999999958,1.43729100000019
1.50178199999982,0.957139999999981,0.534036000000015,1.3928350000001
1.50046199999997,0.975998999999774,0.523801999999932,1.44468299999971
1.50469599999997,0.951426999999967,0.535519000000022,1.43543100000034
1.52202399999987,0.953442999999879,0.529416999999967,1.44492599999967
1.49735899999996,0.964310000000296,0.531946000000062,1.42282900000009
1.50016900000037,0.936526999999842,0.529483999999911,1.43599399999994
1.48781499999996,0.941120999999839,0.530905999999959,1.41438199999993
1.58652399999983,0.946815000000242,0.530456000000186,1.46688600000016
1.60932400000002,0.94449799999984,0.533668999999918,1.40719799999988
1.58264099999997,0.952719000000343,0.533578000000034,1.40330399999993
1.54574099999991,0.95707799999991,0.526567999999997,1.40117900000041
1.56359800000018,0.946954000000005,0.527945000000045,1.41292399999975
1.55730799999992,0.952062999999725,0.527430999999979,1.39375699999982
1.56284199999982,0.954211000000214,0.526859999999942,1.38557800000035
1.5754780000002,0.944340999999895,0.527286000000004,1.40468800000008
1.57664999999997,0.95105999999987,0.526247000000012,1.39784199999986
1.59511699999985,0.951555000000099,0.524952999999869,1.41022900000007
1.59698200000003,0.959889000000203,0.5368390000001,1.38754100000006
1.57371300000023,0.952968000000055,0.529097999999976,1.4294359999999
1.57309600000008,0.963322999999946,0.529504000000088,1.41946299999972
1.58053500000005,0.951448999999684,0.530186999999842,1.39199300000018
1.58398199999965,0.952498000000105,0.527492000000166,1.40189899999996
1.58256500000016,0.957862000000205,0.524719000000005,1.43941600000016
1.57297800000015,0.959300999999869,0.52523199999996,1.412914
1.57554600000003,0.953139000000192,0.525353999999879,1.41032199999972
1.53149899999971,0.968478999999661,0.525808000000097,1.38045600000032
1.53857800000014,0.956898000000365,0.527581000000055,1.40276399999993
1.53143199999977,0.957149999999729,0.527959999999894,1.39009899999974
1.77487700000029,1.15367000000015,0.526056000000153,1.40665500000023
1.7672819999998,1.18418100000008,0.527599999999893,1.44446800000014
1.76869000000033,1.17103599999973,0.526882999999998,1.4499079999996
1.76988899999969,1.20532099999991,0.527784000000111,1.45707700000003
1.78234199999997,1.21890800000028,0.535740999999916,1.40593000000035
1.78055200000017,1.18284399999993,0.527176000000054,1.39940099999967
1.78098899999986,1.1920369999998,0.526697999999897,1.41444900000033
1.77931500000022,1.1865670000002,0.528692999999976,1.38061799999969
1.78124899999966,1.17428199999995,0.527998000000025,1.4042730000001
1.76763200000005,1.19186600000012,0.531390000000101,1.37687000000005
1.79111600000033,1.1941539999998,0.526560999999901,1.37337500000012
1.77095899999995,1.2149629999999,0.528199000000086,1.43407499999967
1.8195639999999,1.19251000000031,0.52517499999999,1.41540200000009
1.82488199999989,1.19193099999984,0.532408000000032,1.41237499999988
1.83144600000014,1.20258899999999,0.523569999999836,1.43926300000021
1.81601599999976,1.19825100000025,0.525119000000132,1.37607399999979
1.80979000000025,1.19959199999994,0.527938999999833,1.46976600000016
1.82667099999981,1.20039300000008,0.522320000000036,1.45910499999991
1.81808900000033,1.18840499999988,0.528733999999986,1.40611600000011
1.82782999999972,1.18772399999989,0.533372999999983,1.38555200000019
1.82967499999995,1.1950240000001,0.525772000000188,1.38946299999998
1.82279500000004,1.21715300000005,0.526657999999998,1.35514299999977
1.84417800000028,1.19237100000009,0.520647999999937,1.36462600000004
1.85426599999982,1.210466,0.527782999999999,1.36959900000011
1.84575200000018,1.20705399999997,0.52542799999992,1.40719200000012
1.85735099999965,1.21145999999999,0.528397000000041,1.41129000000001
1.85387000000037,1.20423299999993,0.523038000000042,1.38919199999964
1.85034299999961,1.22168999999985,0.535666999999876,1.39694499999996
1.84795200000008,1.20480300000008,0.533595000000105,1.4205750000001
1.84990400000015,1.20389299999988,0.530727999999954,1.4176480000001
1.85723599999983,1.19906300000002,0.528297000000066,1.42991799999982
1.84408600000006,1.21488499999987,0.525728999999956,0.994772000000012
1.85916399999996,1.20222000000012,0.529811999999993,0.989459000000352
1.85880600000019,1.20273099999986,0.530154000000039,0.983741999999893
1.85066299999971,1.22217500000033,0.528954999999996,1.02487699999983
1.86129300000039,1.22611899999993,0.528998000000001,0.985496000000239
1.85042499999963,1.24437099999977,0.525120999999899,0.985659999999825
1.84916999999996,1.2098060000003,0.529001999999991,0.99828800000023
1.84521100000029,1.19494299999997,0.537525000000187,0.971169999999802
1.85160099999985,1.19779199999994,0.53158899999994,1.05535599999985
1.8588850000001,1.23277499999995,0.530870999999934,1.03421100000014
1.8641520000001,1.21888200000012,0.531046999999944,0.988933000000088
1.84642299999996,1.22464899999977,0.539147000000185,0.992091999999957
1.85765399999991,1.20094500000005,0.52838799999995,1.00560600000017
1.83471099999997,1.222217,0.529586999999992,0.989952999999787
1.86179600000014,1.20487800000001,0.527069999999867,0.991207999999915
1.85686899999973,1.200785,0.528913000000102,1.01869699999997
1.84473900000012,1.20267700000022,0.530185999999958,0.999407000000247
1.85566199999994,1.19645700000001,0.531161000000111,0.97591199999988
1.83504300000004,1.20868699999983,0.546675999999934,0.975847000000158
1.84971200000018,1.21243199999981,0.536914999999908,0.984335999999985
1.82705799999985,1.20825400000012,0.534021000000166,0.999217999999928
1.84088699999984,1.21219800000017,0.543243999999959,0.982821999999942
1.85409900000013,1.20724299999983,0.521995999999945,0.97628799999984
1.8691530000001,1.22303099999999,0.529283000000078,0.976607999999942
1.85332500000004,1.20790600000009,0.528787999999849,0.987498000000414
1.87546399999974,1.2046019999998,0.529712000000018,0.979612999999972
1.84677099999999,1.21618600000011,0.548680999999988,0.991443999999774
1.85309700000016,1.1969710000003,0.534923000000163,0.986382000000049
1.80548099999987,1.20152899999994,0.5253459999999,1.00836299999992
1.8089100000002,1.20034299999998,0.530232000000069,0.98349300000018
1.86678500000016,1.22594200000003,0.529326999999967,0.991733999999724
1.86556499999961,1.19863299999997,0.539522000000034,0.975197000000207
1.79054900000028,1.208122,0.532821999999896,0.983753999999863
1.83272899999974,1.23008200000004,0.528498000000127,0.979837000000316
1.82187999999996,1.20309199999974,0.520146999999952,0.977870999999595
1.83545700000013,1.21142000000009,0.522183000000041,0.979170000000067
1.94354800000019,1.20817299999999,0.527777999999898,0.989034000000174
1.82553000000007,1.20074400000021,0.523212000000058,0.970733000000109
1.7991119999997,1.200515,0.524545999999873,0.98205199999984
1.79356899999993,1.21801399999958,0.525827000000163,0.975702000000183
1.80573200000026,1.202358,0.525593999999955,1.00784799999974
1.83425399999987,1.22521500000039,0.530666999999994,0.983736000000135
1.8369160000002,1.21723399999973,0.543380999999954,0.978610000000117
1.80035199999975,1.20394900000019,0.548318000000108,0.98194599999988
1.77733399999988,1.19986299999982,0.533147999999983,0.994489000000158
1.8044060000002,1.19608400000016,0.52908699999989,0.984146999999666
1.78656600000022,1.231628,0.529541000000108,0.980433000000176
1.78645299999971,1.2201970000001,0.529534000000012,0.991597000000183
1.79650700000002,1.2208429999996,0.526339000000007,0.980722999999671
1.80552500000022,1.22467000000006,0.530576999999994,0.986987000000227
1.81416099999979,1.21456900000021,0.524724999999989,0.981029999999919
1.80323099999987,1.21611699999994,0.527724999999919,0.989070000000083
1.81507499999998,1.21034000000009,0.526362999999947,1.01831599999969
1.80599200000006,1.21607099999983,0.532110000000102,0.98702000000003
1.81054200000017,1.23579599999994,0.529721999999992,0.978401000000304
1.84107099999983,1.21684600000026,0.523173999999926,0.999265999999807
1.8288550000002,1.21602200000007,0.532057000000123,0.997263000000203
1.8884079999998,1.21209399999998,0.530897999999979,1.01407100000006
1.87798599999996,1.20828799999981,0.527399000000059,1.02376399999957
1.86102600000004,1.21090600000025,0.525928999999905,1.92546800000036
1.85512800000015,1.22774199999958,0.529209999999921,1.91013699999985
1.86762200000021,1.22418700000026,0.526382000000012,1.89392300000009
1.87983099999974,1.21749499999987,0.528430999999955,1.91680199999973
1.87924900000007,1.2152900000001,0.525882000000138,1.89630699999998
1.86518599999999,1.18921,0.525894999999991,1.94198600000027
1.86239599999999,1.19465799999989,0.52798800000005,1.95475299999998
1.85629800000015,1.20388899999989,0.525414999999839,1.9666659999998
1.84839599999987,1.22328500000003,0.53100500000005,1.99063800000022
1.83696800000007,1.21161700000039,0.526211000000103,1.96625700000004
1.85166499999968,1.20459999999957,0.530544999999847,1.96692499999972
1.8372760000002,1.21029700000008,0.535093000000188,1.98395800000026
1.85847199999989,1.20099400000026,0.540256999999883,1.99109300000009
1.87170000000015,1.20467000000008,0.536362000000054,1.9742369999999
1.86606799999981,1.21333099999993,0.533085000000028,1.94587700000011
1.84981000000016,1.20733100000007,0.533829999999853,1.93687999999975
1.87028800000007,1.20863699999973,0.538013000000092,1.94205000000011
1.8494740000001,1.20639699999992,0.548183000000108,1.98152200000004
1.85154499999999,1.20305899999994,0.537194999999883,1.98901799999976
1.86281299999973,1.20221900000024,0.525527000000011,1.96450300000015
1.85777300000018,1.19973200000004,0.531285999999909,1.97695999999996
1.85647699999981,1.19747899999993,0.527719000000161,1.97957799999995
1.85468900000023,1.21375099999977,0.648391999999831,1.97926200000029
1.87866399999984,1.20024400000011,0.65266900000006,1.9524879999999
1.86051600000019,1.21223400000008,0.651332000000139,1.95560100000012
1.8527839999997,1.22048899999982,0.648900999999796,1.99371099999962
1.83972600000016,1.21947800000044,0.654913000000079,1.97246800000039
1.83786800000007,1.22108299999991,0.652964999999995,1.92817799999966
1.85296100000005,1.19883299999992,0.644682999999986,1.92612000000008
1.86530599999969,1.19871499999999,0.653097000000116,1.91394900000023
1.85210700000016,1.20944000000009,0.65368999999987,1.9195179999997
1.85563700000012,1.2042849999998,0.663381999999956,1.91522299999997
1.85481200000004,1.20861999999988,0.654648000000179,1.95815300000004
1.85577799999965,1.19588300000032,0.654031999999916,1.97187699999995
1.82200300000022,1.21648499999992,0.656606000000011,1.97506300000032
1.8820209999999,1.19515300000012,0.651775999999927,1.98801999999978
1.85988900000029,1.20338399999991,0.652361000000155,1.96106000000009
1.82039699999996,1.20912300000009,0.655666999999994,1.97773199999983
1.86812099999997,1.18305499999997,0.650108999999929,1.96627800000033
1.82093399999985,1.19883899999968,0.658003000000008,1.96593499999972
1.80666699999983,1.2021450000002,0.650212999999894,1.9289490000001
1.79516000000012,1.19635800000015,0.660588000000189,1.90656600000011
1.8087230000001,1.20799399999987,0.652270999999928,1.94509100000005
1.79826700000012,1.21947199999977,0.651906999999937,1.97273299999961
1.80836199999976,1.214606,0.651178000000073,1.97393099999999
1.81143400000019,1.22128900000007,0.654516000000058,1.99490200000037
1.83229899999969,1.2011480000001,0.648895999999922,1.98731299999963
1.85940400000027,1.23413699999992,0.64742699999988,2.02962900000011
1.84812800000009,1.21912900000007,0.672044000000142,1.98036499999989
1.87758199999962,1.2124960000001,0.654534999999896,1.94910700000037
1.8509780000004,1.20060699999976,0.655905000000075,2.01006299999972
1.86688999999978,1.22247500000003,0.649096999999983,2.00731200000018
1.87668699999995,1.22965500000009,0.649783999999954,1.95570999999973
1.86334800000031,1.2208770000002,0.650930000000017,2.00439800000004
1.87232699999959,1.22453199999973,0.655841000000009,1.99128900000005
1.87732000000005,1.20614500000011,0.674404000000095,1.97976700000027
1.857888,1.23513599999978,0.65898900000002,1.986942
1.85950400000002,1.22440500000039,0.693667999999889,1.98980799999981
1.87015999999994,1.22185499999978,0.67781500000001,1.96088899999995
1.84438200000022,1.21400099999983,0.6588670000001,1.96583899999996
1.87276900000006,1.19692000000032,0.655706000000009,1.9557090000003
1.8568009999999,1.21890200000007,0.657392999999956,1.99726199999986
1.86968999999999,1.23761299999978,0.661415999999917,1.98158400000011
1.87939499999993,1.2518869999999,0.65319199999999,1.95376099999976
1.84416999999985,1.20986700000003,0.656373000000031,1.97354900000028
1.87243800000033,1.22725900000023,0.658216999999922,1.97145199999977
1.86151999999993,1.23511499999995,0.655954000000065,1.94693000000007
1.82633699999997,1.21100200000001,0.665561999999909,1.98288300000013
1.86483399999997,1.19787599999972,0.666699999999992,1.95968799999991
1.84492399999999,1.19538300000022,0.654797000000144,1.96081000000004
1.8588279999999,1.19609499999979,0.67530499999998,1.95232099999976
1.79663299999993,1.17177000000038,0.669936999999891,1.96380799999997
1.80392700000039,1.23734599999989,0.65270600000008,1.96432500000037
1.8235279999999,1.22171200000003,0.673672000000124,1.94390299999986
1.8503069999997,1.19360400000005,0.668041999999787,1.97681599999987
1.81359900000007,1.189527,0.676678000000038,1.96675200000027
1.79974700000002,1.16403199999968,0.664061000000174,1.98681799999986
1.78675000000021,1.16299100000015,0.665256999999883,1.98929799999996
1.82517400000006,1.16128100000014,0.668689000000086,2.00209600000017
1.81596199999967,1.19200000000001,0.666046999999935,1.97131499999978
1.79140800000005,1.20711099999971,0.669601999999941,1.98709099999996
1.83596100000022,1.19140200000038,0.685711999999967,1.91084099999989
1.79635400000006,1.20022499999959,0.671492000000171,1.98779700000023
1.7943409999998,1.2483430000002,0.695305999999846,1.88695999999982
1.79438600000003,1.19809600000008,0.656971999999996,1.99745800000028
1.78969599999982,1.19817299999977,0.665766000000076,1.93365199999971
1.80298200000016,1.21239200000036,0.684952000000067,1.97086800000034
1.84819800000014,1.20052899999973,0.67264299999988,1.97377999999981
1.88399899999968,1.22981600000003,0.679839000000129,1.97936799999979
1.78900300000032,1.21950900000002,0.683039000000008,1.95537600000034
1.78958999999986,1.21634499999982,0.676564999999982,1.98909699999967
1.79287999999997,1.22444300000006,0.684717999999975,2.02387100000033
1.78207100000009,1.20977600000015,0.661002999999937,2.02915200000007
1.78774999999996,1.22432299999991,0.667006000000129,2.0130809999996
1.79149599999982,1.19007000000011,0.670672999999852,2.03528800000004
1.79196300000012,1.20565399999987,0.659599999999955,2.02224000000024
1.79309700000022,1.21170100000018,0.687073000000055,2.03822300000002
1.7965049999998,1.19773600000008,0.683619000000135,1.95472199999995
1.79454600000008,1.20850900000005,0.669894999999997,2.01538600000003
1.80629899999985,1.20237399999996,0.671751999999969,1.99770799999988
1.80602700000009,1.20303299999978,0.662530999999944,2.04946900000004
1.81246199999987,1.2043920000001,0.662227999999914,1.99889799999983
1.8308320000001,1.2390190000001,0.658564000000069,2.01509699999997
1.81768999999986,1.20759599999974,0.663751000000047,1.97598500000004
1.8169240000002,1.208169,0.677046999999902,2.00736300000017
1.84067099999993,1.20300900000029,0.684557000000041,2.02624900000001
1.81620999999996,1.22654399999965,0.671947999999929,2.00034599999981
1.84239600000001,1.23155900000029,0.670055000000048,2.02707099999998
1.84990900000003,1.19817999999987,0.673884999999927,2.03649500000029
1.85471499999994,1.20836499999996,0.672187000000122,2.00910699999986
1.86625600000025,1.21488600000021,0.672297999999955,1.97484900000018
1.85810899999979,1.22605299999987,0.671491999999944,1.99522799999977
1.86243899999999,1.2061349999999,0.67420200000015,2.02732000000015
1.82946900000024,1.2187570000001,0.67197299999998,1.96450099999993
1.85492999999997,1.22741700000006,0.664015999999947,2.01328199999989
1.86068399999976,1.21482800000013,0.664899000000105,2.00127599999996
1.85331399999995,1.20971899999995,0.661251999999877,2.0455420000003
1.84112300000015,1.21195699999998,0.658597999999984,2.04083499999979
1.84490199999982,1.21949499999982,0.654543000000103,2.00482600000032
1.83075000000008,1.19331700000021,0.659379999999828,1.9358629999997
1.83841299999995,1.22301100000004,0.656507000000147,2.00573000000031
1.81521000000021,1.20317099999966,0.659775999999965,1.9919619999996
1.84909299999981,1.20428300000003,0.653921999999966,2.06474700000035
1.85355100000015,1.24080200000026,0.66817600000013,2.01517699999977
1.8197540000001,1.21577099999968,0.660107999999809,2.06399899999997
1.87214799999992,1.19738200000029,0.661918000000014,2.02544100000023
1.8671260000001,1.19491500000004,0.658828999999969,2.02196699999968
1.80383600000005,1.19324599999982,0.66452500000014,2.0058610000001
1.78129300000001,1.19793299999992,0.655970000000025,2.04813899999999
1.80745699999989,1.20857400000023,0.662818000000016,2.01818099999991
1.80342599999994,1.21114899999975,0.660118000000011,1.94649500000014
1.79463600000008,1.20052699999997,0.66270499999996,1.93348500000002
1.80274299999974,1.18349400000034,0.660769999999957,1.95824099999982
1.81829700000026,1.21073299999989,0.652532999999949,1.95738800000026
1.86494400000038,1.18558600000006,0.672813000000133,1.99634400000014
1.81331099999989,1.19694600000003,0.67564399999992,2.01505699999962
1.85541499999999,1.1966809999999,0.660333000000037,2.04035900000008
1.83416200000011,1.21983399999999,0.665130999999974,2.04937599999994
1.84855900000002,1.1973210000001,0.661000999999942,2.04967100000022
1.84435199999916,1.21277599999985,0.668159999999943,1.99486900000011
1.85535800000071,1.2093319999999,0.65939800000001,2.00900499999989
1.85935100000006,1.2112790000001,0.664304000000129,1.96253500000012
1.84940399999959,1.21135800000002,0.666551000000027,2.00410199999988
1.85232199999973,1.20193000000017,0.672546999999895,1.98236499999985
1.85335500000019,1.18964599999981,0.66812700000014,1.98914600000035
1.83007400000042,1.19810499999994,0.653996000000006,1.96634399999994
1.8565779999999,1.22095399999989,0.652453999999807,1.95620899999994
1.82446299999992,1.20468400000027,0.662132000000156,1.98616799999991
1.85908899999959,1.21074199999975,0.658639999999878,1.97556699999996
1.85518899999988,1.20242600000029,0.660894000000098,1.92888900000025
1.89159800000016,1.21072699999968,0.654166999999916,1.9790939999998
1.83670900000016,1.22821900000008,0.657427000000098,1.98058499999979
1.83640800000012,1.16248399999995,0.65757799999983,1.99120300000004
1.94449499999973,1.20509200000015,0.655219000000216,1.97211300000026
1.84052200000042,1.14193100000011,0.65406599999983,1.99783500000012
1.96288000000004,1.22177800000009,0.666114000000107,1.95627399999967
1.87227699999949,1.16429799999969,0.66669899999988,1.9280060000001
1.93030200000067,1.28894500000024,0.672405000000026,1.97570799999994
1.86094499999945,1.16267199999993,0.673109000000068,1.9564190000001
1.92554399999972,1.21294699999999,0.684297000000015,1.99922100000003
1.84703800000079,1.15361299999995,0.666580999999951,1.97560799999974
1.91165399999954,1.20849399999997,0.676922999999988,1.99645900000041
1.86757699999998,1.24657999999999,0.670831000000135,2.015578
1.79982000000018,1.20355500000005,0.660856999999851,1.92054199999984
1.89038600000003,1.19082299999991,0.669378999999935,1.96972599999981
1.89514700000018,1.24544700000024,0.677025000000185,1.95011900000009
1.82763799999975,1.18569600000001,0.663458999999875,1.93488400000024
1.89551200000005,1.21498499999961,0.675657000000001,1.95534999999973
1.9253749999998,1.20050500000025,0.669741000000158,1.8680589999999
1.88076700000056,1.1970510000001,0.672782999999981,1.88492300000007
1.88045299999976,1.18607399999973,0.668269999999893,1.87189200000012
1.80041399999936,1.15813800000024,0.664383999999927,1.9224079999999
1.88689900000008,1.19726700000001,0.674359999999979,1.97784200000024
1.90370000000075,1.21299399999998,0.671551000000136,1.95851999999968
1.88171499999953,1.20261200000004,0.672346999999945,1.93823100000009
1.91744600000038,1.20327899999984,0.678300999999919,1.93594100000018
1.93333199999961,1.19485500000019,0.670170000000098,1.95260299999973
1.94474900000023,1.18825900000002,0.675246000000016,1.93231100000003
1.91272599999957,1.18764099999999,0.670397000000094,1.95605999999998
1.93581600000016,1.20371899999964,0.672326999999996,1.94177500000023
1.94188500000018,1.20563200000015,0.68763899999999,1.94269600000007
1.9072500000002,1.24830599999996,0.680207999999993,1.90781799999968
1.91399699999965,1.25538000000006,0.687016999999969,1.95628600000009
1.9203550000002,1.25594600000022,0.671251999999868,1.92790999999988
1.92545100000007,1.26461399999971,0.669761999999992,1.9285990000003
1.91808299999957,1.27372000000014,0.672060999999985,1.94819699999971
1.92862400000013,1.20770799999991,0.676124000000073,1.88871300000028
1.92717300000004,1.20390799999996,0.683154999999942,1.96009700000013
1.92930799999976,1.20957700000008,0.678206000000046,1.95944899999995
1.93032399999993,1.19676900000013,0.673598999999967,1.984105
1.9292460000006,1.19416599999977,0.690638000000035,1.96511199999986
1.92990699999973,1.22374300000001,0.685359999999946,1.92250000000013
1.92487799999981,1.19796600000018,0.673590000000104,1.97447399999965
1.93820700000015,1.20174199999974,0.670728000000054,1.9860620000004
1.89965200000006,1.21371700000009,0.672604999999976,1.97746199999983
1.89966300000015,1.20035400000006,0.674369999999954,1.97718799999984
1.89204400000017,1.19773299999997,0.673860000000104,1.95480399999997
1.92139299999963,1.20652999999993,0.669405999999981,1.97905500000024
1.92136500000015,1.27130400000033,0.675944999999956,1.95997399999987
1.86305300000004,1.2491659999996,0.672266000000036,1.98302300000023
1.86692799999946,1.24604399999998,0.681814000000031,1.97265099999959
1.86017000000083,1.24302800000032,0.671767999999929,1.94419300000027
1.87445299999945,1.26306900000009,0.678263000000015,1.96251299999994
1.87215999999989,1.246666,0.676430999999866,1.98870600000009
1.85730899999999,1.24661399999968,0.676468000000114,1.94111100000009
1.8791340000007,1.25267500000018,0.677283999999872,1.96824500000002
1.93140499999936,1.24047399999972,0.685898000000179,1.93170399999963
1.93603500000063,1.25475400000005,0.692043999999896,1.97496600000022
1.90391,1.2594280000003,0.683964999999944,1.99300399999993
1.93446099999983,1.25359600000002,0.682524000000058,2.0018399999999
1.92496399999982,1.2454859999998,0.683714000000009,1.92934100000002
1.91097799999989,1.24246500000027,0.684482000000116,1.91771100000005
1.93782399999964,1.26584899999989,0.681519999999864,1.98876999999993
1.92255300000033,1.22620899999993,0.676705000000084,2.03150499999992
1.92734100000052,1.26156600000013,0.691291999999976,1.96715800000038
1.92067699999916,1.27053299999989,0.693990999999869,1.96708499999977
1.86678500000016,1.24994400000014,0.672151000000213,2.00038499999982
1.87729900000068,1.23584299999993,0.681672999999819,1.98099600000023
1.85214799999994,1.26126199999999,0.673309000000017,1.97489600000017
1.87364999999954,1.2068690000001,0.67059600000016,1.93062599999985
1.84810999999991,1.202495,0.678479999999809,1.92703799999981
1.85208800000055,1.18819099999973,0.679469000000154,1.95500600000014
1.8506069999994,1.19021900000007,0.672223999999915,1.96495899999991
1.95896100000027,1.23651599999994,0.685314000000062,1.97590200000013
1.93904300000031,1.23520800000006,0.686101999999892,1.9477609999999
2.00204200000007,1.27781800000002,0.688413000000082,2.00693200000023
1.9287319999994,1.25147199999992,0.678126999999904,1.99624099999983
1.99901300000056,1.30644600000005,0.679961000000048,1.98647799999981
1.9485709999999,1.24814699999979,0.702089999999998,1.98285100000021
1.95400699999936,1.2708690000004,0.690131999999949,1.9900560000001
1.95205500000066,1.25213599999961,0.68376400000011,1.99263500000006
1.96475699999974,1.29238400000031,0.679139000000077,1.9805879999999
1.94998299999952,1.2694489999999,0.686033999999836,1.9936560000001
1.94578700000056,1.26734699999997,0.685081000000082,1.96674699999994
1.98508399999992,1.25298199999997,0.678061000000071,1.98559900000009
1.95652799999971,1.25475499999993,0.685833999999886,1.96467699999994
1.9156810000004,1.26938300000029,0.683526000000029,1.9768439999998
1.95745100000022,1.271299,0.674336999999923,1.97008400000004
1.95417399999951,1.26367699999992,0.682385000000068,2.00528699999995
1.94601899999998,1.27234099999987,0.683269000000109,1.97375199999988
1.89699300000029,1.26720900000009,0.699505999999928,2.00332000000026
1.89739399999962,1.26297299999987,0.690321999999924,1.98595999999998
1.89406599999984,1.26313600000003,0.699949000000061,1.91713500000014
1.89083100000062,1.23451599999999,0.688032999999905,1.93292499999961
1.90129799999977,1.25855499999989,0.67775800000004,1.96023300000024
1.89196100000026,1.25462000000016,0.681676000000152,1.97968399999991
1.89656099999956,1.26006099999995,0.682146999999986,2.01003300000002
1.90231200000017,1.26493100000016,0.689836999999898,2.01070800000025
1.94934900000044,1.24053400000003,0.687312999999904,1.97182799999973
1.97039399999994,1.24965100000009,0.684687000000167,1.94517799999994
1.96673199999987,1.21848099999988,0.688056999999844,1.97592200000008
1.93259799999942,1.20156199999974,0.685147000000143,1.96666700000014
1.94473400000061,1.20701000000008,0.692352000000028,2.00637299999971
1.95813699999962,1.20464399999992,0.700147999999899,1.97988699999996
1.94257199999993,1.20702400000027,0.691062999999986,1.99229500000001
1.92113000000063,1.22803699999986,0.699276000000054,1.97831200000019
1.94872799999939,1.26623199999995,0.684175999999979,2.01761500000021
1.90355600000021,1.26111900000024,0.681381000000101,1.97788899999978
1.9442939999999,1.25066500000003,0.68581899999981,1.99652999999989
1.91513200000009,1.25305399999979,0.690412000000151,1.96045400000003
1.93148500000007,1.25814799999989,0.695367999999917,1.94653199999993
1.90709100000004,1.26648300000033,0.711025000000063,1.96394600000031
1.96631199999956,1.2503529999999,0.694473000000016,1.96131399999967
1.91016000000036,1.28852800000004,0.679192999999941,1.96545400000014
1.95344899999964,1.26678599999968,0.685701999999992,2.00211600000011
1.92688799999996,1.25390000000016,0.682563000000073,2.00952999999981
1.89479800000026,1.28109899999981,0.683522000000039,1.93400900000006
1.88980199999969,1.27995500000043,0.684516999999914,1.93721300000016
1.87957499999993,1.26438599999983,0.692138999999997,1.9896920000001
1.88775000000078,1.28372300000001,0.684248999999909,1.96073099999967
1.88876499999969,1.26094199999989,0.688479000000143,1.95502699999997
1.9059129999996,1.24333900000011,0.682865999999876,1.91005200000018
1.88687600000048,1.27955399999973,0.686132000000043,1.94914000000017
1.88899200000014,1.20870800000012,0.688947000000098,1.95487999999978
1.93825500000003,1.21945499999993,0.680119999999988,1.93877599999996
1.92558499999996,1.21434799999997,0.686740999999984,1.95247999999992
1.93107899999995,1.21226900000011,0.695048000000043,1.97038800000018
1.97174300000006,1.21113300000025,0.68425400000001,1.96881299999995
1.94066800000019,1.20637499999975,0.688771999999972,1.96478800000023
1.98733099999936,1.23296600000003,0.688364999999976,2.00776599999972
1.99365200000011,1.23503600000004,0.689826999999923,1.95749400000022
1.96493100000043,1.24409700000024,0.684948999999961,1.94325200000003
1.96909799999958,1.26100099999985,0.701007000000118,1.95992899999965
1.9296089999998,1.27982799999972,0.686791999999969,1.91074300000037
1.94377299999996,1.26245900000004,0.692416999999978,1.94646999999986
1.95736900000065,1.27022500000021,0.682917999999972,1.92468400000007
1.95448599999963,1.2446030000001,0.684369999999944,1.95777399999997
1.95459099999971,1.27219699999978,0.685662000000093,1.95210599999973
1.96073500000057,1.25856999999996,0.69972800000005,1.94957300000033
1.9713270000002,1.25441000000001,0.688735999999835,1.97682099999975
1.96505399999933,1.26903200000015,0.697497000000112,1.95031400000016
1.96816500000023,1.25888099999975,0.712451000000101,1.98576899999989
1.92402399999992,1.27202100000022,0.690646999999899,1.95852400000012
1.93181600000025,1.24365900000021,0.689442000000099,1.91478199999983
1.94899100000021,1.2226169999999,0.69122799999991,1.91169100000025
1.93795699999919,1.2646179999997,0.699750999999878,1.91885599999978
1.96989400000075,1.23495600000024,0.684808000000203,1.94912400000021
2.00819299999966,1.24453200000016,0.711329999999862,1.96920399999999
2.04516700000022,1.27936699999964,0.70688199999995,1.9504609999999
1.9271149999995,1.24414100000013,0.709536000000071,1.9802810000001
1.92116799999985,1.19403499999999,0.699661000000106,1.93304199999966
1.923135,1.19723400000021,0.689059999999927,1.97627000000011
1.91964900000039,1.19063000000006,0.68743900000004,1.96497799999997
1.93061599999965,1.19676199999958,0.681744999999864,1.98019500000009
1.91856000000007,1.20125600000028,0.689833000000135,1.96176000000014
1.95513699999992,1.1959539999998,0.692779999999857,1.97485499999993
1.96351600000071,1.20555800000011,0.698577999999998,1.93739899999991
1.96083999999973,1.25427900000022,0.69285200000013,1.9428539999999
1.93784200000027,1.2903239999996,0.68819899999994,1.89670999999998
1.92850099999941,1.27298599999995,0.689493000000084,1.904763
1.9476650000006,1.24927100000014,0.686864000000014,1.88564900000029
1.92625799999951,1.262698,0.690212999999858,1.97062000000005
1.90129900000011,1.28009599999996,0.689305999999988,1.96915300000001
1.89160600000014,1.24578100000008,0.691418000000112,1.95134999999982
1.88562399999955,1.25895200000014,0.693398999999999,1.96062699999993
1.91170600000078,1.26082799999995,0.694531999999981,1.93719300000021
1.9084299999995,1.21079899999995,0.698255000000017,1.90513399999963
1.91565600000013,1.22051300000021,0.699844999999868,1.94575400000031
1.89787700000034,1.21775200000002,0.696391000000176,1.96734799999967
1.8931679999996,1.2047849999999,0.695065999999997,1.94825000000037
1.89337400000022,1.21036499999991,0.696807000000035,1.87231699999984
1.87924699999985,1.21359600000005,0.696240999999873,1.86474099999987
1.90403799999967,1.23289199999999,0.706190000000106,1.93363399999998
1.89359500000046,1.19358800000009,0.701375999999982,1.95967900000005
1.89458500000001,1.22584999999981,0.695760999999948,1.94503000000032
1.90019299999949,1.26630599999999,0.696680999999899,1.91683499999999
1.88958600000024,1.26340900000014,0.689628000000084,1.94915599999968
1.92923599999995,1.27253699999983,0.691280000000006,1.9477609999999
1.93738300000041,1.25602400000025,0.694050999999945,1.93533600000001
1.93568700000014,1.27719099999968,0.684236000000055,1.94804500000009
1.94806100000005,1.25570700000026,0.694692999999916,1.89720299999999
1.9821009999996,1.25758300000007,0.685592000000042,1.9411070000001
2.06044800000018,1.29521499999964,0.692950999999994,1.94099099999994
2.01262799999949,1.2874340000003,0.69405699999993,1.92631299999994
2.01089000000047,1.30092799999966,0.709019000000126,1.94032800000014
1.94016499999998,1.27876800000013,0.696676999999909,1.94556899999998
1.96018600000025,1.27296999999999,0.69610200000011,1.93827199999987
1.95648899999924,1.28279999999995,0.710033999999951,1.96060800000032
1.96287600000051,1.26737800000001,0.695459000000028,1.90703099999973
1.96331000000009,1.30036700000028,0.695514999999887,1.97047500000008
2.01243799999975,1.29287399999976,0.692528000000038,1.96638799999982
1.98283999999967,1.30117300000029,0.686014000000114,1.95316500000035
1.97915000000012,1.29379199999994,0.687748000000056,1.98647200000005
2.00546200000008,1.30219799999986,0.685572999999977,1.94622499999969
1.956862,1.26009999999997,0.683039000000008,1.97278899999992
1.94861500000025,1.27307900000005,0.687680999999884,1.95424100000037
1.95963699999993,1.28168099999994,0.688325999999961,1.97180799999978
1.95778799999971,1.264905,0.68989600000009,1.96831800000018
1.92584700000043,1.22933300000022,0.691765999999916,1.96252800000002
1.92546599999969,1.23346700000002,0.695060000000012,1.97163599999976
1.91364799999974,1.22522200000003,0.69324400000005,1.9291390000003
1.91412900000068,1.22114899999997,0.698491999999987,2.01300899999978
1.94556399999965,1.23031300000002,0.695772999999917,1.93283900000006
1.95568999999978,1.21675399999958,0.696264000000156,1.95147499999985
1.93209999999999,1.22074300000031,0.689094999999952,1.92628500000001
1.92016599999988,1.2212999999997,0.701131999999916,1.90857800000003
1.90949100000034,1.23453600000039,0.699501000000055,1.90072199999986
1.9314830000003,1.22322699999995,0.697400000000016,1.97281300000031
1.9543819999999,1.24336499999981,0.69437599999992,1.9676730000001
1.91358500000024,1.28863700000011,0.704464000000144,1.9591389999996
1.95185999999921,1.25166300000001,0.6976709999999,1.9131010000001
1.93800900000042,1.27158999999983,0.692285000000084,1.93965100000014
1.96310199999971,1.30148800000006,0.697963999999956,1.95497799999976
1.95950900000025,1.27206000000024,0.689525999999887,1.97551800000019
1.94967600000018,1.29369499999984,0.688193000000183,1.95426799999996
1.98951599999964,1.28685799999994,0.683501999999862,1.94808400000011
1.98628499999995,1.30101400000012,0.694418000000042,1.95377800000006
2.03316200000063,1.30614400000013,0.695854000000054,1.977844
2.02674799999932,1.30098299999963,0.694009999999935,1.95490500000005
2.03838700000051,1.30940099999998,0.6995280000001,1.88883099999975
2.03543399999944,1.28407200000038,0.693182999999863,1.88880800000015
2.0297730000002,1.29246299999977,0.694991999999957,1.9340729999999
1.9883090000003,1.28174399999989,0.698199000000159,1.96151999999984
1.96141900000021,1.29647900000009,0.702821999999969,1.98756400000002
1.9657789999992,1.28778499999999,0.716736000000083,1.96576400000004
1.98973000000024,1.30973099999983,0.69787499999984,2.00464800000009
2.00294900000063,1.31853100000035,0.689735000000155,1.96245099999987
1.99897099999998,1.28201199999967,0.692531999999801,1.94282700000031
1.99463199999991,1.2347450000002,0.716132000000016,1.92930299999989
2.00260900000012,1.22395000000006,0.708817000000181,1.94269099999974
2.0241589999996,1.23971699999993,0.702939000000015,1.93065100000013
1.96870599999966,1.22465800000009,0.693347999999787,1.89079500000025
1.96683500000017,1.22367699999995,0.700219000000061,1.89494100000002
1.96659999999974,1.22728499999994,0.697652000000062,1.86845999999969
1.92244800000026,1.29295200000024,0.70096999999987,1.95766400000002
1.9377599999998,1.24748899999986,0.70522700000015,1.90795299999991
1.93249600000036,1.29121099999975,0.698716999999988,1.89610800000037
1.93521799999962,1.27013400000033,0.702596999999969,1.90801699999975
1.94908300000043,1.28220299999975,0.697155000000066,1.93747100000019
1.93222400000013,1.28432000000021,0.702350000000024,2.01314999999977
1.9700729999995,1.30148299999973,0.699277999999822,2.00405500000033
1.92973900000015,1.27786800000013,0.703287000000046,1.90760399999999
1.93562999999995,1.28942599999982,0.698235999999952,1.89640099999997
1.93651700000009,1.30796600000031,0.697708000000148,1.91383099999985
1.92717700000048,1.2815270000001,0.701626999999917,1.90724799999998
1.94466399999965,1.28470900000002,0.698943999999983,1.9447369999998
1.98204600000008,1.2933479999997,0.70327999999995,1.92803000000004
2.00548299999991,1.29926000000023,0.710912000000008,1.90042100000028
1.98066500000004,1.30387100000007,0.703097000000071,1.89295899999979
1.97056400000019,1.29914099999996,0.730332999999973,1.90636399999994
1.97930799999995,1.27414199999976,0.708116000000018,1.88417000000027
1.97181300000011,1.29107999999997,0.699061000000029,1.89012400000001
1.98776499999985,1.27648700000009,0.705302999999958,1.90851900000007
1.97950500000024,1.32469399999991,0.700884999999971,1.87653299999965
1.98839299999963,1.23887800000011,0.699444000000085,1.95753000000013
1.96667499999967,1.33337699999993,0.699945999999954,1.90848499999993
1.99019800000042,1.286834,0.717832999999928,1.94375700000001
1.95021699999961,1.30930900000021,0.713476000000128,1.86619100000007
1.98159699999997,1.28299399999969,0.714062999999896,1.90667799999983
1.9729040000002,1.29137400000036,0.70250400000009,1.92283900000029
2.4278290000002,1.59088499999962,0.723733999999922,1.40517599999976
2.37155699999948,1.56993000000011,0.71492000000012,1.41685899999993
2.38467500000024,1.56539999999995,0.722350000000006,1.42877800000042
2.39315700000043,1.5663840000002,0.730731999999989,0.989979999999832
2.37104799999997,1.57403699999986,0.725916999999981,1.02179699999988
2.37841599999956,1.59954300000027,0.718853999999965,1.00975000000017
2.36826999999994,1.59874099999979,0.730403999999908,1.00374800000009
2.3777140000002,1.59096899999986,0.718896000000086,1.45543499999985
2.39575700000023,1.58031299999993,0.711481999999933,1.42539699999998
2.36507799999981,1.55317400000013,0.722293000000036,1.41595099999995
2.38062999999966,1.53136700000005,0.710044000000153,1.41149899999982
2.37643800000023,1.54639799999995,0.713402999999971,1.40210500000012
2.38882900000044,1.595687,0.71338199999991,1.40253500000017
2.38682100000005,1.60771000000022,0.717315999999983,1.44294499999978
2.36902499999997,1.56656199999998,0.714061000000129,1.45456800000011
2.37365700000009,1.60438199999999,0.740314999999782,1.43350199999986
2.37750799999958,1.53938999999991,0.730384000000186,1.42051800000036
2.37400100000013,1.63279299999977,0.722679999999855,1.42557099999976
2.39598500000011,1.56910000000016,0.702576000000136,1.44792200000029
2.37447999999949,1.5807490000002,0.705038999999942,1.38789199999974
2.39058900000055,1.63267899999983,0.711925999999949,1.39698399999997
2.37141900000006,1.53926600000023,0.705914000000121,1.46496699999989
2.36030399999981,1.50663099999974,0.723165999999992,1.44803700000011
2.38468999999986,1.53451600000017,0.714890999999852,1.43154499999991
2.38381300000037,1.54668399999991,0.725734000000102,1.4239120000002
2.35746299999937,1.53151900000012,0.710880000000088,1.43880200000012
2.38968699999987,1.53813499999978,0.708755999999994,1.410707
2.38739400000031,1.57256000000007,0.708909999999833,1.4450439999996
2.46929300000011,1.56417400000009,0.729366000000027,1.45127000000002
2.43158500000027,1.57519499999989,0.717368999999962,1.43965300000036
2.43270499999926,1.57703500000025,0.73104699999999,1.43557299999975
2.4396340000003,1.56378399999994,0.718833000000132,1.42946000000029
2.42092099999991,1.59883499999978,0.725179999999909,1.43933199999992
2.44004700000005,1.60453000000007,0.721870999999965,1.4335229999997
2.41632800000025,1.58644300000014,0.721496999999999,1.453982
2.42331300000023,1.58251199999995,0.720741999999973,1.48946300000034
2.41492799999924,1.57842600000004,0.726487000000134,1.48003799999969
2.41289900000083,1.59588499999973,0.718004000000064,1.48778500000026
2.39378699999997,1.55279999999993,0.711352999999917,1.47846600000003
2.35690199999954,1.59606100000019,0.714500000000044,1.47995899999978
2.38941700000032,1.56819300000006,0.727611999999908,1.4809650000002
2.37013599999955,1.57015499999989,0.71171100000015,1.46041399999967
2.37257899999986,1.58998699999984,0.710940999999821,1.45041100000026
2.43624700000055,1.57349200000044,0.716208000000051,1.43678599999976
2.41678400000001,1.57071899999983,0.714891999999963,1.44008800000029
2.33658000000014,1.57007599999997,0.713680000000068,1.45793000000003
2.36562599999979,1.57013099999995,0.711933999999928,1.45557400000007
2.35201400000005,1.56917999999996,0.716934000000037,1.45158999999967
2.41138099999989,1.579162,0.711700000000064,1.43367100000023
2.36869699999988,1.58837600000015,0.713164000000006,1.47976699999981
2.37947700000041,1.58910999999989,0.717785000000049,1.49740400000019
2.4219379999995,1.58457899999985,0.720062999999982,1.4704499999998
2.51280599999973,1.57126900000003,0.712411999999858,1.47345300000006
2.36288300000069,1.58006100000011,0.713327000000163,1.41634900000008
2.322228,1.54748699999982,0.739174999999932,1.48996799999986
2.30671499999971,1.614372,0.719321000000036,1.46711000000005
2.31245800000033,1.52064700000028,0.708705000000009,1.52238699999998
2.29239899999993,1.50029600000016,0.719085999999834,1.49178900000015
2.31107299999985,1.51194599999963,0.698921000000155,1.47002699999985
2.31097599999976,1.52183000000014,0.70349699999997,1.42502400000012
2.31728199999998,1.57487200000014,0.704731000000038,1.45656700000018
2.32571300000018,1.53063100000008,0.708075999999892,1.47921899999983
2.35486599999967,1.52471799999967,0.705371000000014,1.47352899999987
2.36333999999988,1.53164500000003,0.709198000000015,1.49201799999992
2.34863200000018,1.5343069999999,0.705153999999993,1.49789600000031
2.36433800000032,1.53476200000023,0.708971999999903,1.45814100000007
2.34074899999996,1.53024899999991,0.706391000000167,1.43544099999963
2.30573999999979,1.52469500000007,0.711199999999963,1.45197800000005
2.2868269999999,1.57201299999997,0.710606999999982,1.4891090000001
2.28296000000046,1.58163599999989,0.714733000000024,1.49752900000021
2.30755700000009,1.57676100000026,0.714643999999907,1.44149399999969
2.32643699999971,1.56371399999989,0.728065000000015,1.536967
2.32868700000017,1.56583599999976,0.711934000000156,1.39907700000003
2.29868999999962,1.58215900000005,0.717389999999796,1.46262400000023
2.31138100000044,1.54795600000034,0.716983000000027,1.44050900000002
2.3136800000002,1.58001599999989,0.716049999999996,1.50203299999976
2.28639899999962,1.57203100000015,0.713171000000102,1.49090999999999
2.29524099999981,1.57055799999989,0.724788999999873,1.48416700000007
2.31802200000038,1.59242099999983,0.711406000000125,1.47023499999978
2.32531599999948,1.58048800000006,0.713749999999891,1.47734400000036
2.37403799999993,1.56779999999981,0.720277000000124,1.46370999999999
2.34384100000079,1.58254800000032,0.719065999999884,1.46504000000004
2.32926299999963,1.54465899999968,0.726263000000017,1.41533200000003
2.35964599999988,1.60620500000005,0.717090000000098,1.47203099999979
2.36440500000026,1.58926999999994,0.715334999999868,1.48385700000017
2.38528599999972,1.60560900000019,0.717724000000089,2.07896099999971
2.38907199999994,1.60800800000015,0.716914999999972,1.97426700000005
2.38215600000058,1.59972100000005,0.717693999999938,1.98955800000022
2.38333799999964,1.63648399999965,0.724685000000136,2.00198999999975
2.4219350000003,1.61728300000004,0.735245999999961,2.06524399999989
2.38065199999983,1.64472599999999,0.738861999999926,2.00278000000026
2.37194199999976,1.59469000000036,0.72853699999996,2.0129109999998
2.39083000000028,1.55680999999959,0.715130000000045,2.0412580000002
2.37804400000005,1.54737599999999,0.715771000000132,2.05468100000007
2.34709599999951,1.53720900000008,0.713985999999977,2.05604199999971
2.37006999999994,1.5283330000002,0.719493000000057,2.04596600000013
2.32993600000009,1.54758200000015,0.71565099999998,2.04672100000016
2.41432400000031,1.53896899999972,0.738337000000001,2.03141699999969
2.32055899999978,1.56935500000009,0.725280999999995,2.06083800000033
2.34622500000023,1.57932699999992,0.733758999999964,2.07846199999994
2.32778899999994,1.57551700000022,0.717016000000058,2.05336899999975
2.36288100000002,1.61876799999982,0.711210999999821,2.05576400000018
2.38669000000027,1.58123699999987,0.714943000000176,2.02332399999977
2.36828100000002,1.59568900000022,0.712336999999934,2.00841400000036
2.36089300000003,1.58318299999974,0.711268999999902,2.04682199999979
2.38853499999914,1.58411999999998,0.701626000000033,2.01026400000001
2.43642900000032,1.58421100000032,0.707810999999992,2.08676300000025
2.36653500000011,1.59701199999972,0.712338000000045,2.06816499999968
2.37872700000025,1.60649100000001,0.708845999999994,2.02834600000006
2.39015599999948,1.60442899999998,0.724952999999914,2.03202099999999
2.3670660000007,1.58810100000028,0.72088900000017,2.09389599999986
2.39481099999921,1.63535999999976,0.703646999999819,2.07121000000006
2.37155900000016,1.60154000000011,0.701110000000199,2.07132700000011
2.36777700000039,1.58645699999988,0.714127999999846,2.05591200000026
2.3800999999994,1.55256000000008,0.70612200000005,2.0390639999996
2.36641400000008,1.62254900000016,0.702197000000069,2.05158000000029
2.36904700000014,1.62679200000002,0.710413999999901,2.07255200000009
2.39199000000008,1.52739199999996,0.711929000000055,2.00331199999982
2.35377799999969,1.52837799999998,0.701642999999876,2.07470599999988
2.32516700000087,1.53154099999983,0.711545000000115,2.06978200000003
2.36662699999943,1.55740900000001,0.71220100000005,2.01427199999989
2.31324300000051,1.56319100000019,0.705693999999994,1.97667500000034
2.32168000000001,1.58168999999998,0.703983999999991,2.00523899999962
2.30360199999996,1.59101999999984,0.702223999999887,2.02190000000019
2.35432499999933,1.63392199999998,0.704558000000134,2.07264799999984
2.37047700000039,1.58632299999999,0.705780999999888,2.00362100000029
2.3531780000003,1.56944199999998,0.709639000000152,2.02428299999974
2.36982999999964,1.59351900000001,0.707103999999845,2.06355200000007
2.37562700000035,1.5932029999999,0.724720000000161,2.05449399999998
2.38888199999928,1.61046800000031,0.71058499999981,2.06722500000024
2.37742500000058,1.59080300000005,0.713349000000107,2.04209300000002
2.39311399999951,1.58259799999996,0.714436999999862,2.05555000000004
2.38087200000064,1.55765699999984,0.709707000000208,2.02594799999997
2.33653099999992,1.54306200000019,0.714035999999851,2.03453099999979
2.30736799999977,1.53018900000006,0.715948000000026,2.07661700000017
2.31838799999969,1.53498599999966,0.722545000000082,2.10732199999984
2.30466100000012,1.53885100000025,0.714536999999837,2.09056899999996
2.30767699999979,1.54910599999994,0.719542000000047,2.09140500000012
2.29640800000016,1.59967099999994,0.723079000000098,2.08932999999979
2.29348900000059,1.5762380000001,0.711959999999863,2.06476100000009
2.33301099999971,1.58852999999999,0.719162000000097,2.06963500000029
2.31242199999997,1.58750599999985,0.725926000000072,2.10185599999977
2.36412800000016,1.58428600000025,0.713090999999849,2.05756199999996
2.36701499999981,1.59005899999966,0.715571000000182,2.04540700000007
2.35704400000031,1.59589000000005,0.716066999999839,2.02415199999996
2.36280899999929,1.59643600000027,0.719959000000017,1.52435000000014
2.34951100000035,1.61755700000003,0.715985000000046,1.49542100000008
2.38746600000013,1.60484499999984,0.7493300000001,1.43096199999991
2.35804699999971,1.56661399999984,0.720404999999801,1.46689399999968
2.37438500000007,1.58764500000007,0.738075000000208,1.49578900000006
2.37014499999987,1.60120400000005,0.71935499999995,1.52512500000012
2.36978700000054,1.59706599999981,0.731644999999844,1.47541000000001
2.36856699999953,1.61414500000001,0.716125000000147,1.47512999999981
2.37798199999997,1.61390500000016,0.723886999999877,1.49088800000027
2.39112300000033,1.60171799999989,0.736601000000064,1.50835599999982
2.38424399999985,1.63006500000029,0.720847000000049,1.52529900000036
2.39331399999992,1.53380599999991,0.713979999999992,1.50770599999987
2.38703100000021,1.52854500000012,0.715760999999929,1.48900700000013
2.40290800000002,1.51776799999971,0.720363000000134,1.48136699999986
2.3828969999995,1.52626499999997,0.715949999999793,1.47165799999993
2.39003800000046,1.52276500000016,0.731499000000213,1.45396600000004
2.38407899999947,1.57238099999995,0.722821999999951,1.46767199999977
2.40323400000034,1.54254399999991,0.717924000000039,1.46311400000013
2.4082070000004,1.59274700000014,0.717601999999943,1.53924400000005
2.41477799999939,1.60372400000006,0.748160999999982,1.53449099999989
2.40228900000056,1.57170199999973,0.718466000000035,1.5020669999999
2.39356299999963,1.61078799999996,0.736695999999938,1.54004000000032
2.41510900000048,1.59104500000012,0.723729000000048,1.55364299999974
2.36548699999912,1.62549600000011,0.711904999999888,1.49998600000026
2.37828300000001,1.61429300000009,0.725432000000183,1.51727299999993
2.33076500000061,1.6040509999998,0.737240999999813,1.47305499999993
2.32291799999985,1.6139790000002,0.723940999999968,1.47144200000002
2.35364500000014,1.62163999999984,0.734116000000085,1.47371900000007
2.36331700000028,1.62269000000015,0.728894999999966,1.49372099999982
2.3908249999995,1.63001699999995,0.715713000000051,1.46713799999998
2.3871909999998,1.62782400000015,0.721780000000081,1.4734370000001
2.40726200000063,1.63522399999965,0.712751999999909,1.43940900000007
2.40607799999998,1.62934900000027,0.714598000000024,1.45700299999999
2.39728500000001,1.62715200000002,0.717562000000044,1.48457899999994
2.37748099999953,1.64021000000002,0.719767000000047,1.44674500000019
2.35389300000043,1.59663299999966,0.720335999999861,1.46598499999982
2.41262199999983,1.54371500000025,0.728647000000137,1.5091510000002
2.34437299999991,1.58075699999972,0.730449999999792,1.48424199999999
2.32851899999969,1.5337840000002,0.738643000000138,1.50987299999997
2.33369700000003,1.56283799999983,0.726310999999896,1.48835299999973
2.35635499999989,1.60739600000034,0.739591000000019,1.45740599999999
2.40062200000011,1.63801799999965,0.728657999999996,1.49517300000025
2.3956990000006,1.62573900000007,0.725658999999951,1.54562499999975
2.3765399999993,1.63777000000027,0.723302000000103,1.50230300000021
2.36542000000009,1.646119,0.726042000000007,1.54921400000012
2.36467600000014,1.61305399999992,0.733126999999968,1.52826799999957
2.38539399999991,1.591723,0.739047000000028,1.51069000000007
2.46995100000004,1.61426099999971,0.735171000000037,1.52860800000008
2.40395600000011,1.64971500000001,0.736814999999979,1.53738299999986
2.34389499999997,1.62942500000008,0.740549999999985,1.54114900000013
2.34392000000025,1.62381200000027,0.735349000000042,1.55909900000006
2.37538899999981,1.62817799999993,0.741841000000022,1.62763399999994
2.39978799999972,1.64807399999972,0.739169999999831,1.57167500000014
2.40380200000072,1.62265400000024,0.737651000000142,1.58710500000007
2.42713499999991,1.62718200000018,0.737935999999991,1.54699200000005
2.39620299999933,1.6176989999999,0.733876999999893,1.59071999999969
2.45042199999989,1.62450399999989,0.744924000000083,1.6131620000001
2.38962300000003,1.63303700000006,0.745292000000063,1.58942400000024
2.36243100000047,1.58919500000002,0.727810999999974,1.57791299999963
2.35326499999974,1.62851099999989,0.724136000000044,1.58078599999999
2.36025599999994,1.61639800000012,0.729839999999967,1.60716700000012
2.36546799999996,1.54562699999997,0.725635999999895,1.57876799999985
2.35082700000021,1.59090500000002,0.735427000000072,1.55222700000013
2.36419899999964,1.60198200000013,0.726987000000008,1.56016700000009
2.38441600000078,1.57958499999995,0.728930999999875,1.6167260000002
2.36132999999973,1.59927199999993,0.723388999999997,1.57604899999978
2.43133800000032,1.63597299999992,0.74946100000011,1.64610499999981
2.43018299999949,1.64733299999989,0.737926000000016,1.53509100000019
2.43193900000006,1.63970000000018,0.740117999999939,1.56103500000017
2.44305900000018,1.63330899999983,0.738401000000067,1.5223619999997
2.4127669999998,1.6520300000002,0.757364000000052,1.56648500000028
2.44570300000032,1.64953100000002,0.739659999999958,1.55179499999986
2.44838600000003,1.6487189999998,0.734339999999975,1.5680769999999
2.46577399999933,1.65394800000013,0.736404999999877,1.57076099999995
2.41782500000045,1.64298999999983,0.745567000000165,1.59198600000036
2.4342459999998,1.64615499999991,0.74714999999992,1.5748679999997
2.43513600000006,1.64222700000028,0.744040000000041,1.56112600000006
2.44699300000048,1.62804400000005,0.742576999999983,1.56431199999997
2.41281600000002,1.64188699999977,0.744717999999921,1.55232599999999
2.40010499999971,1.63472900000033,0.742276000000174,1.64060000000018
2.44224000000031,1.63514899999973,0.740691999999854,1.56075400000009
2.41154999999981,1.59799999999996,0.742016000000149,1.57417299999997
2.44989699999951,1.65260200000012,0.739814999999908,1.57789099999991
2.41684500000065,1.63065300000017,0.739442999999937,1.56351899999981
2.42639899999995,1.63143300000002,0.755286000000069,1.57960200000025
2.44283099999939,1.61211400000002,0.764261999999917,1.58096699999987
2.4464310000003,1.63285499999984,0.752212999999983,1.58983200000011
2.43063600000005,1.62187099999983,0.75022899999999,1.63386599999967
2.43954599999961,1.66021500000033,0.742165000000114,1.61795600000005
2.40568100000019,1.601404,0.738603999999896,1.6200130000002
2.38603200000034,1.6368709999997,0.740243000000191,1.5771749999999
2.41281600000002,1.65733600000021,0.746156999999812,1.59106100000008
2.43235300000015,1.63334200000008,0.748506000000134,1.60882200000015
2.4354629999998,1.64065599999958,0.737720999999965,1.57450599999993
2.42330700000002,1.64040199999999,0.742606000000023,1.5929299999998
2.41428600000017,1.58077300000014,0.738162999999986,1.57837800000016
2.41910499999994,1.60082000000011,0.740653000000066,1.54037299999982
2.41820699999971,1.61269200000015,0.758520999999973,1.56154199999992
2.43095600000015,1.61569399999962,0.741228999999976,1.57462600000008
2.41136899999947,1.61125400000037,0.739749999999958,1.61358700000028
2.4019130000006,1.60086799999999,0.738309999999956,1.58476999999993
2.3809510000001,1.60141999999996,0.739465999999993,1.57656999999972
2.43395499999951,1.61294399999997,0.749095000000125,1.58130700000038
2.39713500000016,1.63125499999978,0.745910999999978,1.56741699999975
2.40171999999984,1.62510599999996,0.742224999999962,1.58709899999985
2.39697100000012,1.62973800000009,0.739824999999882,1.58004400000027
2.38751700000012,1.6272570000001,0.739218000000164,1.56378399999994
2.38454999999976,1.61899499999981,0.739391999999953,1.54564600000003
2.37372899999991,1.62415400000009,0.754192000000103,1.56150900000011
2.40866800000003,1.62330999999995,0.733409999999822,1.59002199999986
2.38652700000057,1.61775299999999,0.733445000000074,1.58020799999986
2.40369099999953,1.5665140000001,0.748477999999977,1.57447400000001
2.40420999999969,1.59129799999982,0.733909999999923,1.57554000000027
2.42203300000074,1.61325600000009,0.736490000000003,1.57498499999974
2.39438299999983,1.60070600000017,0.722248000000036,1.61629900000025
2.41385699999955,1.59686199999987,0.725460000000112,1.54432899999983
2.40764500000023,1.59887000000026,0.730534999999918,1.57745299999988
2.42891899999995,1.60630299999957,0.724791000000096,1.55271100000027
2.39668700000038,1.63847700000042,0.728014999999914,1.56693599999971
2.41518799999994,1.62244299999975,0.726310000000012,1.58438200000001
2.4216349999997,1.65093000000024,0.730943000000025,1.57406700000001
2.53092100000049,1.66617499999984,0.741768999999977,1.57962100000032
2.48827099999926,1.67725800000017,0.740365000000111,1.59128999999984
2.52702900000077,1.68234299999995,0.743685999999798,1.57560699999976
2.49460299999919,1.69794899999988,0.740376000000197,1.56356000000005
2.49680900000021,1.71135800000002,0.739963999999873,1.55024700000013
2.50092500000028,1.69366200000013,0.747908000000052,1.56473400000004
2.50443799999994,1.66747599999962,0.746261000000004,1.56706100000019
2.49903799999993,1.72103600000037,0.751078999999891,1.55463099999997
2.50004300000001,1.66791899999998,0.757070000000112,1.57568399999991
2.4795750000003,1.67866299999969,0.74991399999999,1.59332700000004
2.53522100000009,1.67865400000028,0.745652999999947,1.63412299999982
2.51228399999945,1.68836400000009,0.759917999999971,1.55537499999991
2.51603700000032,1.68924499999957,0.751159000000143,1.59034400000019
2.50085799999943,1.69495300000017,0.759120999999823,1.62641399999984
2.51651800000036,1.70363399999997,0.743478999999979,1.53774700000031
2.49813400000039,1.69334100000015,0.745744000000059,1.56575999999995
2.50932399999965,1.69905699999981,0.75347099999999,1.65864599999986
2.48681599999964,1.69420600000012,0.748088000000052,1.58999899999981
2.50532500000008,1.69285300000001,0.745527999999922,1.59848000000011
2.52816299999995,1.70846799999981,0.76791100000014,1.60754499999985
2.53315500000008,1.68843500000003,0.750276999999869,1.62793099999999
2.5139850000005,1.70322100000021,0.74667199999999,1.57505300000003
2.5417639999996,1.69697899999983,0.751694000000043,1.59992700000021
2.54932499999995,1.70980899999995,0.763723000000027,1.62003899999991
2.53160600000047,1.67054099999996,0.762234000000035,1.63756599999988
2.52129199999945,1.67772400000013,0.752101999999923,1.59262699999999
2.52857700000004,1.68040599999995,0.753995000000032,1.60745800000041
2.51678400000037,1.68736400000034,0.762881999999991,1.61866399999963
2.51128400000016,1.68793499999992,0.748741999999993,1.61277800000016
2.5671169999996,1.71988099999999,0.786288000000013,1.63274600000022
2.53358600000047,1.70687599999974,0.747859999999946,1.61503599999969
2.57528999999977,1.70535999999993,0.789021000000048,1.66672700000026
2.53198499999962,1.70419400000037,0.753458000000137,1.66559699999971
2.55479300000025,1.70357899999999,0.794197999999824,1.59921299999996
2.56637500000033,1.71807599999966,0.795495000000074,1.64290200000005
2.53400899999997,1.69488100000035,0.748211999999967,1.63841600000023
2.55774399999973,1.71924399999989,0.78421800000001,1.64172699999972
2.56728999999996,1.74407199999996,0.785926000000018,1.64497300000039
2.54554199999984,1.71664400000009,0.781883000000107,1.64854699999978
2.55225900000005,1.69052000000011,0.758284999999887,1.66915400000016
2.52271699999983,1.68995599999971,0.763768000000027,1.65982699999995
2.49688900000001,1.68357700000024,0.751154999999926,1.66492699999981
2.5154250000005,1.67713699999968,0.763404000000037,1.61435400000028
2.52633999999944,1.68296499999997,0.757053999999926,1.63107300000001
2.5331640000004,1.6839100000002,0.758138000000145,1.60439799999995
2.52829699999984,1.68245400000023,0.759393000000046,1.58582899999965
2.51348599999983,1.67714899999964,0.759116999999833,1.63522700000021
2.52276600000005,1.68037099999992,0.756705000000011,1.66936699999997
2.53729600000042,1.69728500000019,0.748489000000063,1.67309599999999
2.52319699999953,1.70346699999982,0.751289999999926,1.65445899999986
2.5206390000003,1.70244100000036,0.756799000000001,1.66597600000023
2.51944999999978,1.68821099999968,0.766151000000036,1.65506499999992
2.56020600000011,1.67978200000016,0.75526600000012,1.66454199999998
2.54286700000011,1.69007800000009,0.764656999999943,1.66472400000021
2.53875599999992,1.675209,0.762201000000005,1.64591599999994
2.54904999999962,1.69811900000013,0.801965999999993,1.64501399999972
2.52052600000025,1.70370599999978,0.808181999999988,1.67113100000006
2.53135300000031,1.68797499999982,0.769751000000042,1.65212999999994
2.52974600000016,1.69996700000002,0.78510499999993,1.65572800000018
2.5311729999994,1.68715800000018,0.801075000000083,1.59472800000003
2.53881400000046,1.68616599999996,0.786314999999831,1.62852799999973
2.517922,1.68079399999988,0.79028100000005,1.62403600000016
2.54077899999993,1.68379499999992,0.791649000000007,1.60176200000024
2.50901299999987,1.69962300000043,0.788058999999976,1.66137200000003
2.54848700000002,1.6869499999998,0.797215000000051,1.62221199999976
2.5482090000005,1.67792300000019,0.820171000000073,1.63357700000006
2.5435209999996,1.67958599999974,0.783349000000044,1.62627999999995
2.54984700000023,1.69231100000025,0.817616999999927,1.66025300000001
2.55177699999967,1.726631,0.784357,1.66070300000001
2.55463299999974,1.69564799999989,0.77846999999997,1.58243099999981
2.55345100000068,1.69247199999973,0.788127000000031,1.6078779999998
2.53941899999973,1.70396300000039,0.781776000000036,1.62113399999998
2.55825900000036,1.70540399999982,0.796853999999939,1.61133100000006
2.5412039999992,1.70765699999993,0.786935000000085,1.62541300000066
2.54465000000073,1.69938499999989,0.784672,1.68504499999926
2.56366199999957,1.70871200000011,0.780884000000015,1.60460000000057
2.55049299999973,1.69893200000024,0.810941999999841,1.57872099999986
2.56412600000021,1.69329199999993,0.769815999999992,1.54863999999998
2.56093200000032,1.69640600000002,0.78317600000014,1.58530700000028
2.54630699999962,1.68430899999976,0.791459999999915,1.62846499999978
2.57753200000025,1.69022700000005,0.806015000000116,1.62809800000014
2.53420600000027,1.72659000000021,0.815315999999939,1.60530500000004
2.54947399999946,1.75554699999975,0.80727499999989,1.63073399999939
2.57765300000028,1.72963600000003,0.794036000000006,1.6380050000007
2.5419380000003,1.74202500000001,0.788508999999976,1.63282799999979
2.55212099999972,1.70169600000008,0.782116000000087,1.64877699999943
2.54629899999964,1.71829200000002,0.779559000000063,1.61403600000085
2.56288099999983,1.72633399999995,0.778596999999991,1.61413699999957
2.5339240000003,1.73260500000015,0.782723000000033,1.64130099999966
2.55046899999979,1.7375219999999,0.779532000000017,1.62286500000027
2.54738300000008,1.72683899999993,0.786461999999801,1.55961300000035
2.54105100000015,1.7403690000001,0.772322000000031,1.56790599999931
2.53272100000049,1.68976399999974,0.777415000000019,1.55241300000034
2.54946999999993,1.69638000000032,0.782247000000098,1.62571800000023
2.54724299999998,1.70942500000001,0.778356000000031,1.6080179999999
2.55249300000014,1.69204999999965,0.783014999999978,1.67100200000004
2.53520199999912,1.7315150000004,0.785174999999981,1.67606799999976
2.56703600000037,1.70378899999969,0.774139999999989,1.61450800000057
2.54356600000028,1.69565800000009,0.791719999999941,1.58388699999978
2.53708199999983,1.70657799999981,0.779269000000113,1.58984400000008
2.52596300000005,1.7146130000001,0.799440000000004,1.56571499999973
2.54181299999982,1.722667,0.785093999999845,1.57668000000012
2.55968200000007,1.69113199999993,0.793042000000014,1.56868899999972
2.57057700000041,1.73112300000003,0.787115000000085,1.5411780000004
2.55735800000002,1.70692400000007,0.793157000000065,1.56160699999964
2.54793599999994,1.70534700000007,0.796338999999989,1.57322999999997
2.54876100000001,1.69097999999985,0.804922999999917,1.59185400000024
2.56026999999995,1.71683200000007,0.811521999999968,1.58547699999963
2.59172699999999,1.66563200000019,0.795399999999972,1.57244100000025
2.5778709999995,1.69124699999975,0.800233000000162,1.65748799999983
2.5746850000005,1.72360300000037,0.790031999999883,1.59676899999977
2.59478200000012,1.69401799999969,0.795352000000094,1.58954800000083
2.56476199999997,1.68573700000024,0.805781999999908,1.6489189999993
2.55000399999972,1.66805299999987,0.762801999999965,1.58583700000054
2.5355099999997,1.65865200000007,0.756853999999976,1.58539599999949
2.54189600000063,1.67485699999997,0.756420000000162,1.66879200000039
2.53651699999955,1.66253499999993,0.755928999999924,1.63748599999963
2.52413700000034,1.67076700000007,0.765098999999964,1.58345300000019
2.54939599999943,1.68129799999997,0.754347000000053,1.54491700000017
2.53652599999987,1.69578300000012,0.754195999999865,1.57426699999996
2.50794500000029,1.68278099999998,0.75519700000018,1.57454700000017
2.5520690000003,1.67198099999996,0.755649999999832,1.58786499999951
2.52988699999969,1.691824,0.751306000000113,1.57640700000047
2.51941299999999,1.67346999999972,0.76272599999993,1.57662900000014
2.53597900000022,1.681466,0.739747000000079,1.58676399999968
2.52894800000013,1.67768700000033,0.762649999999894,1.62455799999952
2.5328099999997,1.68079699999998,0.745824999999968,1.57481600000028
2.53901599999972,1.67889799999966,0.756577000000107,1.6032780000005
2.54454100000021,1.69956600000023,0.742500000000064,1.59356599999956
2.51817600000049,1.70034299999998,0.745792999999821,1.5896730000004
2.54427399999986,1.68097699999998,0.739992000000029,1.65596699999969
2.51816899999994,1.67212199999994,0.740635999999995,1.66800599999988
2.52898300000015,1.6802630000002,0.741146000000072,1.67003600000044
2.51914099999976,1.68239700000004,0.742662999999993,1.6521589999993
2.52964100000008,1.68786099999988,0.742109999999911,1.60793000000012
2.52503100000013,1.67358599999989,0.757671000000073,1.62856100000045
2.54365299999972,1.68333299999995,0.744996000000128,1.61267599999974
2.53466099999969,1.68150400000013,0.742612000000008,1.64576099999977
2.53263900000002,1.67094600000019,0.752160999999887,1.64517100000012
2.53979200000049,1.67943399999967,0.74355300000002,1.65789600000062
2.5313900000001,1.6926040000003,0.742886999999882,1.64442599999984
2.53558199999952,1.69971899999973,0.748497000000043,1.63060599999972
2.53768600000058,1.67366200000015,0.754057999999986,1.63840600000003
2.51963999999953,1.70742599999994,0.812106999999969,1.64683599999989
2.52078700000038,1.67077500000005,0.778413,1.61470000000008
2.51292999999987,1.68861000000015,0.764570000000049,1.64140899999984
2.5116739999994,1.68843199999992,0.772443000000067,1.64546100000007
2.5234130000008,1.6891099999998,0.757372999999916,1.65387600000031
2.50498599999992,1.69459600000027,0.761931000000004,1.63713999999982
2.50275599999986,1.68222799999967,0.753330000000005,1.61794199999986
2.50087499999972,1.67874100000017,0.75015099999996,1.64756099999977
2.50143899999966,1.70208000000002,0.738917000000129,1.63377500000024
2.53114900000037,1.68093700000009,0.739540000000034,1.58555400000023
2.49178099999972,1.68539899999996,0.742369000000053,1.59046500000022
2.53877900000043,1.68363700000009,0.746585999999979,1.62145499999951
2.49407400000018,1.68822899999986,0.742630999999847,1.63499599999977
2.55418099999952,1.67372999999998,0.749467000000095,1.63011499999993
2.56572000000051,1.67289900000014,0.763083999999935,1.64738100000068
2.55054999999993,1.69216199999983,0.74963200000002,1.60420900000008
2.56753299999946,1.66331499999978,0.777241000000004,1.67050599999948
2.5762450000002,1.68060700000024,0.775053000000071,1.63600000000042
2.55846100000053,1.6780819999999,0.771606999999904,1.67378899999949
2.54812399999992,1.68436900000006,0.809482000000116,1.64965100000063
2.55192600000009,1.669625,0.802978999999823,1.6606699999993
2.55036999999993,1.66855100000021,0.772058000000015,1.59140600000046
2.57205999999951,1.67000899999994,0.759191999999985,1.64321699999982
2.52825500000017,1.67413799999986,0.763179000000036,1.64676400000008
2.56930999999986,1.68226499999992,0.748776000000134,1.64660600000025
2.5439809999998,1.63443099999995,0.745063999999957,1.63014599999951
2.5574630000001,1.65959599999996,0.758411999999907,1.6740120000004
2.54343900000003,1.63893800000005,0.748387000000093,1.62725599999976
2.57270200000039,1.64229300000034,0.751925000000028,1.60110499999973
2.54348200000004,1.70394499999975,0.752210999999988,1.66179100000045
3.00879600000007,1.64814200000001,0.74963600000001,1.62493100000029
2.99867399999948,2.06000900000026,0.741407999999865,1.58470599999964
3.01394400000027,2.02508499999976,0.785658000000012,1.57697800000005
2.98786800000016,2.03395399999999,0.962157000000161,1.62787299999945
3.00280599999951,2.00984699999981,0.941985999999815,1.60903800000051
3.01049500000045,2.01380900000004,0.961367000000109,1.61683600000015
2.97905100000025,2.07003500000019,0.979741999999987,1.58684799999992
3.00274799999988,2.07391800000005,1.00747799999999,1.63050699999985
2.99979299999995,2.05382899999995,0.991154000000051,1.59815999999955
2.98611199999959,2.09597600000006,0.773975000000064,1.68457500000022
2.98786199999995,2.07802200000015,0.80386899999985,1.63260900000023
3.0134420000004,2.1014909999999,0.790340000000015,1.68877400000019
2.98625699999957,2.08853799999997,0.819103999999925,1.63540199999989
3.01919499999985,2.06611799999973,0.813058000000183,1.69670299999962
2.99405200000001,2.09494900000027,0.787887999999839,1.64441200000056
2.96128399999998,2.05693100000008,0.763871000000108,1.67085599999973
2.98186200000055,2.08714599999985,0.757456000000047,1.64582100000007
2.96618399999988,2.04157600000008,0.788219000000026,1.59340900000007
2.96568300000035,2.01440999999977,0.768701999999848,1.61733499999991
2.95458199999939,2.03380100000004,0.751232999999957,1.6098149999998
2.97724900000048,1.99996400000009,0.759449000000131,1.60596499999974
2.97775000000001,2.01673600000004,0.751307999999881,1.61628400000063
2.97990499999923,2.0179619999999,0.752416000000039,2.23026299999947
2.96805700000004,2.008961,0.745089000000007,2.22031200000038
2.98843900000065,2.0121650000001,0.757178999999951,2.37189699999999
2.97749299999941,2.01330700000017,0.749397000000044,1.65967999999975
2.97018600000047,1.98711699999967,0.743559000000005,1.68291000000045
2.97347699999955,2.0194620000002,0.745020999999952,1.6614469999995
2.9752440000002,2.02142000000003,0.744791000000077,1.69183299999986
2.98134699999991,2.06188999999995,0.751428999999916,1.78447900000083
2.98681399999987,2.06831099999999,0.74857800000018,1.76107299999967
2.97192200000063,2.05779100000018,0.749372999999878,1.72918200000004
2.98020499999984,2.06996999999956,0.75889200000006,1.67773699999998
3.0140849999998,2.08402700000033,0.801197999999886,1.67435999999998
2.96262600000045,2.06881199999998,0.77742000000012,1.68452799999977
2.99172999999973,2.06644199999982,0.794579999999996,2.31434799999988
3.04416200000014,2.06286300000011,0.806814999999915,1.75550699999985
3.0206189999999,2.06827800000019,0.778148000000101,1.71705300000031
3.03334499999983,2.07130199999983,0.793928999999935,1.70598799999971
2.9957400000003,2.10007399999995,0.82220499999994,1.7118760000003
2.97472199999993,2.07010499999978,0.808127000000013,1.71071500000016
3.01000599999952,2.08672000000024,0.789880000000039,1.69328200000018
2.97843499999999,2.09697800000004,0.799295999999913,1.67161699999997
3.00171300000056,2.08259199999975,0.807857000000013,1.64851399999952
2.98217699999987,2.09976900000038,0.792642000000114,1.71043700000064
3.00747200000023,2.07668799999965,0.79704700000002,1.76342599999953
2.97730299999967,2.12044500000002,0.806998000000021,1.756034
2.98852600000009,2.09656900000027,0.797722000000022,1.78823399999965
2.98001399999976,2.08999999999969,0.796293999999989,1.76183600000059
3.03319499999998,2.09976200000028,0.782925999999861,1.72425899999962
2.97383799999989,2.06732499999998,0.7900360000001,1.70762300000024
2.98935900000015,2.07673900000009,0.797855000000027,1.69166299999961
3.00947199999973,2.08576599999969,0.792504000000008,1.70922700000028
3.00268200000028,2.08100400000012,0.803110999999944,1.73814599999969
2.98945900000035,2.09051700000009,0.800858000000062,1.69996800000081
3.00332999999955,2.08030999999983,0.767426999999998,1.6895259999992
2.98118500000055,2.09082200000012,0.789471999999932,1.6625810000005
3.02617299999929,2.08028299999978,0.796765999999934,1.67921000000024
3.00042400000075,2.0988510000002,0.794652000000042,1.69744699999956
2.9875779999993,2.09594100000004,0.787698000000091,1.69156699999985
3.00170200000048,2.09961199999998,0.773455000000013,1.66742599999998
3.01302599999963,2.11174799999981,0.787600999999995,1.71322500000042
2.97617799999989,2.09145900000021,0.78769699999998,1.69657099999949
2.97977200000059,2.11616499999991,0.78783199999998,1.73442000000068
2.97683799999959,2.07081700000026,0.78521099999989,1.71159199999965
2.99683100000038,2.10199799999964,0.78049800000008,1.72180600000047
2.98157899999933,2.09595100000024,0.985347000000047,1.74570799999947
3.00294300000041,2.12005599999975,0.950335999999879,1.72093700000005
3.00169000000005,2.09682800000019,0.940410000000156,1.6895370000002
3.01718400000027,2.09609899999987,0.958776999999827,1.69730799999979
2.98596599999928,2.09588100000019,0.955495000000155,1.68868999999995
3.01453200000014,2.09880399999975,0.958204000000023,1.683266
3.01162900000054,2.13279300000022,0.960413999999901,1.67175399999996
3.05057299999953,2.10846899999979,0.966701999999941,1.75124099999994
2.99493799999982,2.09954200000038,0.970216000000164,1.69272100000035
3.01168400000006,2.09368799999993,1.08328599999982,1.70370800000001
3.00609299999996,2.08188900000005,1.02166200000011,1.67850899999939
3.01466800000071,2.08560899999975,0.955586999999923,1.6790660000006
3.00591099999929,2.07039699999996,0.959565999999995,1.66492300000027
3.00654699999996,2.06959000000006,0.9430890000001,1.73916799999915
2.99634400000014,2.09261300000026,0.945301999999856,1.69323300000087
3.03114800000003,2.09464499999967,0.950254000000086,1.69657199999983
2.98830499999985,2.10247100000015,0.947542000000112,1.67513400000007
3.04024200000003,2.073621,0.983640999999807,1.71044999999958
3.03223800000069,2.09428900000012,0.952687000000196,1.68213900000046
3.02315799999997,2.06863099999964,0.971505999999863,1.69128699999965
2.98819699999967,2.09259600000041,0.977415999999948,1.70801599999959
2.97365699999955,2.0688739999996,0.992048000000068,1.74741500000073
2.9518620000008,2.09982900000023,0.980532999999923,1.69382199999927
2.97500700000001,2.08860199999981,0.963549000000057,1.7023990000007
2.95087799999965,2.11909300000025,0.971348000000035,1.68945199999962
2.95681799999966,2.08722099999977,0.975003000000015,1.67024800000036
2.96273400000064,2.0830490000003,0.964326000000028,1.67004999999972
3.05162399999972,2.14068899999984,0.989843999999948,1.70058100000006
2.95822200000021,2.06110799999988,0.990133000000014,1.69588899999962
2.97405999999955,2.07142300000032,1.00349000000006,1.69881600000008
2.95776300000034,2.09163099999978,1.01127399999996,1.67875800000002
3.05814600000031,2.14623500000016,1.01452799999993,1.64927299999999
2.98094199999923,2.10129099999995,0.991735000000062,1.69255800000064
3.05185000000074,2.15665899999976,1.00360799999999,1.67060699999911
2.9940889999998,2.11723500000016,0.991537999999991,1.69577900000058
3.05535899999995,2.15057299999989,1.00391500000001,1.66963200000009
2.98847500000011,2.0944870000003,0.969606000000113,1.69354800000019
3.0342469999996,2.14482499999986,0.994822999999997,1.65709999999945
2.95503699999972,2.10116199999993,0.982348999999886,1.65148099999988
3.05677600000035,2.15844000000016,1.00218300000006,1.61527000000024
2.9865579999996,2.13384999999971,0.991989999999987,1.74923500000023
3.07328000000052,2.11024600000019,1.05918900000006,1.68894699999964
3.04497499999979,2.1735819999999,0.991537999999991,1.68668799999978
3.06196900000032,2.09347800000023,0.975121999999828,1.6746660000008
3.04923099999996,2.12166399999978,0.977768000000196,1.72265399999924
3.06382599999961,2.12619600000016,1.04922799999986,1.69578799999999
3.03239000000031,2.06864899999982,1.02406999999994,1.70941800000037
3.05262800000037,2.06113400000004,0.988115999999991,1.66680900000028
3.0303959999992,2.07014600000002,0.989925000000085,1.66669899999943
2.97245600000042,2.0814019999998,1.03546200000005,1.67315899999994
3.01956900000005,2.06128900000022,1.00386200000003,1.66652500000055
3.0161250000001,2.12669099999994,0.998775000000023,1.68198099999972
3.04516400000011,2.07112599999982,1.00127099999986,1.70814700000028
3.02483200000006,2.07577900000024,1.01316900000006,1.72591199999988
3.0181679999996,2.07442300000002,0.999925000000076,1.68418800000018
3.04092200000014,2.08210800000006,0.994103999999879,1.68081799999982
3.06492100000014,2.1104150000001,1.03685799999994,1.67978599999969
3.07269999999971,2.07819199999994,0.995018000000073,1.66927099999975
3.05789499999992,2.09526899999992,0.973146000000042,1.68061200000011
3.06766200000038,2.10107900000003,0.956435000000056,1.69094399999994
3.0901329999997,2.12027200000011,1.00262399999997,1.6612010000008
3.08167000000049,2.09368699999959,0.955960999999888,1.66893999999957
3.05219799999941,2.13936100000001,0.997307999999975,1.66004100000009
3.07771700000012,2.08506200000011,1.00205600000004,1.67218700000012
3.08019700000023,2.0725910000001,0.98753099999999,1.68776600000001
3.07501200000024,2.1014439999999,0.994493000000148,1.65997599999992
3.0665999999992,2.10175699999991,1.12003499999992,1.67978399999993
3.09006100000079,2.13460600000008,0.974973000000091,1.66204199999993
3.05156599999918,2.1578870000003,0.994568999999956,1.63166000000001
3.06116500000007,2.09872299999961,0.988724999999931,1.68855400000029
3.03427300000021,2.1206530000004,0.997734000000037,1.66845000000012
3.05262000000039,2.11933599999975,0.979405000000042,1.64814299999944
3.00012900000002,2.09664599999996,1.01977099999999,1.63615500000014
3.0454179999997,2.09940099999994,1.01720999999998,1.63055299999996
3.04415200000039,2.09316900000022,1.03415100000007,1.64263699999992
3.04662999999982,2.08256099999971,0.994294999999966,1.6238800000001
3.04102899999998,2.1223500000001,1.00655299999994,1.65037699999993
3.05534399999942,2.10834599999998,1.01626299999998,1.7337349999998
2.99997299999995,2.05616200000031,1.00272700000005,1.69783800000005
3.01102700000047,2.09971199999973,0.990653000000066,1.65272600000026
3.00726899999972,2.06121400000029,0.977439999999888,1.66110300000037
3.06145400000059,2.10604699999976,0.976716000000124,1.63646599999993
3.01762400000007,2.07842500000015,0.974453999999923,1.64867700000013
3.0213049999993,2.09598099999994,0.965547999999899,1.6746949999997
3.0057910000005,2.08748000000014,0.969375000000127,1.65639699999974
3.05725399999938,2.07476799999995,0.96860700000002,1.67638400000033
3.02599900000041,2.10161199999993,0.97219599999994,1.67142299999978
3.04052500000034,2.11753499999986,0.969925999999987,1.66586999999981
3.05236199999945,2.07835000000023,0.991330999999946,1.68818700000065
3.05702100000053,2.07428699999991,0.973046000000068,1.66670199999953
3.03289499999937,2.11953199999971,0.974729000000025,1.70481699999982
3.02630899999986,2.11279600000034,0.975560999999971,1.66578800000025
2.97569199999998,2.08033299999988,0.981007000000091,1.64730700000018
3.0561830000006,2.08029699999997,0.975668999999925,1.66619600000013
2.99575600000026,2.09636,1.00412800000004,1.6743749999996
2.99661500000002,2.07512499999984,0.971753999999919,1.7067420000003
2.98710899999969,2.09568200000012,0.987276999999949,1.72629599999982
3.07183299999997,2.07181100000025,0.968140000000176,1.66192599999977
2.98280400000021,2.09935099999984,0.961131999999907,1.67217900000014
2.98520999999982,2.08903800000007,0.974797000000081,1.65537599999971
2.99169999999958,2.09104499999967,0.956993999999895,1.69017600000006
3.0866730000007,2.06739500000003,0.972496000000092,1.65557500000068
2.99562799999967,2.07758300000023,0.965232999999898,1.69449999999961
3.00634699999955,2.08328500000016,0.985752999999931,1.6388420000003
2.97922600000038,2.09599099999969,0.987078999999994,1.6747349999996
3.01770800000031,2.09209899999996,0.960868000000119,1.6665380000004
2.99274499999956,2.07846700000027,0.962676000000101,1.74135699999988
2.97901000000002,2.04227300000002,0.980041999999912,1.73120299999937
2.97240899999997,2.05920399999968,0.961150999999973,1.67047100000036
3.02633500000047,2.04716000000008,0.959401999999955,1.67771999999968
2.97225299999991,2.05160299999989,0.974875999999995,1.64638300000024
2.96930900000007,2.05471800000032,0.96883200000002,1.67070800000056
2.96480199999951,2.02464400000008,0.959299999999985,1.66336899999988
3.01828999999998,2.0301529999997,0.959023000000116,1.68126200000006
3.00193800000034,2.08009100000027,0.968631999999843,1.71008600000005
3.02444699999978,2.05123499999991,0.974590000000035,1.71786199999951
3.00371300000006,2.07988900000009,0.969536999999946,1.68826999999965
3.01988999999958,2.0684269999997,0.961847000000034,1.66399799999999
3.01237500000025,2.05814899999996,0.990676000000121,1.68224100000043
3.00161300000036,2.04135500000029,0.96677899999986,1.73110999999972
2.96419199999946,2.03474099999994,0.991550000000188,1.70920400000068
2.96569700000055,2.06644400000005,0.987023999999792,1.71747699999923
2.95117399999981,2.04037599999992,1.00144799999998,1.69121600000017
2.95228599999973,2.04584799999975,1.00700400000005,1.73509000000013
2.96012100000007,2.05480400000033,0.973097000000053,1.76790299999993
3.00060900000062,2.05089199999975,0.977053000000069,1.72402700000021
2.98559899999964,2.04424300000028,0.966394000000037,1.7369090000002
2.98473699999977,2.08642099999997,0.957221000000118,1.72964599999978
2.98528900000019,2.09480100000019,0.957543999999871,1.70538500000021
3.00957600000038,2.06590899999992,0.952021999999943,1.71124499999951
3.00668899999982,2.04939599999943,0.952996999999868,1.75136199999997
3.00853599999937,2.06067500000063,0.97797300000002,1.73337300000003
3.01485800000046,2.03556899999967,0.95895900000005,1.69671300000027
3.02614100000028,2.05537199999981,0.972569999999905,1.72717699999976
2.99116799999956,2.04374600000028,0.967839000000367,1.73456100000021
3.00056099999983,2.07221699999991,0.963950999999724,1.69974199999979
2.97658500000034,2.03687300000001,0.973973999999998,1.61859800000002
3.02160399999957,2.04596800000036,0.96002099999987,1.70074900000054
2.95745000000079,2.03729500000009,0.982668999999987,1.67567699999927
3.04757399999926,2.09002399999918,0.974020999999993,1.66145800000049
3.03169200000048,2.09478000000036,0.971290000000408,1.71426599999995
3.04457999999977,2.08284999999978,0.989460999999665,1.74201699999958
3.00316800000019,2.06552800000009,0.967456000000311,1.71752900000047
3.03992000000017,2.09638300000006,0.990476999999828,1.71842800000013
3.13199299999997,2.07216799999969,0.971837999999934,1.68936899999972
3.08158599999933,2.11488500000087,0.989649000000099,1.73168400000031
3.04751000000033,2.12817899999936,1.03953700000011,1.70383200000015
3.03368099999989,2.12531600000057,1.02479799999992,1.69110099999943
3.02521299999989,2.11863099999937,1.00593600000002,1.65959000000021
3.04826000000048,2.11328400000002,1.04135300000007,1.69578100000035
3.03261899999961,2.13552200000049,0.986601999999948,1.69605199999933
3.03018299999985,2.11566099999982,0.992375999999695,1.72291200000018
3.03193900000042,2.15936599999986,0.982509000000391,1.66835700000047
3.01945999999953,2.08715500000017,0.977102999999715,1.70342399999936
3.01479200000085,2.0951500000001,1.00702600000022,1.69760399999996
3.01391499999954,2.11385299999984,0.980035999999927,1.6787690000001
3.03203099999973,2.1211229999999,0.999420999999984,1.7034220000005
3.05754500000057,2.09454499999993,0.975560999999743,1.70656099999997
3.04285600000003,2.16387000000032,0.995994000000337,1.68320399999993
3.05137999999988,2.13560599999983,0.981633999999758,1.72221100000024
3.04480400000011,2.09929499999998,0.978206000000228,1.74218999999994
3.06791799999974,2.09063400000014,0.98272199999974,1.70486899999923
3.08166299999993,2.09260600000016,0.988524000000325,1.74269300000014
3.06962000000021,2.09819499999958,0.992335999999796,1.68687300000056
3.05448100000012,2.12459600000057,0.978015000000141,1.68444699999964
3.05517799999961,2.0831619999999,0.976077999999688,1.67694099999972
3.07432599999993,2.09107799999947,0.989384000000427,1.70565800000077
3.04328700000042,2.08272399999987,0.972991999999977,1.68374099999983
3.05080899999939,2.12137500000063,0.970026999999845,1.74720999999954
3.05094700000063,2.09438299999965,0.972764000000097,1.6982450000005
3.04016599999977,2.09020299999975,0.986069000000043,1.68009099999927
3.025036,2.07839899999999,0.985805999999684,1.66466700000001
3.03161100000034,2.07277800000065,0.977969999999914,1.64006100000006
3.14183299999968,2.08481200000006,0.979753000000073,1.67898000000059
3.03701600000022,2.07057199999963,1.00418100000024,1.66881699999976
3.04364999999962,2.09100200000012,1.02505299999984,1.66207699999995
3.04680900000039,2.08565199999975,0.974455999999918,1.67681900000025
3.05187500000011,2.08269999999993,0.976990999999998,1.65650699999969
3.04160599999977,2.08001299999978,0.97879600000033,1.64390800000001
3.0402009999998,2.10685400000057,0.973058999999921,1.70567800000026
3.03585000000021,2.12395500000002,0.977172999999766,1.71401199999946
3.04903099999956,2.13605800000005,0.979486000000179,1.65931600000022
3.04561000000012,2.12208199999986,1.02235500000006,1.67273100000057
3.0800220000001,2.15977699999985,0.984970999999859,2.28566599999976
3.0995039999998,2.13486399999965,0.990863999999874,2.26031599999988
3.11970100000053,2.15127200000006,0.993879000000106,2.35921599999983
3.11939600000005,2.15059000000019,1.03661199999988,2.37945500000023
3.09364699999969,2.13851700000032,1.0297800000003,2.32803700000022
3.10850800000026,2.1553899999999,1.03554299999996,2.31624899999952
3.08968899999945,2.12627199999952,1.02483099999972,2.34390400000029
3.09450900000047,2.1365050000004,1.00455800000009,2.41799600000013
3.08936899999935,2.12850900000012,1.00422100000014,2.47354499999983
3.10387400000036,2.2053079999996,0.984750000000076,2.37502500000028
3.07862600000044,2.16649899999993,1.0148949999998,2.328262
3.10494599999947,2.16263400000025,0.999479999999949,2.37075800000002
3.08736800000042,2.19178900000043,1.01722500000005,2.43110499999966
3.10901899999953,2.1545329999999,1.01391000000012,2.36267700000008
3.11397000000034,2.15365500000007,1.01222999999982,2.27231099999972
3.09994099999949,2.1398479999998,0.997653000000355,2.27841499999977
3.09282500000063,2.17983800000002,0.99853499999972,2.29024900000059
3.08828600000015,2.14071599999988,0.979961000000003,2.36463800000001
3.12818299999981,2.16781999999967,0.97711100000015,2.33342499999981
3.113609,2.16480600000068,0.994826999999987,2.42001100000016
3.11066699999992,2.17744399999992,1.00135300000011,2.43412399999943
3.08498899999995,2.17194399999971,0.997373999999581,2.41732700000011
3.09467099999983,2.18486899999971,1.01975500000026,2.40681500000028
3.07257300000038,2.147019,1.01466699999992,2.39658400000008
3.11290599999938,2.17287000000033,0.991179999999986,2.40496799999983
3.10959700000058,2.15367100000003,0.969054000000142,2.41974000000027
3.08578799999941,2.15822399999979,0.993097999999918,2.4564220000002
3.10452600000008,2.17292300000008,0.98643200000015,2.44341499999973
3.09746600000017,2.17529000000013,0.992253999999775,2.37759899999946
3.12968799999999,2.16166799999974,0.994193999999879,2.40538200000083
3.09158000000025,2.16371200000049,0.99361399999998,2.4499109999997
3.11765999999989,2.15853499999957,0.999277000000347,2.42281699999967
3.12276800000018,2.16207699999995,1.0041040000001,2.3734800000002
3.11311399999977,2.12146800000028,1.02728099999968,1.76080499999989
3.09480900000017,2.08367699999962,0.990439000000151,1.76149900000019
3.0873789999996,2.10800400000062,1.05396800000017,1.74922200000037
3.10993599999983,2.13534399999935,1.00883199999998,1.77981199999977
3.12601800000084,2.13199299999997,0.989031999999952,1.77587799999947
3.10810099999981,2.09839499999998,0.998613999999634,1.76771000000008
3.09000800000013,2.11856500000067,1.01210500000025,1.76311500000065
3.1020469999994,2.15524399999958,1.02751399999988,1.79245399999945
3.10973199999989,2.12320900000032,1.01292700000022,1.79529700000057
3.09252500000002,2.13270300000022,0.991817000000083,1.77411299999949
3.07137500000044,2.11368399999992,0.993215999999848,1.76448700000037
3.10212599999977,2.13791899999978,0.967345999999907,1.75974899999983
3.12607600000047,2.13996700000007,0.982822999999826,1.77621399999953
3.09459399999923,2.12537799999973,0.978638000000046,1.75524800000039
3.09224500000073,2.12290899999971,0.996492000000217,1.75298399999974
3.11290999999983,2.12115100000028,0.99796699999979,1.7758300000005
3.12593899999956,2.12267299999985,1.0009600000003,1.80578699999933
3.0875560000004,2.18175700000029,0.976134999999886,1.7490400000006
3.10865099999955,2.173992,0.974940000000061,1.7665649999999
3.10612200000014,2.12662900000032,0.977931999999782,1.79533300000003
3.09257100000013,2.12382699999944,0.977080999999998,1.76400199999989
3.10448799999995,2.15287400000034,0.978585000000294,1.74563099999978
3.07540400000016,2.1709979999996,0.979277999999795,1.75829500000054
3.1128149999995,2.13462400000026,0.984820000000127,1.78269099999943
3.08982600000036,2.15152899999975,0.980997000000116,1.83107800000016
3.1545729999998,2.13594700000067,0.98610299999973,1.7868440000002
3.11365500000011,2.13857399999961,1.0329099999999,1.67998400000033
3.13250200000039,2.15779300000031,1.00009399999999,1.69170199999917
3.1106749999999,2.1295970000001,0.984969000000092,1.72370800000044
3.11074699999972,2.12756099999933,0.991137999999864,1.74925100000019
3.09240599999976,2.15291500000058,1.00374200000033,1.79322999999931
3.16001200000028,2.14765099999931,1.02156299999979,1.76168000000052
3.16151700000046,2.1512900000007,1.02637800000002,1.77392299999974
3.14851599999929,2.21740299999965,0.980645000000095,1.77486099999987
3.21855099999993,2.1606240000001,1.0254460000001,1.77313200000026
3.1930140000004,2.17470099999991,1.0188949999997,1.79053999999996
3.1379079999997,2.14173300000039,0.989797000000181,1.72889500000019
3.17478500000016,2.18479399999978,1.00637700000016,1.7553310000003
3.16354599999977,2.16243399999985,1.02052000000003,1.80523399999947
3.16296700000021,2.15044500000022,1.01608499999975,1.76580100000047
3.14899700000024,2.17040899999938,1.00898700000016,1.77607499999976
3.1475819999996,2.23062699999991,1.00618499999973,1.80958600000031
3.17831900000056,2.21626200000082,1.01704800000016,1.76972399999977
3.16032899999936,2.24382100000003,1.0186819999999,1.76761299999998
3.16063100000065,2.23312499999975,1.02325500000006,1.77706799999942
3.15607899999941,2.22748200000024,1.02560900000026,1.79999700000008
3.1546900000003,2.22433099999944,1.03688499999998,1.78234500000053
3.14368999999988,2.20660700000008,1.03170999999975,1.75868499999979
3.14469100000042,2.18052299999999,1.01878600000009,1.79115900000033
3.17564599999969,2.20904599999994,1.06069500000012,1.80235499999981
3.14890900000046,2.2164130000001,1.0533989999999,1.84035099999983
3.15141199999925,2.19836599999962,1.01312800000005,1.82724899999994
3.18126100000063,2.22493900000063,0.998677000000043,1.80149799999981
3.16699400000016,2.20460399999956,1.02037799999971,1.78067600000031
3.16229299999941,2.20393899999999,0.999007000000347,1.7752559999999
3.16659400000026,2.23398600000019,1.01668199999995,1.8089829999999
3.19840300000033,2.19893200000024,1.01033499999994,1.75944700000036
3.19965599999978,2.13405499999953,1.00362599999971,1.76003299999957
3.20860300000004,2.16359900000043,1.00914600000033,1.76428800000031
3.16653399999996,2.20337500000005,1.03032600000006,1.72177399999964
3.13484299999982,2.20977200000016,1.01937199999975,1.77969900000062
3.17427000000043,2.17101099999945,1.04476400000021,1.84915399999954
3.17616999999973,2.17639200000031,1.03486699999985,1.7672620000003
3.20330000000013,2.16929699999946,1.03009800000018,1.77770700000019
3.17053899999974,2.16994000000068,1.01288399999976,1.90463399999953
3.1837459999997,2.16658300000017,1.03653500000019,1.82050499999968
3.16838000000007,2.15855099999953,1.03863999999976,1.84784000000036
3.1698750000005,2.16212900000028,1.04147599999988,1.85907300000054
3.17016699999931,2.16291499999988,1.0366640000002,1.86996599999929
3.2037790000004,2.16098299999976,1.04341199999999,1.82232699999986
3.2094619999998,2.17511999999988,1.03795200000013,1.85485900000003
3.2419289999998,2.17732299999989,1.03101100000003,1.79654500000015
3.20633200000066,2.17300900000009,1.02600200000006,1.81242400000065
3.21767099999943,2.16417900000033,1.03049299999975,1.80464499999925
3.22625900000003,2.19749599999977,1.02081899999985,1.76305800000046
3.22922199999994,2.19686300000012,1.02790100000038,1.7568999999994
3.22431600000073,2.19847899999968,1.05796999999984,1.78434600000037
3.22645399999965,2.19359200000054,1.04974399999992,1.80805099999998
3.20715300000029,2.2060849999998,1.05951000000005,1.85339300000032
3.21448999999939,2.22022199999992,1.0692039999999,1.82691299999988
3.20424900000035,2.191914,1.02629500000012,1.81637200000023
3.21434299999964,2.19227200000023,1.03285099999994,1.82641999999942
3.19036500000038,2.1936969999997,1.04643900000019,1.82001700000001
3.23502099999951,2.22460800000044,1.03164900000002,1.78624600000057
3.22814100000051,2.17338699999982,1.0507319999997,1.82556399999976
3.19330699999955,2.2614279999998,1.01094600000033,1.80302599999959
3.19764900000064,2.22667699999965,1.05319299999974,1.77795500000047
3.20772399999987,2.23484700000063,1.04613599999993,1.80639400000018
3.19436700000006,2.20234299999993,1.04820900000004,1.81920499999978
3.20093799999995,2.22574600000007,1.03725299999996,1.78497999999945
3.18716200000017,2.20859399999972,1.05879500000037,1.759908
3.22478899999987,2.21207400000003,1.02392699999973,1.8061800000005
3.22092199999952,2.23900599999979,1.035574,1.83088700000008
3.23518200000035,2.21813400000065,1.03627899999992,1.77566299999944
3.21950099999958,2.20491299999958,1.04781900000035,1.83734400000048
3.20393600000079,2.18659000000025,1.0088939999996,1.82057799999984
3.21916899999997,2.21666000000005,1.00712199999998,1.80913599999985
3.20956299999943,2.22640199999933,1.00919400000021,1.74524000000019
3.1981679999999,2.21694600000046,1.0914130000001,1.73321599999963
3.20729699999993,2.2014049999998,1.04865399999971,1.75912600000083
3.24503900000036,2.17884500000036,1.08055800000011,1.82344299999932
3.22746199999983,2.21426900000006,1.05577900000026,1.80596800000058
3.22436999999991,2.23317499999939,1.07996400000002,1.71934099999999
3.22082000000046,2.23492900000019,1.08488199999965,1.77664499999992
3.25028800000018,2.23445600000014,1.09997000000021,1.75918300000012
3.19691499999954,2.18982700000015,1.09410900000012,1.75257199999942
3.17259699999977,2.18367200000012,1.0138909999996,1.75857200000064
3.21146300000055,2.19691999999941,1.00696800000014,1.75993699999981
3.1510989999997,2.20044899999994,1.00956300000007,1.78809600000022
3.23471299999983,2.1735720000006,1.02097099999992,1.77644699999928
3.18975399999999,2.19117000000006,1.00660900000003,1.82511200000044
3.18644099999983,2.17448100000001,1.02991299999985,2.46339699999953
3.16067600000042,2.1762319999998,1.02770099999998,2.40011600000071
3.18201599999975,2.17440799999986,1.03032900000017,2.42391999999927
3.19004899999982,2.17988500000047,1.01233499999989,2.49034699999993
3.17231100000026,2.17498499999965,1.04221400000006,2.50026100000014
3.21784600000046,2.16672300000027,1.03377900000032,2.47159199999987
3.21729799999957,2.14660699999968,1.02019099999961,2.48676100000012
3.35466499999984,2.15376199999992,0.994523000000299,2.49219500000072
3.20880200000011,2.14484900000025,1.03190599999971,2.51092799999969
3.23235199999999,2.1284770000002,1.02488900000026,2.53821599999992
3.24495399999978,2.19066799999928,1.00492899999972,2.52546900000016
3.22623600000043,2.23161000000073,1.00018500000033,2.45083699999941
3.21391899999981,2.23299199999929,0.998434999999972,2.49273700000049
3.2262580000006,2.21699000000081,0.992717999999968,2.46945499999947
3.23131299999932,2.17501299999913,1.00116200000002,2.50693300000057
3.16875900000014,2.17068200000085,1.00796599999967,2.48537899999974
3.1778460000005,2.20120699999916,1.01946500000031,2.5041710000005
3.17350199999964,2.14833799999997,0.989156000000094,2.45282099999986
3.19146999999975,2.14014600000064,0.986837999999807,2.4891520000001
3.21238700000049,2.14740900000015,0.990873000000192,2.45917499999996
3.18549699999949,2.1687409999995,0.990770999999768,2.50379900000007
3.16495300000042,2.1570700000002,0.998767000000043,2.46415499999966
3.17777899999965,2.1224659999998,0.994548000000123,2.59006899999986
3.18648800000028,2.15436899999986,0.99399799999992,2.46673999999985
3.19654600000013,2.14554099999987,0.995911999999862,2.50379800000064
3.18495799999982,2.17176700000073,0.996315000000322,2.55453399999988
3.18444699999964,2.14901099999952,1.01785699999982,2.48830099999941
3.19388700000036,2.14466300000004,0.98407300000008,2.45113600000059
3.20694000000003,2.15739800000028,1.00234999999975,2.50316999999995
3.19760700000006,2.16047499999968,0.994568000000072,2.50925499999994
3.20202599999993,2.14443200000005,1.01188600000023,2.45062400000006
3.18226200000026,2.19187299999976,0.997973000000002,2.45316600000024
3.17625299999963,2.21587799999998,1.00724899999977,2.48876999999993
3.18869699999959,2.19024300000001,0.990208000000166,2.47549499999968
3.19090700000015,2.20520100000067,1.03699999999981,2.43570600000021
3.64465500000006,2.55399899999975,1.00217500000008,2.49254299999939
3.67584799999986,2.59108699999979,1.00258799999983,2.4485709999999
3.63650000000052,2.63005500000054,1.01361100000031,2.4282230000008
3.67568800000026,2.61897899999985,1.00498299999981,2.4236149999997
3.66898899999978,2.62706900000012,1.02358200000026,2.42953399999988
3.67620100000022,2.60500499999944,1.01025499999969,1.7559769999998
3.67555899999934,2.64417000000049,1.03810999999996,1.73791900000015
3.69154600000002,2.58061899999939,1.00277800000003,1.78071799999998
3.71610200000032,2.57896800000071,1.03314600000022,1.77173000000039
3.71091199999955,2.55685799999992,0.997965999999906,1.78747000000021
3.67816700000003,2.6516759999995,1.0354269999998,1.75954399999955
3.69018400000004,2.61990200000037,1.02617800000007,1.7922410000001
3.6555330000001,2.58584499999961,0.990612000000056,1.81206199999997
3.68191800000022,2.64518099999987,1.03432299999986,1.83542500000021
3.68684399999984,2.68431500000042,1.05061300000034,1.78354499999932
3.69975400000021,2.64872500000001,1.07500299999992,1.82656300000053
3.64767599999959,2.58064600000034,1.03753000000006,1.871306
3.69314100000065,2.63971599999968,1.0508249999998,1.85779399999956
3.69988799999919,2.62690999999995,1.10451599999988,1.83355800000027
3.71288100000038,2.63100599999962,1.03984100000025,1.85549499999979
3.70769999999993,2.6105690000004,1.05787699999973,1.82311500000014
3.72776799999974,2.62797099999989,1.06480900000042,1.79276899999968
3.72010200000022,2.59278100000029,1.04353699999956,1.82220700000016
3.73795400000017,2.57938999999988,1.04531000000043,1.84384899999986
3.72295500000018,2.62015700000029,1.04988599999979,1.8015490000007
3.76921599999969,2.59329399999933,1.09621599999991,1.81973599999947
3.72768999999971,2.58218500000021,1.0646099999999,1.83157300000039
3.75113500000043,2.65240600000016,1.09165500000017,1.89728800000012
3.7397460000002,2.62606700000015,1.06680700000015,1.8061689999995
3.74037399999997,2.61938599999939,1.10650199999964,1.83606899999995
3.75465199999962,2.57662400000027,1.11987400000044,1.81813200000033
3.76301299999977,2.62944400000015,1.0627529999997,1.87680199999977
3.74871300000086,2.5981899999997,1.07671600000003,1.80689299999995
3.82181599999967,2.66139600000042,1.10562000000027,1.8761570000006
3.83485999999994,2.63547300000027,1.08096599999999,1.85855099999935
3.82659200000035,2.61882399999922,1.07361599999967,1.85099600000012
3.84198099999958,2.65899500000069,1.08454200000006,1.81062999999995
3.85710800000015,2.61812800000007,1.08638000000019,1.88672300000053
3.85624199999984,2.68828999999914,1.08281899999974,1.83347400000002
3.82973700000002,2.73757000000023,1.07613399999991,1.82973799999945
3.86398499999996,2.68042700000024,1.07799300000033,1.90291400000024
3.83981500000027,2.67745600000035,1.07150599999977,1.88062400000035
3.85776399999941,2.75016899999991,1.07412900000008,1.88158499999918
3.82010100000025,2.69945399999961,1.05751700000019,1.84214800000063
3.79139099999975,2.68032500000027,1.10884199999964,1.89429099999961
3.78560199999993,2.71439699999974,1.05905800000028,1.81156699999974
3.81852900000013,2.70363300000008,1.08511199999975,1.84199700000045
3.79535100000066,2.70856800000001,1.11115000000018,1.89217999999983
3.79739599999994,2.63278300000002,1.11615900000015,1.83214700000008
3.81442599999991,2.63007899999957,1.08979899999986,1.81670200000008
3.8032290000001,2.62140799999997,1.08491499999991,1.86625499999991
3.81511899999987,2.66872400000011,1.10450700000001,1.83576100000028
3.82258399999955,2.64817500000026,1.09509299999991,1.82954699999937
3.82244600000013,2.63571599999977,1.10047299999997,1.84247300000061
3.81309599999986,2.67145500000061,1.08684900000026,1.82058299999971
3.80915499999992,2.65144799999962,1.08287699999983,1.88118500000019
3.77535800000078,2.70548599999984,1.07746700000007,1.84532599999966
3.80166099999951,2.70707099999981,1.07851399999981,1.90044200000011
3.8325789999999,2.70677300000079,1.06751300000042,1.80641400000059
3.84240399999999,2.73284199999944,1.09591199999977,1.85684399999991
3.83650600000055,2.69116099999974,1.09287399999994,1.85925299999963
3.78506500000003,2.72057400000085,1.08413000000019,1.84279700000025
3.79924699999992,2.69150899999931,1.07931000000008,1.82113299999946
3.77549699999963,2.68456500000048,1.08787799999982,1.81338800000049
3.80102299999999,2.66945200000009,1.08486200000016,1.82284900000013
3.80170799999996,2.65866300000016,1.08533499999976,1.82351999999992
3.8166970000002,2.65345199999956,1.08922600000005,1.81210199999987
3.78014999999959,2.69292399999995,1.10426800000005,1.80624999999964
3.79883700000028,2.68711499999972,1.11455599999999,1.84947300000022
3.78551299999981,2.713573,1.0915759999998,1.83869700000014
3.82616800000051,2.6458760000005,1.1029510000003,1.78625800000009
3.74117299999943,2.62879699999939,1.08258399999977,1.83198699999957
3.71708300000046,2.64558700000089,1.07970100000011,1.79189899999983
3.78212100000019,2.69208499999968,1.10508500000014,1.81900100000075
3.73447599999963,2.6463619999995,1.057683,1.82106099999964
3.74374499999976,2.62640600000032,1.03120999999965,1.84041499999967
3.74131500000021,2.68193700000029,1.09156900000016,1.82082000000082
3.73524499999985,2.6336169999995,1.09230699999989,1.79935999999998
3.73079400000006,2.68643900000006,1.08090500000026,1.85010599999987
3.7357979999997,2.68504500000017,1.08528999999999,1.89922299999944
3.74470600000041,2.68222200000037,1.08580600000005,1.86016500000005
3.76958800000011,2.69669799999974,1.08539399999972,1.86585400000058
3.75163400000019,2.70328900000004,1.08837500000027,1.81865599999946
3.77092999999968,2.72065000000021,1.10736499999985,1.86474300000009
3.78864700000031,2.65731899999992,1.10116400000015,1.82034199999998
3.80407199999991,2.70579999999973,1.09297100000003,1.87154400000054
3.79010500000004,2.69020699999965,1.09132,1.85044899999957
3.77237299999979,2.63888200000019,1.08245799999986,1.79673100000036
3.80861800000002,2.61112800000046,1.06005099999993,1.78768599999967
3.74354299999959,2.61290599999938,1.05447099999992,1.81329399999959
3.7610480000003,2.64020700000037,1.061103,1.84281499999997
3.7814129999997,2.62233800000013,1.05578700000024,1.81789800000024
3.78438300000016,2.6160719999998,1.06413999999995,1.85061300000052
3.78140600000006,2.62234799999987,1.04528500000015,1.82512099999985
3.80436499999996,2.62616400000024,1.05567499999961,1.86978099999942
3.70824700000048,2.64063100000021,1.07508800000005,1.84859000000051
3.74732700000004,2.66527199999928,1.06944900000008,1.82715399999961
3.76786799999991,2.69348300000001,1.07605300000023,1.8308390000002
3.78941799999939,2.74049600000035,1.0550089999997,1.80203600000004
3.72648400000071,2.73080300000038,1.05312600000025,1.83928800000012
3.73787399999947,2.7254210000001,1.05264200000011,1.80796600000031
3.71589300000051,2.66364899999917,1.05352599999969,1.83602499999961
3.7394119999999,2.6713320000008,1.10344900000018,1.78716700000041
3.76945499999965,2.70644999999968,1.1053280000001,1.879954
3.73512399999981,2.72416900000007,1.05131699999993,1.79447299999993
3.76068200000009,2.70411700000022,1.12042500000007,1.8693659999999
3.75140700000065,2.7196469999999,1.10100399999965,1.81522499999937
3.77424499999961,2.6856600000001,1.09936000000016,1.86253900000065
3.729781,2.69088499999998,1.08955500000002,1.86630400000013
3.75853600000028,2.68280199999936,1.0908159999999,1.87464099999943
3.83331899999939,2.68652100000054,1.0827290000002,1.83237999999983
3.76802899999984,2.60805399999936,1.08891700000004,1.85282900000038
3.72923000000083,2.63443400000051,1.08352799999966,1.84611200000018
3.78502499999922,2.61607999999978,1.07212100000015,1.84352899999976
3.77884900000026,2.5962669999999,1.0704209999999,1.87031800000022
3.73919900000055,2.63498900000013,1.05409000000009,1.816957
3.73855299999923,2.60963700000048,1.04745899999989,1.86487399999987
3.76734100000067,2.62603499999932,1.04861500000015,1.87528599999951
3.7623509999994,2.62439799999993,1.0416580000001,1.86651900000015
3.7723390000001,2.63556300000073,1.04688799999985,1.89339999999993
3.77685800000017,2.69766499999969,1.11334799999986,1.85115900000073
3.78271800000039,2.70282399999996,1.06790200000023,1.87296699999933
3.76301299999977,2.67682299999979,1.1446719999999,1.89144699999997
3.76673500000015,2.63914199999999,1.11768800000027,1.87687200000073
3.70776299999943,2.64282100000037,1.10581299999967,1.8682689999996
3.75502899999992,2.63629299999957,1.12938000000031,1.83796499999971
3.81758300000001,2.60817000000043,1.08831599999985,1.92283399999997
3.76009500000055,2.65624599999956,1.07707100000016,1.89396800000031
3.75698699999975,2.65611799999988,1.10460499999999,1.85648700000002
3.74358000000029,2.63410700000077,1.14711299999999,1.8791199999996
3.75313599999936,2.64714999999978,1.08206799999971,1.86900700000024
3.73474500000066,2.65878100000009,1.05912699999999,1.88557899999978
3.72158499999932,2.6942199999994,1.05578500000001,1.82344300000022
3.75538600000073,2.61006900000029,1.06243300000006,1.88182899999993
3.74875199999951,2.64451199999985,1.04495600000018,1.93036699999993
3.74599300000045,2.61487900000066,1.04893599999969,1.88864000000012
3.78747099999964,2.63438099999985,1.0529260000003,1.83456200000001
3.78087099999993,2.63035299999956,1.05315599999994,1.88440900000023
3.81840300000022,2.66479799999979,1.06042900000011,1.89350099999956
3.77272499999981,2.65369400000054,1.07673199999999,1.84746799999994
3.79794500000025,2.63180300000022,1.04716299999973,1.8135140000004
3.80283700000018,2.64066599999933,1.05516500000022,1.84002099999998
3.78331999999955,2.59903900000063,1.05122200000005,1.84129899999971
3.8247680000004,2.64699299999938,1.0558189999997,1.81864600000063
3.77707999999984,2.66321900000003,1.06568400000015,1.85902699999951
3.82093400000031,2.62104200000067,1.09591599999976,1.78199599999971
3.77482299999974,2.61211399999956,1.05939600000011,1.81422700000076
3.78256400000009,2.65838600000006,1.05164100000002,1.86447799999951
3.78274400000009,2.63493600000038,1.07144599999992,1.84316099999978
3.73810699999922,2.62352399999963,1.06438400000025,1.84137800000008
3.71191100000033,2.6825259999996,1.06673799999999,1.84256900000037
3.7894180000003,2.69133000000056,1.05911999999989,1.82304300000033
3.74532199999976,2.68080999999984,1.07196299999987,1.8258679999999
3.77476099999967,2.6621439999999,1.05993400000034,1.80256299999928
3.70994200000041,2.63985599999978,1.05646499999966,1.84679700000015
3.7134759999999,2.66861100000006,1.05791200000021,1.81268799999998
3.74514999999974,2.71295499999997,1.04180899999983,1.83712700000069
3.76289700000052,2.70462399999997,1.07712500000025,1.84130999999979
3.77171499999986,2.67674200000056,1.05104099999971,1.8242879999998
3.74867600000016,2.75184799999988,1.07180700000026,1.83480799999961
3.78633799999989,2.70341999999982,1.05200999999988,1.77390000000014
3.79804100000001,2.69190700000036,1.05376000000024,1.84176800000023
3.8111429999999,2.68726100000003,1.05536299999994,1.81898900000033
3.77587700000004,2.74020299999938,1.09060499999987,1.75904399999945
3.78654600000027,2.71145500000057,1.06476199999997,1.78477100000055
3.82413899999938,2.6817889999993,1.07345500000019,1.80919099999937
3.79519100000016,2.64903400000003,1.07881099999986,1.81954500000029
3.81077499999992,2.64120900000034,1.1145489999999,1.84194500000012
3.781927,2.67657700000018,1.05986399999983,1.79038700000001
3.79551400000037,2.65579100000014,1.05655800000022,1.80059100000017
3.72787299999982,2.63701799999944,1.07162500000004,1.85640899999999
3.75662100000045,2.6486789999999,1.07997299999988,1.82208900000023
3.7056649999995,2.62408200000027,1.07385699999986,1.80689499999971
3.72819700000036,2.63915799999995,1.0603000000001,1.81212799999957
3.75192499999957,2.67014300000028,1.09218400000009,1.79917400000068
3.7132529999999,2.66917599999942,1.0967770000002,1.83976099999927
3.70600600000034,2.65178300000025,1.08983599999965,1.83100300000024
3.72515899999962,2.72453899999982,1.08595800000012,1.89758100000017
3.76357499999995,2.67829900000015,1.10471199999984,1.84114099999988
3.74608100000023,2.67062299999998,1.07867700000043,1.83720499999981
3.73761100000047,2.69626299999982,1.06814899999972,1.85211400000026
3.74166499999956,2.70626700000048,1.08898099999988,1.84212500000012
3.78934300000037,2.6751320000003,1.05746900000031,1.88082500000019
3.79452899999978,2.71174899999914,1.0641700000001,1.80718799999977
3.7515999999996,2.64002400000027,1.06569199999967,1.80140699999993
3.81220200000007,2.62462099999993,1.07094300000017,1.85416199999963
3.70014100000026,2.63643700000011,1.07572100000016,1.84601400000065
3.70415700000012,2.64693700000043,1.05407299999979,1.79573299999993
3.73646300000019,2.62624499999947,1.03929599999992,1.83765099999982
3.72183299999961,2.67398000000048,1.04985600000009,1.83705800000007
3.72333400000025,2.63737200000014,1.06407499999978,1.8973619999997
3.69777799999974,2.61542299999928,1.05171200000041,1.89627199999995
3.69138399999974,2.66438999999991,1.05891099999963,1.85044300000027
3.75584700000036,2.64992800000073,1.07663100000036,1.88458100000025
3.76220699999976,2.65553899999941,1.07033799999999,1.92271699999947
3.76973600000019,2.68197400000008,1.06720499999983,1.8780510000006
3.75245799999993,2.66830900000059,1.06331,1.86602399999992
3.74584099999993,2.66122599999926,1.10440900000003,1.83892899999955
3.7401719999998,2.66374900000028,1.0460250000001,1.91083499999968
3.75124800000049,2.64828500000021,1.10316399999965,1.89159100000052
3.75059899999997,2.6742779999995,1.08537700000034,1.81262700000025
3.76979299999948,2.70363500000076,1.11447099999987,1.80639499999961
3.7841240000007,2.65305399999943,1.06500400000004,1.89463299999989
3.8020749999996,2.64568000000054,1.04840400000012,1.87916800000039
3.74507199999971,2.65457399999923,1.06953299999986,1.81916099999944
3.80028200000015,2.64748300000065,1.05358100000012,1.83679900000061
3.80602499999986,2.67050899999958,1.06179299999985,1.91727399999945
3.76042400000006,2.69226799999979,1.0630970000002,1.87434400000075
3.798812,2.66638400000011,1.07231400000001,1.85700499999984
3.75572499999998,2.66740699999991,1.06018699999959,1.89237799999955
3.77747100000033,2.69735600000058,1.0659270000001,1.88456500000029
3.77786300000025,2.7079219999996,1.06526000000031,2.50302899999951
3.78938299999936,2.72933699999976,1.06629199999998,2.56905700000061
3.78921700000046,2.72308599999997,1.05170999999973,2.59939099999974
3.81211900000017,2.68766900000082,1.06046500000002,2.55570999999964
3.79575599999953,2.69463899999937,1.09292600000026,2.52766000000065
3.76599200000055,2.71635400000014,1.08749699999998,2.51268900000014
3.78540799999973,2.70280699999967,1.07749699999977,2.61426999999912
3.80697500000042,2.71203200000036,1.07528200000024,2.57437600000048
3.79482199999984,2.64497099999971,1.10216300000002,2.57893400000012
3.82642299999952,2.71049500000026,1.06527399999959,2.62156499999946
3.80740100000003,2.70938999999998,1.08074299999998,2.63287500000024
3.81080100000054,2.72998000000007,1.05151600000045,2.61655700000028
3.82748699999956,2.70505899999989,1.07516399999986,2.57784900000024
3.80540999999994,2.7161100000003,1.05569500000001,2.5960499999992
3.81496400000015,2.71735900000022,1.06782100000009,2.59389100000044
3.80167700000038,2.73772800000006,1.069121,2.60296000000017
3.83371899999929,2.62685299999976,1.05780800000002,2.58582299999944
3.8240050000004,2.64184899999964,1.07072699999981,2.56259399999999
3.83522300000004,2.65704199999982,1.07692399999996,2.56705800000054
3.83417899999949,2.6487560000005,1.07120699999996,2.6091609999994
3.83188000000064,2.66401299999961,1.06299300000001,2.62529300000006
3.86341899999934,2.65961100000004,1.05420499999991,2.6158260000002
3.83478400000058,2.64272500000061,1.06336300000021,2.62002600000051
3.86602500000026,2.64485199999945,1.08946999999989,2.62333699999999
3.85697099999925,2.67362700000012,1.07644699999992,2.59217199999966
3.81232400000044,2.65794699999969,1.06357299999991,2.63958400000047
3.83205999999973,2.68560700000035,1.06826300000012,2.67744099999982
3.80809099999988,2.66069499999958,1.08597700000018,2.59162699999979
3.82360599999993,2.71866500000033,1.35776200000009,2.57075900000018
3.84975500000019,2.71287000000029,1.36301800000001,2.57064199999968
3.84009500000047,2.70439199999964,1.10772899999984,2.6415850000003
3.77558599999975,2.68858300000011,1.0926300000001,2.60612399999991
3.6911170000003,2.66954900000019,1.11889199999996,2.60339000000022
3.69925799999965,2.69496799999979,1.37929299999996,2.55855599999995
3.68493800000033,2.70035900000039,1.33074299999998,2.66249299999981
3.77834799999982,2.74765299999945,1.3915579999998,2.69306200000028
3.79031299999951,2.75698700000066,1.3801910000002,2.61878199999956
3.86972900000001,2.70173299999988,1.42221800000016,2.6276340000004
3.87151799999992,2.76946299999963,1.37288199999966,2.63981199999944
3.86716500000057,2.80881700000009,1.42200600000024,2.52695200000016
3.79761299999973,2.71195100000023,1.3752599999998,2.52984600000036
3.86897399999998,2.74541099999988,1.39450400000032,2.61485399999947
3.90638899999976,2.77732199999991,1.394992,2.65752200000043
3.86128800000006,2.76917400000002,1.40280199999961,2.70567699999992
3.91563399999995,2.76016499999969,1.40906000000041,2.68371399999978
3.90305100000023,2.78619200000048,1.36495499999955,2.67948299999989
3.86945999999989,2.76918299999943,1.39643599999999,2.65430199999992
3.88763199999994,2.80152700000053,1.38399000000027,2.61593799999991
3.85845800000061,2.79143000000022,1.40677000000005,2.60989100000006
3.88501799999995,2.8011749999996,1.41245799999979,2.65239100000053
3.86691299999984,2.79105999999956,1.41615300000012,2.58682599999975
3.83557699999983,2.77898100000039,1.43479699999989,2.62565600000016
3.82593900000029,2.79288199999974,1.4141010000003,2.58992699999999
3.85100899999998,2.77667100000053,1.42402700000002,2.59554200000002
3.81635099999949,2.74708399999963,1.4146209999999,2.59023499999967
3.86412100000052,2.80181100000027,1.40297699999974,2.62106200000017
3.81895499999973,2.75235199999952,1.43542600000001,2.58962499999961
3.83292799999981,2.73296699999992,1.40759800000023,2.59532500000023
3.81086400000004,2.73227200000019,1.415751,2.63212999999996
3.82917300000008,2.72465600000032,1.40764399999989,2.65775200000007
3.81772300000011,2.71310799999992,1.47201899999982,2.58822700000019
3.82638700000007,2.73069399999986,1.39255600000024,2.56969699999991
3.81632699999955,2.71551600000021,1.46927099999994,2.57172300000002
3.82890300000054,2.68622200000027,1.42189400000007,2.59732799999983
3.82668999999987,2.71169599999939,1.4629030000001,2.5784020000001
3.84593399999994,2.74178800000027,1.41955000000007,2.59004999999979
3.86669999999958,2.70353700000032,1.4013689999997,2.58701199999996
3.83723800000007,2.73687299999983,1.44256799999994,2.58816200000001
3.8773540000002,2.75310399999944,1.41209100000015,2.57493800000066
3.91134099999999,2.71653800000058,1.43234100000018,2.63777299999947
3.88413000000037,2.73851300000024,1.51564199999984,2.60114599999997
3.91385799999989,2.79135399999996,1.38839800000005,2.59745699999985
3.84439099999963,2.73311199999989,1.47016399999984,2.60010800000055
3.88921800000026,2.72605099999964,1.40615699999989,2.54946999999993
3.90196199999991,2.73743699999977,1.4078800000002,2.62732200000028
3.87642500000038,2.71241499999996,1.42565999999988,2.54306599999927
3.94644599999992,2.72944600000028,1.40670300000011,2.58028000000013
3.91104899999937,2.75226300000031,1.40625600000021,2.59658000000036
3.94594100000086,2.70509099999981,1.41060199999993,2.61244499999975
3.91143199999988,2.7220440000001,1.41850399999976,2.6741490000004
3.87464699999964,2.7150359999996,1.40554400000019,2.61053600000014
3.84600399999999,2.74036299999989,1.4396899999997,2.61501799999951
3.89483999999993,2.68455900000026,1.41023500000028,2.60307100000045
3.87904500000059,2.69200300000011,1.44801599999982,2.67721999999958
3.83719999999994,2.71701399999984,1.44911899999988,2.65374299999985
3.85566599999947,2.70421900000019,1.42883800000027,2.63166300000012
3.86710399999993,2.72975700000006,1.42184199999974,2.55996099999993
3.88918900000044,2.7472259999995,1.42256400000042,2.57845700000053
3.86671999999999,2.7404690000003,1.42400099999986,2.65967599999931
3.84084600000006,2.76021500000024,1.446641,2.6379280000001
3.86814799999956,2.76195800000005,1.45078999999987,2.60708500000055
3.85897100000057,2.68386800000007,1.43696099999988,2.51489299999957
3.88079299999936,2.70356999999967,1.42637300000024,2.62956600000052
3.87884399999984,2.73730599999999,1.44977999999992,2.63248599999952
3.88938900000085,2.70896700000048,1.43891399999984,2.63241900000048
3.88475299999936,2.69950399999925,1.41691700000001,2.65736599999946
3.85954399999991,2.73656800000026,1.45632000000023,2.62359800000013
3.89274300000034,2.7411060000004,1.43431499999997,2.63412100000005
3.91202199999952,2.74225299999944,1.45863400000007,2.65469800000028
3.89650500000062,2.77033300000039,1.43805699999984,2.60137499999928
3.91159200000038,2.76076599999942,1.44528100000025,2.59435800000028
3.9109869999993,2.77054399999997,1.46495499999992,2.62877000000026
3.88877200000024,2.79654300000038,1.42493899999999,2.66994400000021
3.92028100000061,2.77483399999983,1.42687399999977,2.68737899999996
3.89916399999856,2.74112200000036,1.42631699999993,2.70019799999955
3.89287000000149,2.75307100000009,1.43538900000021,2.61921499999971
3.94317299999966,2.77864899999986,1.4417199999998,2.56780900000012
3.92501300000004,2.77176700000018,1.42048400000022,2.62800300000072
3.92201099999875,2.81210399999964,1.43092699999988,2.61490999999933
3.96379900000102,2.8179740000005,1.47302500000023,2.58734700000059
3.92662100000052,2.80142399999932,1.41848200000004,2.66293799999949
3.99713299999894,2.79875100000027,1.49636499999997,2.69362300000012
3.91514099999949,2.77810599999975,1.44198299999971,2.66682500000024
3.90444800000114,2.79334800000015,1.45072900000014,2.66766300000018
3.9186179999997,2.75136800000018,1.4391099999998,2.63024799999948
3.92063600000074,2.76036599999952,1.44376600000032,2.66212499999983
3.97867999999835,2.7182270000003,1.45348799999965,2.66320600000017
3.94358700000157,2.78689500000019,1.42047100000036,2.64942599999995
4.00187699999879,2.73852799999986,1.46710299999995,2.56247400000029
3.95201300000008,2.75495500000034,1.43436599999995,2.61565700000028
3.88936099999955,2.72838599999977,1.43289700000014,2.65941799999928
3.91064600000027,2.790121,1.42670599999974,2.6935739999999
3.88234900000134,2.78744800000004,1.4226920000001,2.66081600000052
3.8982449999985,2.78924800000004,1.43953199999987,2.62473099999988
3.90891800000099,2.78665300000011,1.41630299999997,2.68192499999986
3.90533399999913,2.76604499999939,1.41906300000028,2.68753500000003
3.87359800000013,2.75480800000059,1.433626,2.61600300000009
3.89292999999998,2.7753389999998,1.42755999999963,2.66703400000006
3.91522799999984,2.83778700000039,1.43787500000008,2.72004199999992
3.91470699999991,2.80332399999952,1.43395600000031,2.6188600000005
3.90499700000146,2.80493699999988,1.46993799999973,2.49925099999928
3.94779199999903,2.81942100000015,1.42473900000005,2.5457750000005
3.97643100000096,2.80880700000034,1.45347399999991,2.59431200000017
3.96203799999967,2.75884099999985,1.43318200000022,2.64593299999979
3.89934299999913,2.78311200000007,1.44641899999988,2.57335599999988
3.91767100000106,2.824388,1.4325530000001,2.62255999999979
3.95005800000035,2.79308799999944,1.43284700000004,2.56876100000045
3.95913699999983,2.79390700000022,1.46003799999971,2.60452199999963
3.98139499999888,2.8053660000005,1.44680500000004,2.60822199999984
3.96551900000122,2.79636599999958,1.42508100000032,2.63205800000014
3.95988399999987,2.82855399999971,1.45201799999995,2.55038799999966
3.94928199999958,2.79980599999999,1.43398099999968,2.57211000000007
3.95081699999901,2.85525300000063,1.43073200000026,2.59385199999997
3.96964000000116,2.75184699999954,1.42418300000008,2.57910800000082
3.94851799999924,2.76684000000023,1.41422499999999,2.6024869999992
3.96919400000115,2.77739999999994,1.43268899999975,2.56862000000001
3.95543199999884,2.74560999999994,1.42323000000033,2.54276400000072
3.95712000000094,2.76639299999988,1.44558999999981,2.63519999999971
3.94656599999871,2.86419600000045,1.45974200000001,2.65520500000002
3.97992599999998,2.82587899999999,1.44305399999985,2.65299799999957
3.96951900000022,2.77132799999981,1.42839700000013,2.67524000000049
3.95851100000073,2.7816729999995,1.46878500000003,2.65632699999969
3.9609019999989,2.80438900000081,1.42573799999991,2.65787300000011
3.97325000000092,2.76931699999932,1.46656299999995,2.6795259999999
3.9245260000007,2.79098800000065,1.42305100000021,2.67634400000043
3.88153999999849,2.81962299999941,1.42203199999994,2.64469300000019
3.94969200000014,2.80571700000019,1.40176299999985,2.67085099999986
3.90361400000074,2.79751300000044,1.4337559999999,2.69353599999977
3.88769999999931,2.80049199999939,1.4377370000002,2.61023000000023
3.88043900000048,2.79116200000044,1.44613699999991,2.65186599999925
3.88703899999928,2.76980499999991,1.44137799999999,2.65950300000077
3.89304900000025,2.77130699999998,1.44109900000012,2.65838799999983
3.97768800000085,2.79757900000004,1.46614499999987,2.67611699999998
3.96883899999921,2.76693499999965,1.15323699999999,2.65151100000003
3.96078500000112,2.77308600000015,1.42016300000023,2.66743599999973
3.9629359999999,2.76529899999969,1.43182699999988,2.60466700000052
3.95146699999896,2.73299399999996,1.42134900000019,2.64651599999979
4.04129400000056,2.76773200000025,1.14193899999964,2.63006899999982
4.01859599999989,2.74852100000044,1.46890900000017,2.71931500000028
3.94276100000025,2.69674099999975,1.42640200000005,2.65564199999972
3.93528100000003,2.77497800000037,1.11396000000013,2.6597469999997
3.91591999999946,2.72201099999984,1.45361000000003,2.65860299999986
3.95673800000077,2.8086659999999,1.19245000000001,2.61490200000026
3.91577899999902,2.80598699999973,1.47835199999963,2.63613299999997
3.97813000000133,2.82848900000045,1.16193999999996,2.65445600000021
3.94122499999867,2.84477399999923,1.48612600000024,2.60423400000036
3.97690599999987,2.80180300000029,1.16227600000002,2.57151199999953
3.97222000000147,2.80267800000001,1.49843800000008,2.64177999999993
4.00624799999969,2.86789000000044,1.14252299999998,2.64321400000063
3.99451299999964,2.80529799999931,1.44440099999974,2.60408699999971
4.01433399999951,2.7974320000003,1.14606400000002,2.604018
3.97434900000007,2.86084399999982,1.12786400000005,2.56104599999981
3.95514000000003,2.80445400000008,1.4132840000002,2.61687499999971
4.01525500000025,2.82310200000029,1.1196359999999,2.59551100000044
3.99712600000021,2.83874300000025,1.12893099999974,2.59556100000009
3.94335300000057,2.81967299999997,1.41860300000008,2.66108900000017
3.9744069999997,2.79805299999953,1.13091600000007,2.61983499999951
3.98555300000044,2.84339700000055,1.13393300000007,2.59611800000039
3.99889699999949,2.82842999999957,1.14590499999986,2.629817
3.98412800000006,2.83041400000002,1.14965699999993,2.59992499999953
3.89456299999983,2.7325950000004,1.4374700000003,2.55326700000023
3.91782099999909,2.76116399999955,1.12519500000008,2.55769599999985
3.93348000000151,2.78290900000047,1.19443099999989,2.56894300000022
3.95152899999994,2.75969199999963,1.15783999999985,2.56023000000005
3.98589899999934,2.76015199999983,1.15039000000024,2.58236799999941
3.96686699999918,2.79639300000053,1.19404799999984,2.61142100000052
3.98607000000084,2.80502099999921,1.17340100000001,2.63036000000011
3.95405299999948,2.79647199999999,1.13956999999982,2.66864299999997
4.01955000000089,2.83008599999994,1.17911200000026,2.65018499999951
4.00859499999933,2.8025260000004,1.16973099999996,2.55425100000048
3.95455000000038,2.77981699999964,1.15840900000012,2.62769899999967
3.95491399999992,2.75035900000057,1.14641499999971,2.61161400000037
3.96383599999899,2.7712419999998,1.13906200000019,2.67450099999951
3.98519100000158,2.74880500000017,1.14220699999987,2.69934199999989
3.94986199999948,2.75748800000019,1.23873200000025,2.60086200000023
3.97042899999906,2.76939599999969,1.15794599999981,2.60682300000008
3.96774300000106,2.76324699999986,1.14708199999995,2.61733199999981
4.00266799999918,2.78073800000038,1.13135499999999,2.61609900000076
4.01146400000107,2.79242999999951,1.13937799999985,2.56622199999947
3.96518999999898,2.76655800000026,1.14669300000014,2.57605500000045
3.9900460000008,2.81709899999987,1.14159900000004,2.58648399999947
4.09800199999881,2.84753999999975,1.20111099999986,2.57751900000039
4.00267200000053,2.85572500000035,1.14837800000032,2.6137520000002
3.97717200000079,2.79456300000038,1.15284299999985,2.57322299999942
3.95341499999995,2.80531499999961,1.17008699999997,2.5723509999998
4.0284300000003,2.92309999999998,1.19792599999982,2.561463
3.94073099999878,2.80780200000027,1.2259710000003,2.55399400000078
3.91763200000059,2.81020199999966,1.18993599999976,2.59003999999914
3.94148700000005,2.85347699999966,1.15984600000002,2.57826400000067
4.04511099999945,2.90678800000023,1.20198200000004,2.56836199999998
3.93321800000012,2.78873199999998,1.21701400000029,2.55825599999935
3.9325600000011,2.76097699999991,1.1843859999999,2.574028
4.09744699999828,2.87812300000041,1.17225000000008,2.58505500000047
4.00676600000043,2.83786499999951,1.18805399999974,2.57738700000027
3.94334499999968,2.77008300000034,1.20634599999994,2.57855599999948
4.07080400000086,2.86678800000027,1.20684500000016,2.65142800000012
3.94080899999972,2.81449799999973,1.17266199999995,2.62306600000011
4.05322399999932,2.88982800000031,1.19951300000002,2.62401399999999
3.97506900000008,2.77058699999998,1.11326199999985,2.60126299999956
4.05870600000162,2.87971399999969,1.14211999999998,2.63743200000044
3.95509099999981,2.8495210000001,1.12700800000039,2.54402800000025
4.10457799999858,2.88133000000016,1.15019799999982,2.5840819999994
3.98680500000046,2.85029200000008,1.12784599999986,2.59717300000011
4.07697800000096,2.84683199999927,1.13848600000028,2.59345100000064
3.98076899999978,2.78139700000065,1.12520199999972,2.58173899999929
4.05022999999892,2.88277099999959,1.14561000000003,2.60889700000007
3.93169500000113,2.81273200000032,1.14060900000004,2.58081399999992
3.9569479999991,2.84306399999969,1.13913300000013,2.57669200000055
3.91902800000025,2.75907999999981,1.13476200000014,2.62750400000004
4.00083599999925,2.86473100000057,1.12511399999994,2.63657199999943
3.93022900000142,2.77671699999973,1.16690999999992,2.6069379999999
4.02872899999966,2.85447600000043,1.1594070000001,2.57937399999992
4.02355299999908,2.90143799999987,1.1893799999998,2.57945000000018
3.84960099999989,2.82037599999967,1.19034599999986,2.59941600000002
3.99374100000023,2.84588499999973,1.14894700000013,2.6010780000006
3.91434600000139,2.81568900000002,1.16033800000014,2.57325499999934
3.9941259999996,2.91676000000007,1.13973099999976,2.59556599999996
3.96557299999949,2.86988600000041,1.18433400000004,2.60524900000019
3.9369970000007,2.87506599999961,1.15671300000031,2.61162899999999
3.96616799999902,2.89440900000045,1.2025279999998,2.59566799999993
3.98380700000052,2.87217899999996,1.15733599999976,2.57875700000022
3.94397899999967,2.83117799999945,1.14973400000008,2.62897100000009
3.97566499999994,2.8489010000003,1.22150600000032,2.58520200000021
3.98923800000011,2.8354930000005,1.14530399999967,2.53067699999974
3.93880600000011,2.7685419999998,1.16645700000026,2.56849200000033
4.00401199999942,2.89508899999964,1.17050100000006,2.54574099999991
3.9979800000001,2.84078200000022,1.16483299999982,2.5133479999995
4.00644000000102,2.84880900000007,1.14806099999987,2.5501490000006
3.86237599999913,2.76621400000022,1.1373950000002,2.55807899999945
4.00009200000022,2.81880499999988,1.163544,2.56423600000016
4.07922900000085,2.87908799999968,1.17622200000005,2.61029099999996
4.05217799999991,2.82538300000033,1.17609399999992,2.52892100000008
3.99707699999999,2.81854899999962,1.15248500000007,2.57975299999998
4.04623399999946,2.89149499999985,1.1714750000001,2.61920999999984
4.0592259999994,2.89994100000058,1.16772999999966,2.60980000000018
4.06791200000043,2.89429599999949,1.16854200000034,2.65631099999973
3.94730499999969,2.82312600000023,1.17961999999989,2.62608
4.05237699999998,2.88875699999971,1.1692009999997,2.66088200000013
4.03530300000057,2.90313700000024,1.19516700000031,2.65976000000046
4.05571699999928,2.88805400000001,1.15163699999994,2.65077699999983
4.10136299999976,2.91961300000003,1.15590900000007,2.62966099999994
4.00109000000157,2.83276500000011,1.16000799999983,2.60808699999961
4.13014799999837,2.91617399999996,1.13774199999989,2.64748400000008
4.15518800000063,2.86078100000032,1.17009600000029,2.62720700000045
4.15292200000113,2.92996799999946,1.15659800000003,2.663861
4.14540899999884,2.90553900000032,1.14806499999986,2.65091500000017
4.15678500000104,2.91703599999983,1.15276700000004,2.62592899999981
4.1698809999998,2.87657500000023,1.13909299999978,2.63745299999937
4.17929600000025,2.88338299999941,1.14497100000017,2.61374800000067
4.04237099999955,2.85538799999995,1.15623400000004,2.64476599999944
4.16855199999918,2.90925100000004,1.14437600000019,2.61850400000003
4.17490999999973,2.91516600000068,1.13905199999999,2.61840699999993
4.86629600000015,3.55348499999945,1.1924299999996,2.61045000000013
4.78006300000015,3.50493700000061,1.53372600000012,2.66160099999979
4.1549930000001,2.9141839999993,1.51745500000015,2.64917800000057
4.84799899999962,3.52176899999995,1.53928099999985,2.62045200000011
4.84492500000124,3.45900100000017,1.55211300000019,2.68839200000002
4.8721659999992,3.53488500000003,1.61664699999983,2.58603399999993
4.82589200000075,3.54029200000059,1.54419000000007,2.61827199999971
4.80229200000031,3.53028499999982,1.54065799999989,2.59428300000036
4.8175629999987,3.48483299999953,1.52011500000026,2.59845899999982
4.7977490000012,3.46990000000005,1.523009,2.55293900000015
4.82440299999871,3.47794799999974,1.53972199999998,2.55671999999959
4.84936000000016,3.53364900000088,1.53423899999962,2.58477399999992
4.82861000000048,3.46200699999918,1.51574900000014,2.56741300000067
4.82707400000072,3.56953000000067,1.53642300000001,2.56561099999999
4.85597899999993,3.53140399999938,1.57479000000012,2.55127399999947
4.87950300000011,3.48678199999995,1.55624299999999,2.59831500000018
4.8217599999989,3.47605700000076,1.53363899999977,2.5672969999996
4.75264900000002,3.46101499999986,1.52072100000032,2.57515000000058
4.80047800000102,3.45310199999949,1.515762,2.54588599999988
4.82070999999996,3.48587099999986,1.50315699999965,2.52992100000029
4.79359199999999,3.49062400000003,1.52352100000007,2.56807199999912
4.8077859999994,3.52018000000044,1.5068510000001,2.65103200000067
4.83032800000001,3.51770899999974,1.53316399999994,2.65789700000005
4.7736819999991,3.5041970000002,1.52960299999995,2.64239199999975
4.84501700000146,3.44870999999966,1.55853800000023,2.64492700000028
4.85026899999866,3.49888300000021,1.4723570000001,2.63533000000007
4.81874200000129,3.49616800000058,1.53649499999983,2.59528199999932
4.82230299999901,3.47404599999936,1.52228400000013,2.61403000000064
4.79255800000101,3.53794300000027,1.50813299999982,2.65088699999978
4.77791799999977,3.47663600000033,1.52453800000012,2.597084
4.85060499999963,3.46132499999931,1.52092099999982,2.60227299999951
4.82149899999968,3.49878100000024,1.52262500000006,2.61785700000019
4.76887600000009,3.46024200000011,1.55490099999997,2.64916200000062
4.84698899999967,3.483835,1.52078500000016,2.66478499999994
4.85169200000018,3.4090669999996,1.56086899999991,2.65881699999954
4.83442400000058,3.40652300000056,1.55865600000016,2.64979500000027
4.79963899999893,3.42779100000007,1.52099699999962,2.64624499999991
4.79126500000166,3.43939099999989,1.52139100000022,2.66459500000019
4.73707499999909,3.40911899999992,1.49961900000017,2.6446820000001
4.81066699999974,3.49069899999995,1.5171449999998,2.62309399999958
4.78443599999991,3.45170899999994,1.50406599999997,2.67924200000016
4.83770100000038,3.49272800000017,1.53498200000013,2.81724599999961
4.81855999999971,3.48281299999962,1.50189599999976,2.71206800000073
4.83574299999964,3.47007600000052,1.53686100000004,2.71312299999954
4.81754000000001,3.49402999999984,1.54006600000002,2.65720599999986
4.71472300000096,3.48877900000025,1.54374099999995,2.70270500000061
4.77034900000035,3.55573299999924,1.53957500000024,2.65375899999981
4.77116599999863,3.44454300000052,1.48216999999977,2.71452899999986
4.78931200000079,3.4646560000001,1.51126999999997,2.6864770000002
4.80618800000047,3.53461699999934,1.51826300000039,2.66147499999988
4.83160399999906,3.48817100000088,1.51224699999966,2.65914199999952
4.80759200000102,3.49176599999919,1.55750400000034,2.64155600000049
4.82709400000022,3.53384000000005,1.54201299999977,2.6476160000002
4.74960800000008,3.47351600000002,1.51510499999995,2.73287600000003
4.75703899999826,3.48727300000064,1.51195899999993,2.68353299999944
4.73874000000069,3.4589589999996,1.50437899999997,2.66515799999979
4.7734330000003,3.44061099999999,1.50561000000016,2.61218400000052
4.7686649999996,3.50071000000025,1.50986899999998,2.69294300000001
4.78890200000023,3.49059699999998,1.52924600000006,2.71730899999966
4.80657699999938,3.50756300000012,1.52974700000004,2.67786599999999
4.7058990000005,3.5474949999998,1.50927300000012,2.64394600000014
4.76304700000037,3.4800409999998,1.62416799999983,2.63150899999982
4.77696800000012,3.53648700000031,1.50455099999999,2.65328000000045
4.87173599999915,3.41557300000022,1.50072,2.65673799999968
4.82142899999963,3.44069899999977,1.51133600000003,2.6376909999999
4.82122300000083,3.48135499999989,1.51853699999992,2.74258000000009
4.78709499999968,3.45813499999986,1.54144399999996,2.73577300000034
4.80034499999965,3.49036799999976,1.52685599999995,2.71579299999939
4.80719500000123,3.47982800000045,1.52372500000001,2.66190499999993
4.82466099999874,3.45576299999993,1.52784900000006,2.6606410000004
4.75269600000138,3.45860699999957,1.52245500000026,2.68041199999971
4.76292099999955,3.44705700000031,1.54145999999992,2.71633699999984
4.75761199999943,3.4558219999999,1.5307929999999,2.73825300000044
4.72614700000122,3.42661099999987,1.53914699999996,2.67016700000022
4.80948999999964,3.51035400000001,1.53590799999984,2.68867799999953
4.70161199999893,3.4938200000006,1.54459100000031,2.72622600000068
4.72261400000025,3.48276899999928,1.54186200000004,2.67761099999916
4.70730000000003,3.47627300000022,1.48915799999986,2.62499900000057
4.74736400000074,3.51214400000026,1.52440999999999,2.705782
4.7949150000004,3.51201500000025,1.49641599999995,2.67586000000028
4.8042119999991,3.4677729999994,1.53591899999992,2.71580399999948
4.80283699999927,3.52613400000064,1.50435500000003,2.71234000000004
4.80539100000169,3.5268189999997,1.53112800000008,2.67772400000013
4.8349279999984,3.54895299999953,1.49522999999999,2.64763099999982
4.79836500000056,3.5304070000002,1.52333499999986,2.6762660000004
4.86134499999935,3.45599899999979,1.53960700000016,2.67228999999952
4.82531200000085,3.4550020000006,1.56692299999986,2.69256099999984
4.83458299999984,3.47845499999949,1.50633700000026,2.6884570000002
4.83619999999974,3.49217099999987,1.52303699999993,2.64505499999996
4.80743900000016,3.46629100000064,1.52649199999996,2.65288500000042
4.78512899999987,3.51455999999962,1.54979999999978,2.65825399999994
4.78682900000058,3.49200199999996,1.50918799999999,2.65743099999963
4.77916799999912,3.53346099999999,1.48301300000003,2.67176900000049
4.81876300000113,3.52663500000017,1.44990800000005,2.5886129999999
4.81812499999978,3.52121299999999,1.48621900000035,2.55787199999941
4.81869199999892,3.42178599999988,1.50118799999973,2.61656400000084
4.79352100000142,3.47208200000023,1.47067400000014,2.61931699999968
4.72946899999988,3.46639500000038,1.50810300000012,2.6273570000003
4.77223599999888,3.49561999999969,1.49838999999974,2.62337399999979
4.7329520000003,3.47325100000035,1.52768100000003,2.58590599999934
4.77967100000023,3.48781199999939,1.52836200000002,2.63988700000027
4.79828400000042,3.45877300000029,1.51863999999978,2.65209899999991
4.8452670000006,3.46459799999957,1.51728300000013,2.68483000000015
4.81502399999954,3.47129600000062,1.53269499999988,2.68852799999968
4.83135599999878,3.50420499999927,1.52419400000008,2.71330100000068
4.7980490000009,3.44514700000036,1.53957900000023,2.70068099999935
4.73764599999959,3.49770199999966,1.53963299999987,2.61989200000062
4.72847399999955,3.51112100000046,1.54318000000012,2.65703200000007
4.73526500000116,3.44989799999985,1.51339599999983,2.72634800000014
4.72670399999879,3.40176500000052,1.54541300000028,2.644859
4.77530200000001,3.39763699999912,1.4949889999998,2.65238799999952
4.72153600000092,3.41822200000024,1.535934,2.68242399999963
4.75225399999908,3.39071100000001,1.50416300000006,2.6493760000003
4.7441400000007,3.39718300000004,1.54562099999976,2.62982800000009
4.72328600000037,3.39776400000028,1.50421400000005,2.65977800000019
4.77191999999923,3.38330700000006,1.59769400000005,2.59815600000002
4.8307560000012,3.42576999999983,1.52660000000014,2.64917100000002
4.79830499999844,3.38009200000033,1.53163700000005,2.64662299999964
4.82003299999997,3.42335800000001,1.50959000000012,2.68056799999977
4.83717900000011,3.43526199999997,1.51333499999964,2.64366400000017
4.82302100000015,3.46684999999979,1.50384000000031,2.65330300000005
4.82145000000128,3.43242999999984,1.48422099999971,2.61143799999991
4.84801799999877,3.45143000000007,1.50052600000026,2.58847900000001
4.83152300000074,3.43594699999994,1.507431,2.59171400000014
4.77042000000074,3.43649800000003,1.51900599999999,2.58674200000041
4.74264099999891,3.42903599999954,1.51199199999974,2.62564599999951
4.80711599999995,3.43099800000073,1.51182400000016,2.59322800000064
4.75147099999958,3.52072399999997,1.49938699999984,2.59724399999959
4.73937000000114,3.45562299999983,1.52263799999992,2.65379200000007
4.77219200000036,3.46815200000037,1.51451400000042,2.57421799999975
4.78418599999895,3.51169599999957,1.52022899999974,2.63098100000025
4.78529100000014,3.46959900000002,1.50295899999992,2.66002000000026
4.80507100000068,3.50300700000025,1.54277400000001,2.63442200000009
4.81975199999943,3.47175999999945,1.53801900000008,2.633014
4.88845600000059,3.46913500000028,1.60238699999991,2.63437899999917
4.80540800000017,3.53739399999995,1.56132400000024,2.62482
4.72481199999856,3.51066100000025,1.48065099999985,2.63228900000013
4.76356600000145,3.49034799999936,1.52185099999997,2.66255700000056
4.75898999999845,3.48309400000016,1.50125200000002,2.64407399999982
4.73481500000162,3.48813100000007,1.49598300000025,2.64307199999985
4.77970399999867,3.56588000000011,1.51845400000002,2.66308099999969
4.79682700000012,3.48771099999976,1.48772199999985,2.62786500000038
4.75220500000069,3.43870500000048,1.53019599999971,2.66482799999994
4.76226200000019,3.52528699999948,1.53740200000038,2.66792700000042
4.77434600000015,3.51295800000025,1.47054799999978,2.6454879999992
4.80545699999857,3.50382300000001,1.51920000000018,2.66303200000038
4.84875400000055,3.49793700000009,1.52267099999972,2.67189099999996
4.78967999999986,3.47079099999974,1.50215900000012,2.68173699999988
4.79672800000117,3.49315400000069,1.52844200000027,2.66300300000057
4.77703299999848,3.43363199999931,1.51825799999961,2.67775699999947
4.81709600000067,3.49096199999985,1.54762400000027,2.64104899999984
4.79453300000023,3.48553500000071,1.54531599999973,2.66659299999992
4.8124829999997,3.53284499999972,1.52308300000004,2.6996650000001
4.83856399999968,3.53023200000007,1.55947300000025,2.72966799999995
4.76405999999952,3.52140299999974,1.53106600000001,2.64197000000058
4.79379900000094,3.48466100000041,1.52243999999973,2.63124599999992
4.76695400000062,3.5325329999996,1.50138300000026,2.63993699999992
4.81918099999893,3.47597500000029,1.54055999999991,2.71018900000036
4.85724900000059,3.48204600000008,1.50166799999988,2.72906199999943
4.81195900000057,3.51824899999974,1.55497000000014,2.71027599999979
4.81270699999914,3.4795180000001,1.52336299999979,2.70980500000042
4.83363300000019,3.46757999999954,1.54003300000022,2.72026199999982
4.83534399999917,3.50074400000085,1.51395199999979,2.73002499999984
4.769416000001,3.51655899999969,1.49159200000031,2.70682500000021
4.77130500000021,3.4563790000002,1.51397599999973,2.73627399999987
4.81665900000007,3.49903399999948,1.52285699999993,2.7103960000004
4.79577099999915,3.55874500000027,1.53806699999996,2.6732750000001
4.7493400000003,3.5375210000002,1.51809400000002,2.70281499999965
4.74895499999911,3.51460099999986,1.51630999999998,2.70350700000017
4.73630800000137,3.49628200000006,1.55258200000026,2.66227600000002
4.7530229999993,3.51272499999959,1.53440199999977,2.7007450000001
4.74793499999942,3.5214590000005,1.51472100000001,2.65877699999965
4.78715400000146,3.54690299999947,1.54503000000022,2.71118300000035
4.87360099999933,3.53434300000026,1.52307100000007,2.73003400000016
4.84051799999907,3.44758399999955,1.50308499999983,2.6930969999994
4.85448100000031,3.54826400000002,1.51432299999988,2.66123200000038
4.87806100000125,3.48430100000041,1.51564900000039,2.72279400000025
4.82328899999993,3.50736200000028,1.55074799999966,2.73443499999939
4.7929239999994,3.52651499999956,1.51647800000001,2.75859200000014
4.79402400000072,3.56517900000017,1.53513000000021,2.82957499999975
4.78862499999923,3.50482800000009,1.51175000000012,2.77203199999985
4.82049700000061,3.50359599999956,1.51270899999963,2.77504000000044
4.81221199999891,3.53437800000029,1.54205900000034,2.71303199999966
4.8323560000008,3.54863300000034,1.52413999999999,2.73777300000074
4.84256499999901,3.55019999999968,1.54654200000004,2.69399899999917
4.84139099999993,3.53907600000002,1.50554299999976,2.73145300000033
4.82327100000111,3.52347100000043,1.53679099999999,2.7576710000003
4.78584500000034,3.477981,1.54466400000001,2.76729900000009
4.76400399999875,3.46344899999986,1.52863200000002,2.69165399999929
4.80666999999994,3.48270599999978,1.52061099999992,2.7246010000008
4.80676099999982,3.46619499999997,1.5267200000003,2.74563799999942
4.81147000000055,3.49479700000029,1.5066439999996,2.77304100000038
4.78297700000076,3.49981699999989,1.52919200000042,2.77068999999938
4.8301819999997,3.5050199999996,1.54388699999981,2.73490100000072
4.80689899999925,3.5011570000006,1.52141699999993,2.69908899999973
4.81878700000016,3.46436799999992,1.52346100000022,2.79751699999997
4.81983899999977,3.51217699999961,1.50282900000002,2.75472799999989
4.78881600000022,3.49918100000014,1.50127399999974,2.7334780000001
4.81996799999979,3.52513900000031,1.50903000000017,2.73459999999977
4.7926580000003,3.56165099999998,1.4976200000001,2.78481300000021
4.8226279999999,3.49943899999926,1.49838999999974,2.757294
4.80169999999998,3.55497400000058,1.4903690000001,2.73571700000048
4.74993499999982,3.54408699999931,1.49911999999995,2.75721199999953
4.77000300000145,3.49954000000071,1.49578800000018,2.74316100000033
4.77183699999841,3.49278700000013,1.51794199999995,2.7359179999994
4.84688500000084,3.4959059999992,1.51794799999971,2.75254000000041
4.83135699999912,3.54998800000067,1.51142000000027,2.74231700000018
4.83937000000151,3.49977599999966,1.52027199999975,2.72981399999935
4.82895199999984,3.53453700000046,1.48617700000023,2.6706750000003
4.86232699999891,3.52484999999979,1.51303299999972,2.69404899999972
4.7878180000007,3.48069599999963,1.48688800000036,2.63795000000027
4.8255709999994,3.49199500000032,1.51696099999981,2.68338099999983
4.80018200000086,3.5137109999996,1.50124000000005,2.67351899999994
4.76998400000048,3.53138600000057,1.49409699999978,2.68102900000031
4.80782199999885,3.5334869999997,1.49022800000012,2.74445500000002
4.77364200000011,3.50332700000035,1.4917559999999,2.72836499999994
4.82053099999939,3.51807399999961,1.51710700000012,2.73023600000033
4.7881180000004,3.53641900000002,1.49908899999991,2.77606099999957
4.79584400000022,3.48448499999995,1.51737000000003,2.74941600000056
4.7926580000003,3.46710499999972,1.44244800000024,2.73804099999961
4.80499000000054,3.43589300000076,1.53010499999982,2.7071420000002
4.85720099999889,3.47719499999948,1.50896899999998,2.74226300000009
4.80596499999956,3.48809100000017,1.52615800000012,2.75018
4.80982700000095,3.51825699999972,1.51315199999999,2.73603599999933
4.83151100000032,3.49786700000004,1.52100299999984,2.71081500000037
4.81455300000016,3.46469200000047,1.52184500000021,2.69445900000028
4.80622099999891,3.49557099999947,1.53009199999997,2.67915999999968
4.82535600000119,3.48223000000053,1.52785199999971,2.66954199999964
4.80627699999968,3.48069899999973,1.5037870000001,2.65326600000026
4.84780599999976,3.5190220000004,1.53788800000029,2.70214800000031
4.79144400000041,3.53334899999936,1.55694399999993,2.70094299999982
4.74847099999897,3.47262000000046,1.51500099999976,2.66025799999989
4.75345800000105,3.51644899999974,1.53823499999999,2.65380499999992
4.75614899999891,3.54668700000002,1.53210200000012,2.66992800000025
4.80004800000097,3.50222500000018,1.52799700000014,2.67469600000004
4.8714889999992,3.48122899999998,1.52119300000004,2.73019899999963
4.84965600000032,3.51188699999966,1.51592600000004,2.78077600000051
4.78463200000078,3.48541699999987,1.50405499999988,2.74847399999999
4.84411699999873,3.50010600000041,1.53268299999991,2.75266999999985
4.90884000000005,3.5340699999997,1.50650499999983,2.72565699999996
4.85721100000046,3.52715700000044,1.55123400000002,2.67292300000008
4.83832699999948,3.53475199999957,1.50167600000032,2.77071299999989
4.88940900000125,3.52510200000052,1.53482200000008,2.77426699999978
4.88814499999899,3.51464499999929,1.51765499999965,2.73543299999983
4.86619900000005,3.53589700000066,1.54374099999995,2.75504799999999
4.90333900000041,3.50415599999997,1.56807000000026,2.73503800000071
4.84208100000069,3.4639729999999,1.52135899999985,2.73020499999984
4.85872299999937,3.46462599999995,1.54826400000002,2.75970799999959
4.85443900000064,3.52039400000012,1.57902100000001,2.75460500000008
4.83132399999886,3.5095510000001,1.53151400000024,2.74898800000028
4.79796200000055,3.50372699999934,1.56533099999979,2.78145599999971
4.87397400000009,3.5714710000002,1.53348800000003,2.75790000000052
4.85221900000033,3.47312299999976,1.54028599999992,2.73439199999939
4.85584599999856,3.54780600000049,1.53748099999984,2.70298000000003
4.80034800000067,3.49252100000012,1.53970000000027,2.72467899999992
4.88990100000046,3.59000000000015,1.57333599999993,2.68946700000015
4.85066299999926,3.56247199999962,1.56074200000012,2.71650300000056
4.83276000000114,3.58127700000023,1.54621899999984,2.7296469999992
4.82848299999932,3.54128899999978,1.54204600000003,2.79064300000027
4.89951099999962,3.55273599999964,1.54532100000006,2.7710790000001
4.84253399999943,3.55265899999995,1.52394499999991,2.82642599999963
4.87048500000128,3.56246200000078,1.55482500000016,2.70834700000069
4.87470099999882,3.53850799999964,1.52053799999976,2.72997399999986
4.89730200000122,3.54411400000026,1.54964199999995,2.72622299999966
4.83838800000012,3.55071099999986,1.48411800000031,2.81490300000041
4.89755499999956,3.58348099999967,1.54153099999985,2.74474999999984
4.85614200000055,3.52565700000014,1.55886800000007,2.77646800000002
4.90676799999892,3.6420619999999,1.53735000000006,2.85519300000033
4.84026699999959,3.54712300000028,1.54068999999981,2.88218399999914
4.85457000000133,3.59375499999987,1.50865000000022,2.77403900000081
4.83461799999895,3.5552090000001,1.50690899999972,2.69095599999946
4.84050999999999,3.5811020000001,1.54858300000024,2.780753
4.81676100000004,3.54841399999987,1.50814200000013,2.71095400000013
4.88958199999979,3.52032599999984,1.53153999999995,2.70217899999989
4.85439399999996,3.52732300000025,1.51827800000001,2.74542999999994
4.83681900000011,3.61886299999969,1.53807999999981,2.7580539999999
4.84351900000001,3.60359700000026,1.49679999999989,2.71460699999989
4.87762600000133,3.53247800000008,1.49756800000023,2.74335400000018
4.90216799999871,3.57634599999983,1.554979,2.72494600000027
4.85881100000006,3.51521200000025,1.48243000000002,2.72052499999972
4.94429800000034,3.59105499999987,1.54455099999996,2.72331699999995
4.93105500000092,3.52289599999949,1.58822499999997,2.7916180000002
4.87391799999932,3.57694800000081,1.49344599999995,2.75402399999984
4.88170700000046,3.57524899999953,1.55107499999986,2.75746500000059
4.83964399999968,3.55952400000024,1.5351840000003,2.76855499999965
4.91055199999937,3.63907999999992,1.55987099999993,2.77220699999998
4.92680500000097,3.54826499999945,1.56338800000003,2.78183799999988
4.85266799999954,3.56334000000061,1.52141200000005,2.85555900000054
4.90793400000075,3.55520799999977,1.55947500000002,2.80957799999942
4.90406299999995,3.56952900000033,1.57386299999962,2.7856010000005
4.87131699999918,3.58852699999989,1.54661900000019,2.79523399999925
4.90122999999949,3.59936000000016,1.57121599999982,2.7889780000005
4.87256800000068,3.5630599999995,1.56809100000009,2.74227900000005
4.82833799999935,3.56428700000015,1.52625200000011,2.78819500000009
4.89288900000065,3.62384600000041,1.55545299999994,2.75453099999959
4.88071099999979,3.56791899999916,1.55579900000021,2.76040100000046
4.94656500000019,3.61003800000071,1.5265129999998,2.70025499999974
4.82945599999948,3.5793279999998,1.54453599999988,2.78254699999979
4.76867099999981,3.5309729999999,1.52700200000027,2.78302299999996
4.82892600000014,3.58146000000033,1.54957399999967,2.77704600000015
4.89091800000097,3.57644399999936,1.5225360000004,2.82510100000036
4.86926200000016,3.52413500000057,1.51949599999989,2.77488899999935
4.83476599999995,3.58190599999944,1.52662099999998,2.76717499999995
4.82776899999953,3.5995980000007,1.51566800000001,2.75356400000055
4.86750399999983,3.6032069999992,1.55348800000002,2.79149200000029
4.87069300000076,3.5275900000006,1.55650500000002,2.85087099999964
4.83253299999888,3.59834799999953,1.51781299999993,2.86420499999986
4.83265899999969,3.55727699999989,1.52642100000003,2.8312590000005
4.86692000000039,3.55866600000081,1.56520799999998,2.86028799999985
4.86965299999974,3.53289899999982,1.53986099999975,2.85495600000013
4.83309999999983,3.54588599999988,1.57457900000009,2.83548899999914
4.87344200000007,3.57761899999969,1.54465500000015,2.84298200000012
4.89398100000108,3.5813990000006,1.565967,2.83302300000014
4.87224199999946,3.55575499999941,1.54417400000011,2.82792599999993
4.89886300000035,3.56725499999993,1.53377499999988,2.82610600000044
4.84217799999897,3.57189100000051,1.56473599999981,2.79586999999992
4.9550220000001,3.56142099999943,1.5242290000001,2.77841699999954
4.93169500000113,3.53916600000048,1.53998499999989,2.84473900000012
4.91248599999926,3.58852599999955,1.53754600000002,2.87533799999983
4.91026500000044,3.62478700000065,1.5226160000002,2.84810000000016
4.92965499999991,3.55395599999974,1.54034999999976,2.81568000000061
4.86610800000017,3.60751199999959,1.54319900000019,2.84189699999934
4.93053999999938,3.56087000000025,1.54680700000017,2.81478000000061
4.87683199999992,3.57996400000047,1.54892100000006,2.8463240000001
4.92961400000058,3.54762699999992,1.53020199999992,2.86747999999989
4.90798799999902,3.52828799999952,1.54293299999972,2.83011799999986
4.93595300000015,3.57456999999977,1.55562099999997,2.78715499999998
4.94201500000054,3.61918800000058,1.55180500000006,2.80765999999949
4.83605200000056,3.51239600000008,1.57760400000006,2.79161500000009
4.89802400000008,3.51018599999952,1.56007399999999,2.76834600000075
4.8577320000004,3.53540000000066,1.5646200000001,2.78957099999934
4.90164099999856,3.60434299999997,1.53949999999986,2.79976400000032
4.86468700000114,3.54807999999957,1.55940499999997,2.80111699999998
4.91133900000023,3.53191200000037,1.54011600000013,2.78632099999959
4.87094999999863,3.54756799999996,1.52171799999996,2.766525
4.93778800000109,3.54156999999941,1.53415300000006,2.78910400000041
4.87408099999993,3.51909400000022,1.55766200000016,2.8096859999996
4.86640699999953,3.54318200000034,1.53760999999986,2.84343700000045
4.91555899999912,3.51597399999991,1.56669099999999,2.79765599999973
4.92159500000162,3.54730699999982,1.55097999999998,2.76780800000051
4.90420999999878,3.54109400000016,1.54039000000012,2.74963200000002
4.90815600000133,3.53128500000003,1.55520999999999,2.81286699999964
4.91363899999851,3.59050000000025,1.51353299999982,2.83037299999978
4.91212900000028,3.53576099999918,1.46023199999991,2.77844499999992
4.8992760000001,3.6203660000001,1.55005000000028,2.85627999999997
4.94300900000053,3.58147800000006,1.54099599999972,2.86161700000048
4.93662500000028,3.58822300000065,1.53619000000026,2.81865099999959
4.94635000000017,3.61683099999937,1.5342069999997,2.77411200000006
4.9629359999999,3.60555300000033,1.53158900000017,2.83105299999988
4.97046899999987,3.56538199999977,1.55024400000002,2.85464300000058
4.88422399999945,3.60653300000013,1.57640300000003,2.822631
4.85961099999986,3.6151060000002,1.57958099999996,2.83048099999996
4.87025499999982,3.56564799999978,1.55109899999979,2.78743299999951
4.87500200000068,3.58258699999988,1.53901900000028,2.79222200000004
4.89194399999906,3.57569599999988,1.50065899999981,3.75967800000035
4.82426699999996,3.56991600000038,1.56290100000024,3.81432899999982
4.81880799999999,3.54147499999999,1.47686199999998,3.71365799999967
4.834033000001,3.54984100000001,1.52440099999967,3.74270500000057
4.91647000000012,3.58798200000001,1.52436900000021,3.7717990000001
4.85168700000031,3.5480179999995,1.54248999999982,3.82627400000001
4.88042499999938,3.55513400000018,1.5096510000003,3.76020900000003
4.92094299999917,3.56959000000006,1.62041700000009,3.73216499999944
4.83498700000018,3.56014500000038,1.57286799999974,3.71288600000025
4.98454300000049,3.58480400000008,1.62556300000006,4.76826900000015
4.87904300000082,3.59757799999988,1.54939999999988,4.87060500000007
4.93809999999939,3.55356699999993,1.56905200000028,4.77164499999981
4.93896900000072,3.56489499999952,1.53751399999965,4.77522299999964
4.95049599999948,3.63829600000008,1.55493500000011,4.75267900000017
4.91609799999969,3.57369400000061,1.5492650000001,4.71987100000024
4.92000799999914,3.62438899999961,1.57523200000014,4.74730799999998
4.92365000000063,3.53672600000027,1.54837399999997,4.73984599999949
4.93411100000048,3.60593400000016,1.49673699999994,4.74543700000049
4.91898299999957,3.59789099999944,1.52222200000006,4.74546600000031
4.89705099999992,3.53837399999975,1.56981099999985,4.8233139999993
4.94154499999968,3.57016100000055,1.56732899999997,4.74256200000036
4.8855620000013,3.56081799999993,1.55109600000014,4.84519799999998
4.96049299999868,3.57050600000002,1.56831099999999,4.87810300000001
4.91743099999985,3.59790199999952,1.54891300000008,4.82151599999997
4.9060129999998,3.58839100000023,1.57656799999995,4.84042099999988
4.88129200000003,3.54088200000024,1.54695700000002,4.77519200000006
4.93906900000002,3.47018500000013,1.53043799999978,4.92128599999978
4.8797770000001,3.50771499999973,1.56529399999999,4.83552000000054
4.93500900000072,3.59705500000018,1.54768100000001,4.88470499999949
4.93582799999967,3.56591099999969,1.55115299999989,4.86629900000025
4.9507450000001,3.55732100000023,1.59070100000008,4.88491199999953
4.9542220000003,3.60604299999977,1.57235799999989,4.90464500000053
4.93784500000038,3.61171600000034,1.5657570000003,4.87661099999968
4.94953199999873,3.61770299999989,1.573441,4.83696200000031
4.93626700000095,3.64877199999955,1.5586659999999,4.88910099999976
5.03598000000056,3.63086700000076,1.61553000000004,4.90530600000056
4.95099799999844,3.5948129999997,1.56595599999991,4.85389499999928
5.00281800000084,3.62284,1.56703400000015,4.73937600000045
5.01833699999952,3.62443699999949,1.56601599999976,4.91834999999992
4.97139700000116,3.6271940000006,1.57007700000031,4.88667100000021
4.9349889999994,3.5611659999995,1.57875199999989,4.88850300000013
4.96463699999913,3.63382900000033,1.56864599999972,4.82818899999984
4.96554000000106,3.58381199999985,1.567184,4.84065399999963
5.00963199999933,3.54225899999983,1.5598930000001,4.82047000000057
4.98188000000118,3.61111900000014,1.57257900000013,4.88100499999928
4.96318299999984,3.57672700000057,1.5021569999999,4.88050900000053
4.99150799999916,3.57435999999961,1.61060399999997,4.85664199999974
5.0151850000002,3.56420600000001,1.67770900000005,4.89996499999961
4.96828400000049,3.57796899999994,1.49959900000022,4.91742599999998
4.92799000000014,3.64278600000034,1.61640499999976,4.86656000000039
4.98258999999962,3.61172999999962,1.51758400000017,4.80229799999961
4.96419199999946,3.66179499999998,1.59026199999971,4.77788000000055
4.97071200000028,3.70560800000021,1.55876100000023,4.82287300000007
4.99877899999956,3.68731000000025,1.58729200000016,4.8853709999994
4.98261199999979,3.70216199999959,1.600954,4.75061800000003
4.9797550000003,3.66395600000033,1.58738700000004,4.72550900000078
4.94702400000097,3.6535329999997,1.61964899999975,4.70788099999936
4.92392099999961,3.5777820000003,1.59688300000016,4.80767100000048
4.9599130000006,3.55302399999982,1.59029199999986,4.70873599999959
4.93010399999912,3.5474379999996,1.55375700000013,4.81876800000009
4.95946899999944,3.54076400000031,1.59560099999999,4.83735299999989
4.93121600000086,3.62838000000011,1.56311499999993,4.72373400000015
4.94504099999904,3.60475799999949,1.58298400000012,4.76455900000019
4.99567800000113,3.56513500000074,1.60315199999968,4.81541000000016
4.99070000000029,3.58447399999932,1.60311700000011,4.74086899999929
4.96109699999943,3.56582100000014,1.59270800000013,4.76994100000047
5.03871900000013,3.5703739999999,1.58873399999993,4.75150500000018
5.01375899999948,3.52940200000012,1.55611399999998,4.76177199999984
5.00326599999971,3.55522699999983,1.59414100000004,4.79504600000018
4.9472480000004,3.53592200000003,1.60676999999987,4.73059399999966
4.96421000000009,3.55177499999991,1.58064800000011,4.72700799999984
4.98257700000067,3.58045800000036,1.60276500000009,4.81617100000039
5.01661599999898,3.64109399999961,1.62490399999979,4.78856300000007
4.97993700000006,3.6277970000001,1.58215900000005,4.73591699999997
4.98625999999967,3.62258600000041,1.63823200000024,4.77738599999975
4.99631500000032,3.59236700000019,1.60813499999995,4.84972600000037
4.9823180000003,3.56820299999981,1.59889599999997,4.72272799999973
4.9476709999999,3.58467800000017,1.59687600000007,4.82393400000001
4.97436899999957,3.69167199999993,1.61443800000006,4.79136600000038
5.03216700000121,3.64417199999934,1.61790399999973,4.68577899999946
4.96524399999907,3.65284500000053,1.58253800000011,4.74905000000035
4.9379710000012,3.65384100000028,1.60421700000006,4.74794899999961
4.90457199999946,3.71752599999945,1.60397899999998,4.76115900000059
5.02342700000008,3.69434000000001,1.61045899999999,4.78018199999951
5.00462399999924,3.65156000000025,1.65787099999989,4.82363299999997
4.96027099999992,3.69950100000005,1.56748400000015,4.75980700000036
4.99409900000137,3.66457300000002,1.59397899999976,4.79397999999946
5.02892299999985,3.63911600000029,1.57997100000011,4.87678599999981
4.96227399999952,3.66176799999994,1.59731199999987,4.76972700000078
4.92633399999977,3.64889700000003,1.62307800000008,4.75788899999952
4.91230299999916,3.64066899999943,1.62844200000018,4.73426600000039
4.95549200000096,3.67429600000014,1.62930099999994,4.8916479999998
4.9478880000006,3.6550070000003,1.60804999999982,4.80039599999964
5.0185539999984,3.60005300000012,1.6067109999999,4.82705100000021
4.88551000000007,3.62561099999948,1.63499200000024,4.72754499999974
4.94627000000037,3.6943369999999,1.63315499999999,4.86027800000011
4.93520700000045,3.7086989999998,1.60724100000016,4.83021100000042
5.04635099999905,3.66176800000085,1.58646799999997,4.70413599999938
4.89879100000144,3.67306899999949,1.58080900000004,4.76216600000043
4.94801000000007,3.6586470000002,1.60603700000001,4.81690400000025
4.94046899999921,3.65556800000013,1.58564499999966,4.76902299999983
5.03681499999948,3.64219299999968,1.58943399999998,4.78959399999985
4.96466099999998,3.66942100000051,1.60117600000012,4.71967000000041
4.98775500000011,3.62247200000002,1.58805799999982,4.75787299999956
5.02868600000147,3.60628599999927,1.67197400000032,4.86605200000031
5.03705899999841,3.62767200000053,1.54128300000002,4.82489199999964
4.99006400000144,3.636211,1.59295399999974,4.79277600000023
4.91585799999848,3.60110999999961,1.55495199999996,4.75383200000033
4.92907200000082,3.5893729999998,1.56851500000039,4.71589899999981
4.94751700000052,3.65360200000032,1.57891999999993,4.75917200000004
4.89564599999903,3.70427899999959,1.59618499999988,4.82943799999975
4.87866000000031,3.6626610000003,1.57960599999979,4.75994699999956
4.96685199999956,3.67755500000021,1.57235700000001,4.81455600000027
4.96987500000068,3.65652099999988,1.58234700000003,4.75740500000029
4.92130499999985,3.60390100000041,1.54074300000002,4.75013099999978
4.95182399999976,3.59708299999966,1.57489000000032,4.8218710000001
4.90226799999982,3.59154599999965,1.54091799999969,4.80019900000025
5.00701300000037,3.60709300000053,1.55715099999998,4.7303780000002
4.9296319999994,3.66231900000002,1.53790700000036,4.73187899999994
4.86572900000101,3.61502699999983,1.57017299999961,4.75203099999999
4.85571499999969,3.57703700000002,1.61670100000038,4.84543099999973
4.95870300000024,3.60184699999991,1.58573099999967,4.87976799999979
4.93797499999891,3.62325700000019,1.55236000000014,2.8312820000001
4.9369540000007,3.65216899999996,1.60700099999985,2.85015800000019
4.94104400000106,3.61082100000021,1.59276900000032,2.85322199999973
5.00169099999948,3.61197999999968,1.574071,2.90550499999972
5.0233649999991,3.65588800000023,1.58380599999964,4.95635500000026
5.00022400000125,3.62933499999963,1.57033300000012,4.8724030000003
4.96381299999848,3.69759500000055,1.57396300000028,4.84018999999989
4.98086500000136,3.68316699999923,1.58287599999994,4.89971700000024
4.99311800000032,3.65773500000068,1.57329399999981,4.87297499999931
4.99939999999879,3.63580299999921,1.57237299999997,2.94547600000078
4.99800200000027,3.67332400000032,1.59531800000013,2.92818299999999
5.01773800000046,3.65589999999975,1.62953299999981,2.90568299999995
5.04488599999968,3.61854900000071,1.59283000000005,2.86767799999961
5.02474500000062,3.62781199999972,1.48030100000005,2.90864799999963
5.03049099999953,3.61429899999985,1.53254500000003,2.92853200000081
5.02067200000056,3.59633000000031,1.54162899999983,2.88375099999939
4.99663699999837,3.60280700000021,1.53009199999997,2.88672899999983
4.98705400000108,3.68787099999918,1.52122099999997,2.92807300000004
4.98413599999913,3.61360100000002,1.48159200000009,2.97957200000019
5.02386600000136,3.61970900000051,1.52119200000016,2.97506799999974
4.95887599999878,3.64748400000008,1.53826900000013,2.95323700000063
4.9764009999999,3.59293799999978,1.55908099999988,2.96684999999979
5.01009599999998,3.64759200000026,1.60251999999991,2.92108999999982
4.98904000000039,3.62807699999939,1.53969199999983,2.92839699999968
4.9947659999998,3.63352699999996,1.51081000000022,2.92936900000041
4.99859000000106,3.69288200000028,1.56231100000014,2.88789600000018
4.99645099999907,3.58113500000036,1.53542199999993,2.9088329999995
5.00888599999962,3.60594499999934,1.52606699999978,2.94089200000053
5.02872900000148,3.61854600000061,1.58208800000011,2.94841899999938
5.02187199999935,3.65796299999965,1.53700600000002,2.88544000000002
5.0156850000003,3.6075520000004,1.58518300000014,2.85161500000049
5.04149599999982,3.65242799999942,1.52387499999986,2.86032100000011
5.05874899999981,3.63507300000038,1.52456799999982,2.9686499999998
4.99307100000078,3.67407600000024,1.56262300000026,2.95282399999996
5.00385099999949,3.68743399999948,1.5255689999999,2.89557700000023
5.04100300000027,3.61667399999988,1.57416499999999,2.95744000000013
5.0200879999993,3.66696000000047,1.58591400000023,2.99379999999928
4.99806399999943,3.67049099999986,1.57112499999994,2.95880699999998
5.00477000000137,3.65470900000037,1.613969,2.99311500000022
5.04946799999925,3.65233499999977,1.55230799999981,2.95544000000064
5.0386780000008,3.67059599999993,1.6053350000002,2.96985799999948
5.01526599999852,3.64073900000039,1.55009599999994,2.97657700000036
4.95810200000051,3.61432199999945,1.60226800000009,2.91181499999948
4.92007999999987,3.6204230000003,1.61917499999981,2.94926200000009
4.92045300000063,3.62411900000006,1.59181799999988,2.96863100000064
4.87174899999991,3.60676899999999,1.60451000000012,2.96287199999915
4.95182199999908,3.68003799999951,1.60751699999992,2.9325200000003
5.0108790000013,3.69055600000047,1.59852200000023,2.96411700000044
4.92666300000019,3.68168999999943,1.58604799999966,2.9200409999994
4.96936299999834,3.65862600000037,1.59610100000009,2.91630299999997
4.97267200000169,3.71334200000001,1.56149499999992,2.942497
5.01016299999901,3.68554899999981,1.57649200000014,2.9480680000006
5.00497499999983,3.71394500000042,1.58610200000021,2.94095199999992
5.00724199999968,3.75456799999938,1.57806600000004,2.91293899999982
4.97897999999986,3.63857400000052,1.59600799999998,2.99890500000038
5.03597700000137,3.68951000000015,1.59788399999979,2.89717999999993
5.00539599999865,3.69203599999946,1.60384999999997,2.88760299999922
4.93876600000112,3.70863700000064,1.59354299999995,2.90542200000073
4.99349799999982,3.69720299999972,1.58608499999991,2.89992299999994
5.00496699999894,3.6644409999999,1.55420700000013,2.9100269999999
5.00201100000049,3.67074200000025,1.5390339999999,2.92009899999994
5.03593499999988,3.7058849999994,1.58441300000004,2.90087200000016
4.9995600000002,3.63694699999996,1.62073899999996,2.92366099999981
4.99273700000049,3.69170600000052,1.59668800000009,2.88233099999979
4.95209500000055,3.70354299999963,1.58611599999995,2.87525699999969
5.07964999999967,3.70943799999986,1.61438300000009,2.92213400000037
4.9692670000004,3.67185400000017,1.59473200000002,2.92984400000023
5.01104699999996,3.66012000000046,1.587266,2.91513799999939
5.00480299999981,3.66207899999972,1.5875930000002,2.90482400000019
5.0855849999989,3.74106599999959,1.60408899999993,2.87517800000023
4.97378899999967,3.62134300000071,1.57675399999971,2.88832400000047
5.00230200000078,3.67174399999931,1.59669900000017,2.90519799999947
5.01330400000006,3.67835800000012,1.58140400000002,2.91003999999975
5.00445899999977,3.61877000000004,1.63380700000016,2.89798700000028
5.00669299999936,3.63248100000055,1.58334100000002,2.91504199999963
4.86703400000079,3.64827299999979,1.57705299999998,2.93561200000022
4.91923400000087,3.80800900000031,1.61343799999986,2.83620800000062
4.89903699999923,3.69434499999988,1.56903000000011,2.78294599999936
4.96842300000026,3.64075700000012,1.56047199999966,2.89819799999987
4.96811700000035,3.71528299999954,1.62813900000037,2.92940300000009
4.87517899999875,3.63838399999986,1.55327699999998,3.00616200000059
4.98538999999982,3.69137800000044,1.58065699999997,2.99368299999969
4.98472900000161,3.66998699999931,1.63351599999987,2.88485700000001
4.92154299999856,3.56962300000032,1.54586100000006,2.89602399999967
4.87923700000101,3.62390400000004,1.56935599999997,2.93113400000038
5.0085710000003,3.66483799999969,1.62703299999976,2.90746200000012
4.94346599999881,3.68197000000055,1.55644400000028,2.93113699999958
4.94298100000015,3.64396099999976,1.54644599999983,3.87490400000024
5.02403600000071,3.68152199999986,1.5927770000003,3.95729500000016
4.98368300000038,3.65733900000032,1.55422599999974,3.87121599999955
4.87329899999895,3.69192699999985,1.55233200000021,3.9182550000005
4.94244199999957,3.75518300000022,1.63703099999975,3.89124099999935
4.88538599999993,3.68146699999943,1.6011440000002,3.91568500000085
4.97099700000035,3.6687380000003,1.63108800000009,3.97446799999943
4.87489500000083,3.62923500000034,1.583979,4.01708400000007
4.92700100000002,3.64512899999954,1.60913399999981,3.96919900000012
4.94788100000005,3.69844499999999,1.63441199999988,3.93304799999987
4.88706999999886,3.60521900000003,1.57994499999995,3.94349899999997
4.98503400000118,3.70004200000039,1.65425300000015,3.83755500000007
5.00522499999897,3.66479999999956,1.6017139999999,3.87433899999996
5.00076100000115,3.72420000000056,1.56975499999999,3.86360500000046
5.06463799999983,3.72616099999959,1.6380979999999,3.91977599999973
4.96823099999892,3.67297899999994,1.5582800000002,3.92126800000005
5.0286670000005,3.71738499999992,1.63986299999988,3.89095699999962
4.98396099999991,3.65248200000042,1.59324100000003,3.92942200000016
5.07548300000053,3.68774799999937,1.6077150000001,3.9248120000002
4.97857099999965,3.64410300000054,1.57600400000001,3.88911300000018
4.96182399999998,3.66153200000008,1.51567299999988,3.85502599999927
5.01375800000096,3.65505799999937,1.60186300000032,3.86781800000063
5.0311219999985,3.63221000000067,1.56382899999971,3.83127599999989
5.03805800000009,3.65764099999978,1.60948700000017,3.85361899999953
4.98778599999969,3.63768199999959,1.5805150000001,3.85000800000034
5.05349400000159,3.6579870000005,1.61770200000001,3.8978790000001
5.0108939999991,3.68653199999972,1.56959999999981,3.89233499999955
5.04096799999934,3.72027700000035,1.60926199999994,3.86928800000078
4.97783400000117,3.61547599999994,1.60989199999995,3.87872499999958
5.0307670000002,3.62321799999972,1.65767600000027,3.90031499999986
5.01525699999911,3.66255700000056,1.64576999999963,3.87843900000007
5.01628800000071,3.66704499999923,1.61638600000015,3.86937500000022
4.99014499999976,3.63836800000081,1.59608900000012,3.90778099999989
5.02795200000037,3.68789799999922,1.63467700000001,3.83808599999975
4.9918349999989,3.65793800000029,1.597757,3.89026900000044
5.00786700000026,3.63182099999995,1.63220300000012,3.8463670000001
4.98885400000108,3.6370880000004,1.56811599999992,3.86603500000001
5.03240000000005,3.69438300000002,1.55150699999967,3.87986599999931
5.01033299999835,3.65663099999983,1.57227600000033,3.88847900000019
4.99424100000033,3.70081800000025,1.61740800000007,3.89331899999979
4.97799000000123,3.65577499999927,1.55669899999975,3.91886900000009
4.9890149999992,3.70622400000047,1.59674100000029,3.90833800000019
5.01675799999975,3.63298299999951,1.56988699999965,3.94092499999988
5.06824299999971,3.64828600000055,1.62489400000004,3.90176200000042
4.96834600000147,3.62523400000009,1.58118300000024,3.97691799999939
5.06744799999979,3.66328299999986,1.60437299999967,3.84835800000019
5.02444599999944,3.66144600000007,1.6788190000002,3.9075440000006
5.04697300000043,3.66550499999994,1.64115600000014,3.89528399999926
5.00339299999905,3.68108800000027,1.66765499999974,3.89967900000011
5.09589100000085,3.68022399999973,1.62417800000003,3.87634100000014
5.01832900000045,3.68629999999939,1.57533599999988,3.9271660000004
5.04125999999997,3.70909500000016,1.66178100000025,3.93600400000014
5.04651099999865,3.67093300000033,1.59114199999976,3.9201639999992
5.02210000000014,3.59416299999975,1.66302900000028,3.89309300000059
5.00642400000106,3.58150100000057,1.63054599999987,3.9001389999994
5.01188399999955,3.61020699999972,1.62758600000006,3.88242700000046
4.99669899999935,3.65530099999978,1.67675199999985,3.90493500000048
5.02415800000017,3.62882200000058,1.63415600000008,3.85135300000002
5.010905000001,3.61310099999992,1.52782800000023,3.83672200000001
5.04460899999867,3.66788300000007,1.58065799999986,3.87472999999954
5.00149400000009,3.73683099999926,1.5570929999999,3.88850499999899
5.04717300000084,3.70265500000005,1.59705600000007,3.90006300000096
4.94360899999992,3.65441700000065,1.59500299999991,3.86364999999932
4.952213999999,3.68970599999921,1.61573799999996,3.90313700000115
4.93460700000105,3.63536500000009,1.59749899999997,3.85236299999997
5.02780100000018,3.66876500000035,1.60667300000023,3.91492699999981
5.058708999999,3.6193860000003,1.60389299999997,3.80772799999977
4.99801400000069,3.65048599999955,1.61957200000006,3.82134699999915
5.02061700000013,3.64474599999994,1.58122599999979,3.79504600000109
5.04019999999946,3.68504200000098,1.62335400000029,3.8222939999996
4.99481600000036,3.62052799999947,1.59027999999989,3.85604500000045
5.03857500000049,3.69127399999888,1.60772700000007,3.87400100000013
4.94882599999983,3.60954300000049,1.62115399999993,3.89662700000008
5.0111309999993,3.70618400000058,1.63800300000003,3.88722599999892
5.00638199999958,3.54260400000021,1.63118799999984,3.91792300000088
5.04423900000074,3.61322800000016,1.62324699999999,3.91985600000044
5.0068769999998,3.56820700000026,1.60783300000003,3.96162399999957
5.02041199999985,3.68677099999877,1.66651600000023,3.8940279999988
4.99750400000084,3.64093099999991,1.55869699999994,3.92572800000016
5.03797200000008,3.64308900000105,1.67633999999998,3.88627100000122
5.07351000000017,3.62407600000006,1.5585229999997,3.89871700000003
5.01691299999948,3.7152589999987,1.6325880000004,3.92931299999873
5.03985099999954,3.7167440000012,1.60280599999987,3.9114550000013
4.97979499999929,3.73088199999984,1.56514800000014,3.89678099999946
5.00065500000164,3.739732,1.6045339999996,3.85445099999924
5.02575999999863,3.6884599999994,1.59466300000031,3.88819000000149
5.01458199999979,3.6373679999997,1.57533999999987,3.88832199999888
5.01560700000118,3.61797800000022,1.5872089999998,3.85982400000103
5.06909599999926,3.64387800000077,1.63075000000026,3.7958239999989
5.03989700000056,3.67223999999987,1.60519999999997,3.83087599999999
5.03852700000061,3.64789299999939,1.62297499999977,3.81520900000032
5.08431599999858,3.64005100000031,1.6315810000001,3.81649900000048
5.0266700000011,3.63858599999912,1.58848400000034,3.82802199999969
5.05372299999908,3.72989400000006,1.61745299999984,3.76396299999942
5.02603699999963,3.66970500000025,1.59203600000001,3.82082199999968
5.0550430000003,3.72827200000029,1.62461899999971,3.81094100000155
4.99809900000037,3.7109300000011,1.62539500000003,3.77481799999987
5.08374600000025,3.74162899999828,1.61593500000026,3.76722699999846
5.06624000000011,3.70813000000089,1.56431699999985,3.74811000000045
5.02461699999913,3.67454399999951,1.59287500000028,3.90816199999972
5.09075699999994,3.65034399999968,1.57031899999993,3.8430640000006
5.05410800000027,3.61334900000111,1.58608499999991,3.80292499999996
5.0458090000011,3.72680500000024,1.6097249999998,3.79175299999952
4.9495709999992,3.65407699999923,1.58130600000004,3.79410800000005
5.01248200000009,3.72147899999982,1.60940500000015,3.79030899999998
5.05197899999985,3.67747799999961,1.60642400000006,3.85034300000007
5.01396700000078,3.65846000000056,1.62384999999995,3.85002300000087
5.08142299999963,3.69673800000055,1.62392999999975,3.84181700000045
5.07554700000037,3.65282699999989,1.61575800000037,3.83947199999966
5.08911599999919,3.6599929999993,1.63598499999989,3.84360299999935
5.07176699999945,3.71069700000044,1.64738299999999,3.78588200000013
5.02165100000093,3.71691699999974,1.56800199999998,3.82853000000068
5.10374600000068,3.7343120000005,1.61747699999978,3.74629800000002
5.02907099999902,3.67482899999959,1.60103500000014,3.75396000000001
5.05475900000056,3.679349,1.59938000000011,3.79829299999983
5.02682499999901,3.67258000000038,1.60665900000004,3.84930299999905
5.0729220000012,3.65219900000011,1.58646599999975,3.89573900000141
5.02514799999881,3.67459500000041,1.60478899999998,3.79162299999916
4.99212600000101,3.64054699999906,1.56982700000026,3.84990599999946
5.0838019999992,3.69512899999972,1.58160899999984,3.83001200000035
5.08136700000068,3.74190799999997,1.59076700000014,3.81803500000024
5.03495999999905,3.67643900000076,1.58634100000017,3.90741899999921
5.05969000000005,3.71035200000006,1.60900099999981,3.83527900000081
5.01694900000075,3.78458800000044,1.56185400000004,3.84893000000011
5.0162049999999,3.68251299999974,1.61016100000006,3.77974299999914
5.01732900000025,3.74195599999985,1.63566999999966,3.8552690000015
5.04888899999969,3.74136199999884,1.5960070000001,3.89512599999944
5.04148300000088,3.68488600000092,1.61477100000002,3.87439099999938
4.96184899999935,3.72901699999966,1.52655300000015,3.86550999999963
5.00620799999888,3.7438430000002,1.66442099999995,3.84379100000115
5.05145200000152,3.71740099999988,1.63336299999992,3.83779700000014
5.06565899999987,3.7750419999993,1.63416400000006,3.91560899999968
4.98775599999863,3.67947500000082,1.60535600000003,3.9035729999996
5.06595400000151,3.75788699999976,1.63179200000013,3.90271200000097
5.03822199999922,3.74065999999948,1.60388199999989,3.87912199999846
5.07154600000104,3.74698100000023,1.62438900000006,3.87591000000066
5.0914189999985,3.7310980000002,1.6199459999998,3.84462499999972
5.05813699999999,3.74525100000028,1.61397500000021,3.86027300000023
5.0697250000012,3.79183600000033,1.63639499999999,3.92378300000018
5.07507400000031,3.75280999999995,1.62385300000005,3.79417699999976
5.06017699999938,3.7451889999993,1.64028400000007,3.90925799999968
5.07125099999939,3.75144800000089,1.67103399999996,3.91181099999994
5.04826400000093,3.71418199999971,1.65974299999971,3.77911099999983
5.09485099999984,3.71586199999911,1.61355000000003,3.83569800000078
5.04720699999962,3.70696500000122,1.62789199999997,3.81619599999976
5.04118100000051,3.7485889999989,1.63003500000013,3.82534099999975
5.09901699999864,3.72376799999984,1.63891699999976,3.88479300000108
5.09804900000017,3.68551000000116,1.62137900000016,3.85578899999928
5.18408900000031,3.77581800000007,1.65486599999986,3.81831299999976
5.00486400000045,3.71890200000053,1.63848400000006,3.87736600000062
5.04534599999897,3.73960999999872,1.60392500000034,3.85269700000026
5.1662180000003,3.79809200000091,1.65452799999957,3.77711399999862
5.03151700000126,3.71441599999889,1.53958300000022,3.85815100000036
5.13612599999942,3.76572800000031,1.63756000000012,3.9378570000008
5.00235099999918,3.7244410000003,1.54616799999985,3.93397499999992
5.14450300000135,3.83378799999991,1.58747099999982,3.87618300000031
5.0219449999986,3.73301300000094,1.63883400000032,3.9353030000002
5.14922600000136,3.76026899999852,1.58359900000005,3.89984699999877
4.96354900000006,3.7103930000012,1.58672999999999,3.8033319999995
5.13907199999994,3.76667699999962,1.66742199999999,3.88224000000082
4.95595099999991,3.69554400000015,1.61064399999987,3.88069399999949
5.15640600000006,3.76774900000055,1.63305499999979,3.898290000001
4.9736269999994,3.69090699999833,1.56375400000024,3.88834999999926
4.97395499999948,3.72416800000065,1.61532899999975,3.89692000000105
5.09090800000013,3.74797799999942,1.64647400000013,3.84495799999968
5.0325040000007,3.73911600000065,1.6071750000001,3.83674900000005
5.14182099999925,3.79694100000052,1.67256300000008,3.88457199999903
5.05741000000125,3.80278100000032,1.59395099999983,3.81971599999997
5.00129000000015,3.75472499999887,1.62370700000019,3.88302699999986
5.20910299999923,3.81983500000024,1.64701100000002,3.82549900000049
5.04323699999986,3.70446699999957,1.62035100000003,3.88838899999973
5.18014799999946,3.74127300000146,1.64082699999972,3.8729000000003
5.00039699999979,3.78374299999996,1.67650400000002,3.90721599999961
5.2004450000004,3.78626399999848,1.63183500000014,3.78389700000116
5.08299799999986,3.70448000000033,1.6265370000001,3.86420799999905
5.01359800000137,3.71023199999945,1.62644799999998,3.92708500000117
5.12033999999949,3.75462600000174,1.60705699999971,3.87363599999844
5.04495399999905,3.69540499999857,1.59047499999997,3.90888200000154
5.11768500000107,3.73719400000118,1.63001299999996,3.82808399999885
5.18049400000018,3.78297099999872,1.63177400000041,3.86430500000097
5.06437000000005,3.6618269999999,1.61570799999981,3.91873200000009
5.19051599999875,3.76838099999986,1.61056099999996,3.85526599999866
5.06153500000073,3.72991900000125,1.61446500000011,3.84580800000003
5.18208799999957,3.82382299999881,1.65203500000007,3.8509780000004
5.19542999999976,3.78684300000168,1.65622399999984,3.84570200000053
5.03470500000003,3.76273399999991,1.60765700000002,3.91555899999912
5.23178800000096,3.77507399999922,1.63615299999992,3.87932000000001
5.20359499999904,3.74668600000041,1.61380499999996,3.90828900000088
5.01674699999967,3.69101699999919,1.64371500000016,3.94104399999924
5.15405199999987,3.79219800000101,1.58859200000006,3.85591300000124
5.16173300000082,3.76203600000008,1.643372,3.9130239999995
5.11371900000086,3.71238099999937,1.59627199999977,3.95401599999968
5.16026699999929,3.79627699999946,1.62738600000012,3.86698099999921
5.12970499999938,3.80942300000061,1.60576300000002,3.87711200000012
5.08773199999996,3.7320839999993,1.59868700000015,3.87306100000023
5.09209600000031,3.72654000000148,1.6131519999999,3.79488200000014
5.11523500000112,3.72855899999922,1.62136199999986,3.75215600000047
5.08862899999986,3.7281810000004,1.60234100000025,3.84903699999995
5.13389099999949,3.836319,1.66910499999994,3.86865000000034
5.1352939999997,3.80537899999945,1.65630400000009,3.85357999999906
5.0679710000004,3.80156700000043,1.62663799999973,3.89522200000101
5.07302799999889,3.86650999999983,1.61624400000028,3.88271600000007
5.10098300000027,3.79627099999925,1.58397500000001,3.7958239999989
4.99783000000025,3.74842200000057,1.58284699999967,3.74456400000054
5.02841199999966,3.74701599999935,1.61135300000024,3.84916499999963
5.11188399999992,3.75755600000048,1.62024399999973,3.90399600000092
5.14844900000026,3.76572599999963,1.60647900000004,3.91876099999899
5.08120400000007,3.80067200000121,1.64639400000033,3.86252100000092
5.1240310000012,3.7719849999994,1.67533699999967,3.8437789999989
5.04793099999915,3.70544999999947,1.61984900000016,3.8705460000001
5.10084900000038,3.773693000001,1.65993799999978,3.87324500000068
5.08614399999897,3.75182700000005,1.67498100000012,3.89084899999943
5.02886399999988,3.77285200000006,1.64060000000018,3.94738700000016
4.97271100000034,3.70911100000012,1.60715899999968,3.90345399999933
5.04779000000053,3.761031,1.65650400000004,3.90155100000084
4.93907600000057,3.79595499999959,1.65758300000016,3.93730999999934
4.90099099999861,3.81181099999958,1.63937600000008,3.94115000000056
4.98941999999988,3.79386100000011,1.63870099999986,3.9721210000007
4.97141200000078,3.73228700000072,1.68728499999997,3.90560699999878
5.03468500000054,3.78902099999868,1.64172299999973,3.95214500000111
4.9056359999995,3.7610020000011,1.65548900000067,3.968433
5.151613,3.80149899999924,1.63934999999947,3.95144900000014
5.08057999999983,3.75864999999976,1.63483700000052,3.91537699999935
5.07775100000072,3.77619299999969,1.64142999999967,3.96714000000065
4.9582649999993,3.77755800000159,1.58118399999967,3.92441199999848
5.09637699999985,3.7402349999993,1.64102400000047,3.91348900000048
5.08566700000119,3.7797129999999,1.63098999999966,3.87842300000011
5.09776699999929,3.76775500000076,1.6653350000006,4.00870899999973
4.96651399999973,3.82781699999941,1.62385099999938,3.91604800000096
5.13105899999937,3.774136,1.6589410000006,4.02184800000032
5.1259740000005,3.78622499999983,1.65333800000008,3.94087599999875
5.13400300000103,3.80760000000009,1.6362139999992,3.93259800000124
5.01383499999974,3.74359700000059,1.62948400000005,3.95182399999976
5.16657399999895,3.80975399999988,1.62074800000028,3.91979100000026
5.1917169999997,3.7693849999996,1.63972199999989,3.94885499999873
5.25909400000091,3.82080300000052,1.64948100000038,3.92562700000053
5.18290800000068,3.80336799999895,1.61863999999969,3.91086700000051
5.08036600000014,3.75126699999964,1.64832999999999,3.04100199999993
5.20125899999948,3.78827700000147,1.61548399999992,3.00627700000041
5.23954500000036,3.84448799999882,1.61924400000044,2.99816299999839
5.13138099999924,3.8039860000008,1.58489099999952,3.08313799999996
5.18424199999936,3.79073799999969,1.70531300000039,4.00040700000136
5.121677000001,3.74402100000043,1.56702700000005,3.95156200000019
5.15023099999962,3.77203399999962,1.69889999999941,3.96502599999985
5.10629300000073,3.78563699999904,1.64410800000041,3.91978199999903
5.1198889999996,3.79161900000145,1.67210900000009,3.98754800000097
5.0800249999993,3.78727099999924,1.64631699999973,4.06290699999954
5.10798000000068,3.81930699999975,1.57968100000016,4.0122879999999
5.053754999999,3.76274399999966,1.61287699999957,3.96422600000005
5.15410100000008,3.78752600000007,1.64991100000043,3.96067699999912
5.14949100000013,3.7797730000002,1.68325300000015,3.95475900000019
5.11071700000139,3.80819400000109,1.75209699999959,3.9487390000013
5.15515199999936,3.78296399999999,1.65792000000056,3.99548700000014
5.1094350000003,3.82139399999869,1.64552000000003,3.98852899999838
5.15485400000034,3.80055200000061,1.6624240000001,4.02590899999996
5.05294699999831,3.74995300000046,1.61676699999953,3.97551100000055
5.10929300000134,3.81999999999971,1.64426999999978,4.03914000000077
5.13435799999934,3.79975700000068,1.68367100000069,3.99699499999952
5.15622699999949,3.77585599999838,1.63313099999959,4.01292900000044
5.16303900000094,3.75770400000147,1.67616399999952,4.04587999999967
5.1871689999989,3.80241399999977,1.67987600000015,4.04914099999951
5.12975400000141,3.84120799999982,1.63888000000043,3.93391200000042
5.15297399999872,3.79871900000035,1.60386599999947,4.0405869999995
5.11079200000131,3.73273799999879,1.68612300000041,4.05593399999998
5.14993999999933,3.79275800000141,1.64161700000022,3.98664100000133
5.13170200000059,3.81498999999894,1.66035399999964,4.02978199999961
5.14130699999987,3.79115900000033,1.62437700000009,3.98814800000036
5.09822299999905,3.75725000000057,1.68366200000037,4.00833099999909
5.19643999999971,3.8253539999987,1.65192799999932,4.03860600000007
5.15009700000155,3.79316300000028,1.64781200000016,4.01931200000035
5.18629699999838,3.83628400000089,1.65651900000012,4.00620999999956
5.11377200000061,3.83468799999901,1.64793699999973,4.02616800000033
5.12256100000013,3.78771799999959,1.65184100000079,3.99876699999913
5.16840199999933,3.85207800000171,1.67303799999991,4.02951900000153
5.15184600000066,3.8769599999996,1.68726699999934,3.97125799999958
5.14376699999957,3.8442670000004,1.65569899999991,4.04280599999947
5.17318599999999,3.83039899999858,1.66278600000078,3.98845900000015
5.13984700000037,3.87433799999963,1.65507699999944,4.02901799999927
5.13783499999954,3.80195400000048,1.67065000000002,4.02624400000059
5.07812100000046,3.80272400000104,1.64254799999981,4.03283999999985
5.11420399999952,3.80056199999854,1.6427990000002,4.05303300000014
5.11666200000036,3.80598400000054,1.66973899999994,3.97347900000022
5.08192600000075,3.81775899999957,1.68858400000045,4.05896799999937
5.05916099999922,3.76608699999997,1.59484299999986,3.99094900000091
5.16006300000117,3.81183200000123,1.65042300000005,4.0240389999999
5.06543499999862,3.77882599999975,1.62433599999986,4.04819099999986
5.09536000000116,3.77888999999959,1.69326699999965,3.97322700000041
5.08717299999989,3.71398000000045,1.59875499999998,4.05763200000001
5.11633799999981,3.71696899999915,1.64578700000038,4.0099369999989
5.07661299999927,3.78829700000097,1.64562000000024,4.0265500000005
5.0015510000012,3.70330699999977,1.62796600000001,4.04962399999931
5.05306199999904,3.74131200000011,1.65978199999972,4.1274110000013
5.0787679999994,3.77631699999984,1.6189860000004,4.04532499999914
5.04918300000099,3.79275400000006,1.63930699999946,4.05172900000071
5.02926599999955,3.75373699999909,1.65138699999989,4.05718799999886
5.08318999999938,3.71347500000047,1.67715700000008,4.03641600000083
5.13655400000061,3.7844440000008,1.63806199999999,4.07916699999987
5.10775199999989,3.68495900000016,1.65618300000006,4.00650099999984
5.1009269999995,3.69791399999849,1.66146300000037,4.04133499999989
5.12804100000176,3.72846600000048,1.6564929999995,4.04383400000006
5.10736999999972,3.75372100000095,1.75038700000005,4.05167299999994
5.10657100000026,3.74673499999881,1.61815500000012,4.02793899999961
5.08909099999983,3.76362599999993,1.72853500000019,4.05925900000148
5.06873399999859,3.74243600000045,1.691957,4.0191479999994
5.1132290000005,3.69773800000075,1.71574099999998,4.0598659999996
5.20293599999968,3.75176800000008,1.67225899999994,4.07810100000097
5.10150200000135,3.74796400000014,1.67013700000007,4.04901099999915
5.15812499999993,3.74934399999984,1.70501700000023,4.05233399999997
5.04545799999869,3.77627199999915,1.64662599999974,4.00582600000052
5.13911600000029,3.76717099999951,1.66890100000001,3.98955199999909
5.1417679999995,3.75978700000087,1.6833230000002,3.96181500000057
5.10629500000141,3.8093059999992,1.67091199999959,3.97711999999956
5.07264799999939,3.73864200000025,1.71880400000009,3.97411099999954
5.15176799999972,3.77759400000105,1.65870100000029,3.98207700000057
5.21021599999949,3.79315099999985,1.58814699999948,4.010862000001
5.17233600000145,3.77193699999953,1.64199499999995,4.02773699999852
5.19355199999882,3.78315300000031,1.62194500000078,3.97613799999999
5.13543700000082,3.78816199999892,1.67003199999999,3.93688800000018
5.15372000000025,3.80390200000147,1.64127499999995,3.95780100000047
5.1762319999998,3.80805299999884,1.63547500000004,3.98684700000013
5.2013079999997,3.7998060000009,1.66153299999951,4.01787100000001
5.1228229999997,3.78272900000047,1.67138599999998,4.03861499999948
5.14377299999978,3.74206699999922,1.67681900000025,4.01243299999987
5.17737599999964,3.78839100000005,1.59887799999979,3.98000300000058
5.1780630000012,3.80160400000022,1.65128100000038,4.04198299999916
5.14551500000016,3.82147199999963,1.6602899999998,3.98864099999992
5.19279300000017,3.76405100000011,1.67541900000015,3.95313800000076
5.19109399999979,3.79473099999996,1.67610199999945,4.02392900000086
5.17141599999923,3.75582100000065,1.63156700000036,3.9458569999988
5.12326800000119,3.77725399999872,1.6440990000001,4.01059400000122
5.11383999999998,3.74537200000123,1.62249100000008,4.04783099999986
5.18823599999996,3.80340599999909,1.65156599999955,3.99073299999873
5.18194599999879,3.79097600000023,1.66189900000063,3.96709999999985
5.15484500000093,3.80819700000029,1.64674500000001,4.03284200000053
5.19349799999873,3.77538900000036,1.66289999999935,3.97924400000011
5.18735600000036,3.72559699999874,1.64809100000002,4.01952800000072
5.13056300000062,3.77704900000026,1.69174100000055,4.02912300000025
5.18964099999903,3.76136299999962,1.6613269999998,4.0099799999989
5.15629200000149,3.7503570000008,1.64274299999943,4.00142400000004
5.19990899999902,3.77611199999956,1.6451990000005,4.02036700000099
5.19296700000086,3.76881300000059,1.65358500000002,3.95257599999968
5.24886999999944,3.7978179999991,1.6559070000003,3.99997199999962
5.18321900000046,3.82754399999976,1.66752199999974,3.97205500000018
5.23627399999896,3.77358400000048,1.70517500000005,4.02940800000033
5.16308700000081,3.73448400000052,1.67494299999998,3.96230699999978
5.18141399999877,3.76433299999917,1.6597069999998,3.93333999999959
5.25019800000155,3.76830500000142,1.67421100000047,4.05234200000086
5.18349799999851,3.77047099999982,1.66487399999914,3.96153699999923
5.24495800000113,3.78055499999937,1.71129199999996,3.96804399999928
5.19102600000042,3.80549900000005,1.63310000000001,4.01393300000018
5.1795549999988,3.79486600000018,1.63372200000049,4.0372040000002
5.20128000000113,3.7539770000003,1.6420449999996,4.07120100000066
5.1835489999994,3.7716249999994,1.64340700000048,3.99672900000041
5.18856000000051,3.79445200000009,1.66805300000033,4.02132199999869
5.21270499999991,3.82608900000014,1.62963099999979,3.94446600000083
5.1802749999988,3.83617000000049,1.6936139999998,3.99773499999901
5.18712800000139,3.78997700000036,1.64640099999997,4.01009599999998
5.18293199999971,3.77601399999912,1.64370899999994,4.01098900000034
5.2264610000002,3.79286999999931,1.63659199999984,4.04850699999952
5.16265399999975,3.77823400000125,1.67401599999994,3.96280400000069
5.22711200000049,3.77213999999913,1.66658499999994,4.01905199999965
5.22109099999943,3.83318700000018,1.66793300000063,3.96553300000051
5.18959299999915,3.70959399999992,1.64130999999998,3.9729380000008
5.22762700000021,3.77535399999942,1.62452200000007,4.04651099999865
5.24208399999952,3.71067000000039,1.64162699999997,3.97488800000065
5.19194900000002,3.77226700000028,1.6586299999999,3.96341700000085
5.18903100000171,3.78584899999987,1.65091299999949,4.05978299999879
5.22118499999851,3.82194600000003,1.658727,3.98156800000106
5.19269400000121,3.80599900000016,1.64260000000013,3.95910499999991
5.20592899999974,3.7693049999998,1.64623800000027,3.98589600000014
5.25887599999987,3.77199500000097,1.6413620000003,3.9894209999984
5.21500799999922,3.76438699999926,1.64941099999942,4.07184400000006
5.21096200000102,3.79268400000001,1.64082299999973,4.01307000000088
5.20534000000043,3.77615700000024,1.65413200000057,3.95003100000031
5.17636199999833,3.81774699999914,1.6527100000003,4.04394299999876
5.16967300000033,3.79926500000147,1.64054499999929,3.97401300000092
5.16708400000061,3.78334699999868,1.63825600000018,4.04674800000066
5.22298699999919,3.76576000000023,1.66802600000028,3.96156599999995
5.18730700000015,3.74592900000061,1.68351600000005,3.91632299999947
5.23761000000013,3.73217599999953,1.63184899999942,4.01615599999968
5.22911000000022,3.71170700000039,1.63925900000049,4.01911300000029
5.24058400000104,3.82905299999948,1.66369800000029,3.999765999999
5.15363199999956,3.75477099999989,1.68142699999953,3.95687200000066
5.16122399999949,3.83050700000058,1.65528499999982,4.01895200000035
5.19182100000035,3.80195699999967,1.67208200000005,3.98656300000039
5.12610800000039,3.78104499999972,1.65892299999996,4.02338400000008
5.14640700000018,3.75462400000106,1.63338900000053,3.99967099999958
5.19522999999936,3.78305199999886,1.64358799999991,3.96421399999963
5.16091000000051,3.7309120000009,1.65726300000006,4.01000899999963
5.14537500000006,3.74556099999973,1.62252600000011,4.02836300000126
5.17554699999891,3.78742099999909,1.62049200000001,4.00700799999868
5.16972600000008,3.73991800000113,1.61064699999952,4.03939100000025
5.1372279999996,3.74050299999908,1.59720600000037,4.04546599999958
5.12850200000139,3.74168199999986,1.65361899999971,3.99952800000028
5.11152199999924,3.76933300000019,1.70922599999994,3.99175500000092
5.20785500000056,3.78558900000098,1.66482600000018,3.98992100000032
5.20900799999981,3.805746,1.6759549999997,3.04642199999944
5.1957739999998,3.80899399999907,1.59942599999977,3.05315100000007
5.19874100000015,3.86054200000035,1.5864500000007,3.05873900000006
5.18172099999902,3.83316899999954,1.60133199999927,3.04161999999997
5.15763200000038,3.78942199999983,1.60536900000079,3.06397499999912
5.18450500000108,3.81323000000157,1.63929999999982,3.05921600000147
5.1766719999996,3.8349449999987,1.62441500000023,2.95907899999838
5.13580699999875,3.86494099999982,1.62784199999987,3.05906400000094
5.10787600000003,3.80577600000106,1.64557100000002,2.96332500000062
5.19307300000037,3.80869299999904,1.64600900000005,2.96489299999848
5.09687099999974,3.84320600000137,1.63268900000003,2.96785400000044
5.16715300000033,3.83205299999827,1.62606899999992,2.97790999999961
5.19914199999948,3.81246700000156,1.63909100000001,2.99646899999971
5.16390800000045,3.79496699999982,1.64364500000011,2.93108400000165
5.19060999999965,3.82644900000014,1.64849099999992,2.9621049999987
5.20710099999997,3.80419999999867,1.67582199999924,2.89085100000011
5.20610699999997,3.8551290000014,1.66863900000044,3.15149399999973
5.2067730000017,3.81342799999948,1.64636799999971,2.94900899999993
5.17658799999845,3.8422159999991,1.65621700000065,2.97707400000036
5.18847500000084,3.82583599999998,1.65574399999969,2.95041800000035
5.16239399999904,3.85418700000082,1.67929600000025,3.0101369999993
5.25705000000016,3.85359900000003,1.71116499999971,2.98001400000066
5.19839900000079,3.74714499999936,1.68861399999969,3.05853399999978
5.15396200000032,3.75426700000025,1.65500800000063,3.08148400000027
5.17274499999985,3.75630199999978,1.70447799999965,3.02046100000007
5.17722499999945,3.86355100000037,1.64445700000033,2.99083099999916
5.24569100000008,3.89482900000075,1.72458800000004,2.95132100000046
5.1933169999993,3.80153499999869,1.67425699999967,3.04379499999959
5.218264000001,3.81676700000025,1.65516500000012,3.03551800000059
5.2350179999994,3.82577500000116,1.65044200000011,2.99674700000105
5.99100900000121,4.56123599999955,1.67738999999983,2.99263599999904
5.23850499999935,3.87139999999999,1.66899399999966,3.01168700000017
5.2360379999991,3.82593400000042,1.65253900000062,3.01550599999973
6.00310900000113,4.60968700000012,1.6843489999992,3.04465600000003
5.2330239999992,3.82254899999862,1.66669200000069,3.0458890000009
5.17296700000043,3.77621400000135,1.61892399999942,3.00587199999973
5.95935300000019,4.4761299999991,1.65731500000038,3.01637800000026
5.14444100000037,3.81598400000075,1.64404300000024,3.00663399999939
5.99397299999873,4.59097299999848,1.69021699999939,3.03799900000013
5.16879599999993,3.8589950000005,1.68974400000025,3.03481599999941
5.99062200000117,4.56426099999953,1.68686100000014,3.03066299999955
5.17678899999919,3.82843500000126,1.63305200000013,3.05939000000035
6.01450600000135,4.52056599999923,1.58285999999953,3.07530700000098
5.20224399999825,3.84779499999968,1.60478400000011,3.07006999999976
5.98897700000089,4.55052200000137,1.64493899999979,3.05490499999905
5.17591600000014,3.83911599999919,1.62472200000047,3.03618900000038
6.05433099999937,4.57592900000054,1.65589,3.04510800000025
5.2002080000002,3.82586199999969,1.64579400000002,2.97513299999991
5.93594500000108,4.59780099999989,1.67987499999981,3.00290999999925
5.16016799999852,3.78963499999918,1.64385899999979,3.00867600000129
6.00941300000159,4.59066800000073,1.67730399999982,3.01147800000035
6.0062229999985,4.5691910000005,1.6745260000007,2.96345299999848
5.14853700000094,3.78567800000019,1.66669199999978,2.99628800000028
5.96882899999946,4.57814799999869,1.69640600000002,3.06386999999995
6.01649100000031,4.52304200000071,1.72205500000018,3.0382410000002
5.17541899999924,3.81760000000031,1.75623799999994,3.00866900000074
5.96775600000001,4.49709699999948,1.726361,3.050197999999
5.97535900000003,4.48264100000051,1.75861999999961,3.08463600000141
5.19933900000069,3.8365219999996,1.74481699999978,2.9985459999989
6.03082399999948,4.5346640000007,1.71383200000037,2.99427099999957
5.94458900000063,4.552549,1.69774099999995,3.04572400000143
5.9956430000002,4.5103909999998,1.72091199999977,3.0074569999997
5.18506200000047,3.81636199999957,1.64779400000043,3.06649300000026
6.03108699999939,4.52663700000085,1.7277439999998,3.05053699999917
5.98973900000055,4.55693799999972,1.67068399999971,3.03741199999968
6.02297699999872,4.56072799999856,1.71112600000015,3.01579099999981
5.98537700000088,4.47835699999996,1.65038100000038,3.04068700000062
5.23354999999901,3.75827400000162,1.67085299999962,2.99568499999987
5.99455099999977,4.43318299999919,1.76334399999996,2.985095
5.99187100000017,4.50446799999918,1.76850600000034,3.00944700000036
6.05063100000007,4.54373700000178,1.76806000000033,3.04310900000019
5.96518699999979,4.56681299999946,1.7139729999999,3.02918800000043
5.99994599999991,4.54026499999964,1.69578699999965,3.02003699999841
5.9602990000003,4.57848700000068,1.70345199999974,3.01205600000139
6.02628900000127,4.52895999999964,1.65319400000044,3.00412799999867
6.01618499999859,4.67219699999987,1.68012699999963,2.99745799999982
5.98358999999982,4.55310300000019,1.63673800000015,2.98678500000096
6.06751900000017,4.48446899999908,1.67881599999964,3.03102600000057
6.01494500000081,4.4830120000006,1.69719600000008,2.94319699999869
6.01676199999929,4.45765899999969,1.66440700000021,2.99314300000151
6.03750899999977,4.44823200000064,1.7013079999997,2.9768869999989
5.96715700000095,4.43717399999878,1.67875400000048,2.98945900000035
5.95117000000027,4.43486900000062,1.64424799999961,2.95070599999963
5.93282299999919,4.57431600000018,1.67257700000027,3.003514
6.04392200000075,4.55815699999948,1.68871399999989,2.93476600000031
6.01000399999975,4.53760500000135,1.6861429999999,3.00983900000028
6.03436899999906,4.53730599999835,1.67759699999988,2.97525999999925
6.04916700000103,4.55394400000114,1.66204800000014,2.99988200000007
6.07128600000033,4.49906399999963,1.68732100000034,2.97283000000061
6.0670429999991,4.51376700000037,1.6981450000003,3.01261599999998
5.99042399999962,4.54924399999982,1.68875299999945,3.05237999999918
5.99330300000111,4.53480300000047,1.71392900000046,3.03373000000101
6.00449399999889,4.44888600000013,1.69775500000014,2.9840750000003
5.94720300000154,4.51397199999883,1.67930799999976,3.01144899999963
5.94434499999988,4.55042300000059,1.72248299999956,3.00873999999931
5.96016299999974,4.56129399999918,1.69574100000045,2.95683099999951
5.97602799999913,4.56729200000154,1.6422819999998,2.98305800000162
5.97183299999961,4.62763199999972,1.62041099999988,3.10468799999944
6.02759400000105,4.55799699999989,1.6927169999999,3.02342700000008
6.04086800000005,4.55199199999879,1.60980000000018,2.98888299999999
5.98728999999912,4.55578600000081,1.69767299999967,2.99871499999972
6.01363800000036,4.59438699999919,1.71308900000076,3.01939200000015
6.11535200000071,4.53863700000147,1.66735599999993,2.97285399999964
6.0125079999998,4.6102979999996,1.61580199999935,3.03395000000091
6.01409199999944,4.52903800000058,1.65178500000002,2.94684699999925
6.08148799999981,4.58295299999918,1.67026800000076,2.91943600000013
6.04632800000036,4.53447799999958,1.67673500000001,2.96911
6.05835300000035,4.54460900000049,1.71097099999952,2.99677700000029
6.05891399999928,4.55729699999938,1.68088999999964,3.0034510000005
6.04271700000027,4.53372500000114,1.66941100000076,3.01166199999898
5.98898399999962,4.600989999999,1.67417099999966,3.01674800000001
5.97327700000096,4.55751799999962,1.70418599999994,2.93736700000045
5.94341700000041,4.54248100000041,1.6649239999997,2.97233099999903
5.942262999999,4.57251300000098,1.67070600000079,3.05597000000125
5.94714200000089,4.51108399999976,1.68184199999996,3.04602799999884
6.03362500000003,4.49181099999987,1.71126800000002,3.02615500000138
6.03968499999974,4.51031200000034,1.68347199999971,3.04197799999929
6.00746400000025,4.51291499999934,1.68476899999951,3.0547549999992
5.89244999999937,4.53794500000004,1.69938300000013,3.06698200000028
5.88015000000087,4.59714800000074,1.69274700000005,3.03298300000097
5.90114899999935,4.59068099999968,1.73771800000031,3.04160899999988
5.9281890000002,4.4998259999993,1.73586100000011,3.00848799999949
5.94622200000049,4.53106000000116,1.72455600000012,3.05099800000062
5.89645699999892,4.53600099999858,1.68531600000006,3.01516399999855
5.95027900000059,4.58081300000049,1.6951569999992,3.00977600000078
5.96979499999907,4.61723899999924,1.65656100000069,3.01010300000053
6.04291000000012,4.62132100000053,1.74027799999931,3.05153099999916
6.02071199999955,4.61601200000041,1.69579700000031,3.02227599999969
5.98837800000001,4.52135799999996,1.70292299999983,3.02929399999994
5.99519200000032,4.44624699999986,1.70455700000002,3.04996100000062
6.04553099999976,4.43592499999977,1.66778299999987,3.06245200000012
5.97267400000055,4.55939500000022,1.6872370000001,3.10047699999996
6.069974,4.52366699999948,1.62859800000024,3.04237400000056
5.99251399999957,4.57076000000052,1.67065100000036,3.05010399999992
6.07814900000085,4.60889599999973,1.6588240000001,3.02886899999976
6.01477599999998,4.49854899999991,1.66213399999924,3.04543899999953
6.05303900000035,4.52524300000005,1.6700550000005,3.03787399999965
6.05505599999924,4.51837999999952,1.66612499999974,3.02646800000002
6.09924200000023,4.57787800000006,1.6935940000003,3.08826600000066
6.04575300000033,4.56568000000152,1.704342,3.08459299999959
6.01973499999986,4.57058099999995,1.69925499999954,3.00882400000046
6.04980299999988,4.54757400000017,1.67047199999979,3.04521600000044
6.03253100000074,4.53033299999879,1.70436700000027,3.05354799999986
6.06588899999952,4.53825099999995,1.68270900000061,3.01956099999916
6.03683999999885,4.51149500000065,1.72712799999954,3.02308699999958
6.0211760000002,4.54568499999914,1.69227200000023,3.03197200000068
6.00048500000048,4.57392100000106,1.6718579999997,2.92591399999947
6.00374700000066,4.61891499999911,1.67245699999967,2.94611100000111
6.00938200000019,4.61012300000039,1.66776200000004,2.95809100000042
6.01600599999983,4.56144599999971,1.68515200000002,2.97149399999944
6.00406699999985,4.56706699999995,1.70340000000033,3.01541899999938
6.11150599999928,4.51702599999953,1.73234899999989,2.98602800000117
6.02890699999989,4.52874000000156,1.71286400000008,2.97062499999993
6.0061939999996,4.50597799999923,1.71132599999964,3.01913299999978
5.99881000000096,4.60253600000033,1.68067800000063,2.94373199999973
6.0857560000004,4.58150299999943,1.70932499999981,2.98275099999955
6.0095739999997,4.5801279999996,1.67979199999991,2.9798009999995
6.0419239999992,4.45512000000053,1.68248099999983,2.93717600000127
5.991849,4.57364299999972,1.7014650000001,2.97673000000032
5.99213500000042,4.57357600000068,1.69171600000027,2.9483769999988
5.93144200000097,4.53455399999984,1.72463400000015,2.93342500000108
6.00691499999994,4.54981500000031,1.68865000000005,2.97242599999845
6.01351599999907,4.63934700000027,1.72573299999931,2.94310399999995
6.0207620000001,4.59391299999879,1.70198000000073,2.95295000000078
6.00138900000093,4.5781420000003,1.70105699999931,2.94950299999982
6.01066499999979,4.61510600000111,1.70929200000046,2.9616019999994
6.02408099999957,4.5695659999983,1.68103499999961,2.97054500000013
6.07124199999998,4.62126100000023,1.72297100000014,3.00350100000105
6.08364699999947,4.56217900000047,1.70987599999989,3.01421900000059
6.04495200000019,4.59068800000023,1.71525199999996,2.98603999999978
6.00821999999971,4.57864999999947,1.67868799999997,3.07135799999924
6.07334300000002,4.55570299999999,1.64888599999995,3.00605399999949
5.91687000000093,4.53046100000029,1.67594800000006,3.01416000000063
5.98459000000003,4.54876100000001,1.69190400000025,2.97431900000083
5.93113099999937,4.44990300000063,1.70804899999985,3.01059799999894
6.01039599999967,4.50599700000021,1.66971300000023,3.01534999999967
5.96746200000052,4.53596800000014,1.70738999999958,2.99906300000112
5.99406599999929,4.53862200000003,1.67067300000053,2.99045899999874
6.03499000000011,4.43582099999912,1.68219599999975,3.03456400000141
6.08430000000044,4.51731300000029,1.68511000000035,3.02028399999836
6.18111999999928,4.60629100000006,1.67831299999943,2.98182300000008
6.50046500000099,4.54586899999958,1.68278000000009,2.94942800000172
5.95631700000013,4.51671300000089,1.69124000000011,3.05896099999882
6.08481299999949,4.61288499999864,1.701865,3.01434300000074
5.99358799999936,4.62690100000145,1.70778900000005,2.97402299999885
5.99760700000115,4.54569699999956,1.75245799999993,2.9926489999998
5.90513300000021,4.53637499999968,1.72802599999977,3.0851900000016
5.90088899999864,4.52398899999935,1.73431299999993,3.06531899999936
5.94813200000135,4.54539000000113,1.7123160000001,2.99499900000046
6.0578289999994,4.5938299999998,1.71719200000007,2.99982999999884
6.03803300000072,4.62711999999919,1.69585700000061,3.02117200000066
6.08376599999974,4.64981199999966,1.74153599999954,3.03777000000082
6.02296500000011,4.5338210000009,1.73644899999999,3.0039369999995
6.09887600000002,4.56667399999969,1.73983399999997,2.9784209999998
6.04799800000001,4.57558400000016,1.71834899999976,3.06494000000021
6.04565000000002,4.5739109999995,1.72002100000009,3.06390400000055
6.06069899999966,4.64390500000081,1.71300599999995,3.06541799999832
6.08300599999893,4.62793299999976,1.72265700000025,3.03899900000033
6.08484800000042,4.63811600000008,1.72902200000044,2.99181900000076
6.09944200000064,4.56170500000007,1.61849199999961,3.0558689999998
6.06276199999957,4.57485400000041,1.6784889999999,3.0375039999999
6.12680300000102,4.576133999999,1.63808599999993,2.98581000000013
6.04438999999911,4.5491660000007,1.66852900000049,3.02303299999949
6.05444200000056,4.58078699999896,1.67980099999932,3.02983800000038
6.09799699999894,4.58689200000117,1.66696900000079,3.02550999999949
6.04539199999999,4.64091499999995,1.67915899999934,3.01238000000012
6.13384600000063,4.62234999999964,1.66973700000017,2.98148000000037
6.18889300000046,4.60441600000013,1.67972999999984,2.97077100000024
6.15173799999866,4.62978699999985,1.67425900000035,2.97532399999909
6.12362700000085,4.58393400000023,1.70475600000009,3.01857999999993
6.08739699999933,4.58942999999999,1.68255700000009,2.98143600000003
6.02077199999985,4.57808999999907,1.67828999999983,3.03881900000124
6.13862500000141,4.64862700000049,1.710556,3.03864599999906
6.09779100000014,4.59563300000082,1.69357000000036,3.04193400000077
6.1074609999996,4.53097399999933,1.70109199999933,3.0450069999988
6.09510299999965,4.56897000000026,1.67555799999991,3.07110800000009
6.15242500000022,4.59379300000001,1.66641600000003,3.02368300000126
6.10393400000066,4.5562119999995,1.68876100000034,3.07154199999968
6.15930399999888,4.65356500000053,1.68828200000007,4.03457200000048
6.15421799999967,4.53125600000021,1.71542399999998,4.01647599999887
6.07036400000106,4.57117800000015,1.68185999999969,4.01919300000009
6.18200900000011,4.58810599999924,1.68908199999987,4.01881800000046
6.1275399999995,4.59631799999988,1.64979200000016,4.03118100000029
6.13385299999936,4.54049300000042,1.69105500000023,4.02970699999969
6.10956200000146,4.61864599999899,1.71069699999953,4.0413239999998
6.14389699999992,4.56191800000124,1.69838900000013,4.02908799999932
6.18592299999909,4.66588599999886,1.69591800000035,4.09382000000005
6.15617399999974,4.5970410000009,1.69156099999964,4.02048100000138
6.14771300000029,4.59951700000056,1.65984200000003,3.96251699999993
6.14204400000017,4.65428599999905,1.69121700000051,4.00220599999921
6.08057600000029,4.60187299999961,1.69670499999938,4.02389700000094
6.15363799999977,4.63558300000113,1.70381200000065,4.00555199999872
6.13577900000018,4.58134799999971,1.71222699999998,4.0411839999997
6.16342099999929,4.59630499999912,1.70069199999944,4.05454300000019
6.14146400000027,4.57066099999975,1.70443200000045,4.01371199999994
6.08944700000029,4.5755990000016,1.70183300000008,4.04004900000109
6.06814399999894,4.57731299999978,1.72180099999969,4.06207899999936
6.15237800000068,4.59484299999895,1.74062099999992,3.94402500000069
6.18102100000033,4.58444500000041,1.75326399999994,4.02653099999952
6.16825000000063,4.69067899999936,1.70241100000021,4.05688800000098
6.22928599999977,4.65673300000162,1.70189800000026,3.97938599999907
6.17204999999922,4.59452299999975,1.69517499999984,3.99589200000082
6.23264399999971,4.63108999999895,1.71746299999995,3.97491300000002
6.18105900000046,4.64281400000073,1.70713400000022,3.9750669999994
6.21751899999981,4.62460199999987,1.69947499999944,4.04432699999961
6.1757630000011,4.68471999999929,1.73867700000028,3.97546800000055
6.20175199999903,4.63115600000128,1.67105699999956,3.98620300000039
6.16588199999933,4.64342899999974,1.70055200000024,3.98931599999923
6.19532900000013,4.61111899999923,1.71113700000024,4.0203590000001
6.22398200000134,4.70748900000035,1.71482399999968,4.03937500000029
6.14295999999922,4.69395900000018,1.70634700000028,3.97124900000017
6.22740700000031,4.75345699999889,1.69666899999993,4.00415099999918
6.06886900000063,4.60389900000155,1.71707700000024,3.98191100000076
6.15456099999938,4.59026999999878,1.67981499999951,4.01528899999903
6.15838599999915,4.62080500000047,1.70664300000044,3.97847100000035
6.15361300000041,4.66583399999945,1.63296699999955,3.94541700000082
6.21545400000105,4.66697399999975,1.68881200000033,3.94095599999855
6.15478299999995,4.67662100000052,1.66514499999994,4.04579999999987
6.21972499999902,4.6788319999996,1.71619800000008,4.05798800000048
6.16857700000037,4.62979900000028,1.71780800000033,4.03730400000131
6.14215999999942,4.65886000000137,1.73740999999973,4.01081799999884
6.13294200000018,4.71026399999937,1.71662600000036,4.01828999999998
6.18530500000088,4.74261099999967,1.71154699999988,4.01286600000094
6.16766899999857,4.67930100000012,1.70343299999968,4.01160600000003
6.27256600000146,4.68465499999911,1.72488799999974,4.04715399999986
6.28560399999878,4.68127100000129,1.70630400000027,4.07716499999879
6.21538099999998,4.65846400000009,1.76904999999988,4.0221760000004
6.26296300000104,4.73904799999946,1.72926600000028,4.01838099999986
6.28708499999993,4.72527199999968,1.76043500000014,3.98865400000068
6.33215299999938,4.74505300000055,1.64033899999959,4.01808399999936
6.22564199999943,4.72778499999913,1.67919900000015,4.01768100000118
6.21790800000053,4.71568900000057,1.68093500000032,3.98535199999969
6.2158500000005,4.69366799999989,1.64854699999978,4.07981399999881
6.31069600000046,4.73878999999943,1.7568540000002,4.02145000000019
6.27770799999962,4.72694300000148,1.76957599999969,3.9633300000005
6.18996799999877,4.6947599999985,1.7077589999999,4.05220000000008
6.21295700000155,4.69305200000053,1.72720699999991,4.08073599999989
6.2031909999987,4.69816399999945,1.68698099999983,4.06265100000019
6.29680999999982,4.72411300000022,1.67670300000009,4.03951600000073
6.20988700000089,4.7728960000004,1.67119300000013,4.07966299999862
6.24872300000061,4.72496599999977,1.71918000000005,4.05151000000114
6.19588999999905,4.69797900000049,1.66322899999977,4.02161899999919
6.26740600000085,4.72306399999979,1.7061819999999,4.0288700000001
6.24089899999854,4.73557900000014,1.69547200000034,4.01381000000038
6.22385000000031,4.78331199999957,1.72078099999999,3.98228100000051
6.2708930000008,4.76972500000011,1.71385800000007,4.08013899999969
6.21711399999913,4.73909699999967,1.70071800000005,4.00685700000031
6.26742999999988,4.73046799999975,1.72074900000007,3.98980099999972
6.24049100000047,4.72074200000134,1.70304599999963,4.02800199999911
6.26684299999943,4.73683199999869,1.71686500000033,4.00325599999996
6.14632600000004,4.78823300000113,1.69230599999992,4.04295199999979
6.19496800000161,4.69754199999988,1.69332099999974,4.02749600000061
6.19063299999834,4.76306599999953,1.68785900000057,4.02704900000026
6.17689100000098,4.73471199999949,1.68375500000002,4.08959999999934
6.23381300000074,4.75591200000054,1.69781799999964,4.05680200000097
6.1824519999991,4.70194900000024,1.67071099999976,4.04817999999977
6.30141499999991,4.77933200000007,1.76892099999986,4.03557499999988
6.17207699999926,4.79574800000046,1.7116130000004,4.03757199999927
6.20421100000021,4.71338199999991,1.69778599999972,4.08221500000036
6.17568200000096,4.70418400000017,1.75174000000061,3.99086700000043
6.34860499999922,4.80202099999951,1.74741699999959,3.97047199999906
6.23677800000041,4.74845500000083,1.72422800000004,4.04803300000094
6.1893199999995,4.79653599999983,1.69995699999981,3.97711399999935
6.30532700000003,4.83048199999939,1.74585800000023,4.01505200000065
6.23191100000076,4.69259099999908,1.69494699999996,4.03166500000043
6.19811999999911,4.75894400000107,1.72998199999984,3.96124799999961
6.2780240000011,4.79248499999994,1.75562300000001,3.99173999999948
6.19418000000042,4.62251300000025,1.72611500000039,4.05968500000017
6.31099699999868,4.72697200000039,1.76981699999942,4.00549800000044
6.21940499999982,4.66168199999993,1.70014000000083,4.06025299999965
6.28962400000091,4.75909799999863,1.76895999999942,4.02279799999997
6.22535900000003,4.68800200000078,1.73808100000042,4.00101299999915
6.30599400000028,4.77834299999995,1.7208099999998,4.07894300000044
6.18051799999921,4.65371600000071,1.70558100000017,4.05627199999981
6.32319900000039,4.71300999999949,1.7534969999997,3.95862400000078
6.23436500000025,4.58197599999949,1.73677000000043,3.95277200000055
6.35167799999908,4.7311179999997,1.78825599999982,3.93445999999858
6.31545300000107,4.73139199999969,1.71534299999985,3.98611100000016
6.22392299999956,4.69638600000144,1.73927699999967,3.99133799999981
6.33249299999989,4.71742699999959,1.7500570000002,3.98555099999976
6.27758499999982,4.76926900000035,1.68883100000039,4.03163000000131
6.21619699999974,4.63821999999891,1.68700399999943,2.27694599999995
6.32476400000087,4.74581000000035,1.73784200000046,2.1837859999996
6.35507200000029,4.79036900000028,1.74376200000006,2.22691300000042
6.25213999999869,4.69283399999949,1.73084299999937,2.23005999999987
6.28557200000068,4.711553000001,1.7029390000007,2.23368699999992
6.32693699999982,4.7674109999989,1.77193699999953,2.22127899999941
6.30307100000027,4.77538600000116,1.75331499999993,2.29418400000031
6.2271010000004,4.68347099999846,1.67164099999991,2.19820799999979
6.28784399999859,4.70097100000021,1.69458800000029,2.15736800000013
6.37467300000026,4.6822970000012,1.66545399999995,2.18557700000019
6.31055100000049,4.76732599999923,1.66976200000045,2.22190399999999
6.27667900000051,4.757305000001,1.67532200000005,2.25644400000056
6.27018800000042,4.78345199999967,1.70825399999922,2.22302899999886
6.20373499999914,4.75053999999909,1.73395600000003,2.24226700000145
6.2756360000003,4.74799100000018,1.70372700000007,2.26069499999903
6.29274499999883,4.66465000000062,1.76313200000004,2.2189070000004
6.34689600000092,4.71464600000036,1.74400100000003,2.15902999999889
6.26691799999935,4.81449099999918,1.71453500000007,2.2043190000004
6.22618599999987,4.70591500000046,1.70785500000056,2.11960900000122
6.27797600000122,4.76171599999907,1.73352999999952,2.25456200000008
6.19284499999958,4.72207400000116,1.73571600000014,2.24560399999973
6.25245799999902,4.76217899999938,1.71127299999989,2.12897199999861
6.22328800000105,4.74146800000017,1.72737299999972,2.1487270000016
6.191499999999,4.72851300000002,1.69937800000025,2.09059399999933
6.21980600000097,4.80010399999992,1.71325900000011,2.05165300000044
6.17917200000011,4.62307800000053,1.67858700000033,2.13979199999994
6.20467599999938,4.6547759999994,1.68441199999961,1.54615600000034
6.22592900000018,4.76138200000059,1.69483200000013,1.60212299999876
6.18781800000033,4.70281199999954,1.73883099999966,1.59096800000043
6.22399699999914,4.75485800000024,1.69614799999999,1.63048600000002
6.27281800000128,4.70231500000045,1.71311500000047,1.57851599999958
6.21369099999902,4.81514900000002,1.71176500000001,1.57828400000108
6.26513400000113,4.75215699999899,1.76959299999999,2.1836119999989
6.19738299999881,4.7534599999999,1.72574099999929,2.31419000000096
6.30748200000016,4.71700199999941,1.73911500000031,2.21725599999991
6.24457299999995,4.76884500000051,1.73200600000018,2.2854669999997
6.23284400000011,4.74109700000008,1.74281400000018,2.29413899999963
6.33107500000006,4.7720989999998,1.7676190000002,2.29632499999934
6.28319399999964,4.74593500000083,1.70936299999994,2.29344200000014
6.30163999999968,4.83670499999971,1.63105300000007,2.25483700000041
6.26535400000103,4.72712599999977,1.68606499999987,2.29393700000037
6.31646600000022,4.82540100000006,1.72311499999978,2.21263299999919
6.22812899999917,4.72679000000062,1.74099300000034,2.30471900000157
6.21070400000099,4.76159000000007,1.73377099999925,2.23045199999979
6.22924299999977,4.78579199999876,1.74251000000004,2.25536099999954
6.23208499999964,4.81066000000101,1.7426660000001,2.282772999999
6.28738800000065,4.68440399999963,1.63554699999986,2.28880200000094
6.24621099999968,4.75390300000072,1.67385000000013,2.28248399999939
6.31612200000018,4.79578699999911,1.67096700000002,2.26659300000028
6.34933900000033,4.76977000000079,1.6596610000006,2.27895999999964
6.31414699999914,4.80090799999925,1.75353399999949,2.29894500000046
6.32375300000058,4.78422200000023,1.67027099999996,2.2765130000007
6.24877399999968,4.75238499999978,1.73169200000029,2.32276999999885
6.2631309999997,4.79630700000052,1.71386199999961,2.32491900000059
6.13066100000106,4.7892609999999,1.72505199999978,2.27362800000083
6.34410499999831,4.81051099999968,1.74128100000053,2.27735699999903
6.29197300000124,4.8085800000008,1.73344199999974,2.28929600000083
6.26877099999911,4.77741999999853,1.75581899999997,2.30108899999868
6.27242599999954,4.73168000000078,1.74854300000061,2.27826500000083
6.23943900000086,4.70676800000001,1.75066999999945,2.29886199999964
6.24557699999968,4.72554200000013,1.66822899999988,3.1361450000004
6.22104399999989,4.73373600000014,1.7362090000006,3.06432099999984
6.29068499999994,4.7781959999993,1.72593499999948,3.08101299999907
6.25536900000043,4.7174470000009,1.72371000000021,3.08702100000119
6.22640999999931,4.77781999999934,1.74840099999983,3.1043099999988
6.22721700000147,4.69207900000038,1.7292010000001,3.1430730000011
6.20319299999937,4.70262600000024,1.70704099999966,3.18416500000058
6.19727299999977,4.8143999999993,1.73579100000006,4.20656299999973
6.2216470000003,4.74792999999954,1.71169200000077,4.10170399999879
6.21474699999999,4.76068200000009,1.73754399999962,4.11895999999979
6.19138899999962,4.76229200000125,1.72680299999956,4.20138900000165
6.20481599999948,4.73291599999902,1.78387900000052,4.285652999999
6.20819600000141,4.78768800000034,1.75297399999999,4.21824299999935
6.30286100000012,4.74824699999954,1.77182499999981,4.17784400000164
6.25129299999935,4.80753999999979,1.75634400000035,4.10453299999972
6.18649200000073,4.70753400000103,1.76519899999948,4.18276799999876
6.20087599999897,4.78033999999934,1.73447399999986,4.1686150000005
6.20640900000035,4.83801099999982,1.74314099999992,4.11699700000099
6.14672400000018,4.75888900000064,1.73298900000009,4.21664499999861
6.16179999999986,4.76219200000014,1.78830500000004,4.21320000000014
6.25685299999896,4.71069399999942,1.83435499999996,2.28483600000072
6.1637380000011,4.69326999999976,1.72019,2.40494000000035
6.21498699999938,4.71240399999988,1.73717300000044,3.18041900000026
6.24667200000113,4.66819700000087,1.69731899999988,3.28344399999878
6.20233799999914,4.73001099999965,1.71658300000036,3.28290200000083
6.26816999999937,4.73510200000055,1.72965699999986,3.21154099999876
6.23290500000076,4.74000700000033,1.7096190000002,3.20624800000041
6.27941500000088,4.67315699999926,1.72498399999949,3.22400600000037
6.19722299999921,4.78235200000017,1.63574100000005,3.23795500000051
6.27199800000017,4.72290299999986,1.69323499999973,3.23127899999963
6.24764800000048,4.71976200000063,1.68240700000024,3.17749700000059
6.22747499999969,4.73647299999902,1.70294399999966,3.18276100000003
6.24640999999974,4.77583400000003,1.72792900000059,3.20749999999862
6.18342499999926,4.75926100000106,1.69407099999989,3.22185499999978
6.26674699999967,4.67647699999907,1.73200100000031,3.21083500000168
6.24228400000175,4.67050399999971,1.69443899999987,3.26859199999853
6.22216799999842,4.71246600000086,1.74261699999988,3.21598799999992
6.24741500000164,4.70844399999987,1.72225600000002,3.26109600000018
6.26148399999875,4.68644599999971,1.71934799999963,3.24411200000031
6.19956600000114,4.67583999999988,1.73678999999993,3.20921500000077
6.25625899999977,4.66525100000035,1.72911000000022,3.24018499999875
6.25260399999934,4.70136699999966,1.80362500000047,3.20432600000095
6.23534599999948,4.68288399999983,1.74601199999961,3.12087900000006
6.23285399999986,4.68495400000029,1.80601800000022,3.14824500000032
6.19884600000114,4.7151159999994,1.76412999999957,3.14613599999939
6.19579599999997,4.67435500000101,1.78597799999989,3.15496899999926
6.16297800000029,4.68120099999942,1.734195,3.12650800000119
6.23735899999883,4.69509500000095,1.7311950000003,3.1141209999987
6.21423000000141,4.74199899999985,1.76857099999961,3.2354090000008
6.2462059999998,4.77325399999972,1.71921199999997,3.22678199999973
6.24229999999989,4.74951999999939,1.76018000000022,3.25693599999977
6.17544199999975,4.70248899999933,1.70497700000033,3.2400830000006
6.27612000000045,4.70433700000103,1.76030300000002,3.23301700000047
6.2236529999991,4.72223800000029,1.7301639999996,3.21336799999881
6.30206499999986,4.75136899999961,1.78405800000019,3.17630500000087
6.19156599999951,4.75272199999927,1.74652700000024,3.21624299999894
6.24127899999985,4.81262400000014,1.73048500000004,3.22843400000056
6.24983000000066,4.7758300000005,1.73400399999991,3.22445599999992
6.17523400000027,4.74441599999955,1.75956399999995,3.22687000000042
6.25504499999988,4.84746799999994,1.7419060000002,3.17631599999913
6.17286299999978,4.85165600000073,1.79377199999999,3.2661390000012
6.30640200000016,4.85126300000047,1.75723899999957,3.31730099999913
6.19970900000044,4.77439400000003,1.74547100000018,3.29644300000109
6.27107500000056,4.80012799999895,1.79116499999964,3.19879199999923
6.20908999999847,4.82087200000024,1.81008700000075,3.24078200000076
6.30885699999999,4.75649800000065,1.739372,3.2395319999996
6.30403400000068,4.82415099999889,1.75407399999949,3.27487199999996
6.20521799999915,4.71143099999972,1.73623000000043,3.22905299999911
6.26467300000149,4.72289100000125,1.79443699999956,3.26404600000023
6.21620899999834,4.81453799999872,1.7451259999998,3.32561700000042
6.32934500000192,4.76550400000087,1.75672300000042,3.29312899999968
6.1915259999987,4.79296600000089,1.73406100000011,3.26168400000097
6.24804099999892,4.77768399999877,1.77487500000007,3.30835800000023
6.23642000000109,4.66192299999966,1.72380799999974,3.31408899999951
6.27319699999862,4.72937000000093,1.74754500000017,3.24827600000026
6.2310980000002,4.71320600000035,1.75684399999955,3.29199299999891
6.25404100000014,4.86254600000029,1.77711200000067,3.29435300000114
6.22322800000256,4.74136699999872,1.77305899999919,3.34194000000025
6.1026669999992,4.76114100000086,1.78341600000022,3.34923999999955
6.22206799999913,4.71311299999979,1.75696900000003,3.33393299999989
6.09176700000171,4.69053899999926,1.7766529999999,3.32736599999953
6.14927399999942,4.72639400000116,1.69962200000009,3.2896839999994
6.10425399999804,4.64749200000006,1.76194000000032,3.30650700000115
6.25773500000287,4.71838399999979,1.72422300000017,3.3928509999987
6.2034059999969,4.73173999999926,1.71555600000011,3.28813400000035
6.22232600000279,4.77336699999978,1.73395199999959,3.32757700000002
6.20045699999901,4.77974999999969,1.77452100000028,3.25684499999988
6.25493700000152,4.80814400000054,1.68910199999937,3.27687500000138
6.27638999999908,4.73012800000106,1.75140900000042,3.24523699999918
6.19914499999868,4.75875799999994,1.7463630000002,3.26840099999936
6.2748070000016,4.71060299999954,1.79624199999944,3.34757700000046
6.29413399999976,4.7000680000001,1.75059800000054,3.36140499999965
6.31037699999797,4.73925799999961,1.74914699999954,3.27747500000078
6.21108699999968,4.67925900000046,1.71555700000044,3.31162399999994
6.1119120000003,4.7202989999987,1.71711400000004,3.30387499999961
6.23436900000161,4.69585600000028,1.72299399999974,3.34864700000071
6.19415400000071,4.72561599999972,1.71006299999954,3.3196769999995
6.23154099999738,4.77769400000034,1.7305920000008,3.29611099999966
6.1727350000001,4.78196600000047,1.738652,3.32701600000109
6.26190100000167,4.76713399999971,1.77055299999938,3.28965900000003
6.22520799999984,4.81189099999938,1.74434999999994,3.35914199999934
6.34966300000087,4.85984700000154,1.73392599999988,3.33813700000064
6.24841599999854,4.77579999999944,1.75296700000035,3.36386700000003
6.20863000000099,4.81107999999949,1.78150600000026,3.31283199999962
6.22309699999823,4.75403300000107,1.69588599999952,3.33879700000034
6.26980900000126,4.7789159999993,1.76391400000011,3.25030199999856
6.23248700000113,4.72419799999989,1.74256800000057,3.27866600000016
6.19062599999961,4.87106200000017,1.8002979999992,3.29440100000102
6.24981399999888,4.77791199999956,1.75851800000055,3.33462700000018
6.23184899999978,4.69652300000052,1.7512200000001,3.27450299999873
6.18741900000168,4.76673499999924,1.73699299999953,3.31619600000158
6.21104500000001,4.74744500000088,1.72957000000042,3.32122599999821
6.17991999999867,4.722624,1.72619299999951,3.3290960000013
6.27397099999871,4.64881099999911,1.76460800000041,3.30992200000037
6.22323700000197,4.77503299999989,1.77634500000022,3.30320199999915
6.29473800000051,4.68030700000054,1.73063899999943,3.31890100000055
6.22290000000066,4.78918499999963,1.7852069999999,3.2651679999999
6.30587799999921,4.77396500000032,1.74107600000025,3.30310400000053
6.28749500000049,4.82344100000046,1.78152299999965,3.30996199999936
6.22684599999775,4.76544999999896,1.74848500000007,3.36536399999932
6.23605999999927,4.77146900000116,1.71086700000069,3.33969900000011
6.33144100000209,4.74546399999963,1.75767199999973,3.30345699999998
6.30136199999833,4.81091399999968,1.74362800000017,3.26596199999949
6.27500800000053,4.74085399999967,1.69542000000001,3.27211100000022
6.30880400000024,4.76216000000022,1.74249599999985,3.25415299999986
6.23749800000223,4.72578000000067,1.70849399999952,3.23477300000013
6.17722999999751,4.77219200000036,1.73464000000058,3.25380100000075
6.23145600000134,4.72457599999871,1.74119999999948,3.23345599999993
6.23754600000029,4.7179670000005,1.74351700000079,3.27178500000082
6.26149099999748,4.753557,1.72614099999919,3.25604499999827
6.18292900000233,4.73981699999968,1.74969000000056,3.21888300000137
6.20811899999899,4.6666120000009,1.73260899999968,3.25512799999888
5.37167300000146,3.98136200000044,1.7278809999998,3.33354200000031
5.42151199999716,3.96425799999997,1.73819499999991,3.29216000000088
5.43768600000112,3.92037999999957,1.72384899999997,3.25731199999973
5.3525890000019,3.9957519999989,1.7235010000004,3.35188999999991
5.35988999999972,3.92273100000057,1.77109099999961,3.34633500000018
5.431400999998,3.890859000001,1.77413200000046,3.31182099999933
5.41782700000113,3.96608799999922,1.75186500000018,3.33673400000043
5.44739699999991,3.94869800000015,1.80110100000002,3.33394299999964
5.38886899999852,3.9770840000001,1.77147100000002,3.30757099999937
5.50137200000245,4.03606600000057,1.78146800000013,3.32084000000032
5.42825099999754,4.02500699999837,1.74800099999993,3.28750600000058
5.38528399999996,4.02768100000139,1.70042999999987,3.2538540000005
5.42115900000135,4.05863799999861,1.63655999999992,3.28982600000018
5.44198600000163,3.98310400000082,1.7284639999998,3.32140499999878
5.40795499999876,4.00872999999956,1.70324400000027,3.35883800000011
5.42309999999998,4.06268500000078,1.71751899999981,3.36405899999954
5.46288400000049,4.01649899999938,1.68665599999986,3.32670600000165
5.40709299999799,4.01646000000073,1.68300100000033,3.29455299999972
5.4694840000011,4.02965699999913,1.68416799999977,3.31997799999954
5.42250100000092,4.01465500000086,1.72781599999962,3.33736999999928
5.41045099999974,4.02512999999999,1.69413500000064,3.37776200000008
5.47230399999899,3.97298099999898,1.72124199999962,3.38094000000092
5.39861100000053,3.9698129999997,1.69951500000025,3.36340199999904
5.41734200000064,4.00541600000179,1.7214299999996,3.33221200000116
5.39428499999849,3.97748599999977,1.72885300000053,3.32891500000005
5.37250300000233,3.98799999999937,1.71793499999967,3.25079899999946
5.44394899999679,4.01756999999998,1.74318500000027,3.3511440000002
5.37398200000098,4.00261900000078,1.73264699999982,3.35783900000024
5.38259800000014,4.00824399999874,1.65914599999996,3.34178900000006
5.44899300000179,4.04955100000006,1.62184499999967,3.30584900000031
5.42341499999748,4.02510799999982,1.64641300000039,3.3202429999983
5.46055999999953,4.00913100000071,1.68820400000004,3.30173400000058
6.2800610000013,4.69917899999928,1.67077499999959,3.36691799999971
5.3509410000006,3.94808000000012,1.72090200000002,3.30454199999986
6.22984899999938,4.68757200000073,1.72781699999996,3.2882840000002
6.27275000000009,4.76880200000051,1.6432990000003,3.29521100000056
5.3998700000011,3.94259099999908,1.68981600000006,3.30557500000032
6.15962500000023,4.71354699999938,1.6912970000003,3.36665799999901
6.17596599999888,4.70894100000078,1.64527699999962,3.40946000000076
5.362932,3.94251500000064,1.76409100000001,3.39777599999979
6.19889799999874,4.71890299999905,1.66007199999967,3.2613650000003
5.32700500000283,3.90348500000073,1.65586900000017,3.34280199999921
6.21586899999966,4.68995100000029,1.6721290000005,3.26279200000135
5.41141799999968,3.88665299999957,1.69964499999969,3.32288100000005
6.15677299999879,4.63102699999945,1.63891100000001,3.24369399999887
5.38349000000017,3.89383400000042,1.74355800000012,3.34668600000077
6.18167000000176,4.629997,1.66166900000007,3.30598099999952
5.42476999999781,3.93021500000032,1.7331750000003,3.21944799999983
6.16669499999989,4.68946700000015,1.71630699999969,3.29224500000055
5.40339400000084,3.86215699999957,1.6921769999999,3.25704699999915
5.40729300000021,4.69484799999918,1.69384499999978,3.29645300000084
6.18901800000094,3.91229500000009,1.70924000000014,3.2954979999995
5.41767899999832,4.02732100000139,1.72122800000034,3.33836999999949
5.39501899999959,4.03768899999886,1.72047500000008,3.31825800000115
5.33043900000121,3.96922199999972,1.67195999999967,3.27051000000029
5.35685000000012,3.97148800000105,1.69010499999968,3.34298899999885
5.43664499999795,4.03025100000013,1.68357600000036,3.32020100000045
5.39402900000277,3.9933519999995,1.67410800000016,3.31890899999962
5.43653699999777,3.96621400000004,1.68742399999974,3.26415699999961
5.40720200000214,3.96897700000045,1.65801999999985,3.31080400000064
5.40386299999955,3.96646299999884,1.6716150000002,3.33955099999912
5.41878100000031,3.87337699999989,1.64857399999983,3.28542600000037
5.35722800000076,3.99826100000064,1.70102700000007,3.30873799999972
5.54115499999898,3.92479599999933,1.67016700000022,3.32832400000007
5.39275500000076,3.95874600000025,1.68794499999967,3.26076300000022
5.33860899999854,3.9212320000006,1.68387400000029,3.32176600000093
5.42205699999977,3.98908300000039,1.70344999999998,3.34085099999902
5.48459999999977,4.01162599999952,1.6700579999997,3.26566800000001
5.2959320000009,3.91237399999955,1.66342200000054,3.25393200000144
5.34382999999798,3.94713899999988,1.66776599999957,3.32381099999839
5.35497400000168,4.01213199999984,1.73609899999974,3.31718600000022
5.46740599999976,3.94444900000053,1.681286,3.2309720000012
5.35260199999902,3.98513900000034,1.67134100000021,3.32288599999993
5.37808600000062,3.99126299999989,1.65446200000042,3.29671400000007
5.37467499999912,3.95492999999988,1.65520699999979,3.18420699999842
5.40381400000115,4.02770899999996,1.69579200000044,3.27412200000072
5.4758780000011,3.96244499999921,1.69085899999936,3.32560800000101
5.34844399999929,4.02810600000157,1.64928299999974,3.28600699999879
5.45655700000134,4.00402500000018,1.67441700000018,3.29604300000028
5.43685699999696,3.98271499999828,1.64808600000015,3.25737400000071
5.40127300000313,4.01120700000138,1.6344680000002,3.31264199999896
5.46150299999863,4.02169200000026,1.70414199999959,3.35847699999977
5.38014599999951,3.96914899999865,1.68141300000025,3.3066370000015
5.38122800000201,3.90949800000089,1.69798300000002,3.36717499999941
5.31532899999729,3.94808899999953,1.67013700000007,3.39437499999985
5.36224100000254,3.96040600000015,1.67207599999983,3.37881999999991
5.39552899999762,4.01214699999946,1.67368299999998,3.25138300000071
5.41294299999936,3.87771299999986,1.72263900000053,4.44405099999858
5.33512900000278,3.93981600000006,1.66707499999939,4.37928600000123
5.34931899999719,3.98731300000145,1.71550400000069,4.4725440000002
5.29342800000086,3.96018999999978,1.72802199999933,4.42451900000015
5.29319500000202,3.91413099999954,1.72961200000009,4.35523599999942
5.30246099999931,3.99923699999999,1.68707900000027,4.39285299999938
5.42247499999939,3.92859200000021,1.71620600000006,4.44560799999999
5.33826300000146,3.96061299999928,1.66896199999974,4.32368200000019
5.35743399999774,3.93253700000059,1.61745299999984,4.44585200000074
5.33341600000131,3.94408699999985,1.64936800000032,4.51948699999957
5.36077599999771,3.90846000000056,1.64409799999976,4.44451300000037
5.36903700000039,4.01956900000005,1.6353079999999,4.44936699999926
5.46247900000162,3.88960099999895,1.69435000000067,4.48744099999931
5.38781100000051,3.99524700000075,1.67050999999992,4.40248000000065
5.41762999999992,3.97298899999987,1.66535099999965,4.39885999999933
5.33712100000048,3.95413700000063,1.67913899999985,4.35433000000012
5.40421299999798,3.97512399999869,1.66495600000053,4.26936900000146
5.38734499999919,4.05675300000075,1.67122500000005,4.4093529999991
5.4437050000015,3.98717600000055,1.71085199999925,4.38128700000016
5.34669700000086,4.01158999999825,1.67956800000047,4.37006099999962
5.33228099999906,3.97736299999997,1.72883199999978,4.35961900000075
5.29227700000047,3.96878500000093,1.69450200000028,4.28464799999892
5.3552810000001,4.02836899999966,1.72137699999985,4.38627400000041
5.42772400000104,3.91516899999988,1.69175600000017,4.35811900000044
5.33860699999786,3.99085300000115,1.6499789999998,4.44226899999921
5.36195700000098,3.98118399999839,1.69728399999985,4.38837000000058
5.41136199999892,3.94631600000139,1.68598900000052,4.53105300000061
5.38529600000038,4.05871300000035,1.67976799999997,4.42027400000006
5.42038700000194,3.97736899999836,1.69235899999967,4.41088399999899
5.33653099999719,3.96718700000019,1.68183500000032,4.36017600000014
5.33820900000137,3.95079900000019,1.66367999999966,4.38487400000122
5.36978399999862,3.93247400000109,1.69740100000035,4.45943399999851
5.31798300000082,4.03939199999877,1.67476699999952,4.39612300000044
5.4350110000014,3.95987000000059,1.67912799999976,4.31752000000051
5.37588400000095,3.97011799999927,1.68723300000056,4.35737899999913
5.35413499999777,3.99189400000068,1.64636100000007,4.41827100000046
5.32390899999882,4.05516200000056,1.70307599999978,4.34804900000017
5.2423340000023,3.9129069999999,1.67664299999979,4.30535899999995
5.28820699999778,3.9675299999999,1.70211999999992,4.347115999999
5.26832500000091,3.92094799999904,1.71942800000033,4.37794700000086
5.29951799999981,4.08490300000085,1.66261800000029,4.23097600000074
5.42618800000128,3.92164799999955,1.67351299999973,4.33149400000002
5.29541600000084,3.97391900000002,1.6887200000001,4.39537299999938
5.25540299999921,3.95377299999927,1.6304970000001,4.38775600000008
5.32179900000119,4.06014800000048,1.68651499999942,4.37508899999921
5.2905099999989,3.95836200000122,1.65602200000012,4.39807199999996
5.31574800000089,3.96380699999827,1.734512,4.43135200000143
5.36477899999954,3.94622100000015,1.59954900000048,4.40110199999981
5.41611799999737,4.02177699999993,1.62000699999953,4.39437799999905
5.43677200000093,3.90510800000084,1.60776200000055,4.35233300000073
5.31537200000093,3.942814,1.63574599999993,4.38673100000051
5.31537599999865,3.93483500000002,1.70117799999935,4.39978899999915
5.3303670000023,3.95266000000083,1.6451960000004,4.40107999999964
5.41858599999978,3.92488799999956,1.68929899999966,4.40821499999947
5.2199389999987,3.979378,1.68840700000055,4.40439200000037
5.23346999999922,3.99242699999922,1.67379799999981,4.37000199999966
5.42856000000029,3.95948599999974,1.676152,4.49160600000141
5.22570300000007,3.91339599999992,1.70066599999973,4.42195899999933
5.24633900000117,4.02649000000019,1.72599300000002,4.25852400000076
5.44700200000079,3.90406799999982,1.69332399999985,4.40010399999846
5.27304100000038,3.91638400000011,1.70803100000012,4.42357800000173
5.29468799999813,3.99457900000016,1.66416200000003,4.36364899999899
5.51593599999978,3.87378900000112,1.66595000000052,4.44639699999971
5.27894000000015,3.93825399999878,1.6952510000001,4.38969700000052
5.31856600000174,4.03201799999988,1.70914499999981,4.3657230000008
5.47000899999694,3.87149300000056,1.72332300000016,4.38259099999959
5.3054340000017,3.90504399999918,1.73504899999989,4.36466699999983
5.26320100000157,3.96912300000076,1.72096599999986,4.33400500000062
5.4254609999989,3.92793100000017,1.69218000000001,4.42260699999861
5.21481199999835,3.96639700000014,1.70130900000004,4.37962599999992
5.2635560000017,4.02713399999993,1.66655199999968,4.31980100000146
5.35903499999768,3.9165780000003,1.65066800000022,4.3223599999983
5.21690000000308,3.91872200000034,1.72683700000016,4.37093400000049
5.2519289999982,4.08290699999998,1.60941000000003,4.33780699999988
5.42622800000026,3.90494599999874,1.6386279999997,4.3919249999999
5.26979900000151,3.95618000000104,1.62048799999957,4.3870850000003
5.28408299999865,3.96510999999919,1.6523530000004,4.5383010000005
5.46111599999858,3.91129000000001,1.66530799999964,4.48684899999898
5.27729100000215,3.99821999999949,1.69779100000051,4.47194000000127
5.42138200000045,3.96220300000095,1.71378399999958,4.44889999999941
5.31824899999992,3.95855599999959,1.71455200000037,4.44053899999926
5.31393299999763,3.99417800000083,1.71822400000019,4.46129900000051
5.46750800000154,3.96586599999864,1.69385599999987,4.4141980000004
5.39512900000045,4.03433300000142,1.64417799999956,4.41532299999926
5.4535169999981,3.93766299999879,1.64872700000069,4.38994700000148
5.35903300000064,3.96760100000029,1.6264859999992,4.38707599999907
5.41755900000135,3.99332400000094,1.633194,4.41451799999959
5.27224899999783,3.90160699999979,1.65405700000065,4.3789480000014
5.33779300000242,4.06142299999919,1.66117799999938,4.41098399999828
5.40810399999827,3.90457900000001,1.6672550000003,4.43964100000085
5.29013599999962,4.03917600000023,1.71952599999986,4.46227200000067
5.4471220000014,3.89719700000023,1.71595200000047,4.48036199999842
5.29240099999879,4.00829499999963,1.66854999999941,4.39340300000003
5.43478400000095,3.96666800000094,1.68120200000067,4.3915820000002
5.31268300000011,3.95837199999914,1.63067299999966,4.45564700000068
5.35187299999961,3.93404700000065,1.71843199999967,4.41289700000016
5.29789299999902,3.99538599999869,1.67671300000075,4.43391299999894
5.40365400000155,3.95625100000143,1.67753499999981,4.37861600000178
5.2477770000005,3.96659899999941,1.68428499999936,4.47400199999902
5.3853909999998,3.94369799999913,1.68852100000004,4.36587999999938
5.31781000000046,4.0474890000005,1.6594810000006,4.37878700000147
5.45114099999773,3.96137400000043,1.74651799999992,4.38946899999974
5.2946800000027,4.00408900000002,1.73639000000003,4.40312699999959
5.46375999999873,3.95056599999953,1.72319599999992,4.35689900000034
5.29407999999967,4.06192600000031,1.67639599999984,4.42167999999947
5.46590300000025,4.02544900000066,1.71968100000049,4.37134399999923
5.31182500000068,4.04913399999896,1.75075699999979,4.42601200000172
5.42026699999769,4.00105900000017,1.78018199999951,4.36099899999863
5.32016199999998,4.09239100000013,1.79072700000052,4.41033700000116
5.51091900000029,3.91333800000029,1.72308799999973,4.2874269999993
5.31682899999942,4.02822600000036,1.6187460000001,4.28765399999975
5.44923800000106,3.97982099999899,1.64121299999988,4.31111899999996
5.33791900000142,4.03743899999972,1.62776699999995,4.45242900000085
5.42000299999927,3.99236700000074,1.64019499999995,4.33138899999904
5.3446929999991,4.05818299999919,1.64189700000043,4.45377100000042
5.50017600000137,4.06593500000054,1.70132599999943,4.48718700000063
5.44954900000084,3.99532900000122,1.68612300000041,4.4627330000003
5.33255899999858,4.08829099999821,1.70363900000029,4.36521099999845
5.47038099999918,3.96111400000154,1.68239199999971,4.40829000000122
5.27287699999943,4.05968599999869,1.7027250000001,4.3458329999994
5.45460600000297,4.06026800000109,1.76819299999988,4.43737099999998
5.40744899999845,3.98103400000036,1.69939599999998,4.33119699999952
5.26257999999871,3.99346999999943,1.68892899999992,4.49680500000068
5.46558100000038,3.93265599999904,1.69613300000037,4.28795700000046
5.30673600000227,4.08648400000129,1.69476599999962,4.37262600000031
5.42071799999758,4.0212049999991,1.68029099999967,4.43163499999901
5.49252800000249,3.98510800000076,1.68030700000054,4.41060500000094
5.24161399999866,3.9734959999987,1.64102600000024,4.45394799999849
5.4057619999985,4.02384900000106,1.61561499999971,4.3974730000009
5.4297910000023,3.95070300000043,1.6521130000001,4.29156300000068
5.25792299999739,4.00507800000014,1.62215399999968,4.34616299999834
5.40805800000089,3.97824299999957,1.68760500000008,4.37646300000051
5.42227300000013,3.99249000000054,1.67408700000033,4.34626600000047
5.2148440000019,4.08260599999994,1.68436399999973,4.34267
5.28506299999935,4.01195499999994,1.70314099999996,4.4313289999991
5.32502699999895,3.92503199999919,1.69934000000012,4.3845110000002
5.29390899999999,3.94772200000079,1.67295300000023,4.39101400000072
5.38162300000113,4.00538499999857,1.70997799999986,4.36186499999894
5.27676900000006,3.85772700000052,1.70382400000017,4.36205900000095
5.22590700000001,4.00977000000057,1.67850499999986,4.38372899999922
5.33849299999929,3.91652199999953,1.74678899999981,4.39250600000014
5.2904039999994,3.90575300000091,1.6853799999999,4.34750400000121
5.22859299999982,3.95439499999884,1.67268299999978,4.37951099999918
5.34238800000094,3.97513400000025,1.79028400000061,4.40638000000035
5.40805499999988,3.93362800000068,1.76621100000011,4.34869500000059
5.34006900000168,3.95237199999974,1.69813099999919,4.47357199999897
5.27486999999746,3.92022899999938,1.7188329999999,4.46023500000047
5.36532599999919,3.99785900000097,1.72162000000026,4.39632399999937
5.34695500000089,3.93245500000012,1.71944200000053,4.50997400000051
5.32965100000001,3.9701589999986,1.66617599999972,4.43416099999922
5.31601800000135,3.97809299999972,1.72583399999985,4.38067700000101
5.38019200000053,3.98698800000057,1.75663499999973,4.32536400000026
5.3997939999972,3.96132600000055,1.71213500000067,4.33791999999994
5.3350360000004,3.99749299999894,1.65174500000012,4.41238700000031
5.25947799999994,4.00085300000137,1.72653599999921,4.34448699999848
5.35161200000221,3.97803899999963,1.72536700000001,4.41476500000135
5.36994199999754,3.98728800000026,1.73631900000055,4.41932199999974
5.36065500000041,4.06744400000025,1.68257199999971,4.35221300000012
5.26175100000182,4.05772099999922,1.70655400000032,4.37045799999942
5.37833300000057,3.97610999999961,1.71527799999967,4.26610400000027
5.36743999999817,3.9907660000008,1.69792700000016,4.26731800000016
5.36192099999971,3.86090299999887,1.68458999999984,4.28035400000044
5.34826600000088,3.97381300000052,1.72238300000026,4.24897599999895
5.2547169999998,4.00960300000042,1.67587800000001,4.35017599999992
5.29449699999896,4.05122499999925,1.70165300000008,4.21333400000003
5.31520799999998,4.01257500000065,1.68742999999995,4.32429799999954
5.34277900000234,4.04249999999956,1.7350609999994,4.34956000000057
5.32008700000006,3.95719800000006,1.6868570000006,4.2907809999997
5.3373279999978,4.00323299999945,1.68373100000008,4.30640500000118
5.23027999999977,4.01551199999994,1.70679699999982,4.30329699999857
5.31261900000027,4.02517800000169,1.74310999999943,4.27441400000134
5.32879700000194,4.01389999999992,1.69705300000078,4.38258200000018
5.27867100000003,3.98716499999864,1.68034399999942,4.30196999999862
5.35358199999973,4.04367300000013,1.6778690000001,4.29936700000144
5.33233699999982,4.03036299999985,1.68013100000007,4.33565399999861
5.37887399999818,3.97755200000029,1.66595200000029,4.23929000000135
5.34505700000227,3.96177800000078,1.69292099999984,4.43510999999853
5.36395099999936,3.99103399999876,1.65502699999979,4.33433200000036
5.34484299999895,3.969344000001,1.66028199999982,4.32467100000031
5.33431800000108,3.96175000000039,1.68510400000014,4.34185699999944
5.39876300000105,3.99556699999994,1.67101199999979,4.37583000000086
5.34506599999804,4.0258130000002,1.70753500000046,4.49554100000023
5.37472200000047,3.9323749999985,1.70567099999971,4.40771399999903
5.39831200000117,3.96629400000165,1.69693499999994,4.39428600000065
5.31021300000066,3.98480599999857,1.70784400000048,4.39857099999972
5.30958899999678,3.99933400000009,1.69191499999943,4.37946499999998
5.38632900000084,3.97291600000062,1.69613600000048,4.31043700000009
5.31017400000201,3.97747499999969,1.68647299999975,4.39860699999917
5.3554269999986,3.94945399999961,1.71481399999993,4.36650499999996
5.34718699999939,4.02325399999972,1.70202900000004,4.37402400000065
5.33845600000132,4.02711100000124,1.729738,4.38909699999931
5.2965320000003,4.00061099999948,1.74914400000034,4.38154000000031
5.33028399999966,4.01740900000004,1.70814400000017,4.41308300000128
5.32835499999783,4.00894599999992,1.73484199999984,4.39312900000004
5.330541000003,4.02299099999982,1.70898899999975,4.40396299999884
5.30578899999819,3.99245100000007,1.76329900000019,4.33813700000064
5.30145099999936,4.04144600000109,1.71471199999996,4.33222199999909
5.38471200000276,3.96813499999917,1.73866999999973,4.38139600000068
5.37847199999669,4.03300300000046,1.70186100000046,4.37754300000051
5.32235800000126,4.01257799999985,1.62954799999989,4.37045699999908
5.35911000000124,4.00651199999993,1.69261800000004,4.37423699999999
5.32346699999835,4.07981499999914,1.68255799999952,4.40775399999984
5.38348899999983,4.00234199999977,1.77639400000044,4.45789300000069
5.39699500000279,3.95768500000122,1.73811899999964,4.56211500000063
5.39678499999718,3.97914599999967,1.7703590000001,4.46199099999831
5.35379599999942,4.03929099999914,1.70629400000053,4.38018900000134
5.34146200000032,3.97964800000045,1.7121159999997,4.4018789999991
5.4058440000008,3.97809299999972,1.74132199999985,4.36086799999975
5.33340800000224,3.96875499999987,1.74266700000044,4.36660200000006
5.30776199999673,4.01737200000025,1.77657299999919,4.37030100000084
5.39302300000054,3.99255300000004,1.72338900000068,4.42729099999997
5.34580199999982,3.95071199999984,1.76194699999996,4.45130299999983
5.35817099999986,4.02787700000044,1.74790399999983,4.41676100000041
5.38026600000012,4.0142790000009,1.73272600000018,4.47093899999891
5.33575900000142,4.02265499999885,1.72026099999948,4.39913100000012
5.34705200000099,3.9836720000003,1.6671380000007,4.38088400000015
5.36865399999806,3.95091499999944,1.65726199999972,4.39933500000006
5.33864299999914,4.03762700000152,1.67696999999953,4.46032899999955
5.32648100000006,4.01375999999982,1.68039800000042,4.44978300000002
5.38677300000199,3.99616199999946,1.67483999999968,4.49986300000091
5.32142100000056,4.00258899999972,1.69804500000009,4.46682899999905
5.35780499999964,3.96681800000079,1.70147600000018,4.43706300000122
5.39006999999765,3.93947599999956,1.67815499999961,4.48324599999978
5.31293600000208,3.98626499999955,1.71652200000062,4.3883509999996
5.3546099999985,4.00313000000097,1.6894029999994,4.34986299999946
5.45134500000131,3.96135700000013,1.68593800000053,4.39909200000147
5.31112999999823,3.99807399999918,1.6667209999996,4.30484099999921
5.40324800000235,3.97891499999969,1.70441300000039,4.40659000000051
5.35069099999964,3.99803100000099,1.69574000000011,4.37286499999936
5.37521800000104,3.93798799999968,1.70658299999923,4.37545800000044
5.37748699999793,3.98808400000053,1.66825200000039,4.43504100000064
5.34037200000239,3.99460999999974,1.61520199999995,4.41555099999823
5.35201699999743,3.94737199999872,1.67684100000042,4.42992400000003
5.3515260000022,4.00837800000045,1.683583,4.45159700000113
5.32830199999808,4.01825199999985,1.66212999999971,4.32786099999976
5.34911900000225,3.98932500000046,1.67996800000037,4.29984399999921
5.34378999999899,4.02923200000077,1.69173599999976,4.36347100000057
5.35034000000087,4.04109900000003,1.70171299999947,4.36030500000015
5.33197499999733,3.99187999999958,1.72186000000056,4.34537500000079
5.32479500000045,3.99854099999902,1.70366699999977,4.42590799999925
5.316139999999,4.0027140000002,1.67947800000002,4.3130029999993
5.34114700000282,3.99651400000039,1.64102300000013,4.35385900000074
5.40499199999977,4.00366000000031,1.68339199999991,4.40237499999967
5.34300099999746,3.96123400000033,1.6742320000003,4.33764100000008
5.42793300000267,4.01424699999916,1.74003899999934,4.34928299999956
5.31211099999928,3.98660500000005,1.73808000000008,4.31540099999984
5.24729799999841,3.91196200000013,1.69855100000041,4.36375800000133
5.26220200000171,3.88824899999963,1.67999799999961,4.31461999999919
5.41406400000051,3.98745799999961,1.74588899999981,4.37191600000006
5.36915600000066,3.93812900000012,1.71652900000026,4.42762200000107
5.29456799999753,3.91976299999988,1.76240299999972,4.43287199999941
5.37372200000027,3.9987430000001,1.77454500000022,4.40123099999983
5.28336000000127,3.99007100000017,1.7357890000003,4.37571000000025
5.34588599999915,3.97979900000064,1.69686000000002,4.35256599999957
5.40944799999852,4.00231899999926,1.73950100000002,4.31784100000004
5.31795700000293,3.97412900000018,1.69346799999948,4.42947699999968
5.33611999999994,3.9831180000001,1.7138530000002,4.32261800000015
5.39536599999701,4.05135300000074,1.74474499999997,4.38296100000116
5.36079600000085,4.00620700000036,1.75482199999988,4.33600999999908
5.40150100000028,4.0423299999984,1.72351600000002,4.35634199999913
5.41324200000236,4.01952200000051,1.71848100000079,4.44187800000145
5.42653799999971,4.00377099999969,1.70709499999975,4.33301399999982
5.3678089999994,3.9498650000005,1.74797099999978,4.38822400000026
5.44915299999775,4.0290729999997,1.69489900000008,4.30107999999927
5.34214000000065,3.99328700000115,1.74781299999995,4.46679700000095
5.35426500000176,4.02078099999926,1.65354800000023,4.44454599999881
5.37545200000022,3.95576599999913,1.70469400000002,4.44457200000033
5.38020499999766,4.06915500000105,1.65020099999947,4.35696400000052
5.32007800000065,4.01778100000047,1.68115699999998,4.32802400000037
5.42180300000109,3.98916300000019,1.69780300000002,4.27760399999897
5.29950000000099,4.02637399999912,1.7375660000007,4.3284249999997
5.45202299999801,4.04305700000077,1.72204199999942,4.2862610000011
5.3863330000022,3.93376799999896,1.73346800000036,4.32885199999873
5.40011299999969,4.04849099999956,1.71316999999999,4.37405100000069
5.39671499999895,4.05256999999983,1.75923599999987,4.37448600000062
5.34650099999999,4.00288800000089,1.7086019999997,4.30141199999889
5.43485399999918,4.03418899999997,1.75998799999979,4.37482400000044
5.38025099999868,3.93023999999969,1.68340800000078,4.36144699999932
5.39964200000031,3.9608989999997,1.73709999999937,4.29336500000136
5.39000200000009,4.00488000000041,1.69971400000031,4.42646499999864
5.33912200000123,3.99361900000076,1.7060449999999,4.34768200000144
5.36328700000013,4.00896300000022,1.69667000000027,4.38112299999921
5.39202600000135,3.98452099999849,1.7598680000001,4.39060699999936
5.31673099999898,4.00135800000135,1.63544199999978,4.35998699999982
5.44265100000121,4.00830899999892,1.72510700000021,4.46594200000072
5.36212899999737,3.9875260000008,1.67178799999965,4.29014900000038
5.36621200000081,3.95788199999879,1.64827200000036,4.3573980000001
5.38766899999973,3.95535200000086,1.70474299999933,4.39377199999944
5.31946900000185,3.93264799999997,1.6830060000002,4.43772800000079
5.33820999999807,3.91467600000033,1.70904599999994,4.39917400000013
5.30682900000102,3.89992100000018,1.68004900000051,4.43254699999852
5.27894200000082,3.92773999999918,1.71652300000005,4.39504500000112
5.32622300000003,3.9626559999997,1.72963999999956,4.44527999999991
5.34878499999832,3.98667200000091,1.76541400000042,4.40785099999994
5.33666900000026,3.89231599999948,1.69771499999933,4.48345700000027
5.38125600000058,3.96187400000053,1.72158800000034,4.39182400000027
5.37851999999839,4.00366799999938,1.72557099999995,4.46629799999937
5.34724300000016,3.96725800000058,1.72022900000047,4.41858700000012
5.37193900000057,3.99997599999915,1.71140099999957,4.41572599999927
5.32333899999867,3.91426000000138,1.7009280000002,4.32136300000093
5.38161300000138,3.99907399999938,1.75590899999952,4.35425199999918
5.37893099999928,3.95450399999936,1.75883700000031,4.35190700000021
5.36661800000002,3.97336600000017,1.74934899999971,4.4025330000004
5.3553009999996,4.04212000000007,1.80664400000023,4.35946100000001
5.37286099999983,3.99892100000034,1.7471230000001,4.42116799999894
5.34862000000066,3.92105699999956,1.73405600000024,4.41500799999994
5.3093489999992,3.90391500000078,1.7332209999995,4.40895200000159
5.32563700000173,3.96485899999971,1.76183899999978,4.47547999999915
5.40440300000046,3.9925430000003,1.71371100000033,4.4499739999992
5.35903500000131,4.00034699999924,1.76424599999973,4.46030600000086
5.4058389999991,3.96770600000127,1.72974800000065,4.43940300000031
5.35438799999974,4.01101199999903,1.7702819999995,4.42585800000052
5.40276499999891,3.98602600000049,1.72447199999988,4.41153499999928
5.40660099999877,4.0160020000003,1.81384600000001,4.4324059999999
5.40970700000253,4.00342699999965,1.74273100000028,4.44904099999985
5.38150999999925,3.91245700000036,1.76392200000009,4.41506800000025
5.42237400000158,3.88868699999875,1.76528700000017,4.48224699999992
5.39929399999892,3.88829199999964,1.75098799999978,4.42651099999966
5.40233399999852,4.00614200000018,1.77119099999982,4.39465800000107
5.40151700000206,3.93069000000105,1.70474300000024,4.35365699999966
5.36557399999947,3.97729299999992,1.71436600000015,4.36174500000016
5.36988099999871,3.98632799999905,1.80024099999991,4.47013499999957
5.31022600000142,3.96913900000072,1.79019799999969,4.47592199999963
5.33854199999769,3.9747380000008,1.82938100000047,4.47601399999985
5.39508000000205,3.95980400000008,1.77226299999984,4.43232900000112
5.38176699999894,3.96206099999836,1.81791599999997,3.30676999999923
5.37158800000179,3.88918100000046,1.7427719999996,5.70641099999921
5.44777199999953,3.96596900000077,1.71758800000043,5.67625700000099
5.38932299999942,4.03811599999972,1.7414490000001,5.74004400000013
5.3779340000001,4.01124600000003,1.72746699999971,5.66335299999992
5.46324399999867,4.0353529999993,1.69506199999978,5.75528300000042
5.39700500000254,4.05872799999997,1.73747600000024,5.7370579999988
5.37942899999689,3.99840700000095,1.7459230000004,5.68061500000113
5.414678000001,4.0250130000004,1.70387599999958,5.74110399999881
5.41318400000091,4.01486899999873,1.7477630000003,5.69844000000012
5.37256200000047,3.99755100000039,1.75714199999948,5.73708299999998
5.4330349999982,3.97544799999923,1.75482400000055,5.68549200000052
5.35923100000218,4.03571700000066,1.7699819999998,5.74434099999962
5.40108799999871,4.01936899999964,1.8100830000003,5.76113000000078
5.3729029999995,3.97894000000088,1.74188199999935,5.68687800000043
5.3056319999996,4.03241399999933,1.77869400000054,5.6572529999994
5.37113500000123,3.99350000000049,1.73790299999928,5.65322999999989
5.45494899999903,3.97503999999935,1.72494900000038,5.73251600000003
5.38817100000233,3.97279400000116,1.73528400000032,5.72071300000061
5.40084599999682,4.03360099999918,1.74129300000004,5.81444699999884
5.45564999999988,4.0398239999995,1.75004399999943,5.7505770000007
5.3600660000011,4.04525100000137,1.74164199999996,5.71210900000005
5.41549099999975,4.02445399999851,1.74994800000059,5.71715099999892
5.34993600000234,4.05902100000094,1.71535099999983,5.7366290000009
5.34506399999736,4.02816499999972,1.77493400000003,5.797192
5.32556100000147,4.01019400000041,1.6940169999998,5.77947399999903
5.36375699999917,4.02671499999997,1.74453700000049,5.78276900000128
5.39985000000161,4.0118139999995,1.70081399999981,5.78149699999994
5.42566799999986,4.04707899999994,1.73212899999999,5.91168599999946
5.3950619999996,4.00994100000025,1.66367799999989,5.79477600000064
5.38914999999906,4.064257,1.76073300000007,5.74954799999978
5.43179800000144,4.04252799999995,1.67830200000026,5.73721999999907
5.3978939999979,4.04953600000044,1.75453599999946,5.72893600000134
5.42387199999939,4.00458499999877,1.73899700000038,5.74884799999927
5.42388700000083,4.03689000000122,1.7716019999998,5.76052600000003
5.43819300000177,4.03535899999952,1.72440800000004,5.73996000000079
5.39673499999844,4.03499499999998,1.7669020000003,5.77437399999872
5.35544400000072,4.03221099999973,1.76999299999989,5.68380400000024
5.39593800000148,3.98635300000024,1.79282299999977,5.8316190000005
5.42303199999878,4.07814900000085,1.75022100000024,5.74691299999904
5.37497599999915,3.97219699999914,1.78478499999983,5.89670800000022
5.3170480000008,3.99851099999978,1.67749699999968,5.70532800000001
5.35923199999888,4.02516500000092,1.76215700000012,5.79622200000085
5.42258800000127,3.97100099999989,1.71510500000022,5.73602799999935
5.350101,4.00208199999906,1.78650800000014,5.6927940000005
5.26049599999897,3.9681840000012,1.72042400000009,5.78527399999984
5.44420600000012,4.02900999999838,1.80909199999951,5.80600000000049
5.35786799999914,3.9743320000016,1.7028250000003,5.81436199999916
5.36974000000191,3.96931499999846,1.77891,5.82077800000116
5.42395699999906,3.98781200000121,1.72245199999998,5.77313499999946
5.3641119999993,4.01424299999962,1.73055500000009,5.72652600000038
5.40979599999991,4.0012659999993,1.72810799999934,5.74389699999847
5.39785200000188,3.96513100000084,1.736852,5.74402300000111
5.43510500000048,4.06616299999951,1.74517100000048,5.72929699999986
5.4239149999994,3.95971199999985,1.69585600000028,5.71860399999969
5.38405000000057,4.02896700000019,1.7332039999992,5.71432599999935
5.38418199999796,3.97837699999945,1.70674400000007,5.69008100000065
5.41657200000191,4.04136300000027,1.71528900000067,5.73495800000092
5.36873399999968,3.99127800000133,1.73953999999958,5.68126299999858
5.3403330000001,4.02130299999953,1.74683199999981,5.66172300000107
5.3735119999983,4.00248599999941,1.75240400000075,5.72461300000032
5.34523300000001,3.99247000000105,1.73216999999931,5.70891499999925
5.3542469999993,4.00697899999977,1.64676200000031,5.63663599999927
5.35187900000165,4.03395199999977,1.64800999999989,5.64364200000091
5.44447299999956,4.10104499999943,1.66245600000002,5.63092300000062
5.3494869999995,4.0255589999997,1.69920699999966,5.64655299999868
5.43677400000161,4.00538400000005,1.72231700000066,5.73267699999997
5.37250099999801,4.05544400000144,1.68974799999978,5.74280800000088
5.45057799999995,4.08870299999944,1.68724999999995,5.80921800000033
5.46040200000061,4.02566900000056,1.7391719999996,5.70103899999958
5.42266799999925,4.0255959999995,1.71104700000069,5.69979899999998
5.41223400000308,4.04269500000009,1.70587999999952,5.71411599999919
5.40308799999912,4.03939499999979,1.69468200000028,5.73086800000056
5.38774299999932,3.99976199999946,1.704025,5.64607699999942
5.40398400000049,4.03504299999986,1.7196469999999,5.68297800000073
5.36857600000076,3.98343300000124,1.75268599999981,5.76058799999919
5.39493599999696,4.02405599999838,1.72620600000027,5.71349100000043
5.45351300000038,4.05737300000146,1.75251000000026,5.71803999999975
5.37833500000124,4.05854299999919,1.72588799999994,5.75008900000103
5.40294100000028,3.97985399999925,1.76141499999994,5.75250500000038
5.42958599999838,4.05344800000057,1.71540099999947,5.70910099999855
5.42483800000264,4.05702100000053,1.77950899999996,5.74582600000031
5.39871599999969,4.03745700000036,1.76123100000041,5.86792500000047
5.3929160000007,4.06160099999943,1.79349000000002,5.76865299999918
5.39347300000009,4.04777099999956,1.70266999999967,5.59563600000001
5.41376099999979,3.9752550000012,1.70483100000001,5.63026200000058
5.36685899999793,4.01255299999866,1.71301600000061,5.78179699999964
5.33087200000227,3.99555400000099,1.72148799999923,5.72688200000084
5.37395099999776,4.05387899999914,1.75236100000075,5.66195700000026
5.32022100000177,3.94440300000133,1.71912299999985,5.75274399999944
5.31142099999852,4.00675799999954,1.71255599999949,5.66424999999981
5.44699100000071,4.00290999999925,1.73549000000003,5.73506799999996
5.22161799999958,4.0164850000001,1.72984600000018,5.65807099999984
5.3089230000005,4.0378039999996,1.73067499999979,5.7612680000002
5.27019099999961,3.96622300000126,1.75206600000001,5.68995800000084
5.42666299999837,4.05236700000023,1.76569500000005,5.74383599999965
5.25868000000264,4.00181299999895,1.78109600000062,5.84148999999888
5.33500099999947,3.99067099999957,1.75448499999948,5.75406699999985
5.35492099999828,4.04808500000036,1.77328800000032,5.84180000000015
5.36234900000272,4.02935500000058,1.75268700000015,5.83436600000095
5.46708299999955,3.98659299999963,1.71501799999987,5.74514199999976
5.36486700000023,3.9536079999998,1.72330899999997,5.76121899999998
5.3352109999978,3.9380199999996,1.73301099999935,5.83075599999938
5.39883499999996,3.89798700000028,1.70963500000016,5.72282600000108
5.32082300000184,3.92074700000012,1.75759400000061,5.85241599999972
5.35433700000067,3.93699100000049,1.72803599999952,5.83219099999951
5.3708289999995,3.92771200000061,1.73723299999983,5.89367099999981
5.34589899999992,3.92617299999984,1.77244100000007,4.49720600000001
5.38146000000052,3.96232799999962,1.71705500000007,4.57814900000085
5.39175400000022,3.98417100000006,1.73444300000028,4.52979099999902
5.38002299999789,4.0045259999988,1.71376499999951,4.48352400000113
5.34201799999937,4.03216200000134,1.71262600000045,4.46963399999913
5.39403900000252,4.01476600000024,1.70768399999997,4.47824000000037
5.32678499999747,4.02867399999923,1.70263199999954,4.44982399999935
5.39304099999936,4.03944799999954,1.68647300000066,4.50462900000093
5.30220800000097,3.97958300000028,1.69300399999975,4.47541799999999
5.35516999999891,3.97094199999992,1.76882399999977,4.4745210000001
5.31848300000274,3.93760000000111,1.69949200000065,4.37400700000035
5.38450000000012,3.95653999999922,1.76267399999961,4.43734099999892
5.36944899999799,3.9529679999996,1.79608300000018,4.41468600000007
5.36297800000102,3.9689699999999,1.75691300000017,4.43021700000099
5.38599899999826,4.0169420000002,1.7399749999995,4.38205299999936
5.34876799999984,3.98847700000078,1.7091760000003,4.46905499999957
5.31990800000131,3.94903799999884,1.73460999999952,4.50450699999965
5.35229600000093,3.97585900000013,1.7161759999999,4.43154800000048
5.39376099999936,3.93828200000098,1.7104960000006,4.44090700000015
5.34746799999994,3.96294099999977,1.69150799999989,4.50492400000076
5.38470999999845,3.96647999999914,1.67025399999966,4.4372800000001
5.40679700000328,3.99502800000118,1.70203000000038,4.41879799999879
5.31101699999999,4.01005400000031,1.6538359999995,4.47525200000018
5.36887599999682,3.98972299999878,1.71944500000063,4.50547800000095
5.35407500000292,3.9895460000007,1.69444299999941,4.53994099999909
5.3394249999983,3.95503499999904,1.69984300000033,4.50463499999933
5.31753699999899,3.95621500000016,1.68734899999981,4.45906600000126
5.31820300000254,3.91318099999989,1.69757699999991,4.46481999999924
5.367417999998,3.90505300000041,1.6945740000001,4.52152100000058
5.39084800000273,3.98188800000025,1.71030100000007,4.5193849999996
5.34829499999978,3.95885699999963,1.69697300000007,4.47773299999972
5.36565999999948,3.9864579999994,1.70904499999961,4.45984500000122
5.3492499999993,3.93001900000127,1.7737700000007,4.46249999999964
5.36152299999958,3.9956089999996,1.69723400000021,4.52404699999897
5.30233600000065,3.97521400000005,1.71232099999997,4.53007500000058
5.30921999999919,3.99459600000046,1.74509499999931,4.51182399999925
5.32402100000036,3.98009300000012,1.70953300000019,4.46290500000032
5.34186300000147,3.92398399999911,1.73761300000024,4.47508900000139
5.36892299999818,3.92929899999945,1.71950000000015,4.54092999999921
5.24435100000119,3.93779200000063,1.6470249999993,4.50755000000026
5.33690299999944,3.98954100000083,1.70364500000051,4.52742099999887
5.3277620000008,4.07028100000025,1.65395499999977,4.50182100000166
5.31725699999879,3.98597399999926,1.737572,4.46484299999975
5.30622900000162,3.98474499999975,1.69016699999975,4.51563399999941
5.3691379999982,3.97788700000092,1.71513300000061,4.44264300000032
5.36917399999948,4.03545099999974,1.69635599999947,4.46783200000027
5.36434200000076,3.9925719999992,1.72289200000068,4.46445399999902
5.35401400000046,3.98175400000036,1.75106799999958,4.48229999999967
5.35743599999842,3.94718599999942,1.70889299999999,4.48265100000026
5.32383200000186,4.00243899999987,1.65406499999972,4.51077400000031
5.31022099999973,3.89104899999984,1.68632400000024,4.44957699999941
5.28003800000079,3.99133600000096,1.70791499999996,4.57611100000031
5.30946699999913,3.95944899999995,1.7047819999998,4.43335099999967
5.33814400000119,3.90116099999977,1.67506000000049,4.48761200000081
5.34072299999752,3.94469200000094,1.67677499999991,4.56509200000073
5.36603699999978,4.02252899999985,1.68535199999951,4.48261999999886
5.26213400000051,3.94675399999869,1.70788100000027,4.52026099999966
5.27279700000145,3.93928500000038,1.71366300000045,4.49449600000116
5.25396399999954,3.96442200000092,1.74813199999971,4.43997099999979
5.31803199999922,3.9498169999988,1.65069200000016,4.46616299999914
5.33389199999874,4.05861300000106,1.65480000000025,4.41346500000145
5.35611500000232,3.91059999999925,1.69907199999943,4.35681099999965
5.42538100000093,4.01977699999952,1.74353500000052,4.36403099999916
5.32000299999709,3.95619100000113,1.70623699999942,4.46656299999995
5.36347500000193,4.01074899999912,1.69160300000021,4.49100800000087
5.37749299999996,3.9978370000008,1.70838600000025,4.46001299999989
5.37622499999998,4.05545100000018,1.72796299999936,4.40111799999977
5.36417299999812,3.98787099999936,1.72427300000072,4.42080799999894
5.4714270000004,4.08636099999967,1.75601099999949,4.35322700000143
5.292472000001,3.97714300000007,1.75708600000053,4.45759699999871
5.4128469999996,4.03524500000094,1.78242299999965,4.3474010000009
5.38279700000203,3.95621199999914,1.76669200000015,4.42120199999954
5.35371499999746,3.93790699999954,1.73028199999953,4.3085030000002
5.3826450000015,3.95655799999986,1.74175900000046,4.34010200000012
5.41267499999958,4.014462000001,1.76129599999967,4.31651299999976
5.37307599999986,4.00344099999893,1.71658399999978,4.44730100000015
5.38164699999834,4.00199500000053,1.71034800000052,4.32573199999933
5.50411300000269,4.0370010000006,1.78861400000005,4.35616400000072
5.40568699999858,3.93821299999945,1.73848799999996,4.41572099999939
5.40389700000014,3.93331500000022,1.71503299999949,4.45856800000001
5.48060700000133,4.0168819999999,1.76330899999994,4.50298699999985
5.36699799999769,3.98924500000066,1.7208040000005,4.4277060000004
5.42519000000175,4.08167599999979,1.72945999999956,4.4510279999995
5.35387799999808,3.97627800000009,1.6917110000004,4.44889700000022
5.48639000000185,4.06506400000035,1.72716800000035,4.4514790000012
5.38745500000005,3.93320200000016,1.69531800000004,4.49302499999976
5.36705799999982,3.98298999999861,1.72481799999969,4.46784999999909
5.53767499999958,4.01817300000039,1.74988099999973,4.43504500000017
5.37907099999939,3.99730000000091,1.71456899999976,4.6161800000009
5.36029400000189,3.93449899999905,1.70509200000015,4.49199099999896
5.48888099999749,3.9776380000003,1.72717100000045,4.43672400000105
5.41768299999967,3.93035099999906,1.71501900000021,4.47713099999964
5.41321500000049,4.02234600000156,1.73478799999975,4.53954200000044
5.52684199999931,4.11580499999945,1.75173499999983,4.45024600000033
5.357600000003,3.95263700000032,1.72622500000034,4.60814499999833
5.35752800000046,3.97067400000014,1.73006499999974,4.52938500000164
5.45327799999723,3.95105199999853,1.74847599999976,4.50401199999942
5.45759700000053,4.00435700000162,1.73285200000009,4.47178200000053
5.38019500000155,4.02843799999937,1.6825859999999,4.45798599999944
5.4763959999982,4.01775400000042,1.71872499999972,4.42034400000011
5.35937600000034,3.94078300000001,1.68995600000017,4.43989599999986
5.46049800000037,3.99437799999941,1.6738720000003,4.37775800000054
5.46389999999883,4.10316400000011,1.73625900000025,4.52628000000004
5.38688499999989,4.02305899999919,1.6772549999996,4.57927699999891
5.38153000000239,3.9765210000005,1.73648700000012,4.40113300000121
5.43605299999763,4.10727299999962,1.7385919999997,4.34620599999835
5.36427200000253,4.02379500000097,1.70009100000061,4.40727700000025
5.50124299999879,4.01286599999912,1.69040399999994,4.4178009999996
5.3282650000001,3.98819499999991,1.70278099999996,4.50467000000026
5.44043299999976,4.11037399999987,1.76839199999995,4.44544700000006
5.3953900000015,4.03949800000009,1.70854099999997,4.44973800000116
5.37552399999913,4.01109200000064,1.741849,4.46058399999856
5.44649199999913,4.04602499999964,1.74421600000005,4.3741340000015
5.39687500000218,4.01249300000018,1.67983800000002,4.49264799999946
5.37561899999855,4.09364699999969,1.71533399999953,4.45436800000061
5.37163000000146,4.00832699999955,1.69244299999991,4.46742399999857
5.48995499999728,4.09284600000137,1.73614799999996,4.47292999999991
5.37920900000245,4.02351499999895,1.69425000000047,4.40502100000049
5.45722899999964,4.05456800000138,1.71057599999949,4.35966000000008
5.47206499999811,4.05424899999889,1.72073600000022,4.47353300000032
5.47488800000065,4.04425199999969,1.72574200000054,4.52320899999904
5.4149980000002,4.00759800000014,1.73880299999928,4.40577700000176
5.39939700000104,4.01833199999965,1.71746400000029,4.46689599999991
5.43680399999721,4.04508200000055,1.72577300000012,4.44638799999848
5.40942600000199,4.05907000000116,1.70219699999961,4.44336400000066
5.44400899999891,4.05978999999934,1.70273500000076,4.43919099999948
5.36039800000071,4.0262789999997,1.69864099999995,4.38672100000076
5.49382100000003,4.08400000000074,1.72058099999958,4.5751479999999
5.36917800000083,4.00723899999866,1.70247199999994,3.26497100000051
5.42357500000071,4.04724300000089,1.71859099999983,3.31970199999887
5.5209219999997,4.04620000000068,1.74565900000016,3.38352600000144
5.45402399999875,3.98123899999882,1.75981700000011,3.29298399999971
5.46085400000084,4.14041499999985,1.73839000000044,3.23814499999935
5.42767599999934,4.07953400000042,1.75045599999976,3.313537
5.42416199999934,3.97968100000071,1.76017400000001,3.29694899999959
5.39643200000137,4.02266400000008,1.73396299999968,3.27170000000115
5.49275800000032,4.07046199999968,1.7306180000005,3.36239899999964
5.40853900000002,4.0544890000001,1.67937699999948,3.37982199999897
5.38827399999718,4.00055699999939,1.67056300000058,3.34002500000133
5.43217900000309,4.1022439999997,1.75270499999988,3.30585900000005
5.44274799999766,4.02413400000114,1.67930999999953,3.27784900000006
5.55652900000132,4.10974699999861,1.72991199999979,3.28753700000016
5.40905099999873,4.04088500000034,1.66129300000011,3.25390899999911
5.53182799999922,4.10487599999942,1.73073000000022,3.29923400000007
5.51609000000099,4.03254300000117,1.72351299999991,3.27105400000073
5.35122200000114,4.11007099999915,1.67981000000054,3.38443799999914
5.54593699999896,4.18884799999978,1.74815699999999,3.26566199999979
5.38892599999963,3.94918900000084,1.68602399999963,3.37418400000024
5.53929900000003,4.05928800000038,1.73645800000031,3.2868269999999
5.54182500000024,3.97038099999918,1.69098899999972,3.27268100000038
5.44272300000011,4.19192000000112,1.69199000000026,3.25690100000065
5.47062100000039,4.14880799999992,1.70854099999997,3.20208399999865
5.50785099999848,4.04085799999848,1.7369319999998,3.22446800000034
5.37475000000268,4.12985300000037,1.72584600000027,3.2152900000001
5.48606499999732,4.04498799999965,1.73658299999988,3.39141399999971
5.4010150000031,4.02207000000089,1.70972499999971,3.36252799999966
5.46256100000028,4.01973700000053,1.72416900000007,3.35740400000032
5.48687999999675,3.97965099999965,1.72905199999968,3.33848100000068
5.3823940000002,4.01297700000032,1.75253000000066,3.26312299999881
5.51843100000042,4.06036700000004,1.79689299999973,3.37438000000111
5.489923000001,4.00201699999889,1.73128799999995,3.32194100000015
5.40520399999878,4.13866899999994,1.74075900000025,3.34161800000038
5.44962700000178,4.04088200000115,1.71272099999987,3.28729399999975
5.47484899999836,4.08147099999951,1.76772799999981,3.28487200000018
5.49321000000054,4.02998699999989,1.67160899999999,3.25672200000008
5.45106500000111,4.09300500000063,1.70248300000003,3.28218699999888
5.44941800000015,4.05223899999874,1.72999299999992,3.23219600000084
5.45121400000062,4.12986400000045,1.74007700000038,3.20399199999883
5.54946299999938,4.05335899999955,1.76829300000009,3.21462799999972
5.44556699999885,4.14775999999983,1.69395499999973,3.26075300000048
5.47194600000148,4.07633400000122,1.78141899999991,3.24859500000093
5.47269500000039,4.09036500000002,1.70660899999984,3.3547209999997
5.52563499999815,4.04990600000019,1.78345300000001,3.28597500000069
5.41698499999984,4.03483400000005,1.71615399999973,3.24367599999823
5.52891699999964,4.0502919999999,1.77487500000007,3.30329200000051
5.49310200000036,4.03377699999874,1.73301500000071,3.30331800000022
5.45807699999932,4.0496149999999,1.75350099999923,3.29382400000031
5.51300800000172,4.00314299999991,1.71063400000003,3.36545800000022
5.51640399999815,4.07048200000099,1.78367600000001,3.34571700000015
5.50793800000247,4.0457439999991,1.74739500000032,3.30209300000024
5.39069799999925,4.00374900000133,1.7013909999996,3.28717499999948
5.50911300000007,4.02466199999981,1.72723900000074,3.28535399999964
5.49530199999936,4.03293499999927,1.71292199999971,3.3003690000005
5.44596900000033,4.04601999999977,1.76116300000012,3.29668999999922
5.45668400000068,3.992400000001,1.72471200000018,3.28445800000009
5.4452569999994,4.03721599999881,1.76917599999979,3.30840700000044
5.46996999999828,4.022973000001,1.77502000000004,3.29706699999952
5.47866799999974,4.01563399999941,1.73517699999957,3.2723160000005
5.45831300000282,4.05392000000029,1.75478100000055,3.37015599999904
5.45008099999905,4.09473799999978,1.78281900000002,3.31948600000032
5.50151299999925,4.02893500000027,1.72008499999993,3.32351700000072
5.46583400000236,4.07125099999939,1.70589299999938,3.22998600000028
5.46041999999943,4.03656300000148,1.74612800000068,3.37334899999951
5.49561099999846,3.98528499999884,1.71785699999964,3.27447000000029
5.48009599999932,4.0064080000011,1.78086100000019,3.31874400000015
5.53403500000059,3.9825239999991,1.70004900000004,3.31118900000001
5.54777900000045,4.05906700000014,1.76350899999943,3.27493799999866
5.50388200000089,3.98629000000074,1.72822600000018,3.34770600000047
5.47103299999799,4.04664699999921,1.75650600000063,3.25577400000111
5.37350200000219,4.03818499999943,1.77356400000008,3.33875699999953
5.43196799999714,4.06221800000094,1.77580799999942,3.25410000000011
5.5305100000005,4.07006299999921,1.75713999999971,3.25104599999941
5.41597399999955,4.02554100000089,1.74933300000066,3.28016000000025
5.51746000000276,4.02096199999869,1.7408919999998,3.29000199999973
5.48086899999907,4.05791200000021,1.72255000000041,3.23465899999974
5.41924500000096,4.00794000000133,1.73127599999953,3.30393499999991
5.4849899999972,4.04380899999887,1.74520099999972,3.31198300000142
5.44789700000183,4.06338400000095,1.70057600000018,3.31030299999838
5.5301040000013,4.03295199999957,1.74022800000057,3.38839300000109
5.47044699999969,4.01883199999975,1.7398119999998,3.22928999999931
5.46319399999993,4.06238400000075,1.71574299999975,3.19983700000012
5.50276400000075,4.00288399999954,1.71128299999964,3.30142800000067
5.50450999999885,4.04623999999967,1.77647200000047,3.28502599999956
5.41411599999992,4.03417300000001,1.7611109999998,3.23363699999936
5.46299799999906,4.05375599999934,1.74857799999972,3.24833100000069
5.43042300000161,4.04033000000163,1.76540700000078,3.38001500000064
5.47556699999768,3.97678300000007,1.71686999999929,3.3102889999991
5.46031399999993,4.07575999999972,1.72706900000048,3.27723499999956
5.50410100000227,3.99930599999971,1.72213699999975,3.21924300000137
5.46565899999769,4.10264300000017,1.7683619999998,3.23129799999879
5.49440900000263,4.10775699999976,1.7217270000001,3.21918100000039
5.52930999999808,4.13493700000072,1.73212700000022,3.24651699999959
5.47106799999892,4.06683399999929,1.78497599999992,3.26981200000046
5.4752980000012,4.13898100000006,1.78534899999977,3.22129400000085
5.51873600000181,4.12950199999977,1.80442500000026,3.26623299999846
5.50839199999973,4.02685299999939,1.74819000000025,3.30891100000008
5.45945299999948,4.03641200000129,1.76228099999935,3.25173900000118
5.47989700000107,4.07214599999861,1.75749900000028,3.3292509999992
5.51505899999756,4.09753199999977,1.76055199999973,3.30814500000088
5.44341899999927,4.07223200000044,1.83134400000017,3.23611999999957
5.55492200000299,4.05706400000054,1.73196000000007,3.28857299999981
5.45863099999769,4.10142599999926,1.78916300000037,3.23608699999932
5.50741600000038,4.09299600000122,1.71176300000025,3.23777000000155
5.51622800000041,4.05999599999996,1.71094799999992,3.35372299999835
5.51638100000127,4.09920099999908,1.77711099999942,3.27151100000083
5.42206499999884,4.10638900000049,1.74062700000013,3.26924700000018
5.44077499999912,4.07582700000057,1.79927599999974,3.23261300000013
5.45363500000167,4.18443299999853,1.72912700000052,3.2688820000003
5.41044699999838,4.07374800000071,1.75865499999964,3.27668399999857
5.47641700000167,3.99661899999955,1.74587599999995,3.28577100000075
5.49714499999754,4.0757709999998,1.76721100000032,3.28289700000096
5.49295900000288,4.05295300000034,1.72715100000005,3.31162899999981
5.54935299999852,4.16066400000091,1.7278409999999,3.29299999999967
5.52410800000143,4.09458900000027,1.71982599999956,3.33909399999902
5.494577999998,4.01276099999995,1.72429700000066,3.29388100000142
5.43450700000176,4.02589599999919,1.72911500000009,3.3021119999994
5.46835099999953,4.02731099999983,1.68392899999981,3.24100100000032
5.51476099999854,4.01824099999976,1.72841299999982,3.29009699999915
5.55069500000172,4.00211099999979,1.77862699999969,3.25608000000102
5.52600999999777,4.0639110000011,1.74351600000045,3.26651599999968
5.50777200000084,4.07531299999937,1.72535400000015,3.31105000000025
5.4910490000002,3.97897300000113,1.74671599999965,3.31200399999943
5.51189000000159,4.05173899999863,1.74182100000053,3.28588499999933
5.52540999999837,4.02948699999979,1.75866599999972,3.25517899999977
5.47111600000062,4.02943899999991,1.78647099999944,3.34787700000015
5.51722700000028,4.02119300000049,1.74024200000076,3.3378870000015
5.47432099999787,4.01920799999971,1.79126499999984,3.3312109999988
5.44025600000168,4.01312400000097,1.79521599999953,3.28715600000032
5.48554000000149,4.00210399999924,1.82603000000017,3.28749600000083
5.52413999999771,4.00074400000085,1.81831800000054,3.34250699999939
5.56912999999986,4.12463599999865,1.78947799999969,3.31526900000063
5.53535199999897,4.11185300000034,1.71766699999989,3.32398199999989
5.48987800000032,4.14806500000122,1.799172,3.34092899999996
5.47745300000315,4.00879299999906,1.77353200000016,3.32163500000024
5.48502199999712,4.10530400000061,1.74849099999938,3.35457699999824
5.51261100000193,4.01052100000015,1.77943800000048,3.33616800000163
5.51248699999996,3.98930399999881,1.78887200000008,3.27590199999941
5.4542569999976,3.92448800000057,1.73001599999952,3.389670999999
5.42129000000205,3.98623299999963,1.79103400000076,3.33699400000114
5.48083799999949,4.02026400000068,1.77760599999965,3.3220280000005
5.51596000000063,4.0161250000001,1.75864199999978,3.27005399999871
5.55029699999795,3.96216599999934,1.76996599999984,3.27053200000046
5.39644400000179,4.0817590000006,1.78067900000042,3.36136099999931
5.52527099999861,4.06299899999976,1.74754899999971,3.33802500000093
5.46953700000086,4.01344400000016,1.79874999999993,3.3811740000001
5.50327599999946,4.05389599999944,1.73250600000028,3.29886599999918
5.53723100000207,4.02271300000029,1.70525400000042,3.29200800000035
5.52724899999885,3.98281499999939,1.74265899999955,3.32178999999996
5.56611799999882,3.96779900000001,1.75777099999959,3.30344800000057
5.54434500000207,3.9651300000005,1.7784700000002,3.32915700000012
5.45873899999788,3.96442899999965,1.74391600000035,3.34059600000001
5.47421300000133,3.95825900000091,1.67730599999959,3.26094600000033
5.45100000000093,3.93658099999993,1.6987050000007,3.33043999999973
5.48960099999749,4.02137799999946,1.75050399999964,3.29399699999885
5.50142200000118,3.97593500000039,1.7497199999998,3.2788840000012
5.56497899999886,4.09994299999926,1.72942599999988,3.30880799999977
5.51171200000317,4.00310600000012,1.72309399999995,3.26917499999945
5.52102799999921,4.01547899999969,1.73076300000048,3.2241269999995
5.49520499999926,4.05156600000009,1.75047799999993,3.2468970000009
5.51733800000147,4.00251800000115,1.70101900000009,3.29118100000051
5.48026599999866,4.07863699999871,1.71109100000012,3.26787899999908
5.4769809999998,3.97970200000054,1.77347699999973,3.33250899999985
5.54003899999952,4.05736400000023,1.75396600000022,3.26331700000082
5.49917800000185,3.99494500000037,1.80836999999974,3.2494370000004
5.45248499999798,3.96042300000045,1.75416099999984,3.33371399999851
5.50608199999988,4.0899759999993,1.81084600000031,3.33123599999999
5.41581800000131,3.99771999999939,1.76348099999996,3.30233800000133
5.4777639999993,4.01706600000034,1.75496399999975,3.28384499999993
5.50763000000006,4.05114200000025,1.76663000000008,3.27821899999981
5.51124799999889,4.0456549999999,1.74635800000033,3.25082999999904
5.42749000000185,4.02577000000019,1.74623299999985,3.2428689999997
5.38661299999876,4.00487799999974,1.73876899999959,3.26488800000152
5.51848500000051,4.11503099999936,1.76524100000006,3.37147499999992
5.56404000000111,4.03136400000039,1.68973199999982,3.32545099999879
5.37579099999857,4.08034600000065,1.7365090000003,3.31399500000043
5.49075599999924,4.02786899999955,1.69017600000006,3.34401400000024
5.52457300000242,4.08546700000079,1.71460099999967,3.31234899999981
5.46479899999758,4.03883899999892,1.72063600000001,3.35197599999992
5.52038700000048,4.0693769999998,1.70990900000015,3.33975800000007
5.43193099999917,4.06354100000135,1.73678999999993,3.35181200000079
5.39125100000092,4.07877699999881,1.73517100000026,3.33046099999956
5.44651200000226,4.075605,1.74032299999999,3.26724499999909
5.40847399999984,4.03493800000069,1.73459900000034,3.29328500000156
5.44931199999701,4.06973800000014,1.76595599999928,3.34358999999858
5.44891400000051,4.03537700000015,1.75675800000045,3.32294000000002
5.46767800000089,4.05955799999902,1.75974700000006,3.33762300000126
5.55902200000128,4.07114200000069,1.71236200000021,3.30689499999971
5.52307099999962,4.03351599999951,1.71695899999941,3.31674699999894
5.44123399999808,4.09588000000076,1.72608200000013,3.25332200000048
5.60921700000108,4.01114199999938,1.77986400000009,3.33992799999942
5.43149300000005,4.07806900000105,1.75642400000015,3.31920300000093
5.47649000000092,4.112740999999,1.71113799999966,3.22648399999889
5.43041299999823,4.07347499999923,1.74005100000068,3.23792600000161
5.36258000000089,4.05760100000043,1.7218129999992,3.30954899999961
5.36612800000148,4.03074899999956,1.742886,3.30326799999966
5.53143300000011,4.07675300000119,1.78364099999999,3.3067800000008
5.40227699999741,4.07598099999996,1.74516400000084,3.28710599999977
5.46629699999903,4.05608100000063,1.73803999999927,3.24246999999923
5.41679100000329,4.07296399999905,1.693397,3.24124699999993
5.51041899999836,4.06738600000062,1.74963699999989,3.36735299999964
5.51972000000023,4.11425599999893,1.73757600000044,3.41781100000117
5.47870400000102,4.07262900000023,1.73164600000018,3.36432699999932
5.48286100000041,4.02375200000097,1.84334799999942,3.35606899999948
5.48228499999823,4.06663499999922,1.78041900000062,3.28356300000087
5.384951,4.06734200000028,1.78992800000015,3.30100099999981
5.39847200000077,4.09529800000018,1.68715499999962,3.32445999999982
5.42815100000007,4.13638899999933,1.77343399999972,3.38581700000032
5.33958699999857,4.0954270000002,1.7250469999999,3.39433099999951
5.39444999999978,4.1185430000005,1.70985900000051,3.30060899999989
5.41099000000031,4.04582999999911,1.71500000000015,3.30672700000105
5.45774399999937,4.06211000000076,1.72379799999999,3.27679699999862
5.47973100000308,4.02289699999892,1.7549939999999,3.29540000000088
5.4179899999981,4.01480100000117,1.74045599999954,3.3598949999996
5.43582999999853,4.01254100000006,1.76753100000042,3.3243190000012
5.47194300000046,4.03681700000016,1.74454100000003,3.25826299999972
5.44456300000093,4.10127199999988,1.79275400000006,3.27910599999996
5.50211000000127,4.08419499999945,1.7700619999996,3.3374530000001
5.47989999999845,4.00499499999933,1.77864399999999,3.31903799999964
5.38902700000108,4.00359300000127,1.77162899999985,3.27898300000015
5.40390699999989,4.05458999999973,1.71336700000029,3.30758900000001
5.416752000001,4.06888599999911,1.7323379999998,3.29306100000031
5.37383899999986,4.05045299999983,1.7265440000001,3.28407699999843
5.37643699999899,3.93973000000005,1.72865700000057,3.26601100000153
5.39435700000104,3.97155000000021,1.75231899999926,3.22809400000006
5.47954899999968,3.97096799999963,1.72508000000016,3.26304399999935
5.48654999999781,3.98907400000098,1.770082,3.25174800000059
5.46461500000078,4.00876900000003,1.76504999999997,3.34743999999955
5.42958699999872,4.08812600000056,1.80806500000017,3.28613899999982
5.50646400000187,4.04194999999891,1.68907599999966,3.29403900000034
5.45598700000119,4.06216700000004,1.69829400000071,3.26263199999994
5.53078599999935,4.06858400000056,1.71150099999977,3.28157199999987
5.56240999999864,3.98903599999903,1.72223899999972,3.2637620000005
5.5767420000011,4.05727600000137,1.74781299999995,3.21584099999927
5.53247999999803,4.07294899999943,1.74107499999991,3.24276400000053
5.45200500000283,4.03042500000083,1.82055000000037,3.25046800000018
5.47564499999862,4.00507799999832,1.76060799999959,3.33288399999947
5.52370000000155,3.9956770000008,1.78049999999985,3.29480100000001
5.44575299999997,3.95290700000078,1.74799100000018,3.20545099999981
5.43896299999687,3.91937199999848,1.75932300000022,3.24736200000007
5.481117000003,4.00958400000127,1.75932000000012,3.29154000000017
5.47340799999802,4.01734099999885,1.75439900000038,3.36284399999931
5.46642200000133,4.06022500000108,1.75096199999916,3.34032400000069
5.54264300000068,4.05650299999979,1.76968000000033,3.35987999999998
5.45603699999992,4.11599399999977,1.77376300000014,3.31381800000054
5.48387100000036,4.02757999999994,1.74113200000011,3.38566099999844
5.48762099999658,4.00364300000001,1.74222000000009,3.31746600000042
5.43555400000332,3.97517200000038,1.74215899999945,3.35941000000093
5.45201699999961,3.94316699999945,1.74004700000023,3.3359330000003
5.45119399999749,4.04387700000007,1.73907400000007,3.31624199999897
5.43636100000003,3.99048000000039,1.73407800000041,3.31076500000017
5.45875100000194,3.99101299999893,1.72647399999914,3.3047430000006
5.44811199999822,4.01919500000076,1.71973500000058,3.34534299999905
5.48762700000225,3.94257599999946,1.76748299999963,3.39256999999998
5.46175399999993,4.01371100000142,1.74307500000032,3.36668699999973
5.43270399999892,4.01448499999969,1.73249800000031,3.37346799999978
5.40279699999883,4.0289329999996,1.7332179999994,3.36913800000002
5.36269700000048,4.10422900000049,1.73303300000043,3.38858200000141
5.41135700000086,4.05184999999983,1.73129299999982,3.37511499999891
5.50863599999866,4.08915200000047,1.72395099999994,3.34933100000126
5.43432300000131,4.13315499999953,1.70093900000029,3.37398500000018
5.37066699999923,4.06750800000009,1.69237799999974,3.37595299999884
5.41494000000239,4.06719199999861,1.71004900000025,3.37407200000052
5.57104299999992,4.03061700000035,1.72814599999947,3.31542699999954
5.43948199999795,3.94115700000111,1.71477200000027,3.29020900000069
5.3747629999998,3.98652799999945,1.70520899999974,3.3008719999998
5.35223699999915,3.96375900000021,1.69135700000061,3.37198200000057
5.34519200000068,3.94459499999903,1.72244499999942,3.31309299999884
5.35204100000192,4.00623900000028,1.72736700000041,3.30912600000011
5.33299899999838,4.04197800000111,1.72199499999988,3.28460300000006
5.44446900000185,3.97628199999963,1.72107599999981,3.30781600000046
5.40587799999776,3.99985899999956,1.68610100000024,3.33324499999981
5.44995600000038,4.02150600000095,1.71420200000011,3.39422999999988
5.41847400000188,4.10631199999989,1.7222299999994,3.30963200000042
5.40083099999902,4.07441699999981,1.71017500000016,3.36206499999935
5.45028000000093,4.07914899999923,1.74497800000063,3.31259300000056
5.49373999999807,4.0907900000002,1.71486199999981,3.34055699999954
5.47890000000189,4.02945899999941,1.7130959999995,3.35825599999953
5.48568899999736,3.99687500000073,1.69696900000054,3.35147400000096
5.45290400000158,4.06505599999946,1.74826699999994,3.37859399999979
5.41025799999989,4.02401900000041,1.73733600000014,3.43631499999901
5.42639200000121,4.06394,1.74384499999996,3.35510300000169
5.40980899999704,4.01121299999977,1.65770499999962,3.37597099999948
5.4695610000017,4.12026700000024,1.70785599999999,3.3467099999998
5.45858900000167,4.09259799999927,1.67970299999979,3.3926449999999
5.4700019999982,4.07040000000052,1.72769000000062,3.37329300000056
5.47149100000024,4.11519100000078,1.71892299999945,3.35811499999909
5.55088199999955,4.06568200000038,1.76276300000063,3.33078100000057
5.45175300000119,4.07400199999938,1.74228199999925,3.35609699999986
5.49177000000054,4.07512700000007,1.71610899999996,3.36396299999979
5.47002499999871,4.12254399999983,1.7402660000007,3.3913790000006
5.48134500000015,4.04994099999931,1.76337100000001,3.31046099999912
5.50594899999851,4.06513900000027,1.7506199999998,3.35633899999993
5.46885200000179,4.06449299999986,1.75139099999978,3.31351900000118
5.449485000001,4.11121500000081,1.75817999999981,3.34413399999903
5.47924899999998,4.07010999999875,1.82408900000064,3.32090600000083
5.39211599999908,4.07109400000081,1.7466629999999,3.35278800000015
5.40188299999863,4.05575900000076,1.79207700000006,3.35267099999874
5.49734900000112,4.0997869999992,1.75485299999946,3.36313200000041
5.47836100000131,4.08856000000014,1.77174600000035,3.36081200000081
5.49383999999918,4.1052180000006,1.75964399999975,3.3620549999996
5.54996299999766,4.13305499999842,1.79716400000052,3.42093699999896
5.45208500000081,4.05321000000004,1.77172799999971,3.38222700000006
5.54537400000117,4.08172100000047,1.74529999999959,3.37283000000025
5.48486000000048,4.0609459999996,1.75156500000048,3.42494799999986
5.50290599999789,4.09605600000032,1.75041999999939,3.42933100000118
5.53743100000065,4.03822800000125,1.76099500000055,3.40985399999954
5.44240699999864,4.10545499999898,1.75704599999972,3.36528200000066
5.51179200000115,4.15655400000105,1.74635899999976,3.44270399999914
5.51041299999997,4.11980999999832,1.82206200000019,3.34300599999915
5.45812800000203,4.04046200000084,1.83750899999995,3.43011500000102
5.48695399999997,4.08970199999931,1.77804500000002,3.40416200000072
5.42913599999883,4.02830800000083,1.72761400000036,3.36795799999891
5.43597500000033,4.09753599999931,1.76750300000003,3.3484069999995
5.50732000000062,4.02255900000091,1.77573099999972,3.34121800000139
5.41180299999905,4.11909600000035,1.80960400000004,3.37534699999924
5.49026099999901,4.043001,1.80218700000023,3.42136799999935
5.42584899999929,4.04453399999875,1.79349300000013,3.48889200000121
5.47772000000259,4.04639800000041,1.73272999999972,3.42460299999948
5.55344499999774,4.04505000000063,1.75252300000011,3.40767799999958
5.43209200000274,4.05321499999991,1.76799699999992,3.40952000000107
5.3806399999994,4.09474299999965,1.77057499999955,3.36303699999917
5.45355199999904,4.03568599999926,1.75548700000036,3.37675900000067
5.3631549999991,4.02933200000007,1.71690099999978,3.40989300000001
5.37248900000122,4.04349700000057,1.7518399999999,3.3962819999997
5.4033019999988,4.00061800000003,1.71422400000029,3.37253099999907
5.35022600000229,4.01344600000084,1.81921299999976,3.39933100000053
5.39792200000011,4.07666399999835,1.77501800000027,3.384548
5.42951199999879,4.05106100000012,1.75634100000025,3.36304600000039
5.47588900000119,4.05867399999988,1.73568299999988,3.36054499999955
5.47997000000032,4.08761300000151,1.76732399999946,3.33999799999947
5.44322099999772,4.07663599999978,1.78553499999998,3.3668200000011
5.29747000000134,4.0441469999987,1.79040900000018,3.34205499999916
5.35159199999907,4.00040200000149,1.76748300000054,3.34686800000054
5.38031799999953,4.13577900000018,1.76977699999952,3.35134500000095
5.33518399999957,4.04308999999921,1.82562200000029,3.40367299999889
5.36090500000137,4.06887099999949,1.77340099999947,3.43734799999947
5.28556399999798,3.98024900000019,1.75047200000063,3.39832500000011
5.34082400000261,4.11069099999986,1.7899809999999,3.35612800000126
5.4073129999997,4.05604500000118,1.76141199999984,3.33471899999859
5.42205800000011,3.98690799999895,1.83287300000029,3.34391099999993
5.48860000000059,4.07813100000021,1.76992799999971,3.37983200000053
5.44798999999693,4.07051800000045,1.8130970000002,3.40956899999946
5.45081200000277,3.97673500000019,1.7712819999997,3.4039300000004
5.4412749999974,4.00577399999929,1.78087200000027,3.3890760000013
5.46418800000174,4.0674710000003,1.76002100000005,3.36317999999847
5.41026899999997,4.0461579999992,1.78066899999976,3.36275500000011
5.42787899999894,4.02371400000084,1.7862869999999,3.37292900000102
5.46265700000004,4.04035300000032,1.74022299999979,3.39422100000047
5.47861000000194,4.05719999999928,1.7865670000001,3.28927799999838
5.536498999998,4.0257500000007,1.76813399999992,3.28434600000037
5.42237899999964,4.04226000000017,1.75079000000005,3.32563400000072
5.53169100000014,4.00951799999893,1.74416000000019,3.34728199999881
5.48131800000192,4.00618399999985,1.7565110000005,3.32743300000038
5.44194900000002,4.05143700000008,1.75072799999998,3.39679700000124
5.45300599999973,4.01024900000084,1.7356749999999,3.38769299999876
5.47711699999854,4.07161199999973,1.71458699999948,3.34942799999953
5.45873800000118,4.08711399999993,1.67689400000017,3.33026900000004
5.46521500000017,4.0324240000009,1.72470200000043,3.35413100000005
5.43959499999983,3.97063099999832,1.7374890000001,3.37946300000112
5.40881399999853,4.01826100000108,1.75165399999969,3.33855500000027
5.42200200000298,4.00005500000043,1.75673600000027,3.36740699999973
5.41880999999921,3.99935399999958,1.73274399999991,3.37342700000045
5.46566299999904,3.98723500000051,1.73642099999961,3.3157459999984
5.44353899999987,3.97551899999962,1.74967399999969,3.35383400000137
5.43057100000078,4.01760499999909,1.73927200000071,3.3331249999992
5.4382059999989,3.99582700000065,1.75673499999994,3.35172199999943
5.457150000002,4.04239099999904,1.79125199999999,3.35740900000019
5.39521299999979,3.98206800000116,1.78586300000006,3.39257100000032
5.40545500000007,4.01443300000028,1.71793799999978,3.37430700000004
5.37876499999766,4.03789499999948,1.761888,3.36226900000111
5.40326099999947,4.01725599999918,1.73368699999992,3.41018099999928
5.41416000000027,4.06644700000106,1.77243300000009,3.37702800000079
5.44928400000208,4.05613199999971,1.73657300000013,3.43176199999834
5.45019799999864,4.04021499999908,1.76746600000024,3.35410200000115
5.4554160000007,4.02163100000143,1.7508399999997,3.35819499999889
5.4717610000007,3.99232999999913,1.73759299999983,3.343624000001
5.42296599999827,3.98999399999957,1.7348949999996,3.34178299999985
5.46400700000231,4.04478200000085,1.74533400000018,3.36750500000016
5.38571899999806,4.00483800000075,1.76438300000063,3.36978599999929
5.48185699999885,3.99553299999934,1.73143299999992,3.34200400000009
5.44753400000263,4.0040939999999,1.71527699999933,3.31305500000053
5.49903199999972,4.00739000000067,1.719427,3.32656300000053
5.42233199999828,3.98337799999899,1.72275700000046,3.34861300000011
5.45956600000136,4.08484800000042,1.71902500000033,3.35273400000005
5.49115999999776,3.97138199999972,1.70984999999928,3.35225799999898
5.44639600000301,4.03694899999937,1.75048400000014,3.38450600000033
5.42712000000029,4.10812299999998,1.76786900000025,3.39039899999989
5.35369199999695,4.04196899999988,1.72210600000017,3.30972699999984
5.43033000000287,4.03667200000018,1.7316780000001,3.3771140000008
5.45035799999823,4.01668600000085,1.77183499999956,3.34394900000007
5.36308300000019,4.03937299999961,1.74658499999987,3.34629099999984
5.43120999999883,4.03619000000072,1.76006300000063,3.3993989999999
5.34468500000003,4.01647299999968,1.72263299999941,3.41757099999995
5.40609200000108,3.90954199999942,1.73891300000014,3.36314700000003
5.37795900000128,3.97801400000026,1.76154299999962,3.36999099999957
5.3971590000001,3.87346699999944,1.74511300000086,3.3437470000008
5.45557299999928,3.97259100000156,1.74655799999982,3.30020599999989
5.45184499999959,3.98685899999873,1.77665799999977,3.39104099999895
5.397613000001,3.99056200000086,1.75374899999952,3.44805600000109
5.43987399999969,3.96228899999915,1.73881100000017,3.32579999999871
5.41526800000065,4.04911400000128,1.74698799999987,3.34374100000059
5.36569999999847,3.98867399999835,1.74869200000012,3.3734600000007
5.44687699999849,4.01251300000149,1.74739300000056,3.30021299999862
5.42013200000292,4.04747599999973,1.7599709999995,3.3673030000009
5.44784499999878,4.02951399999984,1.75408900000002,3.33612100000028
5.42962999999872,4.0682199999992,1.75992700000006,3.3738089999988
5.46083600000202,4.02196000000004,1.75333300000057,3.36062200000015
5.38398799999777,3.99740200000087,1.75013199999921,3.30609499999991
5.37665600000037,3.94182000000001,1.74708600000031,3.35339999999997
5.41277000000264,4.01530999999886,1.77225100000032,3.36491700000079
5.40646699999706,3.97750700000142,1.70669899999939,3.41025300000001
5.43589900000006,3.93879099999867,1.69068500000049,3.35334499999954
5.39035000000149,4.00486300000011,1.76808900000015,3.32887800000026
5.44167699999889,3.97256700000071,1.72051599999941,3.44981499999994
5.44400900000255,4.02682300000015,1.7479200000007,3.39592799999991
5.45802600000025,4.01608899999883,1.74901699999918,3.34237799999937
5.48803599999883,4.05995600000097,1.76424300000053,3.34167900000102
5.49257500000022,4.04660499999954,1.76848100000007,3.31570400000055
5.43249099999957,4.03000199999951,1.82788699999946,3.3785599999992
5.4503799999984,4.06068300000152,1.80483000000004,3.34491600000001
5.35756400000173,4.06891099999848,1.75754000000052,3.2981319999999
5.38967799999955,3.98825300000135,1.79247399999986,3.37294099999963
5.38074300000153,3.98562999999922,1.75014300000021,3.34876900000017
5.38491799999974,4.00433200000043,1.76067799999964,3.36882499999956
5.40157699999691,3.98902799999996,1.76076600000033,3.31359000000157
5.44942600000286,4.05531100000007,1.77975699999934,3.28527999999824
5.42861099999936,4.02040999999917,1.77061300000059,3.37980900000002
5.4084870000006,3.99422299999969,1.81503900000007,3.38115800000014
5.47351200000048,3.98737900000015,1.76579099999981,3.40457600000082
4.70152400000006,3.33702600000106,1.76754400000027,3.35457599999972
4.6742239999985,3.34315699999934,1.7580369999996,3.36597900000015
4.74071600000025,3.35654299999987,1.78550199999972,3.36870400000043
4.72691099999793,3.3802169999999,1.74143200000071,3.3120170000002
4.74147900000025,3.38010300000133,1.75071799999932,3.27706399999988
4.72864400000253,3.41323599999851,1.75833300000068,3.32966599999963
4.74616799999785,3.35621500000161,1.76135999999951,3.33345299999928
4.74400199999945,3.32931899999858,1.7139500000003,3.33230600000024
4.75730800000019,3.27311999999984,1.77428499999951,3.35342599999967
4.74696300000141,3.27102400000149,1.70693100000062,3.37273900000037
4.73752199999944,3.26880199999869,1.72749199999998,3.30848499999956
4.70847399999911,3.3025630000011,1.71545100000003,3.41930400000092
4.74929700000212,3.37408999999934,1.73357399999986,3.39132299999983
4.71625900000072,3.35117300000093,1.77320400000008,3.39062999999987
4.71586099999695,3.36523599999964,1.730141,3.33944800000063
4.70042200000171,3.33387699999912,1.74754799999937,3.3316649999997
4.67860600000131,3.34849299999951,1.74513600000046,3.37348899999961
4.74835399999938,3.40636400000039,1.77043299999968,3.37403799999993
4.69674499999746,3.35873800000081,1.67924399999993,3.39341500000046
4.72074400000201,3.37702700000045,1.73304300000018,3.36067399999956
4.69677600000068,3.37531899999885,1.35313200000019,3.35847699999977
4.69320399999924,3.37436300000081,1.40558200000032,3.3687430000009
4.67542200000025,3.38174499999877,1.34919099999934,3.38865999999871
4.69134699999995,3.36901200000102,1.36112200000025,3.35289900000134
4.64629599999898,3.41266299999916,1.36010900000019,3.38076399999954
4.69426999999996,3.38472700000057,1.37165899999945,3.36180199999944
4.69142300000021,3.30309400000078,1.36201700000038,3.37879799999973
4.61292700000195,3.34769199999937,1.36496100000022,3.37642899999992
4.61508599999797,3.39654599999994,1.36080599999968,3.35054900000068
4.62007400000221,3.34555799999907,1.36413100000027,3.3865050000004
4.67568599999868,3.34126300000025,1.33965199999966,3.37144900000021
4.68766500000129,3.39032700000098,1.36079299999983,3.34995799999888
4.73687699999937,3.33518600000025,1.34320500000013,3.33995700000014
4.72079699999813,3.3236309999993,1.3643890000003,3.29466400000092
4.69853100000182,3.32710899999984,1.40605200000027,3.28535799999918
4.70513700000083,3.35850299999947,1.3034719999996,3.30900800000018
4.68447899999956,3.3132370000003,1.39980800000012,3.42442200000005
4.72623999999996,3.36264699999992,1.3689059999997,3.37274500000058
4.75213599999915,3.38265800000045,1.37211699999989,3.33770499999991
4.68213599999945,3.39357799999925,1.36316200000056,3.28362000000016
4.71996600000057,3.35416400000031,1.35039999999935,3.34199400000034
4.68249600000127,3.31591800000024,1.39243400000032,3.39106999999967
4.69513000000006,3.29535899999973,1.35267399999975,3.26594699999987
4.7193449999977,3.31827300000077,1.39229700000033,3.29056599999967
4.66611700000067,3.30224599999929,1.33933799999977,3.30282500000067
4.7285609999999,3.35612300000139,1.36606800000027,3.35596499999883
4.76402199999939,3.38651899999968,1.36017400000037,3.29842300000018
4.73543699999937,3.36062999999922,1.35437999999976,3.31764900000053
4.73345600000175,3.3905960000011,1.36245099999996,3.34347700000035
4.72554599999785,3.48642299999847,1.39324500000021,3.26631799999996
4.70963200000187,3.3007260000013,1.33071500000005,3.26732199999969
4.68289000000004,3.31864200000018,1.38466599999992,3.21759199999906
4.6594929999992,3.33519999999953,1.35563300000013,3.24044099999992
4.68008900000132,3.32611899999938,1.3698489999997,3.21814600000107
4.68378799999846,3.33312699999988,1.35307199999988,3.22388200000023
4.75569399999949,3.35911300000043,1.3470669999997,3.22826999999961
4.70248900000297,3.33702699999958,1.36371300000064,3.19167600000037
4.64461999999912,3.33596399999988,1.33308099999977,3.26621799999884
4.63747999999759,3.33349600000111,1.36011099999996,3.28024600000026
4.71006600000328,3.33277999999882,1.37141100000008,3.30420700000104
4.64166399999885,3.36247900000126,1.34369100000004,3.29784099999961
4.70967599999858,3.26913299999978,1.36166200000025,3.27678299999934
4.63626800000202,3.25601300000017,1.38158699999985,3.26472199999989
4.67543799999839,3.24060099999951,1.31487099999958,3.30100099999981
4.67219699999987,3.28183999999965,1.37765099999979,3.28701600000022
4.73182400000223,3.26949400000012,1.31960700000036,3.36721800000123
4.72374099999797,3.39270700000088,1.34079600000041,3.36301599999933
4.68825199999992,3.32300599999871,1.34519099999943,3.30738200000087
4.72143700000015,3.31555099999969,1.30128200000036,3.37620099999913
4.69207300000198,3.31504100000166,1.3416959999995,3.34808700000031
4.69422799999666,3.32797499999833,1.33411500000057,3.29545599999983
4.69605100000263,3.32974700000159,1.32779299999947,3.37752999999975
4.67779599999994,3.3761429999995,1.32823900000039,3.34815499999968
4.6982480000006,3.27964699999939,1.34108699999979,3.25351299999966
4.65661199999886,3.30739800000083,1.36943499999961,3.27999900000032
4.63877199999843,3.3462729999992,1.34384200000022,3.30947600000036
4.636265000001,3.34333599999991,1.36530000000039,3.29399100000046
4.65564000000086,3.34605600000032,1.36156399999982,3.29228599999988
4.64960299999802,3.36783199999991,1.35500700000011,3.35735699999896
4.62103200000274,3.34131900000102,1.36245299999973,3.37640000000101
4.60830399999759,3.37065399999847,1.3539609999998,3.31093800000053
4.56551600000239,3.3300650000001,1.35742600000049,3.36535999999978
4.58871100000033,3.33454900000106,1.36171599999943,3.27818499999921
4.53951199999938,3.32121600000028,1.38371900000038,3.3354930000005
4.62222499999916,3.31937099999777,1.36485400000038,3.27309299999979
4.59130300000106,3.37410300000192,1.36439999999948,3.25258500000018
4.60601999999926,3.3498639999998,1.31878400000005,3.2134989999995
4.59133999999904,3.34698800000115,1.35038499999973,3.33183500000086
4.62409900000057,3.33045299999867,1.32603800000015,3.34490399999959
4.59215100000074,3.34033799999816,1.353478,3.33974999999919
4.60705999999846,3.33806700000059,1.33312699999988,3.29787800000122
4.63998300000094,3.34896800000206,1.35882800000036,3.33204800000021
4.6403109999992,3.34199699999954,1.340416,3.32272199999898
4.60913900000014,3.33537200000137,1.35750900000039,3.32774000000063
4.59700299999895,3.3364819999988,1.35447399999975,3.34271199999966
4.66695000000254,3.35311100000035,1.36899100000028,3.40992600000027
4.56184799999755,3.39329799999905,1.37087999999949,3.28187799999978
4.6080600000023,3.34623999999894,1.37038399999983,3.25194499999998
4.64162299999953,3.4169400000028,1.35008000000016,3.30852799999957
4.60540499999843,3.33805199999915,1.35290700000041,3.41231900000093
4.66779700000188,3.31890999999814,1.37432199999967,3.42399899999873
4.59693799999877,3.34960900000078,1.34957000000031,3.43440100000043
4.6430419999997,3.34306099999958,1.37084199999936,3.33716900000036
4.59258100000079,3.35325999999986,1.30635200000052,3.31993599999987
4.65122699999847,3.31309999999939,1.33824000000004,3.38012999999955
4.60301700000127,3.33216200000243,1.30267300000014,3.32015500000125
4.62140500000169,3.31706399999894,1.33242599999994,3.29914399999871
4.60153399999763,3.26315899999827,1.31510699999944,3.36622200000056
4.6292480000011,3.30522700000074,1.41196500000024,3.3648919999996
4.53764700000102,3.36746400000266,1.39322999999968,3.30081600000085
4.51442699999825,3.37365299999874,1.37572100000034,3.28764899999987
4.6040639999992,3.34011299999838,1.35606699999971,3.29328799999894
4.6344820000013,3.32037500000297,1.31429500000013,3.31657900000027
4.61431599999923,3.33742999999959,1.35713900000064,3.32457100000101
4.59678799999892,3.32839199999944,1.33466599999974,3.31306399999994
4.63730300000316,3.35240300000078,1.35597499999949,3.26650100000006
4.59559999999692,3.33577399999922,1.35426100000041,3.26638099999946
4.61568100000295,3.32382299999881,1.39815499999986,3.2349549999999
4.6183549999987,3.36088300000119,1.37568999999985,3.33481799999936
4.53466599999956,3.35711599999922,1.36875500000042,3.29752800000097
4.54566799999884,3.38419499999873,1.41193800000019,3.29898700000012
4.51428600000145,3.3789680000009,1.38275499999963,3.30637799999931
4.60360600000058,3.38068600000042,1.38916400000016,3.28491799999938
4.55142599999817,3.2986579999997,1.39002600000003,3.33243400000174
4.65264200000092,3.31128600000011,1.33839499999976,3.32373199999893
4.60980399999971,3.33316199999899,1.36480300000039,3.32575499999984
4.57901399999901,3.35237700000289,1.40673499999957,3.30119000000013
4.62526700000308,3.37466199999835,1.36901899999975,3.37258400000064
4.61779999999999,3.33683999999994,1.35986600000069,3.33320999999887
4.65194299999712,3.32165600000008,1.37360499999977,3.31261700000141
4.6444670000019,3.34942299999966,1.35125599999992,3.33060899999873
4.61955899999884,3.35246800000095,1.34976600000027,3.28562299999976
4.59986299999946,3.27588800000012,1.47150099999999,3.27101200000106
4.62002300000313,3.31367099999989,1.47445599999992,3.26059999999961
4.59102099999654,3.39461099999971,1.35800000000017,3.25500900000043
4.61345600000277,3.36154399999941,1.4255149999999,3.27634799999942
4.62827900000048,3.34106299999985,1.34639699999934,3.22083500000008
4.6090320000003,3.37030600000071,1.40136299999995,3.20115799999985
4.643713999998,3.34449300000051,1.36607400000048,3.30896100000064
4.63778399999865,3.34647799999948,1.35920100000021,3.29562699999951
4.61000700000295,3.36249899999893,1.39821699999993,3.26873200000045
4.59942899999805,3.33367400000134,1.4061099999999,3.29767600000014
4.64533500000107,3.34235600000102,1.38374999999996,3.27213200000006
4.65119399999821,3.34732399999848,1.40974899999947,3.21764900000016
4.67672200000015,3.37911700000041,1.3470810000008,3.1917969999995
4.64566900000136,3.3838199999991,1.33615099999952,3.29933399999936
4.63467999999921,3.30392299999949,1.38413800000035,3.21831500000008
4.60404299999936,3.28488199999993,1.34884299999976,3.27967700000045
4.62071000000287,3.26029000000199,1.37727900000027,3.20250599999963
4.62462699999742,3.25681699999768,1.37311199999931,3.26096099999995
4.62763300000006,3.31182000000263,1.33286700000008,3.26297400000112
4.68833000000086,3.34562799999912,1.33783399999993,3.28391499999998
4.54701600000044,3.33417199999894,1.34022600000026,3.33978599999864
4.55898900000102,3.34437700000126,1.35527999999977,3.34118500000113
4.58852699999989,3.33332099999825,1.36061400000017,3.34322199999951
4.64134799999738,3.32765300000028,1.40254000000004,3.27084699999978
4.61802700000044,3.29529700000057,1.40625400000044,3.25014300000112
4.60686800000258,3.36154299999907,1.390445,3.31901899999866
4.61484999999811,3.34884500000044,1.41954799999985,3.31637500000033
4.58511400000134,3.32830900000044,1.42215800000031,3.27896300000066
4.54920299999867,3.30536500000017,1.37168199999996,3.395622
4.5788590000011,3.31947900000159,1.37691299999915,3.27742899999976
4.56991500000004,3.32036199999857,1.39173200000005,3.25858700000026
4.59710199999972,3.30294299999878,1.38229000000047,3.27467999999863
4.54928899999868,3.33047799999986,1.36291299999993,3.28272300000026
4.52934499999901,3.32980900000257,1.37370900000042,3.20117800000116
4.55086900000242,3.32966599999781,1.34837499999958,3.24508499999865
4.5735050000003,3.32140599999912,1.38408400000026,3.29584400000022
4.58993899999768,3.31079600000157,1.38546399999996,3.27652400000079
4.54100699999981,3.3974930000004,1.38382499999989,3.32886300000064
4.60746199999994,3.3481810000012,1.43725699999959,3.28850199999943
4.62098200000037,3.32934499999828,1.39458900000045,3.30404300000009
4.5497460000006,3.32413200000155,1.41904599999998,3.24520099999972
4.60149000000092,3.34107999999833,1.33749399999942,3.28015799999957
4.60629200000039,3.31843500000105,1.36447700000008,3.33683399999973
4.57244899999932,3.33347299999878,1.38148900000033,3.31018800000129
4.59995699999854,3.32607300000018,1.36877100000038,3.20149099999981
4.66433600000164,3.33634399999937,1.38070499999958,3.2581339999997
4.68303599999854,3.31453600000168,1.43363399999998,3.31270600000062
4.61826900000233,3.31122200000027,1.38571700000011,3.2798389999989
4.62250399999903,3.33297599999787,1.39335699999992,3.31627300000036
4.61375899999985,3.38268700000117,1.36654699999963,3.23965900000076
4.6872489999987,3.35663099999874,1.37731600000006,3.23323999999957
4.56978200000231,3.31646900000123,1.37151900000026,3.23668999999973
4.6128260000005,3.3015919999998,1.36593300000004,3.23651900000004
4.62832699999854,3.32844100000148,1.36334299999999,3.25146099999984
4.6438390000003,3.26960399999734,1.40689399999974,3.27122299999974
4.59068000000116,3.2706700000017,1.40644500000053,3.27430900000036
4.6430999999975,3.25756199999887,1.31464299999971,3.26249300000018
4.67476800000077,3.27377700000216,1.38284199999998,3.19663099999889
4.61439800000153,3.25944700000036,1.35674999999992,3.21978300000046
4.61905599999955,3.28596099999777,1.356315,3.24202800000057
4.55829199999789,3.34052700000029,1.35656699999981,3.15921899999921
4.56244300000253,3.35905600000115,1.37193300000035,3.20533900000009
4.61175199999707,3.30055200000061,1.39548800000011,3.20512600000075
4.59834000000046,3.29886799999804,1.35431499999959,3.21632300000056
4.6136370000022,3.25250500000038,1.37126700000044,3.28414299999895
4.60562399999981,3.24240300000019,1.3958419999999,3.29523900000095
4.68984799999816,3.31830899999841,1.38467800000035,3.27754800000002
4.66550099999949,3.29728800000157,1.39305199999944,3.22753199999897
4.65478900000016,3.22036300000036,1.39401499999985,3.23856599999999
4.64969500000007,3.28924099999858,1.39874500000042,3.2384149999998
4.66259300000092,3.28079699999944,1.36052099999961,3.26195200000075
4.72424899999896,3.29550400000153,1.39955700000064,3.23112299999957
4.6497780000027,3.30546600000162,1.34677999999985,3.24382800000058
4.61737699999867,3.26980600000024,1.36521499999981,3.28191899999911
4.66617399999814,3.27276699999857,1.353658,3.32281200000034
4.67633500000011,3.26807800000097,1.37657000000036,3.30089299999963
4.71735400000034,3.25863399999798,1.3511239999998,3.2883010000005
4.73348700000133,3.33312099999966,1.36793500000022,3.26867200000015
4.67968499999915,3.30076800000097,1.39519199999995,3.3099459999994
4.66129300000102,3.29937900000004,1.37912700000015,3.2810929999996
4.6728460000013,3.28048399999898,1.36988399999973,3.31025200000113
4.65341199999966,3.32327900000018,1.39451599999938,3.26076699999976
4.64303499999733,3.31757199999993,1.3910620000006,3.2562340000004
4.71097200000077,3.30011999999988,1.39175100000011,3.23619799999869
4.64674500000183,3.36517599999934,1.39824799999951,3.27455400000144
4.66025699999955,3.32736300000033,1.37940799999978,3.3495469999998
4.63280699999814,3.34489800000301,1.35645700000077,3.26663600000029
4.61861800000042,3.35331899999801,1.33375999999953,3.24318700000003
4.64514799999961,3.35067899999922,1.32805300000018,3.27241099999992
4.66228300000148,3.35971699999936,1.3601120000003,3.25879499999974
4.57603499999823,3.3710510000019,1.36129099999926,3.23228199999903
4.59012400000211,3.40693900000042,1.36065400000007,3.34839400000055
4.59355900000082,3.35924800000066,1.36310700000013,3.35001100000045
4.66769199999908,3.38230999999723,1.37085999999999,3.33453399999962
4.6819660000001,3.3642510000027,1.37541800000054,3.28932800000075
4.65317499999946,3.31826399999773,1.38325600000007,3.31029399999898
4.63088599999901,3.35483899999963,1.38191899999947,3.30617999999959
4.63233400000172,3.38347100000101,1.38692999999967,3.2819870000003
4.57798899999761,3.38848000000144,1.41801000000032,3.25879600000007
4.6044350000011,3.37763999999879,1.39660699999968,3.23538800000097
4.56009800000174,3.3819110000004,1.34740000000056,3.22834299999886
4.60399399999733,3.3447989999986,1.38115599999946,3.30787200000123
4.63644500000009,3.383853000003,1.36759500000062,3.29661399999895
4.63257400000293,3.37767600000006,1.36694799999987,3.25564000000122
4.63672099999894,3.36119699999836,1.40651499999967,3.26290099999824
4.63254500000039,3.32711700000073,1.41295900000023,3.27512800000113
4.62631200000033,3.3697379999976,1.37545099999988,3.32406199999969
4.65975499999695,3.31645300000309,1.41214200000013,3.34600599999976
4.69074100000216,3.34877699999925,1.37341199999992,3.24082600000111
4.61707899999965,3.40497200000027,1.39621600000009,3.3136599999998
4.64873200000147,3.35995700000058,1.37953099999959,3.24046099999941
4.6608699999997,3.34700999999768,1.36839900000086,3.27497199999925
4.64803299999767,3.41193100000237,1.39318599999933,3.26050399999986
4.64613500000269,3.34349399999701,1.38174600000002,3.30859000000055
4.69042199999967,3.38082900000154,1.38869800000066,3.37625599999956
4.67269899999883,3.32258100000035,1.4215979999999,3.3827710000005
4.67054700000153,3.28818300000057,1.41007199999967,3.34396800000104
4.66003099999944,3.34258699999918,1.40198500000042,3.38296999999875
4.63101900000038,3.27428599999985,1.3588009999994,3.39903100000083
4.61407099999997,3.30940099999862,1.37103999999999,3.28069399999913
4.65501899999799,3.30066400000214,1.37238500000058,3.22186599999986
4.61299200000212,3.37443899999926,1.40168599999924,3.26533200000085
4.60018399999899,3.33530299999984,1.35783600000013,3.33119400000032
4.57253199999832,3.34171699999933,1.39071599999988,3.36859399999958
4.67370000000301,3.3597660000014,1.40354100000059,3.3602520000004
4.66731999999683,3.32775499999843,1.43380100000013,3.3260709999995
4.67081800000233,3.36427299999923,1.41027699999995,3.34111900000062
4.64144799999849,3.34944100000212,1.39123199999995,3.30893599999945
4.63568800000212,3.32449899999847,1.41947499999969,3.23519699999997
4.56909099999757,3.28043199999956,1.38908199999969,3.2591369999991
4.59624000000258,3.25721600000179,1.42210299999988,3.3035830000008
4.54938799999945,3.32678099999976,1.39956800000073,3.30963800000063
4.58210399999734,3.36477799999921,1.41567899999973,3.25254799999857
4.65052100000321,3.31302299999879,1.38670300000013,3.31216800000038
4.59989199999836,3.33416500000021,1.38392299999941,3.27253399999972
4.62196200000108,3.38178200000038,1.40510200000062,3.24336900000162
4.61034099999961,3.30922199999986,1.39731200000006,3.30943800000023
4.61453500000061,3.33557900000233,1.42063199999939,3.28707399999985
4.63751199999751,3.34546599999885,1.34863100000075,3.30238099999769
4.72261799999978,3.32320999999865,1.3488469999993,3.24796600000263
4.70145400000183,3.35239200000069,1.33176300000014,3.25098199999775
4.66041799999948,3.34560400000191,1.36776400000053,3.235815
4.63847499999974,3.30866199999946,1.36837299999934,3.27802499999962
4.61800199999925,3.3921420000006,1.39267000000018,3.25771100000202
4.65480200000093,3.38842799999838,1.4019900000003,3.21648599999753
4.65622000000076,3.3526810000003,1.43387999999959,3.19991900000241
4.69656100000066,3.36475000000064,1.39085500000056,3.27574800000002
4.65602899999794,3.34797500000059,1.3371819999993,3.25543299999845
4.61706400000185,3.30735300000015,1.37336500000038,3.26217200000247
4.5984529999987,3.3614290000005,1.36300099999971,3.260285999997
4.62082300000111,3.40033599999879,1.36613200000011,3.25699800000075
4.66593999999895,3.34253999999783,1.40031199999976,3.16469100000177
4.60714200000075,3.33730800000194,1.42886200000066,3.22366899999906
4.59913199999937,3.31833700000061,1.44133199999942,3.24568799999906
4.57563400000072,3.31523699999889,1.41928100000041,3.25833100000091
4.67249900000024,3.282521000001,1.44453700000031,3.22181799999817
4.6570040000006,3.35525899999993,1.40142899999955,3.178737000002
4.64849499999764,3.32350899999801,1.40886299999966,3.19466100000136
4.64356000000043,3.31064100000003,1.40593900000022,3.27562199999738
4.61777300000176,3.34455000000162,1.39790799999992,3.27715000000171
4.58534399999917,3.33755799999926,1.37537500000053,3.22333699999945
4.60854099999779,3.38025500000003,1.38070299999981,3.27337799999805
4.58789200000319,3.4109869999993,1.4037129999997,3.25836800000252
4.59886799999731,3.37636600000042,1.39249100000052,3.29731700000048
4.61075800000253,3.39076399999976,1.36168199999975,3.28119599999991
4.69664699999703,3.36838200000057,1.3692060000003,3.24072899999737
4.63826100000006,3.37544999999955,1.37921800000004,3.19173900000169
4.6266420000029,3.40698300000076,1.37192199999936,3.25108700000055
4.62300399999731,3.39288099999976,1.40451200000007,3.23214100000041
4.67044700000042,3.4270179999985,1.37291999999979,3.27398799999719
4.67594100000133,3.37004100000195,1.40160300000025,3.28123800000321
4.7256329999982,3.29508100000021,1.38164200000028,3.24644799999805
4.64808500000072,3.29910599999857,1.39134399999966,3.30954800000109
4.63989399999991,3.30562400000053,1.40563900000052,3.30579600000056
4.64102500000081,3.34341100000165,1.39700799999991,3.28446299999996
4.6496530000004,3.42614099999992,1.32776000000013,3.2524749999975
4.67197400000077,3.41242599999896,1.37387699999999,3.27505500000188
4.67350599999918,3.36249699999826,1.34575799999948,3.26543400000082
4.60198500000115,3.37684900000022,1.31687200000033,3.24527599999783
4.64264099999855,3.35633600000074,1.38426799999979,3.25312300000223
4.57220099999904,3.43433700000242,1.37739899999997,3.25532699999894
4.57573300000149,3.30500099999699,1.37753799999973,3.20721599999888
4.63040600000022,3.29903399999966,1.37417800000003,3.25440100000196
4.6394999999975,3.33588200000304,1.3678260000006,3.25671499999953
4.65249400000175,3.35759899999903,1.38964299999952,3.21879400000034
4.65619299999889,3.37228300000061,1.41611700000067,3.24624299999778
4.67478599999959,3.38706699999966,1.37054599999919,3.2357030000021
4.7074300000022,3.31486999999834,1.39450100000067,3.22213600000032
4.65066400000069,3.4302119999993,1.39722699999948,3.17565900000045
4.66227299999809,3.39444600000206,1.31474200000048,3.20783399999709
4.70867699999872,3.36035099999935,1.35837300000003,3.27793100000054
4.65061300000161,3.3577320000004,1.36850799999957,3.23790100000042
4.70346000000063,3.38618199999837,1.32729399999971,3.2156619999987
4.7080160000005,3.39830100000108,1.38044200000058,3.23181200000181
4.69418500000029,3.40058800000043,1.35838899999999,3.26721700000053
4.74676199999885,3.41332500000135,1.3648720000001,3.28115099999923
4.66525099999853,3.36819599999944,1.36373999999978,3.26764099999855
4.62268100000074,3.39500100000078,1.3302590000003,3.24753200000123
4.67659099999946,3.3941539999978,1.37429299999985,3.32733699999881
4.63703100000203,3.37285500000144,1.36601299999984,3.31509400000141
4.69333499999993,3.39793300000019,1.3514269999996,3.3423870000006
4.69634500000029,3.38914499999737,1.36610800000017,3.31206899999961
4.61769999999888,3.33184000000256,1.36050800000066,3.25654399999985
4.6668920000011,3.37060399999973,1.35685599999942,3.27689199999804
4.68771899999774,3.35510100000101,1.3783370000001,3.29276100000061
4.61962800000038,3.32746599999882,1.3593920000003,3.31852500000241
4.6585550000018,3.2896359999977,1.36748299999999,3.33962199999951
4.64184199999727,3.31595300000117,1.37977599999977,3.2510340000008
4.66097200000149,3.42392300000211,1.42200899999989,3.28738299999895
4.65793800000029,3.39403099999981,1.39584699999978,3.26687599999786
4.59800700000051,3.36071099999754,1.374683,3.28086700000131
4.56238799999846,3.34899500000029,1.46219900000051,3.27674100000149
4.61616700000013,3.38951100000122,1.41152199999942,3.35725699999966
4.61461899999995,3.37182100000064,1.40712500000063,3.31115999999747
4.66785700000037,3.35438099999737,1.3771399999996,3.19051800000307
4.58650000000125,3.33338000000003,1.33784400000059,3.25725199999943
4.64117299999998,3.32756700000027,1.38682099999914,3.30220199999894
4.59056499999861,3.3285790000009,1.3771340000003,2.40836499999932
4.64249199999904,3.32701000000088,1.32649200000014,2.4058299999997
4.62051000000065,3.35960799999884,1.36443799999961,2.31977800000095
4.67881100000159,3.32734899999923,1.36368700000003,2.37670699999944
4.67229299999963,3.3403040000012,1.37541899999997,2.35124999999971
4.64577899999858,3.33505599999989,1.35641300000043,2.39918200000102
4.63884999999937,3.33570300000065,1.39524999999958,2.37014899999849
4.6408470000024,3.33818899999824,1.38009800000054,2.32456100000127
4.67956499999855,3.39899700000024,1.40465200000017,2.36208900000202
4.70705300000191,3.42557600000146,1.37556799999948,2.37273599999753
4.66098799999963,3.35879600000044,1.40373499999987,2.43219900000258
4.6648239999995,3.35193599999911,1.36546799999996,2.39872599999944
4.66722500000105,3.33558300000004,1.39589700000033,2.36911299999701
4.65316600000006,3.36223800000153,1.36638000000039,2.38997400000153
4.67026599999735,3.38536499999827,1.3806399999994,2.41038100000151
4.69322000000102,3.3530099999989,1.38462400000026,2.39341099999729
4.68584600000031,3.29595400000107,1.38165000000026,2.41167400000268
4.6444819999997,3.33812500000204,1.4214379999994,2.36220999999932
4.65979000000152,3.3506899999993,1.35885800000051,2.41669399999955
4.71209299999828,3.33911799999987,1.3896679999998,2.40020699999877
4.68232500000158,3.35852099999829,1.37366500000007,2.42261200000212
4.68815600000016,3.35501400000066,1.37685200000033,2.39750699999786
4.66870899999776,3.35805199999959,1.38885799999935,2.38727500000095
4.73528500000248,3.30681900000127,1.39622000000054,2.39754199999879
4.62545099999988,3.29713500000071,1.39459799999986,2.42398800000228
4.61001599999872,3.30660499999794,1.33000600000014,2.46296299999813
4.67896800000017,3.27382500000022,1.39627899999959,2.40757200000007
4.74430500000017,3.29241700000057,1.41516700000011,2.4035380000023
4.68261799999891,3.28590099999928,1.33554999999978,2.37998899999729
4.65359299999909,3.27499200000238,1.38839199999984,2.36124600000039
4.65572400000019,3.33419700000013,1.35618100000011,2.45147100000031
4.65102699999989,3.31918999999834,1.38417300000037,2.33913300000131
4.65278100000069,3.38649799999985,1.74082199999975,2.3444989999989
4.70398399999976,3.36612700000114,1.73858199999995,2.36402799999996
4.68115200000102,3.38527799999792,1.78136799999993,2.43293900000208
4.68097299999863,3.36738400000104,1.70141000000058,2.39662399999725
4.66131800000221,3.34767099999954,1.70812799999931,2.30029700000159
4.62505500000043,3.39068300000145,1.72505799999999,2.32616599999892
4.62996299999941,3.40139099999942,1.71498300000076,2.28390500000023
4.71576199999981,3.3446729999996,1.72443799999928,2.36965799999962
4.62373899999875,3.3484180000014,1.71824500000002,2.33477700000003
4.645622,3.34934599999906,1.74376100000063,2.32840399999986
4.67118800000026,3.37265800000023,1.73979799999961,2.32841499999995
4.62908500000049,3.34157599999889,1.70816900000045,2.39518300000054
4.6471109999984,3.35667200000171,1.36651899999924,2.36033899999893
4.65608200000133,3.36665699999867,1.39509200000066,2.35241400000086
4.63051800000176,3.40513799999826,1.4000189999997,2.36918299999888
4.66083499999877,3.30740400000286,1.40290199999981,2.34524300000339
4.62573599999814,3.30742499999906,1.39285300000029,2.3843280000001
4.65728600000148,3.30857199999809,1.41466599999967,2.35118299999885
4.6680320000014,3.29696000000331,1.40024600000015,2.37572100000034
4.63824899999963,3.36737999999968,1.38503000000037,2.34966299999724
4.60869099999763,3.3560069999985,1.34761399999934,2.36923300000126
4.57501600000251,3.34231,1.36296800000036,2.40868799999953
4.64564599999721,3.33502399999998,1.37555200000043,2.38125100000252
4.68551300000036,3.35153899999932,1.40326399999958,2.35538299999826
4.56926200000089,3.34282399999938,1.41602899999998,2.36613399999987
4.67089699999997,3.3813310000005,1.43092400000023,2.36345699999947
4.58831500000088,3.4017500000009,1.38292000000001,2.40064800000255
4.58294599999863,3.36050299999988,1.41279399999985,2.39655799999673
4.57409100000223,3.34146200000032,1.41270999999961,2.4204150000005
4.56522000000041,3.31988199999978,1.40204600000015,2.41339100000187
4.5587839999971,3.32803200000126,1.39355799999976,2.40009500000087
4.55259900000237,3.3668319999997,1.34850800000004,2.38319099999717
4.60146899999745,3.35505799999737,1.36837300000025,2.40660100000241
4.6132749999997,3.34231900000304,1.36425299999974,2.44424499999877
4.54235700000208,3.35279399999854,1.38235600000007,3.29941300000064
4.54070499999943,3.36901399999988,1.3872879999999,3.28385100000014
4.60858400000143,3.33137400000123,1.38793000000078,3.3101659999993
4.58165499999814,3.30736099999922,1.39211699999942,3.31944999999905
4.627285999999,3.31636900000012,1.37570700000015,3.30848200000037
4.66901000000144,3.36945299999934,1.37903199999982,2.36578899999949
4.64261900000201,3.30993700000181,1.4095210000005,2.43417700000282
4.61610099999962,3.31944699999804,1.38069499999983,2.40348599999925
4.59224600000016,3.29752000000008,1.38207499999953,2.3927220000005
4.62215799999831,3.30265900000086,1.38179500000024,2.34609399999681
4.60780700000032,3.26624799999991,1.38831300000038,2.36471600000004
4.60750600000028,3.30177199999889,1.4029959999998,2.33372900000177
4.64545400000134,3.28439100000105,1.38346199999978,2.37344500000108
4.62091399999917,3.32993300000089,1.40201100000013,2.43433199999708
4.6135890000005,3.40709900000002,1.37385499999982,2.37428300000101
4.63483899999846,3.35584499999823,1.3871079999999,2.36454299999968
4.62408299999879,3.37298899999951,1.37921000000006,2.4568220000001
4.63568400000077,3.33797600000253,1.39854000000014,2.42317299999922
4.64015400000062,3.3140999999996,1.38481500000034,2.38373400000273
4.6515130000007,3.27780699999857,1.38190899999972,2.43358199999784
4.64240599999903,3.25588900000002,1.31773100000009,2.46140500000183
4.63668999999936,3.30308700000023,1.36632699999973,2.44315599999754
4.66542000000118,3.2897750000011,1.35012400000051,2.39561200000026
4.63174399999843,3.30524299999888,1.39465500000006,2.43418900000324
4.67816099999982,3.33934600000066,1.36341699999957,2.3562869999987
4.65969800000312,3.25515900000028,1.33744500000012,2.42382799999905
4.61506699999882,3.24479900000006,1.38853600000039,2.42607399999906
4.58347900000081,3.31984899999952,1.36640299999999,2.38678600000276
4.58967199999825,3.29656600000089,1.37410499999987,2.36779999999999
4.57925700000123,3.29697799999849,1.39636599999994,2.38763299999846
4.61902099999861,3.34875000000102,1.39799799999946,2.35991800000193
4.63716399999976,3.34296999999788,1.39110500000061,2.40762199999881
4.62739300000248,3.33291000000099,1.41646499999933,2.39012499999808
4.62097299999732,3.36330699999962,1.40513400000054,2.40193400000135
4.6164740000022,3.35802100000001,1.42923400000018,2.3886530000018
4.5781399999978,3.34401900000012,1.43482199999926,2.375802999999
4.66799200000241,3.34859399999914,1.37206900000001,2.40805600000022
4.67351399999825,3.40973800000211,1.3737200000005,2.31559299999935
4.55509700000039,3.3285790000009,1.37178500000027,2.29781100000037
4.58981199999835,3.33220999999685,1.37444899999991,2.32122499999969
4.59218000000328,3.39997399999993,1.40168399999948,2.27570600000035
4.57653499999651,3.35827000000063,1.39748200000031,2.29957300000024
4.54133100000035,3.34581000000253,1.41680300000007,2.2779789999986
4.57004900000175,3.35157199999958,1.39158299999963,2.42724200000157
4.58322699999917,3.29375000000073,1.3704459999999,2.38286700000026
4.58256400000027,3.35421299999871,1.39478800000052,2.37731799999892
4.58762700000079,3.35443799999848,1.37387200000012,2.37625399999888
4.59765300000072,3.35102800000095,1.35995099999946,2.36266000000251
4.58937099999821,3.36285700000008,1.36445200000071,2.40761599999678
4.61477000000014,3.3091749999985,1.37243799999942,2.38370399999985
4.60967399999936,3.27580300000045,1.39604000000054,2.39699699999983
4.65308700000242,3.33704399999988,1.38690499999939,2.37604900000224
4.63069499999983,3.35161400000288,1.39931900000011,2.33474700000079
4.5869939999975,3.38493499999822,1.39460700000018,2.40598999999929
4.63558700000067,3.29104000000007,1.37209400000029,2.39553199999864
4.60836500000005,3.33871799999906,1.39830399999937,2.38585700000112
4.62298699999883,3.31067199999961,1.4273720000001,2.40315299999929
4.623945000003,3.3257760000015,1.40860599999996,2.38495400000102
4.62932100000035,3.3493610000005,1.39942800000063,2.43145699999877
4.63288499999908,3.2681190000003,1.39473799999996,2.34391300000061
4.61360799999966,3.30086300000039,1.39354699999967,2.39996899999824
4.63861700000052,3.31261299999824,1.38137900000038,2.46074200000294
4.67181699999855,3.34773000000132,1.36804699999993,2.41075400000045
4.62803200000053,3.360095,1.38824199999999,2.43718699999954
4.54406400000153,3.31946099999914,1.34557799999948,2.4051819999986
4.58640899999955,3.32135299999936,1.37463500000013,2.43581999999878
4.59065700000065,3.33777000000191,1.41425600000002,2.42297099999996
4.61401699999988,3.35668099999748,1.40813700000035,2.39223800000036
4.5654779999968,3.3718970000009,1.39332899999954,2.39769200000228
4.59366200000295,3.35506800000076,1.39409100000012,2.44795899999735
4.5818279999985,3.32472599999892,1.41496000000006,2.41723199999979
4.56964700000026,3.32935600000201,1.39066999999977,2.43797800000175
4.56164300000091,3.30692599999747,1.40120100000058,2.47209099999964
4.58095599999797,3.37527799999953,1.33358099999987,2.44492700000046
4.55682300000262,3.34798800000135,1.38051199999973,2.41291999999885
4.59817099999782,3.38174799999979,1.32890099999986,2.42631500000061
4.70903299999918,3.3385159999998,1.35907399999996,2.40877800000089
4.64681700000074,3.32777100000021,1.36427700000058,2.38501199999882
4.58123999999953,3.30742200000168,1.38724099999945,2.4219520000006
4.56439300000056,3.33410899999944,1.37334699999974,2.41064499999993
4.53413400000136,3.26176399999895,1.34950800000024,2.45731900000101
4.55191800000102,3.35768599999938,1.34247400000004,2.45869099999982
4.59146799999871,3.33781799999997,1.36229000000003,2.43689799999993
4.59570399999939,3.30131600000095,1.33332599999994,2.42867099999785
4.65341400000034,3.25864999999976,1.38098600000012,2.47413600000073
4.63091999999961,3.34512000000177,1.35807999999997,2.40597100000014
4.62855100000161,3.34983300000022,1.37523299999975,2.48886200000197
4.64410799999678,3.35759199999666,1.40206300000045,2.37437499999942
4.60993100000269,3.34111800000028,1.35740999999962,2.46468199999799
4.64553800000067,3.30326500000228,1.3784169999999,2.41442500000267
4.69196899999952,3.31936399999904,1.38912800000071,2.39668600000005
4.59710599999744,3.29725699999835,1.39358099999936,2.48407099999895
4.59200300000157,3.30112500000178,1.372703,2.3984930000006
4.57334099999935,3.29765000000043,1.39645000000019,2.4630959999995
4.65715900000214,3.29330199999822,1.3819110000004,2.47055199999886
4.57230799999888,3.31836000000112,1.37734599999931,2.42646900000182
4.6026180000008,3.25819499999852,1.38389700000062,2.49010099999941
4.63629599999695,3.27156700000342,1.35908800000016,2.41041899999982
4.58557000000292,3.31953900000008,1.37469699999929,2.45887500000026
4.57605999999942,3.3143519999976,1.4130640000003,2.46889899999951
4.63026999999784,3.31804700000066,1.43895200000043,2.49933099999907
4.63663700000325,3.31414999999834,1.42361899999923,2.48002900000211
4.64226399999825,3.33922800000073,1.46084800000062,2.48996199999965
4.60812499999884,3.30303600000116,1.41078800000014,2.48583099999814
4.64371800000299,3.32943700000033,1.38901399999941,2.48458400000163
4.62098100000003,3.36767300000065,1.36355499999991,2.46588799999881
4.60135499999888,3.38994199999797,1.39495500000066,2.38355299999967
4.56174199999805,3.33666000000085,1.36484699999983,2.49174100000164
3.936528000002,2.7856240000001,1.38689199999953,2.34946399999899
3.94761799999833,2.76019299999825,1.38981200000035,2.43616299999849
3.92965700000059,2.80531900000278,1.40331100000003,2.44345800000156
3.88884999999937,2.76476199999888,1.38773700000002,2.42038400000092
3.91757300000245,2.7812359999989,1.37887200000023,2.48249799999758
3.93641299999945,2.74511300000086,1.42177199999969,2.45836400000189
3.90974300000016,2.71897199999876,1.38345000000027,2.4031619999987
3.91260599999805,2.74860700000136,1.38458599999922,2.40028900000107
3.9049500000001,2.75102600000173,1.41538600000058,2.42173800000091
3.88932199999908,2.71898099999817,1.38972099999955,2.42263900000034
3.94465700000001,2.71405500000037,1.38312900000074,2.44884199999797
3.91152600000351,2.73974799999996,1.40376599999945,2.35607399999935
3.91082999999708,2.73848499999804,1.34889000000021,2.34031400000094
3.93007200000284,2.71460500000103,1.41387399999985,2.37891800000216
3.9396799999995,2.77481400000033,1.41028900000038,2.39859599999909
3.917003999999,2.77922500000204,1.38715199999933,2.37900199999785
3.90794900000037,2.7356759999966,1.38959200000045,2.32334300000002
3.92852700000003,2.7718010000026,1.376397,2.31941500000175
3.91027200000099,2.76785699999891,1.37241100000028,2.37506199999916
3.9547879999991,2.76764800000092,1.37981199999922,2.36449200000061
3.95924200000081,2.76848600000085,1.33576100000028,2.38962299999912
3.95500099999845,2.78675699999803,1.34816500000034,2.38909599999897
3.9366340000015,2.7971550000002,1.35758399999941,2.41492500000095
3.90876199999911,2.74550399999862,1.36490200000026,2.40169000000242
3.90665799999988,2.73387000000002,1.32610699999987,2.36731799999689
3.89492299999984,2.81300800000099,1.34408100000019,2.29459599999973
3.98497099999804,2.76605900000141,1.34432600000036,2.27085400000215
3.95824800000264,2.73094499999934,1.31827499999963,2.26017299999876
3.96711800000048,2.7774619999982,1.35835800000041,2.31561900000088


==> graphics/data/RAIL_AUT2_5177_rot.dat <==
0,1,1,1,1
1.00013890818169,33,33,33,33
2.00027781636338,38,38,38,38
3.00041672454508,40,40,40,40
4.00055563272677,45,45,45,45
5.00069454090846,46,46,46,46
6.00083344909015,48,48,48,48
7.00097235727184,50,50,50,50
8.00111126545353,50,50,50,50
9.00125017363523,52,52,52,52
10.0013890818169,54,54,54,54
11.0015279899986,56,56,56,56
12.0016668981803,56,56,56,56
13.001805806362,57,57,57,57
14.0019447145437,57,57,57,57
15.0020836227254,58,58,58,58
16.0022225309071,59,59,59,59
17.0023614390888,62,62,62,62
18.0025003472705,62,62,62,62
19.0026392554521,62,62,62,62
20.0027781636338,63,63,63,63
21.0029170718155,63,63,63,63
22.0030559799972,63,63,63,63
23.0031948881789,63,63,63,63
24.0033337963606,64,64,64,64
25.0034727045423,65,65,65,65
26.003611612724,65,65,65,65
27.0037505209057,67,67,67,67
28.0038894290874,68,68,68,68
29.0040283372691,69,69,69,69
30.0041672454508,69,69,69,69
31.0043061536324,69,69,69,69
32.0044450618141,69,69,69,69
33.0045839699958,69,69,69,69
34.0047228781775,69,69,69,69
35.0048617863592,69,69,69,69
36.0050006945409,69,69,69,69
37.0051396027226,69,69,69,69
38.0052785109043,70,70,70,70
39.005417419086,71,71,71,71
40.0055563272677,72,72,72,72
41.0056952354494,72,72,72,72
42.0058341436311,73,73,73,73
43.0059730518128,73,73,73,73
44.0061119599944,75,75,75,75
45.0062508681761,75,75,75,75
46.0063897763578,75,75,75,75
47.0065286845395,75,75,75,75
48.0066675927212,75,75,75,75
49.0068065009029,75,75,75,75
50.0069454090846,75,75,75,75
51.0070843172663,75,75,75,75
52.007223225448,75,75,75,75
53.0073621336297,75,75,75,75
54.0075010418114,75,75,75,75
55.0076399499931,75,75,75,75
56.0077788581747,75,75,75,75
57.0079177663564,75,75,75,75
58.0080566745381,76,76,76,76
59.0081955827198,76,76,76,76
60.0083344909015,76,76,76,76
61.0084733990832,77,77,77,77
62.0086123072649,78,78,78,78
63.0087512154466,78,78,78,78
64.0088901236283,79,79,79,79
65.00902903181,79,79,79,79
66.0091679399917,80,80,80,80
67.0093068481734,80,80,80,80
68.009445756355,80,80,80,80
69.0095846645367,80,80,80,80
70.0097235727184,81,81,81,81
71.0098624809001,81,81,81,81
72.0100013890818,81,81,81,81
73.0101402972635,81,81,81,81
74.0102792054452,81,81,81,81
75.0104181136269,81,81,81,81
76.0105570218086,81,81,81,81
77.0106959299903,81,81,81,81
78.010834838172,81,81,81,81
79.0109737463537,81,81,81,81
80.0111126545354,81,81,81,81
81.011251562717,81,81,81,81
82.0113904708987,81,81,81,81
83.0115293790804,81,81,81,81
84.0116682872621,81,81,81,81
85.0118071954438,81,81,81,81
86.0119461036255,81,81,81,81
87.0120850118072,81,81,81,81
88.0122239199889,81,81,81,81
89.0123628281706,81,81,81,81
90.0125017363523,81,81,81,81
91.012640644534,82,82,82,82
92.0127795527157,82,82,82,82
93.0129184608974,82,82,82,82
94.013057369079,82,82,82,82
95.0131962772607,83,83,83,83
96.0133351854424,84,84,84,84
97.0134740936241,85,85,85,85
98.0136130018058,85,85,85,85
99.0137519099875,86,86,86,86
100.013890818169,86,86,86,86
101.014029726351,86,86,86,86
102.014168634533,86,86,86,86
103.014307542714,86,86,86,86
104.014446450896,86,86,86,86
105.014585359078,86,86,86,86
106.014724267259,86,86,86,86
107.014863175441,86,86,86,86
108.015002083623,86,86,86,86
109.015140991804,86,86,86,86
110.015279899986,86,86,86,86
111.015418808168,86,86,86,86
112.015557716349,87,87,87,87
113.015696624531,87,87,87,87
114.015835532713,87,87,87,87
115.015974440895,87,87,87,87
116.016113349076,87,87,87,87
117.016252257258,87,87,87,87
118.01639116544,87,87,87,87
119.016530073621,87,87,87,87
120.016668981803,87,87,87,87
121.016807889985,87,87,87,87
122.016946798166,87,87,87,87
123.017085706348,87,87,87,87
124.01722461453,87,87,87,87
125.017363522711,87,87,87,87
126.017502430893,87,87,87,87
127.017641339075,87,87,87,87
128.017780247257,87,87,87,87
129.017919155438,87,87,87,87
130.01805806362,87,87,87,87
131.018196971802,87,87,87,87
132.018335879983,87,87,87,87
133.018474788165,87,87,87,87
134.018613696347,87,87,87,87
135.018752604528,87,87,87,87
136.01889151271,87,87,87,87
137.019030420892,87,87,87,87
138.019169329073,87,87,87,87
139.019308237255,87,87,87,87
140.019447145437,87,87,87,87
141.019586053619,87,87,87,87
142.0197249618,87,87,87,87
143.019863869982,87,87,87,87
144.020002778164,88,88,88,88
145.020141686345,89,89,89,89
146.020280594527,90,90,90,90
147.020419502709,90,90,90,90
148.02055841089,90,90,90,90
149.020697319072,90,90,90,90
150.020836227254,90,90,90,90
151.020975135435,90,90,90,90
152.021114043617,90,90,90,90
153.021252951799,91,91,91,91
154.021391859981,91,91,91,91
155.021530768162,91,91,91,91
156.021669676344,91,91,91,91
157.021808584526,92,92,92,92
158.021947492707,92,92,92,92
159.022086400889,92,92,92,92
160.022225309071,92,92,92,92
161.022364217252,92,92,92,92
162.022503125434,92,92,92,92
163.022642033616,92,92,92,92
164.022780941797,92,92,92,92
165.022919849979,92,92,92,92
166.023058758161,92,92,92,92
167.023197666343,92,92,92,92
168.023336574524,92,92,92,92
169.023475482706,92,92,92,92
170.023614390888,92,92,92,92
171.023753299069,92,92,92,92
172.023892207251,92,92,92,92
173.024031115433,92,92,92,92
174.024170023614,93,93,93,93
175.024308931796,93,93,93,93
176.024447839978,93,93,93,93
177.024586748159,93,93,93,93
178.024725656341,93,93,93,93
179.024864564523,93,93,93,93
180.025003472705,93,93,93,93
181.025142380886,93,93,93,93
182.025281289068,93,93,93,93
183.02542019725,93,93,93,93
184.025559105431,93,93,93,93
185.025698013613,93,93,93,93
186.025836921795,93,93,93,93
187.025975829976,93,93,93,93
188.026114738158,93,93,93,93
189.02625364634,93,93,93,93
190.026392554521,93,93,93,93
191.026531462703,93,93,93,93
192.026670370885,93,93,93,93
193.026809279067,93,93,93,93
194.026948187248,93,93,93,93
195.02708709543,93,93,93,93
196.027226003612,93,93,93,93
197.027364911793,93,93,93,93
198.027503819975,93,93,93,93
199.027642728157,93,93,93,93
200.027781636338,93,93,93,93
201.02792054452,93,93,93,93
202.028059452702,93,93,93,93
203.028198360883,93,93,93,93
204.028337269065,93,93,93,93
205.028476177247,93,93,93,93
206.028615085429,93,93,93,93
207.02875399361,93,93,93,93
208.028892901792,93,93,93,93
209.029031809974,93,93,93,93
210.029170718155,93,93,93,93
211.029309626337,93,93,93,93
212.029448534519,93,93,93,93
213.0295874427,93,93,93,93
214.029726350882,93,93,93,93
215.029865259064,93,93,93,93
216.030004167245,93,93,93,93
217.030143075427,93,93,93,93
218.030281983609,93,93,93,93
219.030420891791,93,93,93,93
220.030559799972,93,93,93,93
221.030698708154,93,93,93,93
222.030837616336,93,93,93,93
223.030976524517,94,94,94,94
224.031115432699,95,95,95,95
225.031254340881,95,95,95,95
226.031393249062,95,95,95,95
227.031532157244,95,95,95,95
228.031671065426,95,95,95,95
229.031809973607,95,95,95,95
230.031948881789,95,95,95,95
231.032087789971,95,95,95,95
232.032226698153,95,95,95,95
233.032365606334,96,96,96,96
234.032504514516,96,96,96,96
235.032643422698,96,96,96,96
236.032782330879,96,96,96,96
237.032921239061,96,96,96,96
238.033060147243,96,96,96,96
239.033199055424,96,96,96,96
240.033337963606,96,96,96,96
241.033476871788,97,97,97,97
242.033615779969,97,97,97,97
243.033754688151,97,97,97,97
244.033893596333,97,97,97,97
245.034032504515,97,97,97,97
246.034171412696,97,97,97,97
247.034310320878,97,97,97,97
248.03444922906,97,97,97,97
249.034588137241,97,97,97,97
250.034727045423,97,97,97,97
251.034865953605,97,97,97,97
252.035004861786,97,97,97,97
253.035143769968,98,98,98,98
254.03528267815,98,98,98,98
255.035421586331,98,98,98,98
256.035560494513,98,98,98,98
257.035699402695,98,98,98,98
258.035838310876,98,98,98,98
259.035977219058,98,98,98,98
260.03611612724,98,98,98,98
261.036255035422,98,98,98,98
262.036393943603,98,98,98,98
263.036532851785,98,98,98,98
264.036671759967,98,98,98,98
265.036810668148,98,98,98,98
266.03694957633,98,98,98,98
267.037088484512,98,98,98,98
268.037227392693,98,98,98,98
269.037366300875,98,98,98,98
270.037505209057,98,98,98,98
271.037644117239,98,98,98,98
272.03778302542,98,98,98,98
273.037921933602,98,98,98,98
274.038060841784,98,98,98,98
275.038199749965,98,98,98,98
276.038338658147,98,98,98,98
277.038477566329,98,98,98,98
278.03861647451,98,98,98,98
279.038755382692,98,98,98,98
280.038894290874,98,98,98,98
281.039033199055,98,98,98,98
282.039172107237,98,98,98,98
283.039311015419,98,98,98,98
284.039449923601,98,98,98,98
285.039588831782,98,98,98,98
286.039727739964,98,98,98,98
287.039866648146,98,98,98,98
288.040005556327,98,98,98,98
289.040144464509,99,99,99,99
290.040283372691,99,99,99,99
291.040422280872,99,99,99,99
292.040561189054,99,99,99,99
293.040700097236,99,99,99,99
294.040839005417,99,99,99,99
295.040977913599,99,99,99,99
296.041116821781,99,99,99,99
297.041255729962,99,99,99,99
298.041394638144,99,99,99,99
299.041533546326,99,99,99,99
300.041672454508,99,99,99,99
301.041811362689,99,99,99,99
302.041950270871,99,99,99,99
303.042089179053,99,99,99,99
304.042228087234,99,99,99,99
305.042366995416,99,99,99,99
306.042505903598,99,99,99,99
307.042644811779,99,99,99,99
308.042783719961,99,99,99,99
309.042922628143,99,99,99,99
310.043061536325,99,99,99,99
311.043200444506,99,99,99,99
312.043339352688,99,99,99,99
313.04347826087,99,99,99,99
314.043617169051,99,99,99,99
315.043756077233,99,99,99,99
316.043894985415,99,99,99,99
317.044033893596,99,99,99,99
318.044172801778,99,99,99,99
319.04431170996,99,99,99,99
320.044450618141,99,99,99,99
321.044589526323,99,99,99,99
322.044728434505,99,99,99,99
323.044867342686,99,99,99,99
324.045006250868,99,99,99,99
325.04514515905,99,99,99,99
326.045284067232,99,99,99,99
327.045422975413,99,99,99,99
328.045561883595,99,99,99,99
329.045700791777,99,99,99,99
330.045839699958,99,99,99,99
331.04597860814,99,99,99,99
332.046117516322,99,99,99,99
333.046256424503,99,99,99,99
334.046395332685,99,99,99,99
335.046534240867,99,99,99,99
336.046673149049,99,99,99,99
337.04681205723,99,99,99,99
338.046950965412,99,99,99,99
339.047089873594,99,99,99,99
340.047228781775,99,99,99,99
341.047367689957,99,99,99,99
342.047506598139,99,99,99,99
343.04764550632,99,99,99,99
344.047784414502,99,99,99,99
345.047923322684,99,99,99,99
346.048062230865,100,100,100,100
347.048201139047,100,100,100,100
348.048340047229,100,100,100,100
349.04847895541,101,101,101,101
350.048617863592,101,101,101,101
351.048756771774,101,101,101,101
352.048895679956,101,101,101,101
353.049034588137,101,101,101,101
354.049173496319,101,101,101,101
355.049312404501,101,101,101,101
356.049451312682,101,101,101,101
357.049590220864,101,101,101,101
358.049729129046,101,101,101,101
359.049868037227,101,101,101,101
360.050006945409,101,101,101,101
361.050145853591,101,101,101,101
362.050284761772,101,101,101,101
363.050423669954,101,101,101,101
364.050562578136,101,101,101,101
365.050701486318,101,101,101,101
366.050840394499,101,101,101,101
367.050979302681,101,101,101,101
368.051118210863,101,101,101,101
369.051257119044,101,101,101,101
370.051396027226,101,101,101,101
371.051534935408,101,101,101,101
372.051673843589,102,102,102,102
373.051812751771,102,102,102,102
374.051951659953,103,103,103,103
375.052090568134,103,103,103,103
376.052229476316,103,103,103,103
377.052368384498,103,103,103,103
378.05250729268,103,103,103,103
379.052646200861,103,103,103,103
380.052785109043,103,103,103,103
381.052924017225,103,103,103,103
382.053062925406,103,103,103,103
383.053201833588,103,103,103,103
384.05334074177,103,103,103,103
385.053479649951,103,103,103,103
386.053618558133,103,103,103,103
387.053757466315,103,103,103,103
388.053896374496,103,103,103,103
389.054035282678,103,103,103,103
390.05417419086,103,103,103,103
391.054313099042,103,103,103,103
392.054452007223,103,103,103,103
393.054590915405,103,103,103,103
394.054729823587,103,103,103,103
395.054868731768,103,103,103,103
396.05500763995,103,103,103,103
397.055146548132,103,103,103,103
398.055285456313,103,103,103,103
399.055424364495,103,103,103,103
400.055563272677,103,103,103,103
401.055702180858,104,104,104,104
402.05584108904,104,104,104,104
403.055979997222,104,104,104,104
404.056118905404,104,104,104,104
405.056257813585,104,104,104,104
406.056396721767,104,104,104,104
407.056535629949,104,104,104,104
408.05667453813,104,104,104,104
409.056813446312,104,104,104,104
410.056952354494,104,104,104,104
411.057091262675,104,104,104,104
412.057230170857,104,104,104,104
413.057369079039,104,104,104,104
414.05750798722,104,104,104,104
415.057646895402,104,104,104,104
416.057785803584,104,104,104,104
417.057924711766,104,104,104,104
418.058063619947,104,104,104,104
419.058202528129,104,104,104,104
420.058341436311,104,104,104,104
421.058480344492,104,104,104,104
422.058619252674,104,104,104,104
423.058758160856,104,104,104,104
424.058897069037,104,104,104,104
425.059035977219,104,104,104,104
426.059174885401,104,104,104,104
427.059313793582,104,104,104,104
428.059452701764,104,104,104,104
429.059591609946,104,104,104,104
430.059730518128,104,104,104,104
431.059869426309,104,104,104,104
432.060008334491,104,104,104,104
433.060147242673,104,104,104,104
434.060286150854,104,104,104,104
435.060425059036,104,104,104,104
436.060563967218,104,104,104,104
437.060702875399,104,104,104,104
438.060841783581,104,104,104,104
439.060980691763,104,104,104,104
440.061119599944,104,104,104,104
441.061258508126,104,104,104,104
442.061397416308,104,104,104,104
443.06153632449,104,104,104,104
444.061675232671,104,104,104,104
445.061814140853,104,104,104,104
446.061953049035,104,104,104,104
447.062091957216,104,104,104,104
448.062230865398,104,104,104,104
449.06236977358,104,104,104,104
450.062508681761,104,104,104,104
451.062647589943,104,104,104,104
452.062786498125,104,104,104,104
453.062925406306,104,104,104,104
454.063064314488,104,104,104,104
455.06320322267,104,104,104,104
456.063342130851,104,104,104,104
457.063481039033,104,104,104,104
458.063619947215,104,104,104,104
459.063758855397,104,104,104,104
460.063897763578,104,104,104,104
461.06403667176,104,104,104,104
462.064175579942,104,104,104,104
463.064314488123,104,104,104,104
464.064453396305,104,104,104,104
465.064592304487,104,104,104,104
466.064731212668,104,104,104,104
467.06487012085,104,104,104,104
468.065009029032,104,104,104,104
469.065147937214,104,104,104,104
470.065286845395,104,104,104,104
471.065425753577,104,104,104,104
472.065564661759,104,104,104,104
473.06570356994,104,104,104,104
474.065842478122,104,104,104,104
475.065981386304,104,104,104,104
476.066120294485,104,104,104,104
477.066259202667,104,104,104,104
478.066398110849,104,104,104,104
479.06653701903,104,104,104,104
480.066675927212,104,104,104,104
481.066814835394,104,104,104,104
482.066953743575,104,104,104,104
483.067092651757,104,104,104,104
484.067231559939,104,104,104,104
485.067370468121,104,104,104,104
486.067509376302,104,104,104,104
487.067648284484,104,104,104,104
488.067787192666,104,104,104,104
489.067926100847,104,104,104,104
490.068065009029,105,105,105,105
491.068203917211,105,105,105,105
492.068342825392,105,105,105,105
493.068481733574,105,105,105,105
494.068620641756,105,105,105,105
495.068759549938,105,105,105,105
496.068898458119,105,105,105,105
497.069037366301,105,105,105,105
498.069176274483,105,105,105,105
499.069315182664,105,105,105,105
500.069454090846,105,105,105,105
501.069592999028,105,105,105,105
502.069731907209,105,105,105,105
503.069870815391,105,105,105,105
504.070009723573,105,105,105,105
505.070148631754,105,105,105,105
506.070287539936,105,105,105,105
507.070426448118,105,105,105,105
508.070565356299,105,105,105,105
509.070704264481,105,105,105,105
510.070843172663,105,105,105,105
511.070982080845,105,105,105,105
512.071120989026,105,105,105,105
513.071259897208,105,105,105,105
514.07139880539,105,105,105,105
515.071537713571,105,105,105,105
516.071676621753,105,105,105,105
517.071815529935,105,105,105,105
518.071954438116,105,105,105,105
519.072093346298,105,105,105,105
520.07223225448,105,105,105,105
521.072371162662,105,105,105,105
522.072510070843,105,105,105,105
523.072648979025,105,105,105,105
524.072787887207,105,105,105,105
525.072926795388,105,105,105,105
526.07306570357,105,105,105,105
527.073204611752,105,105,105,105
528.073343519933,106,106,106,106
529.073482428115,106,106,106,106
530.073621336297,106,106,106,106
531.073760244478,106,106,106,106
532.07389915266,106,106,106,106
533.074038060842,106,106,106,106
534.074176969023,106,106,106,106
535.074315877205,106,106,106,106
536.074454785387,107,107,107,107
537.074593693569,107,107,107,107
538.07473260175,107,107,107,107
539.074871509932,107,107,107,107
540.075010418114,107,107,107,107
541.075149326295,107,107,107,107
542.075288234477,107,107,107,107
543.075427142659,107,107,107,107
544.07556605084,107,107,107,107
545.075704959022,107,107,107,107
546.075843867204,107,107,107,107
547.075982775385,107,107,107,107
548.076121683567,107,107,107,107
549.076260591749,107,107,107,107
550.076399499931,107,107,107,107
551.076538408112,107,107,107,107
552.076677316294,107,107,107,107
553.076816224476,107,107,107,107
554.076955132657,107,107,107,107
555.077094040839,107,107,107,107
556.077232949021,107,107,107,107
557.077371857202,107,107,107,107
558.077510765384,107,107,107,107
559.077649673566,107,107,107,107
560.077788581747,107,107,107,107
561.077927489929,107,107,107,107
562.078066398111,107,107,107,107
563.078205306292,107,107,107,107
564.078344214474,107,107,107,107
565.078483122656,107,107,107,107
566.078622030838,107,107,107,107
567.078760939019,107,107,107,107
568.078899847201,107,107,107,107
569.079038755383,107,107,107,107
570.079177663564,107,107,107,107
571.079316571746,107,107,107,107
572.079455479928,107,107,107,107
573.07959438811,107,107,107,107
574.079733296291,107,107,107,107
575.079872204473,107,107,107,107
576.080011112655,107,107,107,107
577.080150020836,107,107,107,107
578.080288929018,107,107,107,107
579.0804278372,107,107,107,107
580.080566745381,107,107,107,107
581.080705653563,107,107,107,107
582.080844561745,107,107,107,107
583.080983469926,107,107,107,107
584.081122378108,107,107,107,107
585.08126128629,107,107,107,107
586.081400194471,107,107,107,107
587.081539102653,107,107,107,107
588.081678010835,107,107,107,107
589.081816919017,107,107,107,107
590.081955827198,107,107,107,107
591.08209473538,107,107,107,107
592.082233643562,107,107,107,107
593.082372551743,107,107,107,107
594.082511459925,107,107,107,107
595.082650368107,107,107,107,107
596.082789276288,107,107,107,107
597.08292818447,108,108,108,108
598.083067092652,108,108,108,108
599.083206000833,108,108,108,108
600.083344909015,108,108,108,108
601.083483817197,108,108,108,108
602.083622725379,108,108,108,108
603.08376163356,108,108,108,108
604.083900541742,108,108,108,108
605.084039449924,108,108,108,108
606.084178358105,108,108,108,108
607.084317266287,108,108,108,108
608.084456174469,108,108,108,108
609.08459508265,108,108,108,108
610.084733990832,108,108,108,108
611.084872899014,108,108,108,108
612.085011807195,108,108,108,108
613.085150715377,108,108,108,108
614.085289623559,108,108,108,108
615.08542853174,108,108,108,108
616.085567439922,108,108,108,108
617.085706348104,108,108,108,108
618.085845256286,108,108,108,108
619.085984164467,108,108,108,108
620.086123072649,108,108,108,108
621.086261980831,108,108,108,108
622.086400889012,108,108,108,108
623.086539797194,108,108,108,108
624.086678705376,108,108,108,108
625.086817613557,108,108,108,108
626.086956521739,108,108,108,108
627.087095429921,108,108,108,108
628.087234338102,108,108,108,108
629.087373246284,108,108,108,108
630.087512154466,109,109,109,109
631.087651062648,109,109,109,109
632.087789970829,109,109,109,109
633.087928879011,109,109,109,109
634.088067787193,109,109,109,109
635.088206695374,109,109,109,109
636.088345603556,109,109,109,109
637.088484511738,109,109,109,109
638.088623419919,109,109,109,109
639.088762328101,109,109,109,109
640.088901236283,109,109,109,109
641.089040144465,109,109,109,109
642.089179052646,109,109,109,109
643.089317960828,109,109,109,109
644.08945686901,109,109,109,109
645.089595777191,109,109,109,109
646.089734685373,109,109,109,109
647.089873593555,109,109,109,109
648.090012501736,109,109,109,109
649.090151409918,109,109,109,109
650.0902903181,109,109,109,109
651.090429226281,109,109,109,109
652.090568134463,109,109,109,109
653.090707042645,109,109,109,109
654.090845950827,109,109,109,109
655.090984859008,109,109,109,109
656.09112376719,109,109,109,109
657.091262675372,109,109,109,109
658.091401583553,109,109,109,109
659.091540491735,109,109,109,109
660.091679399917,109,109,109,109
661.091818308098,109,109,109,109
662.09195721628,109,109,109,109
663.092096124462,109,109,109,109
664.092235032643,109,109,109,109
665.092373940825,109,109,109,109
666.092512849007,109,109,109,109
667.092651757188,109,109,109,109
668.09279066537,109,109,109,109
669.092929573552,109,109,109,109
670.093068481734,109,109,109,109
671.093207389915,109,109,109,109
672.093346298097,109,109,109,109
673.093485206279,109,109,109,109
674.09362411446,109,109,109,109
675.093763022642,109,109,109,109
676.093901930824,110,110,109,109
677.094040839005,110,110,110,110
678.094179747187,110,110,110,110
679.094318655369,110,110,110,110
680.09445756355,110,110,110,110
681.094596471732,110,110,110,110
682.094735379914,110,110,110,110
683.094874288096,110,110,110,110
684.095013196277,110,110,110,110
685.095152104459,110,110,110,110
686.095291012641,110,110,110,110
687.095429920822,110,110,110,110
688.095568829004,110,110,110,110
689.095707737186,110,110,110,110
690.095846645367,110,110,110,110
691.095985553549,110,110,110,110
692.096124461731,110,110,110,110
693.096263369912,110,110,110,110
694.096402278094,110,110,110,110
695.096541186276,110,110,110,110
696.096680094458,110,110,110,110
697.096819002639,110,110,110,110
698.096957910821,110,110,110,110
699.097096819003,110,110,110,110
700.097235727184,110,110,110,110
701.097374635366,110,110,110,110
702.097513543548,110,110,110,110
703.097652451729,110,110,110,110
704.097791359911,110,110,110,110
705.097930268093,110,110,110,110
706.098069176275,110,110,110,110
707.098208084456,110,110,110,110
708.098346992638,110,110,110,110
709.09848590082,110,110,110,110
710.098624809001,110,110,110,110
711.098763717183,110,110,110,110
712.098902625365,110,110,110,110
713.099041533546,110,110,110,110
714.099180441728,110,110,110,110
715.09931934991,110,110,110,110
716.099458258091,110,110,110,110
717.099597166273,110,110,110,110
718.099736074455,110,110,110,110
719.099874982636,110,110,110,110


==> graphics/data/RAIL_AUT2_5177_tot.dat <==
0,0,0,0,0
1.00013890818169,0.627921000000001,0.671297,0.257734,0.286501
2.00027781636338,0.672037,0.703059,0.285382999999999,0.315424
3.00041672454508,0.747077000000001,0.761658999999998,0.331826,0.337573000000001
4.00055563272677,0.802350999999998,0.822409999999998,0.351049999999999,0.333262
5.00069454090846,0.805111000000004,0.825584999999997,0.357926000000001,0.344452
6.00083344909015,1.064501,1.090088,0.395935999999999,0.366137000000002
7.00097235727184,0.869422999999998,0.924061000000002,0.406072000000002,0.383212
8.00111126545353,0.900551,0.919764999999998,0.414314999999998,0.399103999999998
9.00125017363523,1.10431700000001,1.164975,0.448168000000003,0.389671
10.0013890818169,1.128843,1.19215699999999,0.439727999999995,0.380945999999994
11.0015279899986,0.954401000000004,1.039715,0.455475999999997,0.325395
12.0016668981803,1.05734,1.119967,0.483350999999999,0.334454000000001
13.001805806362,1.196808,1.317598,0.494239999999998,0.340617999999999
14.0019447145437,1.274137,1.31495000000001,0.538426999999999,0.331327000000002
15.0020836227254,1.24956899999998,1.35085100000001,0.525272999999999,0.333109999999998
16.0022225309071,1.265975,1.357958,0.521569999999997,0.330285000000003
17.0023614390888,1.28623099999999,1.35278099999999,0.525469000000001,0.355326999999996
18.0025003472705,1.16878199999999,1.20140599999999,0.534589999999994,0.354535000000006
19.0026392554521,1.14733200000001,1.22022200000001,0.533536999999995,0.342805000000013
20.0027781636338,1.34319499999998,1.50288599999999,0.574085999999994,0.349094000000008
21.0029170718155,1.35634999999999,1.4735,0.555988999999997,0.356701999999999
22.0030559799972,1.390004,1.61708299999998,0.589585,0.376542999999998
23.0031948881789,1.41931899999997,1.61401599999999,0.585033999999993,0.379345999999998
24.0033337963606,1.43587500000001,1.65771999999998,0.59114799999999,0.388052999999999
25.0034727045423,1.44044700000001,1.66293100000001,0.614122000000009,0.393268999999989
26.003611612724,1.47378999999995,1.668094,0.59548199999999,0.385920000000013
27.0037505209057,1.20601100000005,1.27109300000001,0.615846000000005,0.382166000000012
28.0038894290874,1.25926599999997,1.35258799999997,0.606180999999992,0.413127000000003
29.0040283372691,1.20251500000001,1.29269600000003,0.614266000000015,0.420684999999992
30.0041672454508,1.53355700000003,1.68219200000004,0.645863999999989,0.416793999999996
31.0043061536324,1.56000299999999,1.76407699999999,0.644879000000003,0.415337999999991
32.0044450618141,1.55941300000001,1.79483499999998,0.650650000000013,0.417557000000002
33.0045839699958,1.50764300000003,1.76868100000002,0.644273000000027,0.421545000000009
34.0047228781775,1.592353,1.82826400000005,0.694145999999989,0.429420000000007
35.0048617863592,1.64161999999999,1.89004199999999,0.670287999999999,0.438332000000003
36.0050006945409,1.66400299999998,1.94367899999997,0.664923999999985,0.429656999999992
37.0051396027226,1.66891600000002,1.93427699999995,0.660539999999997,0.444209999999998
38.0052785109043,1.652151,1.93805199999997,0.657546000000025,0.435883999999987
39.005417419086,1.632768,1.94774400000006,0.658736000000005,0.44611500000002
40.0055563272677,1.57987000000003,1.89393999999993,0.675293000000011,0.44157899999999
41.0056952354494,1.42985900000008,1.214112,0.672911999999997,0.48634899999999
42.0058341436311,1.38287099999991,1.25841800000001,0.67342499999998,0.470258000000001
43.0059730518128,1.41919800000005,1.26693399999999,0.672210000000007,0.482997000000012
44.0061119599944,1.68896100000006,1.62563599999999,0.691985999999986,0.496001000000007
45.0062508681761,1.74737800000003,1.67672299999992,0.683169000000021,0.501977000000011
46.0063897763578,1.878376,1.62476000000004,0.687747999999999,0.476180999999997
47.0065286845395,2.08185800000001,1.580376,0.693804,0.495959999999997
48.0066675927212,2.06822799999998,1.62528100000009,0.687304999999981,0.49400399999999
49.0068065009029,2.12356599999998,1.654044,0.723920000000021,0.492979999999989
50.0069454090846,2.12834499999997,1.62502900000004,0.715307999999993,0.491877000000017
51.0070843172663,2.20361800000001,1.734193,0.705873999999994,0.501102000000003
52.007223225448,1.76934399999993,1.38649899999996,0.711835000000008,0.479654000000011
53.0073621336297,1.75002400000005,1.75797399999999,0.72326099999998,0.491272000000009
54.0075010418114,2.29054099999996,1.84013499999992,0.745998999999983,0.507137999999998
55.0076399499931,2.28500299999996,1.71274700000004,0.724094999999977,0.498633000000012
56.0077788581747,2.29742199999998,1.80581300000006,0.729851999999994,0.489339999999999
57.0079177663564,2.37743599999999,1.78498000000002,0.728021000000012,0.496764999999982
58.0080566745381,2.32966500000009,1.68887400000006,0.711269000000016,0.516076999999996
59.0081955827198,2.300838,1.65169099999991,0.730972000000008,0.536968000000002
60.0083344909015,2.29281200000003,1.77052600000002,0.750564999999995,0.527163999999999
61.0084733990832,2.21831599999996,1.73866199999998,0.748021999999992,0.50998100000001
62.0086123072649,2.20103299999994,1.75015299999995,0.738438000000031,0.522044999999991
63.0087512154466,1.72517099999993,1.43103299999996,0.727570999999955,0.544174999999996
64.0088901236283,1.75160300000005,1.42348300000003,0.717588999999975,0.547181999999964
65.00902903181,1.677775,1.82318799999996,0.750539000000003,0.552833000000021
66.0091679399917,2.08610300000009,1.81222000000002,0.762946999999997,0.527950999999973
67.0093068481734,2.11987799999997,1.77404200000001,0.776292000000012,0.524193000000025
68.009445756355,2.23743400000012,1.88460599999996,0.801705000000027,0.557140000000004
69.0095846645367,2.22852899999998,1.8583880000001,0.804147999999998,0.551302999999962
70.0097235727184,2.29467,1.87752799999998,0.788543000000004,0.552398000000039
71.0098624809001,2.30423199999996,1.91288599999984,0.783974000000001,0.571093000000019
72.0100013890818,2.267112,1.8676109999999,0.778377000000035,0.565870999999959
73.0101402972635,2.33312300000011,1.89048400000001,0.779123999999968,0.58076299999999
74.0102792054452,2.19920200000001,1.85709300000008,0.769175999999959,0.595910000000003
75.0104181136269,2.22746800000004,1.92415499999993,0.811493000000041,0.583159000000023
76.0105570218086,2.24886400000014,1.88968,0.838707999999997,0.576571999999999
77.0106959299903,2.24952500000018,1.96601899999996,0.797304999999994,0.574871999999971
78.010834838172,1.86778700000013,1.49956700000007,0.780541000000028,0.559182999999962
79.0109737463537,1.87972100000002,1.52092700000003,0.796400000000006,0.548102000000029
80.0111126545354,2.06581699999992,1.52662800000007,0.807940999999971,0.569331000000034
81.011251562717,2.05282399999987,1.56512999999995,0.78267500000004,0.559787999999969
82.0113904708987,1.84239400000001,1.56344899999999,0.799665000000005,0.579487999999969
83.0115293790804,2.36794699999996,1.98923600000012,0.821938000000046,0.587304000000017
84.0116682872621,2.47332700000015,2.038409,0.824487999999974,0.592935999999952
85.0118071954438,2.43455500000005,2.08843400000001,0.864697999999976,0.492760000000033
86.0119461036255,2.47066799999993,2.05086500000016,0.871567000000027,0.499282999999991
87.0120850118072,2.43060800000012,2.07274299999995,0.830517999999984,0.486772999999971
88.0122239199889,2.44004099999984,2.02256499999999,0.841815999999994,0.494197999999983
89.0123628281706,2.46809300000018,2.01076999999987,0.825069999999982,0.489905000000022
90.0125017363523,2.42301099999986,1.9957730000001,0.826737999999978,0.49198100000001
91.012640644534,2.4126369999999,1.93830299999991,0.84976800000004,0.503939000000003
92.0127795527157,2.42687300000011,2.05059000000006,0.843856999999957,0.501711
93.0129184608974,2.44608600000015,1.89087100000006,0.818734000000063,0.511700000000019
94.013057369079,2.46042599999987,1.979963,0.835035000000062,0.500240000000019
95.0131962772607,2.43225200000006,2.04013299999997,0.846504999999979,0.515669000000003
96.0133351854424,2.02081099999987,1.64939700000014,0.858637000000044,0.503081999999949
97.0134740936241,2.03272199999992,2.05391400000008,0.86684200000002,0.500192999999967
98.0136130018058,2.42668400000002,2.16111899999987,0.856847000000016,0.511173000000042
99.0137519099875,2.49662499999999,2.11812400000008,0.860545000000002,0.514740000000018
100.013890818169,2.56131800000003,2.21702499999992,0.868731999999909,0.517888000000028
101.014029726351,2.54566199999999,2.1978079999999,0.864612999999963,0.508590999999967
102.014168634533,2.55117700000005,2.12656100000004,0.875605000000064,0.519722999999999
103.014307542714,2.58295199999998,2.02543999999989,0.860963999999967,0.537849999999992
104.014446450896,2.54549500000007,2.143282,0.859254000000078,0.508043000000043
105.014585359078,2.53444599999989,2.17788500000006,0.858238000000028,0.513983999999994
106.014724267259,2.58922600000005,2.17104599999993,0.861040000000003,0.51579700000002
107.014863175441,2.58706200000006,2.27042400000005,0.873005000000035,0.511236999999994
108.015002083623,2.6175740000001,2.1807980000001,0.864306000000056,0.521206000000006
109.015140991804,2.57815800000003,2.24578900000006,0.854056000000014,0.51721299999997
110.015279899986,2.57344499999999,2.06392799999981,0.860050999999999,0.559086999999977
111.015418808168,2.60748399999966,2.09859400000005,0.892023999999992,0.536698999999999
112.015557716349,2.5593429999999,2.1795639999998,0.88406800000007,0.54261699999995
113.015696624531,2.57135900000003,2.20064700000012,0.901854000000071,0.541133999999943
114.015835532713,2.57629999999972,2.1769519999998,0.889525999999933,0.516488999999979
115.015974440895,2.58453200000031,2.25288999999998,0.88613799999996,0.529938000000016
116.016113349076,2.60218699999996,2.20816800000011,0.885630999999989,0.519798000000037
117.016252257258,2.67005299999983,2.32972700000005,0.896358999999961,0.553488000000016
118.01639116544,2.10518700000011,1.77512699999988,0.908180000000016,0.547573000000057
119.016530073621,2.12161699999979,1.76227200000017,0.944062000000031,0.544122000000016
120.016668981803,2.12132199999996,1.7911509999999,0.917104999999992,0.518584000000033
121.016807889985,2.14555500000006,1.71824599999991,0.930439999999976,0.580747999999971
122.016946798166,2.09160199999997,1.78152199999977,0.876182000000085,0.543205000000057
123.017085706348,2.81179500000007,2.36241599999994,0.930953999999929,0.534580000000005
124.01722461453,2.68354799999997,2.36000000000013,0.971284999999966,0.528909999999996
125.017363522711,2.79040699999996,2.38335800000004,0.922533999999928,0.564098000000058
126.017502430893,2.6900840000003,2.38714500000015,0.979095000000029,0.551250000000095
127.017641339075,2.71884300000011,2.32016299999987,1.00102800000002,0.546825000000013
128.017780247257,2.67396999999983,2.34813200000008,0.99057700000003,0.552395000000047
129.017919155438,2.77007900000035,2.41743099999985,0.92664400000001,0.585084000000052
130.01805806362,2.90663599999971,2.37960100000009,0.924544000000083,0.562516999999957
131.018196971802,2.8737729999998,2.41714100000036,0.913311000000022,0.56223
132.018335879983,2.86907599999995,2.36939399999983,0.917675000000031,0.56851800000004
133.018474788165,2.86631299999999,2.37844100000029,0.919227999999976,0.58433100000002
134.018613696347,2.9171650000003,2.30273899999975,0.895656999999915,0.563189000000079
135.018752604528,2.86484299999984,2.39790200000016,0.897704999999974,0.572549999999978
136.01889151271,2.94962299999997,2.36857199999986,0.989318000000026,0.557052999999996
137.019030420892,2.94165100000009,2.43683599999986,0.934922000000029,0.580319000000031
138.019169329073,2.94730600000003,2.36341099999981,0.930649000000017,0.572549999999978
139.019308237255,2.41370499999994,2.46273799999972,0.944852000000083,0.562149999999974
140.019447145437,2.33259700000008,2.36406099999977,0.909106999999949,0.575139000000036
141.019586053619,2.33959300000015,2.38821599999983,0.92903699999988,0.586544999999887
142.0197249618,2.40547900000001,2.35016700000006,0.911022000000003,0.60075699999993
143.019863869982,2.3174039999999,2.31151700000009,0.930135000000064,0.584255999999982
144.020002778164,2.34282499999972,2.45335000000023,0.88493799999992,0.60002499999996
145.020141686345,2.35497899999973,2.44361400000025,0.901341000000002,0.619744999999966
146.020280594527,2.40782100000024,2.47439900000018,0.995386000000053,0.602066000000036
147.020419502709,2.45218099999965,2.40384500000027,0.980123000000049,0.594199000000003
148.02055841089,2.38432700000021,2.49409900000001,0.968098999999938,0.594377000000009
149.020697319072,2.40856299999996,2.48895600000014,0.947685999999976,0.607702999999901
150.020836227254,2.44554100000005,2.43787499999962,1.00279299999988,0.590966000000094
151.020975135435,2.42911800000002,2.51854900000035,0.983629000000064,0.607825000000048
152.021114043617,2.37652000000026,2.47532499999988,0.960292999999865,0.617628000000082
153.021252951799,2.39831199999981,2.49479500000007,0.970550000000003,0.619617999999946
154.021391859981,2.39624300000014,2.42127100000016,1.01444199999992,0.595541999999909
155.021530768162,2.41127299999971,2.47355000000016,1.00685599999997,0.617115000000013
156.021669676344,2.38926099999981,2.38513999999986,1.00666200000001,0.600078000000053
157.021808584526,2.40232199999991,2.4437210000001,1.02336100000002,0.62708699999996
158.021947492707,2.37313199999971,2.46616999999969,1.02496700000006,0.61930099999995
159.022086400889,2.38935100000026,2.3308020000004,1.003334,0.62993999999992
160.022225309071,2.40399699999989,2.51584899999989,1.0124350000001,0.616335000000049
161.022364217252,2.348704,2.55730199999971,1.03581800000006,0.624728000000005
162.022503125434,2.37416299999995,2.36338999999998,1.02164700000003,0.616957999999954
163.022642033616,2.38236899999993,2.40959999999995,1.02063200000021,0.621004000000084
164.022780941797,2.37750300000016,2.43634999999995,1.02195499999993,0.61087299999997
165.022919849979,2.37808700000005,2.51418300000023,1.00785400000018,0.619326000000001
166.023058758161,2.40589299999965,2.51560500000005,1.00572999999986,0.639893000000029
167.023197666343,2.47137199999997,2.49671200000012,1.04811799999993,0.606358
168.023336574524,2.4537779999996,2.56150500000012,1.08110299999998,0.632749999999987
169.023475482706,2.46574099999998,2.53521199999977,1.03569500000003,0.612566000000015
170.023614390888,2.46855499999992,2.51329600000008,1.0284529999999,0.636699999999905
171.023753299069,2.48113400000011,2.5229989999998,1.05454299999997,0.615779999999972
172.023892207251,2.47845899999993,2.58733299999994,1.0419159999999,0.61840200000006
173.024031115433,2.45978299999979,2.56593900000007,1.04527800000005,0.603974999999991
174.024170023614,2.53388300000006,2.60607699999991,1.07217800000012,0.627561999999898
175.024308931796,2.51289300000008,2.60891899999979,1.0559189999999,0.642654999999991
176.024447839978,2.56975599999987,2.6519629999998,1.06814299999996,0.641504000000054
177.024586748159,2.48956499999986,2.71039199999996,1.08944100000008,0.628659000000084
178.024725656341,2.49417099999982,2.57263300000022,1.05377199999998,0.631543999999963
179.024864564523,2.55058300000019,2.4923630000003,1.05288600000017,0.633114999999975
180.025003472705,2.52759999999989,2.63683300000002,1.06596499999978,0.658078000000046
181.025142380886,2.54556200000025,2.58820900000001,1.05871500000012,0.651288000000022
182.025281289068,2.55350399999998,2.59167699999989,1.05637999999999,0.66486800000007
183.02542019725,2.09395300000006,1.94236000000001,1.10302999999999,0.657848000000058
184.025559105431,2.09904099999994,2.05832899999996,1.03588299999979,0.654255000000035
185.025698013613,2.11152200000015,1.94587000000001,1.043228,0.649588999999992
186.025836921795,2.10015799999974,2.14575800000011,1.04603900000006,0.66097000000002
187.025975829976,2.10413199999994,1.94706200000019,1.05937399999993,0.663056999999981
188.026114738158,2.09559499999978,2.05033600000024,1.14083000000005,0.649131000000011
189.02625364634,2.07824299999993,2.06181599999991,1.05415299999981,0.623752999999965
190.026392554521,2.10000100000025,2.06385699999964,1.08444299999996,0.641479000000004
191.026531462703,2.54168899999968,2.0906930000001,1.03913000000011,0.66842900000006
192.026670370885,2.09358500000008,2.02920800000038,1.06386100000009,0.685099000000037
193.026809279067,2.09081200000037,2.64440799999966,1.0782549999999,0.679808999999977
194.026948187248,2.08866800000033,2.02535899999975,1.12524399999984,0.668736999999965
195.02708709543,2.5157650000001,2.73221999999987,1.07476399999996,0.687614999999823
196.027226003612,2.54808599999978,2.65996200000018,1.07931800000006,0.700476999999864
197.027364911793,2.07992000000013,1.98535200000015,1.04919100000006,0.650552999999945
198.027503819975,2.52497700000004,2.55018199999995,1.1098629999999,0.661520999999993
199.027642728157,2.0390040000002,2.0152579999999,1.07521100000008,0.66414900000018
200.027781636338,2.52990099999988,2.61893299999974,1.10115299999984,0.676078999999845
201.02792054452,2.52641799999947,2.51350200000024,1.105143,0.683978999999908
202.028059452702,2.57515700000022,2.63403400000016,1.0636300000001,0.680458000000044
203.028198360883,2.56327500000043,2.57122600000002,1.094382,0.684948999999961
204.028337269065,2.60013900000013,2.59077099999968,1.09935500000006,0.67189499999995
205.028476177247,2.51707999999962,2.63892699999997,1.09962199999995,0.762339999999995
206.028615085429,2.58378499999981,2.71155499999986,1.08932400000003,0.723391999999876
207.02875399361,2.57690700000057,2.58153399999992,1.11222199999997,0.69299100000012
208.028892901792,2.57903299999998,2.73941400000058,1.09737999999993,0.693708999999899
209.029031809974,2.56752999999935,2.60504800000035,1.07272699999999,0.728824000000031
210.029170718155,2.12518899999941,2.12039999999979,1.07658399999991,0.694265999999971
211.029309626337,2.15121499999987,2.09176200000002,1.12813400000005,0.716273000000001
212.029448534519,2.60926300000028,2.70738900000015,1.07162199999993,0.680015000000139
213.0295874427,2.55678099999932,2.65151199999946,1.02511500000014,0.697444000000132
214.029726350882,2.14817099999982,2.03360299999986,1.09961099999987,0.719231000000036
215.029865259064,2.5958099999998,2.64687200000026,1.07237199999986,0.697534000000132
216.030004167245,2.63958400000047,2.63622699999996,1.06679599999984,0.707988000000114
217.030143075427,2.61276400000042,2.69150499999978,1.12407699999994,0.723491999999851
218.030281983609,2.58419700000013,2.75767000000087,1.08242399999995,0.718605999999909
219.030420891791,2.51713699999982,2.74513899999965,1.09852899999987,0.697217000000137
220.030559799972,2.59998900000028,2.66292599999997,1.06180300000005,0.685420000000022
221.030698708154,2.60001000000011,2.79506199999923,1.09245899999996,0.682078000000047
222.030837616336,2.61370099999931,2.60742800000025,1.07902399999989,0.724069999999983
223.030976524517,2.59705500000018,2.73174299999937,1.1253549999999,0.699502999999822
224.031115432699,2.58696599999985,2.68225299999995,1.08389199999988,0.734046999999919
225.031254340881,2.63284099999964,2.83219499999996,1.13678000000004,0.768212999999832
226.031393249062,2.61992199999986,2.74598400000013,1.10556999999994,0.718161000000009
227.031532157244,2.64792699999998,2.73299399999996,1.10614100000021,0.725369999999884
228.031671065426,2.63562900000034,2.75112600000011,1.11639300000002,0.719661999999971
229.031809973607,2.65701799999988,2.80503299999964,1.09872699999983,0.70745799999986
230.031948881789,2.65373199999976,2.81246499999997,1.11126499999978,0.733420999999908
231.032087789971,2.61832000000049,2.71662500000002,1.12263499999995,0.722389999999905
232.032226698153,2.62040799999977,2.76698099999976,1.14524099999994,0.725391999999829
233.032365606334,2.57921499999975,2.70521000000008,1.08743800000002,0.795779000000039
234.032504514516,2.65498699999989,2.80059999999958,1.16504199999986,0.719395000000077
235.032643422698,2.6744860000008,2.80365799999981,1.13419799999997,0.709243999999899
236.032782330879,2.69507800000065,2.78434899999957,1.15027000000009,0.751763999999866
237.032921239061,2.69005900000047,2.87667599999986,1.13135499999999,0.744477000000188
238.033060147243,2.65001200000006,2.90523899999971,1.11934599999995,0.754278999999997
239.033199055424,2.71557800000028,2.81637899999987,1.14632099999972,0.764183000000003
240.033337963606,2.65290900000036,2.87918100000024,1.09130499999992,0.757209999999986
241.033476871788,2.70362599999953,2.81081900000027,1.11182599999984,0.796990000000051
242.033615779969,2.64712299999974,2.72102199999972,1.19064000000026,0.782823000000008
243.033754688151,2.73835999999937,2.6817630000005,1.13241199999993,0.794593000000077
244.033893596333,2.66335399999934,2.73602399999982,1.1372879999999,0.622301999999991
245.034032504515,2.65814599999976,2.63418700000057,1.14373599999999,0.597901000000093
246.034171412696,2.71342100000038,2.81255299999975,1.15663500000028,0.625538000000006
247.034310320878,2.75101200000063,2.72613300000012,1.15282999999999,0.600742999999966
248.03444922906,2.65865900000063,2.79581099999996,1.14999799999987,0.630612999999812
249.034588137241,2.71105400000033,2.77391999999963,1.12293199999976,0.633908999999903
250.034727045423,2.60968800000046,2.81182200000057,1.15019099999972,0.617068000000017
251.034865953605,2.66510400000061,2.8363389999995,1.18536399999994,0.624377999999979
252.035004861786,2.6776549999995,2.10886400000072,1.14485500000001,0.623547000000144
253.035143769968,2.7042220000003,2.09245499999997,1.11325600000009,0.635427000000163
254.03528267815,2.6779460000007,2.14584999999988,1.14735100000007,0.629400000000032
255.035421586331,2.68282400000044,2.11704699999973,1.18388000000004,0.643393999999944
256.035560494513,2.71884099999988,2.1267829999997,1.11936800000012,0.626252000000022
257.035699402695,2.63704900000084,2.10688900000059,1.19050599999991,0.651257999999871
258.035838310876,2.6616240000003,2.10253299999931,1.13882100000001,0.626199000000042
259.035977219058,2.68653499999982,2.08510599999954,1.145849,0.629008000000113
260.03611612724,2.67158000000018,2.1133549999995,1.19160599999987,0.649059999999963
261.036255035422,2.64433199999985,2.09438899999986,1.15427600000021,0.622299000000112
262.036393943603,2.71101999999973,2.17862499999956,1.15660500000013,0.613991000000169
263.036532851785,2.76349200000004,2.21084200000041,1.18296699999973,0.631960999999819
264.036671759967,2.70435199999974,2.14840300000014,1.17705100000012,0.626690999999937
265.036810668148,2.70286399999986,2.18100499999946,1.18134200000031,0.625162000000046
266.03694957633,2.76262099999985,2.15205199999946,1.15922299999966,0.622924999999896
267.037088484512,2.69257300000027,2.20701200000076,1.18094999999994,0.611587999999983
268.037227392693,2.67662000000018,2.11007700000027,1.13219200000003,0.666758999999956
269.037366300875,2.70055899999988,2.17968399999972,1.10238499999969,0.652184999999918
270.037505209057,2.67007699999976,2.14975999999933,1.12336000000005,0.628480999999965
271.037644117239,2.71409299999959,2.11247399999957,1.12590500000033,0.635809999999992
272.03778302542,2.75378000000001,2.2060419999998,1.08459600000015,0.631478000000016
273.037921933602,2.73446500000045,2.19285799999943,1.10537699999986,0.673964999999953
274.038060841784,2.70900600000004,2.24772899999971,1.09410799999978,0.648748000000069
275.038199749965,2.71164500000032,2.15407900000082,1.12303299999985,0.643464999999878
276.038338658147,2.69072500000038,2.14380699999947,1.19476600000007,0.636153000000149
277.038477566329,2.66778700000032,2.11626100000012,1.16981899999973,0.675011999999924
278.03861647451,2.78394099999969,2.19658299999992,1.29151299999967,0.651857999999947
279.038755382692,2.75769800000035,2.13753900000029,1.22196500000018,0.651780000000144
280.038894290874,2.26658399999997,1.74562900000001,1.19011899999987,0.648869999999988
281.039033199055,2.24545600000056,1.74943199999962,1.19072400000005,0.644484000000148
282.039172107237,2.25678599999992,1.74937700000009,1.1728350000003,0.650000999999975
283.039311015419,2.27247200000056,1.7425319999993,1.233115,0.663586000000123
284.039449923601,2.29265200000009,1.77676999999949,1.20979199999965,0.62803800000006
285.039588831782,2.2742960000005,1.77350899999965,1.19001800000024,0.655936999999994
286.039727739964,2.30422100000033,1.76369900000009,1.24220699999978,0.644481999999925
287.039866648146,2.27370299999984,1.75475199999983,1.20039300000008,0.658245999999963
288.040005556327,2.28261800000018,1.76977199999965,1.19681400000036,0.664551999999958
289.040144464509,2.26174999999967,1.77128100000027,1.2040020000004,0.647145000000137
290.040283372691,2.2490940000007,1.77656000000025,1.19440900000018,0.648627999999917
291.040422280872,2.25889900000038,1.74868900000001,1.2544310000003,0.665252999999893
292.040561189054,2.27868899999976,1.81714499999998,1.16220699999985,0.687944000000016
293.040700097236,2.26133000000027,1.82674599999973,1.14660599999979,0.653464999999869
294.040839005417,2.30381399999987,1.81684099999984,1.14750700000013,0.649600000000191
295.040977913599,2.28479300000072,1.79392900000039,1.24891200000002,0.697726999999986
296.041116821781,2.33272599999964,1.79034799999954,1.23229399999991,0.663939000000028
297.041255729962,2.29400299999998,1.77412499999991,1.20473899999979,0.672143000000005
298.041394638144,2.30986699999994,1.79208500000004,1.20416799999975,0.675692000000026
299.041533546326,2.34161500000027,1.82844999999998,1.19753600000013,0.654682999999977
300.041672454508,2.37918499999978,1.83058299999993,1.1859599999998,0.661497000000054
301.041811362689,2.89100599999983,2.29608200000075,1.2374319999999,0.680851999999959
302.041950270871,2.31689000000006,1.82135099999959,1.22571900000003,0.65031799999997
303.042089179053,2.92727800000011,2.29976700000043,1.23787699999957,0.664423999999826
304.042228087234,2.82986299999993,2.2653250000003,1.22636199999988,0.752383000000009
305.042366995416,2.79255000000012,2.23934700000063,1.19539299999997,0.657286999999997
306.042505903598,2.81599000000006,2.24994799999968,1.20448100000021,0.694729000000052
307.042644811779,2.32230200000049,1.80042700000013,1.18610399999989,0.672792999999956
308.042783719961,2.3009519999996,1.77193399999942,1.18406300000015,0.684195000000045
309.042922628143,2.86976500000037,2.26920299999983,1.2506870000002,0.711336000000074
310.043061536325,2.80080399999952,2.27684599999975,1.23169099999996,0.675261000000091
311.043200444506,2.86628800000017,2.24699400000009,1.23958900000025,0.69710299999997
312.043339352688,2.86352800000077,2.2833899999996,1.23289100000011,0.706215000000157
313.04347826087,2.83971800000018,2.24283699999978,1.21244100000013,0.707342000000153
314.043617169051,2.86725600000045,2.20395899999949,1.26643799999965,0.681464999999889
315.043756077233,2.82720100000006,2.22491100000025,1.29967499999975,0.688509999999951
316.043894985415,2.84709399999974,2.246263,1.31374000000005,0.707100999999966
317.044033893596,2.91474699999981,2.23901100000057,1.33908099999962,0.700329999999894
318.044172801778,2.88696900000014,2.21923800000059,1.23575900000014,0.683461000000079
319.04431170996,2.8036060000004,2.24111700000049,1.20895299999984,0.720992000000024
320.044450618141,2.775216,2.23117999999977,1.23287200000004,0.692538999999897
321.044589526323,2.88855599999988,2.22415099999944,1.24920400000019,0.689554000000044
322.044728434505,2.84578400000009,2.26403000000028,1.22320799999989,0.698231000000078
323.044867342686,2.85648300000048,2.29043700000057,1.32918999999993,0.712174999999888
324.045006250868,2.41442999999981,1.86853700000029,1.23737500000016,0.697529000000031
325.04514515905,2.39775199999985,1.8070800000005,1.246983,0.708345000000008
326.045284067232,2.3311590000003,1.80252199999995,1.2215369999999,0.732547000000068
327.045422975413,2.34040800000002,1.82351699999981,1.20786700000008,0.706541000000016
328.045561883595,2.36019599999963,1.82575400000042,1.18460800000003,0.705078999999841
329.045700791777,2.4018759999999,1.83032100000037,1.22744599999987,0.714600999999902
330.045839699958,2.40688600000067,1.85674400000062,1.22964000000002,0.719921000000113
331.04597860814,2.37294900000052,1.81281799999942,1.31628299999966,0.701839999999947
332.046117516322,2.38014100000055,1.86305900000025,1.17234000000008,0.687548000000106
333.046256424503,2.3745600000002,2.3180540000003,1.31602300000031,0.719763999999941
334.046395332685,2.97739099999944,2.94232499999998,1.27018899999985,0.680820999999924
335.046534240867,2.3504069999999,2.32392499999969,1.26024499999994,0.728722000000062
336.046673149049,2.37715099999969,2.36876299999949,1.31289100000004,0.71982399999979
337.04681205723,2.34029499999997,2.41311299999961,1.19362499999988,0.701598000000104
338.046950965412,2.36483399999997,2.34726899999987,1.19336900000008,0.711464999999862
339.047089873594,2.8542580000003,3.12069299999985,1.15630400000009,0.682476999999835
340.047228781775,2.34451700000045,2.41810700000042,1.14781700000003,0.677055999999993
341.047367689957,2.36061599999994,2.37043300000005,1.28129000000035,0.713636999999835
342.047506598139,2.34114700000009,2.49692999999934,1.38248499999963,0.717754000000014
343.04764550632,2.3556980000003,2.33418799999981,1.1822430000002,0.664054999999962
344.047784414502,2.37253400000009,2.34594800000013,1.15678399999979,0.70866100000012
345.047923322684,2.38615899999968,2.42276200000015,1.29323299999987,0.683220999999776
346.048062230865,2.86543699999947,3.14975500000037,1.17580600000019,0.700638999999683
347.048201139047,2.92425000000003,3.09581799999978,1.12338499999987,0.697104000000309
348.048340047229,2.84099500000048,3.14418600000045,1.13749499999994,0.741892000000007
349.04847895541,2.86388399999942,3.04864300000008,1.22903700000006,0.712801000000127
350.048617863592,2.94695300000058,3.04856700000073,1.20301600000039,0.707135999999991
351.048756771774,2.87834399999974,3.07879099999991,1.16683200000034,0.72893699999986
352.048895679956,2.85105399999884,3.11264200000005,1.2579609999998,0.711749999999938
353.049034588137,2.89300300000104,3.18599200000062,1.21250999999984,0.714115999999649
354.049173496319,2.90956500000175,3.17170699999951,1.193984,0.704887000000326
355.049312404501,2.90380100000039,3.07140499999969,1.22053099999994,0.701625000000149
356.049451312682,2.88692400000036,3.04006600000048,1.32608600000003,0.714861999999812
357.049590220864,2.92750799999885,3.11402600000019,1.23492499999975,0.712847999999667
358.049729129046,2.90591399999903,3.12170700000024,1.17517199999975,0.719788999999764
359.049868037227,3.00405899999896,3.02849799999967,1.24938500000007,0.729812000000038
360.050006945409,2.92134599999918,3.06479000000036,1.25761600000033,0.730881000000409
361.050145853591,2.87727300000006,3.09181800000079,1.22906499999999,0.735826999999972
362.050284761772,2.39962999999989,2.39311999999973,1.15812899999992,0.70368899999994
363.050423669954,2.41505799999868,2.38558399999965,1.23834600000009,0.73165999999992
364.050562578136,2.38326899999993,2.3917019999999,1.17052400000011,0.698777000000064
365.050701486318,2.4080840000006,2.4096069999996,1.21458200000006,0.705876999999873
366.050840394499,2.40285100000074,2.42682199999945,1.25748299999987,0.685719000000063
367.050979302681,2.40458500000022,2.38647500000025,1.22672999999986,0.705136999999922
368.051118210863,2.4062159999994,2.41668600000048,1.18530899999996,0.706402000000253
369.051257119044,2.41056599999865,2.42377099999976,1.16616400000021,0.712489000000005
370.051396027226,2.38713999999891,2.39714300000014,1.31163900000001,0.717445000000225
371.051534935408,2.38880600000084,2.40077500000007,1.15687400000024,0.700938999999835
372.051673843589,2.95211999999992,3.24426700000004,1.29226199999994,0.726114999999936
373.051812751771,2.98453300000074,3.24269499999991,1.32474600000023,0.7097389999999
374.051951659953,2.90745100000095,3.14277299999958,1.25626299999976,0.709454000000278
375.052090568134,2.97558799999933,3.21276699999999,1.19212100000004,0.73156599999993
376.052229476316,2.97123199999987,3.22164100000009,1.36223800000016,0.716284000000087
377.052368384498,2.85129899999993,3.24177899999995,1.33747500000027,0.727405999999974
378.05250729268,2.96697999999924,3.18539800000144,1.19841799999995,0.719388999999865
379.052646200861,2.99300100000073,3.25205199999982,1.30347099999972,0.714057000000139
380.052785109043,2.99723099999937,3.26830599999994,1.24319500000001,0.725527000000056
381.052924017225,2.9264660000008,3.23537199999919,1.30130200000031,0.714535000000069
382.053062925406,3.00666900000033,3.25886499999979,1.32776799999965,0.72543399999995
383.053201833588,2.93209500000012,3.13926700000047,1.241266,0.732288000000153
384.05334074177,3.01447999999982,3.22878700000001,1.27014399999962,0.725005999999667
385.053479649951,3.00236399999994,3.26310800000101,1.17017699999997,0.725707000000057
386.053618558133,2.96478000000025,3.27000599999883,1.31519900000012,0.739457000000129
387.053757466315,2.99550499999896,3.25066999999945,1.30216199999995,0.720491000000038
388.053896374496,2.9603189999998,3.18773499999952,1.24373800000012,0.753842999999961
389.054035282678,2.95104499999979,3.25742199999877,1.19509300000027,0.746397999999772
390.05417419086,2.92399599999953,3.2674390000011,1.19471199999998,0.694175000000087
391.054313099042,2.93840699999964,3.27137799999946,1.27768900000001,0.72921499999984
392.054452007223,2.95894499999849,3.22818200000074,1.37596900000017,0.708441000000221
393.054590915405,3.00002299999869,3.10399399999915,1.27596099999982,0.750918000000183
394.054729823587,3.00271200000134,3.1937340000004,1.35379899999998,0.723050999999941
395.054868731768,3.04476999999861,3.34456699999828,1.2287739999997,0.732279999999719
396.05500763995,3.01324400000158,3.09608499999922,1.28689299999996,0.728108000000248
397.055146548132,2.91767600000094,3.22298199999932,1.31867000000011,0.734621000000061
398.055285456313,2.9298060000001,3.2891980000004,1.4571890000002,0.739477000000079
399.055424364495,3.0567630000005,3.22456199999942,1.20384599999988,0.743449999999939
400.055563272677,3.00521099999969,3.33192600000075,1.27976600000011,0.736631000000216
401.055702180858,2.8960619999998,3.23297200000161,1.26382100000001,0.752766000000065
402.05584108904,3.04038499999842,3.32138600000144,1.34657500000003,0.727089000000433
403.055979997222,2.99589600000036,3.19784900000013,1.33634699999993,0.737080000000333
404.056118905404,2.98285199999918,3.35066600000027,1.31893300000047,0.779614999999922
405.056257813585,3.05194400000073,3.33683299999939,1.31362200000058,0.719502999999804
406.056396721767,2.96610200000032,3.27757200000087,1.27246399999967,0.725474999999733
407.056535629949,2.8904679999996,3.1178719999989,1.28459699999985,0.724679999999807
408.05667453813,2.99967199999992,3.39966200000163,1.266482,0.737026000000242
409.056813446312,3.01464599999963,3.20901100000083,1.26670600000034,0.735340000000178
410.056952354494,3.03806000000077,3.37559599999986,1.32018700000026,0.72269899999992
411.057091262675,3.00606599999992,3.36325599999873,1.24288299999989,0.74297899999965
412.057230170857,3.01172199999928,3.34994099999858,1.29557800000021,0.72341600000027
413.057369079039,2.95423399999891,3.27117299999918,1.22944699999971,0.727562000000034
414.05750798722,3.06225099999938,3.44649100000061,1.27591800000027,0.746566000000257
415.057646895402,3.05022400000053,3.41071999999986,1.231495,0.734004999999797
416.057785803584,3.01832099999956,3.34065499999997,1.30054199999995,0.758315000000039
417.057924711766,3.09361800000079,3.2190129999999,1.32735999999932,0.75233900000012
418.058063619947,3.06831700000112,3.3450010000015,1.35127399999965,0.719950000000154
419.058202528129,3.04354599999897,3.36176599999999,1.35706699999992,0.735691000000315
420.058341436311,3.02181100000053,3.37530699999843,1.25754400000005,0.752688000000035
421.058480344492,3.0388039999998,3.24337999999989,1.28756500000054,0.73709800000006
422.058619252674,3.03037399999994,3.36393900000076,1.39325800000006,0.763316000000032
423.058758160856,3.02646200000163,3.37613299999975,1.34658099999979,0.729135000000042
424.058897069037,3.0080539999999,3.42688000000089,1.36863699999958,0.733208999999988
425.059035977219,2.99825100000089,3.33106699999917,1.2907239999995,0.759634000000005
426.059174885401,3.06026200000088,3.38629000000037,1.32733000000007,0.733246000000236
427.059313793582,3.05448000000069,3.34137099999862,1.4018530000003,0.733224999999948
428.059452701764,3.07200999999986,3.33664400000089,1.40813400000025,0.736887999999908
429.059591609946,3.03869300000042,3.32495399999971,1.43770200000017,0.72672300000022
430.059730518128,3.06101399999898,3.40154799999982,1.31037500000002,0.779558000000179
431.059869426309,2.99698499999977,3.32797700000083,1.25950499999999,0.772457999999915
432.060008334491,3.02296599999863,3.27088899999944,1.2795729999998,0.774876000000404
433.060147242673,3.10723600000165,3.3467899999996,1.40815000000021,0.749693999999636
434.060286150854,3.108060999999,3.37815600000067,1.4437910000006,0.742415000000165
435.060425059036,3.10771199999908,3.34275800000069,1.30217899999934,0.722858999999971
436.060563967218,2.55021500000112,2.56371800000124,1.30191299999933,0.747099000000162
437.060702875399,2.5172679999996,2.48162100000081,1.22968899999978,0.794573000000128
438.060841783581,2.51913499999864,2.58603700000094,1.33863299999939,0.726173999999901
439.060980691763,2.52641299999959,2.64380399999936,1.28658300000006,0.733071999999993
440.061119599944,2.51384599999983,2.58715699999993,1.3637490000001,0.747260000000097
441.061258508126,2.50603099999898,2.60904000000119,1.32517999999982,0.757543000000169
442.061397416308,2.53250899999875,2.67592599999989,1.2926609999995,0.761555000000044
443.06153632449,2.56818399999975,2.66789699999936,1.3294420000002,0.769667999999911
444.061675232671,2.49647999999979,2.58155099999931,1.3156140000001,0.739354000000276
445.061814140853,3.13199299999906,2.6064320000005,1.25975600000038,0.767373000000134
446.061953049035,3.06864700000006,3.24146199999996,1.32616200000029,0.750494000000344
447.062091957216,2.55984999999964,2.59915700000056,1.34368799999993,0.778607999999622
448.062230865398,2.4578130000009,2.60251500000049,1.40080399999988,0.834740000000238
449.06236977358,2.51668100000097,2.58622599999944,1.42970499999956,0.758858999999575
450.062508681761,2.50629599999957,2.55097100000057,1.35927300000003,0.745327999999972
451.062647589943,2.54411699999946,2.54928499999914,1.32371500000045,0.760540000000219
452.062786498125,2.47723500000029,2.53960899999947,1.25083900000027,0.765990999999758
453.062925406306,2.5028399999992,2.53100900000027,1.34040499999992,0.733330999999907
454.063064314488,3.07779099999971,3.42680099999961,1.36797099999967,0.766121999999996
455.06320322267,2.51078800000141,2.60143800000151,1.2698620000001,0.73399900000004
456.063342130851,3.07434599999942,3.42308299999968,1.24329599999965,0.754682999999659
457.063481039033,2.52371700000003,2.53499899999952,1.28720300000077,0.736098000000311
458.063619947215,2.493966,2.52641100000073,1.30567299999984,0.776437999999871
459.063758855397,2.50687900000048,2.64571500000056,1.24401600000056,0.763058000000001
460.063897763578,3.05189299999984,3.33632599999873,1.34633699999995,0.768207999999959
461.06403667176,3.06281099999978,3.48126400000001,1.41612099999929,0.775872999999592
462.064175579942,2.54417599999942,2.47153000000071,1.30177300000014,0.760561000000052
463.064314488123,3.09510600000067,3.29514300000119,1.44392900000003,0.768620999999712
464.064453396305,3.07293600000048,3.388273999999,1.34262500000023,0.761493999999857
465.064592304487,3.10591700000077,3.41199799999958,1.39160700000048,0.793488000000252
466.064731212668,3.13725199999863,3.3959049999994,1.41883599999983,0.772567999999865
467.06487012085,3.11210799999935,3.3794999999991,1.37025200000062,0.771355999999741
468.065009029032,2.57153599999947,2.50714100000005,1.3687230000005,0.758592000000135
469.065147937214,3.06645299999946,3.3245650000008,1.24978499999997,0.710920999999871
470.065286845395,3.03249299999879,3.37578100000064,1.21604500000012,0.752679000000171
471.065425753577,3.09660899999835,3.33806799999911,1.23170500000015,0.735140000000229
472.065564661759,2.48444699999891,2.58952099999988,1.39368600000034,0.733683999999812
473.06570356994,3.05196800000158,3.41990799999985,1.39417400000002,0.752833999999893
474.065842478122,3.08975699999974,3.35449900000094,1.34175999999934,0.793008999999984
475.065981386304,2.58938799999851,2.44670499999847,1.45175500000005,0.744477000000188
476.066120294485,3.11013999999886,3.48513800000001,1.3542379999999,0.724433999999746
477.066259202667,3.1496530000004,3.46281100000124,1.40379200000007,0.754433000000063
478.066398110849,2.50596000000041,2.63147300000128,1.35718799999995,0.732577000000219
479.06653701903,3.05465300000105,3.32243000000017,1.36033700000007,0.752289000000019
480.066675927212,3.09404600000016,3.35810800000036,1.236852,0.758479999999963
481.066814835394,2.56745500000034,2.57120100000066,1.31491399999959,0.762741999999889
482.066953743575,3.08173399999941,3.34303999999975,1.4091269999999,0.743809000000056
483.067092651757,3.09649300000092,3.50029399999949,1.37458400000014,0.76496300000008
484.067231559939,2.57223000000158,2.59410900000148,1.33072799999991,0.741097999999965
485.067370468121,3.11333000000013,3.49361099999987,1.27630099999988,0.734038999999939
486.067509376302,3.17916100000002,3.42562299999918,1.29441099999985,0.733106000000134
487.067648284484,3.11794400000144,3.450288,1.41341099999954,0.770548999999846
488.067787192666,3.10095700000056,3.4018789999991,1.34679700000015,0.746079000000009
489.067926100847,3.11197100000027,3.48234000000048,1.42653700000028,0.720057999999881
490.068065009029,3.11626000000069,3.44896300000073,1.3587120000002,0.784177999999883
491.068203917211,3.08335299999999,3.45033900000089,1.37345199999982,0.729447000000164
492.068342825392,3.10452799999985,3.32217499999933,1.4095470000002,0.749773999999888
493.068481733574,3.18053800000052,3.40660500000013,1.29762200000005,0.725965000000087
494.068620641756,3.09066499999972,3.45010000000002,1.38631100000021,0.732636000000184
495.068759549938,3.17421499999909,3.42685900000106,1.38617699999941,0.747381000000132
496.068898458119,3.16420099999959,3.53303799999958,1.38241099999959,0.747323999999935
497.069037366301,3.18302799999947,3.50813500000004,1.36304300000029,0.78501099999994
498.069176274483,3.10324599999876,3.43976800000019,1.33858200000032,0.743170000000191
499.069315182664,3.18862900000022,3.57314899999983,1.47500600000058,0.738538000000062
500.069454090846,3.18230299999959,3.40357800000129,1.28329699999995,0.747356999999738
501.069592999028,3.1226029999998,3.48183699999936,1.30049299999973,0.725989000000027
502.069731907209,3.07069299999966,3.50215100000059,1.34111900000062,0.755984999999782
503.069870815391,3.0702569999994,3.4778069999993,1.30679000000055,0.76370100000031
504.070009723573,2.57130599999982,2.70919499999945,1.46324199999981,0.800705999999991
505.070148631754,2.64169399999992,2.72817199999918,1.40783699999974,0.756220000000212
506.070287539936,2.60649600000033,2.74995999999919,1.42846000000009,0.760792000000038
507.070426448118,2.5681110000005,2.71520400000009,1.36195700000007,0.746112000000267
508.070565356299,2.55180599999949,2.71742899999845,1.27660100000048,0.759308000000146
509.070704264481,2.62260999999853,2.69239999999991,1.32881799999996,0.774503000000095
510.070843172663,2.57106099999874,2.76367799999935,1.42834799999946,0.734304000000066
511.070982080845,2.51005700000132,2.58946100000139,1.40779500000008,0.735507000000325
512.071120989026,2.60075200000028,2.79561999999896,1.40892699999949,0.721120999999584
513.071259897208,2.51206400000046,2.78757699999915,1.49163899999985,0.753051000000141
514.07139880539,2.61664399999972,2.7201129999994,1.3625549999997,0.749016000000211
515.071537713571,2.57249599999886,2.7070709999989,1.35259500000029,0.795438000000104
516.071676621753,2.5568719999992,2.61433599999873,1.32412299999942,0.783908999999767
517.071815529935,2.59286799999973,2.71262899999965,1.44870899999933,0.730221999999685
518.071954438116,2.57446200000049,2.69536599999992,1.31609300000036,0.714195000000018
519.072093346298,2.57384400000046,2.70768700000008,1.32679999999982,0.785544999999729
520.07223225448,2.5818530000015,2.63910099999885,1.36444799999936,0.738252000000102
521.072371162662,2.56492799999978,2.68327999999929,1.33672599999954,0.740525999999591
522.072510070843,2.55677800000012,2.73502700000063,1.36938999999984,0.793670999999904
523.072648979025,2.54204899999968,2.76149199999963,1.37412199999926,0.734042000000045
524.072787887207,2.587399,2.67993899999965,1.32603900000049,0.722010999999839
525.072926795388,2.54511300000013,2.70487199999843,1.36675699999978,0.731539999999768
526.07306570357,2.61962000000131,2.75424899999962,1.44241800000054,0.77852699999994
527.073204611752,2.62362500000017,2.67077299999983,1.33941899999991,0.733040000000074
528.073343519933,2.52184800000032,2.67969300000004,1.37842499999988,0.748716000000059
529.073482428115,2.66415499999857,2.72681499999999,1.31139199999961,0.780389999999898
530.073621336297,2.57001500000115,2.69537000000128,1.41556800000035,0.798872000000301
531.073760244478,2.58966200000032,2.77452099999937,1.41825399999925,0.762058000000252
532.07389915266,2.53711500000099,2.76245700000072,1.29479699999956,0.758342000000084
533.074038060842,2.6382420000009,2.71927300000061,1.43580800000018,0.77368000000024
534.074176969023,2.57541800000035,2.74668100000054,1.48861199999919,0.753567000000203
535.074315877205,2.57964100000027,2.76186000000052,1.39343000000008,0.759070999999949
536.074454785387,3.19663600000058,3.58711199999925,1.44688399999995,0.779684000000088
537.074593693569,3.23285499999838,3.5581259999999,1.33661699999993,0.773545999999897
538.07473260175,3.23210300000028,3.63641499999903,1.44101199999932,0.776033999999981
539.074871509932,3.19590900000003,3.35611599999902,1.36345400000027,0.749401000000034
540.075010418114,3.25219099999958,3.48643700000139,1.32442699999956,0.797399999999925
541.075149326295,3.24921800000084,3.61093900000014,1.3514380000006,0.779350999999679
542.075288234477,3.26019300000007,3.64915100000144,1.3010320000003,0.799798999999894
543.075427142659,3.2044709999991,3.51379599999927,1.37227299999995,0.763528999999835
544.07556605084,3.17676200000096,3.68564100000003,1.38544000000002,0.760474000000158
545.075704959022,3.16734499999984,3.67003299999851,1.45220000000063,0.772412999999688
546.075843867204,3.25717700000132,3.6278340000008,1.52195599999959,0.789498999999978
547.075982775385,3.20191300000079,3.55427400000008,1.37709600000017,0.75621799999999
548.076121683567,3.24636500000088,3.66383599999972,1.34129800000028,0.784528000000137
549.076260591749,3.19944099999884,3.48849299999893,1.27251799999976,0.838209000000006
550.076399499931,3.20760100000007,3.53626799999984,1.40559300000041,0.793757000000369
551.076538408112,3.17684399999962,3.58686699999998,1.33791500000007,0.777915000000121
552.076677316294,3.23601400000007,3.56235100000049,1.43835500000023,0.779377000000295
553.076816224476,3.20637799999895,3.58340400000088,1.40685800000028,0.740615000000162
554.076955132657,3.28978300000017,3.54036199999973,1.31492999999955,0.765137999999752
555.077094040839,3.30761100000018,3.64393899999959,1.24153200000001,0.780821999999716
556.077232949021,3.21153099999901,3.48248599999897,1.28455799999938,0.778893000000153
557.077371857202,4.44625400000041,3.5178360000009,1.28547700000036,0.762357000000065
558.077510765384,4.3218880000004,3.5825420000001,1.49380500000007,0.767562999999882
559.077649673566,4.32466299999942,3.63244200000008,1.37001099999998,0.798424000000068
560.077788581747,4.44178199999988,3.58485099999962,1.29442700000072,0.768062999999984
561.077927489929,4.35635300000104,3.67939599999954,1.38355200000024,0.783809999999903
562.078066398111,4.4123899999995,3.5383810000003,1.35299000000032,0.789471999999932
563.078205306292,4.41432899999927,3.59455699999853,1.45245400000022,0.760537999999997
564.078344214474,4.42145100000016,3.6112409999987,1.41194199999973,0.765216999999666
565.078483122656,4.36325200000101,3.52203699999882,1.4189409999999,0.780701000000136
566.078622030838,4.43399999999929,3.51359200000115,1.43778199999997,0.781500000000051
567.078760939019,4.34107800000129,3.67781699999978,1.34465600000021,0.779622000000018
568.078899847201,4.38417800000025,3.55979900000057,1.4815720000006,0.761446999999862
569.079038755383,4.39140099999895,3.54463600000054,1.484195,0.835104000000229
570.079177663564,4.51699300000109,3.58181200000035,1.33125700000073,0.792558999999983
571.079316571746,4.32646800000111,3.61034699999982,1.36357399999997,0.791881999999987
572.079455479928,4.36257500000102,3.54759800000102,1.42170299999998,0.770629999999983
573.07959438811,4.23146400000041,3.67727400000149,1.39289600000029,0.724341000000095
574.079733296291,4.30357000000004,3.6278680000014,1.3639119999998,0.747202999999899
575.079872204473,4.29961999999978,3.57847399999991,1.2932409999994,0.740335999999843
576.080011112655,4.34415000000081,3.63745999999992,1.39871200000016,0.74066300000004
577.080150020836,4.30077899999924,3.61387100000138,1.44597199999953,0.745318000000225
578.080288929018,4.33588500000042,3.60543500000131,1.2176870000003,0.72763999999961
579.0804278372,4.28193700000156,3.6600299999991,1.24767599999996,0.759935000000041
580.080566745381,4.19803200000024,3.70123000000058,1.31507299999976,0.791161000000102
581.080705653563,4.35607899999923,3.60240400000112,1.44669700000031,0.738914999999906
582.080844561745,4.35338700000102,3.56714800000009,1.32054599999992,0.748810999999932
583.080983469926,4.36499200000071,3.64179299999887,1.29108499999984,0.738671999999951
584.081122378108,4.3677260000004,3.52371899999889,1.29869800000051,0.742770000000291
585.08126128629,4.33652299999994,3.71799099999953,1.50400499999978,0.790417000000161
586.081400194471,4.33409599999868,3.58930499999951,1.40188699999999,0.741207000000031
587.081539102653,4.37902899999972,3.66395499999999,1.42152600000009,0.740575000000263
588.081678010835,4.26463399999921,3.6353769999987,1.42145600000003,0.797528000000057
589.081816919017,4.27938600000016,3.614857999999,1.39250799999991,0.767663000000084
590.081955827198,4.26536600000145,3.61394599999949,1.40346599999975,0.808165999999801
591.08209473538,4.32102999999915,3.48272999999972,1.32174399999985,0.830857999999807
592.082233643562,4.3075200000003,3.57485300000008,1.31150799999978,0.753823000000011
593.082372551743,4.25357999999869,3.71195599999919,1.2927750000008,0.772178000000167
594.082511459925,4.31510699999853,3.67104300000028,1.5118139999995,0.771530999999868
595.082650368107,4.35266899999988,3.68070400000033,1.41329599999972,0.772146000000248
596.082789276288,4.31778800000029,3.70419600000059,1.45403699999952,0.783966999999848
597.08292818447,4.28978000000097,3.67647899999974,1.37518100000034,0.767547000000377
598.083067092652,4.34270300000026,3.73209700000007,1.44989499999974,0.74679500000002
599.083206000833,4.26352199999928,3.73401899999953,1.48018100000081,0.765072000000146
600.083344909015,4.30912299999909,3.66626499999984,1.42330000000038,0.758104999999887
601.083483817197,4.21344800000043,3.72506000000067,1.40173400000003,0.767029999999977
602.083622725379,4.30497400000058,3.62475600000107,1.35043300000052,0.759862999999768
603.08376163356,4.37264399999913,3.73082699999941,1.35522200000014,0.749205000000075
604.083900541742,4.26731199999995,3.66630400000031,1.43945499999973,0.746298000000024
605.084039449924,4.3914850000001,3.69915299999957,1.29239999999936,0.775834000000032
606.084178358105,4.4688419999984,3.53235800000039,1.39399000000049,0.75856500000009
607.084317266287,4.42231099999844,3.61550100000022,1.39169899999979,0.75809100000015
608.084456174469,4.31303999999909,3.66607699999986,1.46835499999997,0.763500000000022
609.08459508265,4.36599399999977,3.61560099999951,1.33950800000002,0.754543999999896
610.084733990832,4.31850800000029,3.66298000000097,1.31387899999936,0.757282000000032
611.084872899014,4.2531999999992,3.63476599999922,1.32456299999922,0.769770000000335
612.085011807195,4.29761399999916,3.56486000000041,1.30406900000071,0.797429000000193
613.085150715377,4.32940600000074,3.63882299999932,1.32149200000003,0.74943200000007
614.085289623559,4.45374200000151,3.72399500000029,1.34084299999995,0.767608000000109
615.08542853174,4.40482200000042,3.66578599999957,1.31134399999974,0.739771999999903
616.085567439922,4.30017800000132,3.66255499999897,1.39885500000037,0.736452999999983
617.085706348104,4.33196999999927,3.75159800000074,1.37427900000057,0.826942000000145
618.085845256286,4.32217600000149,3.57711300000119,1.44864599999983,0.765562999999929
619.085984164467,4.4304489999995,3.58659799999987,1.35990600000059,0.779679000000215
620.086123072649,4.33707199999844,3.63088199999947,1.2406260000007,0.773444999999811
621.086261980831,4.35167799999908,3.64481399999931,1.39733000000069,0.760199999999713
622.086400889012,4.34268900000097,3.55864800000018,1.34245700000065,0.778775000000678
623.086539797194,4.24000199999864,3.63237599999957,1.3283279999996,0.782967000000099
624.086678705376,4.41415100000086,3.69959199999903,1.29518699999971,0.769086999999672
625.086817613557,4.31872800000201,3.63747999999941,1.36099800000011,0.748188000000482
626.086956521739,4.32980599999792,3.6301080000012,1.38154400000076,0.743586000000505
627.087095429921,4.38658600000053,3.64685299999837,1.42885699999988,0.782322999999451
628.087234338102,4.36493900000278,3.6003039999996,1.34588900000017,0.768734000000222
629.087373246284,4.3605349999998,3.52095900000131,1.36743000000024,0.77228599999944
630.087512154466,4.49561600000015,3.66149500000029,1.44397899999967,0.786981000000196
631.087651062648,4.35973699999886,3.63562699999966,1.37220999999954,0.799653999999464
632.087789970829,4.5165820000002,3.76611100000082,1.47723300000052,0.818185000000085
633.087928879011,4.45031200000085,3.72514199999932,1.33996000000025,0.800580000000082
634.088067787193,4.41302599999835,3.63768899999923,1.34447500000078,0.791440999999395
635.088206695374,4.34983899999861,3.61907800000336,1.4453309999999,0.786514999999781
636.088345603556,4.32394099999874,3.55397699999958,1.42961299999934,0.790743000000475
637.088484511738,4.42999399999826,3.70660700000008,1.36789599999975,0.800422000000253
638.088623419919,4.41815700000006,3.7717829999965,1.42093199999999,0.811351000000286
639.088762328101,4.39121299999897,3.67657300000064,1.44174699999985,0.775407999999516
640.088901236283,4.3508359999978,3.7652679999992,1.38997400000062,0.787792000000081
641.089040144465,4.44696199999817,3.61241000000155,1.43455900000026,0.791634000000158
642.089179052646,4.41475100000025,3.71110199999748,1.43667800000003,0.814559000000372
643.089317960828,4.39316400000098,3.70540700000129,1.47649199999978,0.77759800000058
644.08945686901,4.4526709999991,3.77913999999873,1.42827000000034,0.779481999999916
645.089595777191,4.3280620000005,3.76166999999987,1.39580299999943,0.782841999999619
646.089734685373,4.33721100000184,3.70256800000061,1.390085,0.77843699999994
647.089873593555,4.29389299999821,3.65419800000018,1.37982399999964,0.760291999999936
648.090012501736,4.29799999999886,3.68012799999997,1.41859099999965,0.765011999999842
649.090151409918,4.40494400000171,3.70463699999891,1.41566299999977,0.784770000000208
650.0902903181,4.46067300000141,3.60168599999815,1.51625499999955,0.766988999999739
651.090429226281,4.35447800000111,3.60417400000006,1.38566300000002,0.766130999999405
652.090568134463,4.42986300000121,3.69622600000002,1.52115700000013,0.800266000000192
653.090707042645,4.42021900000327,3.78971000000092,1.48858000000018,0.776009999999587
654.090845950827,4.46991899999921,3.80152699999962,1.42729099999997,0.794585999999981
655.090984859008,4.39099899999928,3.67129900000145,1.38713900000039,0.815691000000697
656.09112376719,4.45353800000157,3.59973399999944,1.40074800000002,0.783460999999988
657.091262675372,4.38551400000142,3.70158900000024,1.50381599999946,0.804619999999886
658.091401583553,4.33150499999829,3.80972399999882,1.44170200000008,0.771666999999979
659.091540491735,4.45713999999862,3.75286399999823,1.43275399999948,0.825267000000167
660.091679399917,4.40042299999914,3.59421500000099,1.40506600000026,0.783184999999321
661.091818308098,4.27819499999896,3.63451400000122,1.43153400000028,0.824884999999995
662.09195721628,4.35058900000149,3.65904399999999,1.39359100000001,0.806773999999677
663.092096124462,4.3882429999976,3.66349699999773,1.46167800000057,0.79396799999995
664.092235032643,4.40318900000057,3.75869699999748,1.30719099999988,0.778276999999434
665.092373940825,4.33555699999852,3.76293799999985,1.37258500000007,0.789652999999817
666.092512849007,4.36032999999952,3.62583400000221,1.35229400000026,0.779454000000442
667.092651757188,4.31683699999849,3.71322599999985,1.35738899999978,0.813329999999951
668.09279066537,4.35907800000132,3.72332999999708,1.40491999999995,0.797693999999865
669.092929573552,4.29143100000147,3.64522199999919,1.37938799999938,0.798955000000205
670.093068481734,4.41264600000068,3.70396699999765,1.43174100000033,0.820384999999987
671.093207389915,4.24660399999993,3.60130100000242,1.26170399999955,0.819985000000088
672.093346298097,3.53879800000141,2.92933999999877,1.38448499999959,0.781528999999864
673.093485206279,4.45297600000049,3.55370799999946,1.39720099999977,0.807305999999699
674.09362411446,3.31775800000105,2.83580900000015,1.51305700000012,0.794660999999905
675.093763022642,3.55724499999997,2.82908399999724,1.41099200000008,0.818976999999904
676.093901930824,3.46758200000113,3.62337299999854,1.48310700000002,0.7895010000002
677.094040839005,4.46943000000101,3.76313599999776,1.50726400000076,0.824755999999979
678.094179747187,4.4340340000017,3.68545799999993,1.36115699999937,0.820709999999963
679.094318655369,4.35115500000029,3.72475699999995,1.37659900000017,0.874670000000151
680.09445756355,4.40290099999766,3.75788900000043,1.40723499999967,0.828824999999597
681.094596471732,4.42234100000132,3.848278999998,1.44028199999957,0.832002000000102
682.094735379914,4.45038700000077,3.71988099999726,1.44649599999957,0.797889999999825
683.094874288096,4.5611229999995,3.77975899999728,1.43939899999987,0.792950000000019
684.095013196277,4.55298599999878,3.77221499999723,1.46039100000053,0.808619999999792
685.095152104459,4.68461100000059,3.71688399999766,1.4487079999999,0.778894000000037
686.095291012641,4.51640699999916,3.77912900000229,1.40122599999995,0.808498999999756
687.095429920822,4.5592570000008,3.83898700000282,1.48973099999967,0.824139999999716
688.095568829004,4.39787599999909,3.80398500000229,1.43809299999975,0.838498000000072
689.095707737186,3.5081199999986,3.73435599999721,1.50757299999987,0.801488000000063
690.095846645367,3.64728300000206,3.03216500000053,1.43778499999917,0.830140999999458
691.095985553549,4.59317899999951,3.92857699999877,1.52187299999969,0.809975999999551
692.096124461731,4.60373299999992,3.86109299999953,1.39628499999981,0.839218000000074
693.096263369912,3.61465200000021,2.7921920000008,1.40131999999994,0.850116000000526
694.096402278094,3.55267900000035,2.90109800000209,1.46552099999917,0.784652999999707
695.096541186276,3.55957800000033,3.78510000000097,1.6203400000004,0.813348000000587
696.096680094458,3.5557149999986,2.87509299999874,1.45695700000033,0.851659999999356
697.096819002639,3.61574199999814,2.87868300000264,1.45097499999974,0.816846000000623
698.096957910821,3.52604600000268,2.95330100000137,1.5603170000004,0.80478900000071
699.097096819003,3.63122099999964,2.81114800000068,1.34487799999988,0.854530999999952
700.097235727184,3.55306200000268,2.86522100000002,1.44270200000028,0.818369999999959
701.097374635366,3.57371699999931,3.83712500000183,1.34465899999941,0.820047000000159
702.097513543548,3.57016099999964,2.9041610000022,1.51135199999953,0.816548000000694
703.097652451729,3.56229100000201,3.93148099999962,1.48935700000038,0.881137000000308
704.097791359911,3.55788600000233,3.82263300000341,1.42740799999956,0.844197999999778
705.097930268093,3.51521499999944,3.93519199999719,1.52155600000151,0.821128999999928
706.098069176275,3.61555399999997,3.7604879999999,1.47106400000121,0.809593999999379
707.098208084456,4.57308099999864,2.84067700000014,1.43441600000006,0.82382300000063
708.098346992638,3.44981099999859,2.80919999999969,1.47704200000044,0.829514000000017
709.09848590082,3.56243300000278,3.83795299999838,1.30058499999905,0.825590000000375
710.098624809001,4.61943500000052,2.96378699999696,1.47620099999949,0.815564999999879
711.098763717183,4.51427199999671,2.89454399999886,1.45689799999855,0.807952999999543
712.098902625365,3.55000900000232,3.77118899999914,1.42124499999954,0.857445000000553
713.099041533546,3.6681720000015,3.72195999999894,1.51591299999927,0.838396999999532
714.099180441728,3.60260099999869,3.8424930000001,1.47854600000028,0.83610999999928
715.09931934991,4.67370400000073,2.92443799999819,1.4071299999996,0.82597000000078
716.099458258091,3.73874700000306,2.9948779999977,1.53735600000073,0.816565000000082
717.099597166273,4.58820500000002,2.96438399999897,1.30767699999888,0.813572000000022
718.099736074455,3.64560300000085,3.82398399999875,1.34290399999918,0.84104600000046
719.099874982636,3.61412800000107,3.82199499999842,1.36260500000026,0.840517999999975


==> graphics/data/times.dat <==
0
0.100013890818169
0.200027781636338
0.300041672454508
0.400055563272677
0.500069454090846
0.600083344909015
0.700097235727184
0.800111126545354
0.900125017363523
1.00013890818169
1.10015279899986
1.20016668981803
1.3001805806362
1.40019447145437
1.50020836227254
1.60022225309071
1.70023614390888
1.80025003472705
1.90026392554521
2.00027781636338
2.10029170718155
2.20030559799972
2.30031948881789
2.40033337963606
2.50034727045423
2.6003611612724
2.70037505209057
2.80038894290874
2.90040283372691
3.00041672454508
3.10043061536325
3.20044450618141
3.30045839699958
3.40047228781775
3.50048617863592
3.60050006945409
3.70051396027226
3.80052785109043
3.9005417419086
4.00055563272677
4.10056952354494
4.20058341436311
4.30059730518128
4.40061119599944
4.50062508681761
4.60063897763578
4.70065286845395
4.80066675927212
4.90068065009029
5.00069454090846
5.10070843172663
5.2007223225448
5.30073621336297
5.40075010418114
5.50076399499931
5.60077788581747
5.70079177663564
5.80080566745381
5.90081955827198
6.00083344909015
6.10084733990832
6.20086123072649
6.30087512154466
6.40088901236283
6.500902903181
6.60091679399917
6.70093068481734
6.8009445756355
6.90095846645367
7.00097235727184
7.10098624809001
7.20100013890818
7.30101402972635
7.40102792054452
7.50104181136269
7.60105570218086
7.70106959299903
7.8010834838172
7.90109737463537
8.00111126545353
8.1011251562717
8.20113904708987
8.30115293790804
8.40116682872621
8.50118071954438
8.60119461036255
8.70120850118072
8.80122239199889
8.90123628281706
9.00125017363523
9.1012640644534
9.20127795527157
9.30129184608973
9.4013057369079
9.50131962772607
9.60133351854424
9.70134740936241
9.80136130018058
9.90137519099875
10.0013890818169
10.1014029726351
10.2014168634533
10.3014307542714
10.4014446450896
10.5014585359078
10.6014724267259
10.7014863175441
10.8015002083623
10.9015140991804
11.0015279899986
11.1015418808168
11.2015557716349
11.3015696624531
11.4015835532713
11.5015974440895
11.6016113349076
11.7016252257258
11.801639116544
11.9016530073621
12.0016668981803
12.1016807889985
12.2016946798166
12.3017085706348
12.401722461453
12.5017363522711
12.6017502430893
12.7017641339075
12.8017780247257
12.9017919155438
13.001805806362
13.1018196971802
13.2018335879983
13.3018474788165
13.4018613696347
13.5018752604528
13.601889151271
13.7019030420892
13.8019169329073
13.9019308237255
14.0019447145437
14.1019586053619
14.20197249618
14.3019863869982
14.4020002778164
14.5020141686345
14.6020280594527
14.7020419502709
14.802055841089
14.9020697319072
15.0020836227254
15.1020975135435
15.2021114043617
15.3021252951799
15.4021391859981
15.5021530768162
15.6021669676344
15.7021808584526
15.8021947492707
15.9022086400889
16.0022225309071
16.1022364217252
16.2022503125434
16.3022642033616
16.4022780941797
16.5022919849979
16.6023058758161
16.7023197666343
16.8023336574524
16.9023475482706
17.0023614390888
17.1023753299069
17.2023892207251
17.3024031115433
17.4024170023614
17.5024308931796
17.6024447839978
17.7024586748159
17.8024725656341
17.9024864564523
18.0025003472705
18.1025142380886
18.2025281289068
18.302542019725
18.4025559105431
18.5025698013613
18.6025836921795
18.7025975829976
18.8026114738158
18.902625364634
19.0026392554521
19.1026531462703
19.2026670370885
19.3026809279067
19.4026948187248
19.502708709543
19.6027226003612
19.7027364911793
19.8027503819975
19.9027642728157
20.0027781636338
20.102792054452
20.2028059452702
20.3028198360883
20.4028337269065
20.5028476177247
20.6028615085429
20.702875399361
20.8028892901792
20.9029031809974
21.0029170718155
21.1029309626337
21.2029448534519
21.30295874427
21.4029726350882
21.5029865259064
21.6030004167245
21.7030143075427
21.8030281983609
21.9030420891791
22.0030559799972
22.1030698708154
22.2030837616336
22.3030976524517
22.4031115432699
22.5031254340881
22.6031393249062
22.7031532157244
22.8031671065426
22.9031809973607
23.0031948881789
23.1032087789971
23.2032226698153
23.3032365606334
23.4032504514516
23.5032643422698
23.6032782330879
23.7032921239061
23.8033060147243
23.9033199055424
24.0033337963606
24.1033476871788
24.2033615779969
24.3033754688151
24.4033893596333
24.5034032504515
24.6034171412696
24.7034310320878
24.803444922906
24.9034588137241
25.0034727045423
25.1034865953605
25.2035004861786
25.3035143769968
25.403528267815
25.5035421586331
25.6035560494513
25.7035699402695
25.8035838310876
25.9035977219058
26.003611612724
26.1036255035422
26.2036393943603
26.3036532851785
26.4036671759967
26.5036810668148
26.603694957633
26.7037088484512
26.8037227392693
26.9037366300875
27.0037505209057
27.1037644117239
27.203778302542
27.3037921933602
27.4038060841784
27.5038199749965
27.6038338658147
27.7038477566329
27.803861647451
27.9038755382692
28.0038894290874
28.1039033199055
28.2039172107237
28.3039311015419
28.40394499236
28.5039588831782
28.6039727739964
28.7039866648146
28.8040005556327
28.9040144464509
29.0040283372691
29.1040422280872
29.2040561189054
29.3040700097236
29.4040839005417
29.5040977913599
29.6041116821781
29.7041255729963
29.8041394638144
29.9041533546326
30.0041672454508
30.1041811362689
30.2041950270871
30.3042089179053
30.4042228087234
30.5042366995416
30.6042505903598
30.7042644811779
30.8042783719961
30.9042922628143
31.0043061536324
31.1043200444506
31.2043339352688
31.304347826087
31.4043617169051
31.5043756077233
31.6043894985415
31.7044033893596
31.8044172801778
31.904431170996
32.0044450618141
32.1044589526323
32.2044728434505
32.3044867342687
32.4045006250868
32.504514515905
32.6045284067232
32.7045422975413
32.8045561883595
32.9045700791777
33.0045839699958
33.104597860814
33.2046117516322
33.3046256424503
33.4046395332685
33.5046534240867
33.6046673149048
33.704681205723
33.8046950965412
33.9047089873594
34.0047228781775
34.1047367689957
34.2047506598139
34.304764550632
34.4047784414502
34.5047923322684
34.6048062230865
34.7048201139047
34.8048340047229
34.904847895541
35.0048617863592
35.1048756771774
35.2048895679956
35.3049034588137
35.4049173496319
35.5049312404501
35.6049451312682
35.7049590220864
35.8049729129046
35.9049868037227
36.0050006945409
36.1050145853591
36.2050284761772
36.3050423669954
36.4050562578136
36.5050701486318
36.6050840394499
36.7050979302681
36.8051118210863
36.9051257119044
37.0051396027226
37.1051534935408
37.2051673843589
37.3051812751771
37.4051951659953
37.5052090568134
37.6052229476316
37.7052368384498
37.805250729268
37.9052646200861
38.0052785109043
38.1052924017225
38.2053062925406
38.3053201833588
38.405334074177
38.5053479649951
38.6053618558133
38.7053757466315
38.8053896374496
38.9054035282678
39.005417419086
39.1054313099042
39.2054452007223
39.3054590915405
39.4054729823587
39.5054868731768
39.605500763995
39.7055146548132
39.8055285456313
39.9055424364495
40.0055563272677
40.1055702180858
40.205584108904
40.3055979997222
40.4056118905403
40.5056257813585
40.6056396721767
40.7056535629949
40.805667453813
40.9056813446312
41.0056952354494
41.1057091262675
41.2057230170857
41.3057369079039
41.405750798722
41.5057646895402
41.6057785803584
41.7057924711766
41.8058063619947
41.9058202528129
42.0058341436311
42.1058480344492
42.2058619252674
42.3058758160856
42.4058897069037
42.5059035977219
42.6059174885401
42.7059313793582
42.8059452701764
42.9059591609946
43.0059730518128
43.1059869426309
43.2060008334491
43.3060147242673
43.4060286150854
43.5060425059036
43.6060563967218
43.7060702875399
43.8060841783581
43.9060980691763
44.0061119599944
44.1061258508126
44.2061397416308
44.306153632449
44.4061675232671
44.5061814140853
44.6061953049035
44.7062091957216
44.8062230865398
44.906236977358
45.0062508681761
45.1062647589943
45.2062786498125
45.3062925406306
45.4063064314488
45.506320322267
45.6063342130851
45.7063481039033
45.8063619947215
45.9063758855397
46.0063897763578
46.106403667176
46.2064175579942
46.3064314488123
46.4064453396305
46.5064592304487
46.6064731212668
46.706487012085
46.8065009029032
46.9065147937213
47.0065286845395
47.1065425753577
47.2065564661759
47.306570356994
47.4065842478122
47.5065981386304
47.6066120294485
47.7066259202667
47.8066398110849
47.906653701903
48.0066675927212
48.1066814835394
48.2066953743576
48.3067092651757
48.4067231559939
48.5067370468121
48.6067509376302
48.7067648284484
48.8067787192666
48.9067926100847
49.0068065009029
49.1068203917211
49.2068342825392
49.3068481733574
49.4068620641756
49.5068759549938
49.6068898458119
49.7069037366301
49.8069176274483
49.9069315182664
50.0069454090846
50.1069592999028
50.2069731907209
50.3069870815391
50.4070009723573
50.5070148631754
50.6070287539936
50.7070426448118
50.8070565356299
50.9070704264481
51.0070843172663
51.1070982080845
51.2071120989026
51.3071259897208
51.407139880539
51.5071537713571
51.6071676621753
51.7071815529935
51.8071954438116
51.9072093346298
52.007223225448
52.1072371162661
52.2072510070843
52.3072648979025
52.4072787887207
52.5072926795388
52.607306570357
52.7073204611752
52.8073343519933
52.9073482428115
53.0073621336297
53.1073760244478
53.207389915266
53.3074038060842
53.4074176969023
53.5074315877205
53.6074454785387
53.7074593693569
53.807473260175
53.9074871509932
54.0075010418114
54.1075149326295
54.2075288234477
54.3075427142659
54.407556605084
54.5075704959022
54.6075843867204
54.7075982775385
54.8076121683567
54.9076260591749
55.0076399499931
55.1076538408112
55.2076677316294
55.3076816224476
55.4076955132657
55.5077094040839
55.6077232949021
55.7077371857202
55.8077510765384
55.9077649673566
56.0077788581747
56.1077927489929
56.2078066398111
56.3078205306293
56.4078344214474
56.5078483122656
56.6078622030838
56.7078760939019
56.8078899847201
56.9079038755383
57.0079177663564
57.1079316571746
57.2079455479928
57.3079594388109
57.4079733296291
57.5079872204473
57.6080011112655
57.7080150020836
57.8080288929018
57.90804278372
58.0080566745381
58.1080705653563
58.2080844561745
58.3080983469926
58.4081122378108
58.508126128629
58.6081400194471
58.7081539102653
58.8081678010835
58.9081816919017
59.0081955827198
59.108209473538
59.2082233643562
59.3082372551743
59.4082511459925
59.5082650368107
59.6082789276288
59.708292818447
59.8083067092652
59.9083206000833
60.0083344909015
60.1083483817197
60.2083622725379
60.308376163356
60.4083900541742
60.5084039449924
60.6084178358105
60.7084317266287
60.8084456174469
60.908459508265
61.0084733990832
61.1084872899014
61.2085011807195
61.3085150715377
61.4085289623559
61.508542853174
61.6085567439922
61.7085706348104
61.8085845256286
61.9085984164467
62.0086123072649
62.1086261980831
62.2086400889012
62.3086539797194
62.4086678705376
62.5086817613557
62.6086956521739
62.7087095429921
62.8087234338103
62.9087373246284
63.0087512154466
63.1087651062648
63.2087789970829
63.3087928879011
63.4088067787193
63.5088206695374
63.6088345603556
63.7088484511738
63.8088623419919
63.9088762328101
64.0088901236283
64.1089040144465
64.2089179052646
64.3089317960828
64.408945686901
64.5089595777191
64.6089734685373
64.7089873593555
64.8090012501736
64.9090151409918
65.00902903181
65.1090429226281
65.2090568134463
65.3090707042645
65.4090845950826
65.5090984859008
65.609112376719
65.7091262675372
65.8091401583553
65.9091540491735
66.0091679399917
66.1091818308098
66.209195721628
66.3092096124462
66.4092235032643
66.5092373940825
66.6092512849007
66.7092651757189
66.809279066537
66.9092929573552
67.0093068481734
67.1093207389915
67.2093346298097
67.3093485206279
67.409362411446
67.5093763022642
67.6093901930824
67.7094040839005
67.8094179747187
67.9094318655369
68.009445756355
68.1094596471732
68.2094735379914
68.3094874288096
68.4095013196277
68.5095152104459
68.6095291012641
68.7095429920822
68.8095568829004
68.9095707737186
69.0095846645367
69.1095985553549
69.2096124461731
69.3096263369912
69.4096402278094
69.5096541186276
69.6096680094458
69.7096819002639
69.8096957910821
69.9097096819003
70.0097235727184
70.1097374635366
70.2097513543548
70.3097652451729
70.4097791359911
70.5097930268093
70.6098069176275
70.7098208084456
70.8098346992638
70.9098485900819
71.0098624809001
71.1098763717183
71.2098902625365
71.3099041533546
71.4099180441728
71.509931934991
71.6099458258091
71.7099597166273
71.8099736074455
71.9099874982636
72.0100013890818
72.1100152799
72.2100291707182
72.3100430615363
72.4100569523545
72.5100708431727
72.6100847339908
72.710098624809
72.8101125156272
72.9101264064453
73.0101402972635
73.1101541880817
73.2101680788998
73.310181969718
73.4101958605362
73.5102097513544
73.6102236421725
73.7102375329907
73.8102514238089
73.910265314627
74.0102792054452
74.1102930962634
74.2103069870815
74.3103208778997
74.4103347687179
74.510348659536
74.6103625503542
74.7103764411724
74.8103903319906
74.9104042228087
75.0104181136269
75.1104320044451
75.2104458952632
75.3104597860814
75.4104736768996
75.5104875677177
75.6105014585359
75.7105153493541
75.8105292401722
75.9105431309904
76.0105570218086
76.1105709126268
76.2105848034449
76.3105986942631
76.4106125850813
76.5106264758994
76.6106403667176
76.7106542575358
76.8106681483539
76.9106820391721
77.0106959299903
77.1107098208085
77.2107237116266
77.3107376024448
77.4107514932629
77.5107653840811
77.6107792748993
77.7107931657175
77.8108070565356
77.9108209473538
78.010834838172
78.1108487289901
78.2108626198083
78.3108765106265
78.4108904014446
78.5109042922628
78.610918183081
78.7109320738992
78.8109459647173
78.9109598555355
79.0109737463537
79.1109876371718
79.21100152799
79.3110154188082
79.4110293096263
79.5110432004445
79.6110570912627
79.7110709820808
79.811084872899
79.9110987637172
80.0111126545354
80.1111265453535
80.2111404361717
80.3111543269899
80.411168217808
80.5111821086262
80.6111959994444
80.7112098902625
80.8112237810807
80.9112376718989
81.011251562717
81.1112654535352
81.2112793443534
81.3112932351715
81.4113071259897
81.5113210168079
81.6113349076261
81.7113487984442
81.8113626892624
81.9113765800806
82.0113904708987
82.1114043617169
82.2114182525351
82.3114321433532
82.4114460341714
82.5114599249896
82.6114738158078
82.7114877066259
82.8115015974441
82.9115154882623
83.0115293790804
83.1115432698986
83.2115571607168
83.3115710515349
83.4115849423531
83.5115988331713
83.6116127239894
83.7116266148076
83.8116405056258
83.911654396444
84.0116682872621
84.1116821780803
84.2116960688985
84.3117099597166
84.4117238505348
84.511737741353
84.6117516321711
84.7117655229893
84.8117794138075
84.9117933046256
85.0118071954438
85.111821086262
85.2118349770801
85.3118488678983
85.4118627587165
85.5118766495347
85.6118905403528
85.711904431171
85.8119183219892
85.9119322128073
86.0119461036255
86.1119599944437
86.2119738852618
86.31198777608
86.4120016668982
86.5120155577164
86.6120294485345
86.7120433393527
86.8120572301709
86.912071120989
87.0120850118072
87.1120989026254
87.2121127934435
87.3121266842617
87.4121405750799
87.512154465898
87.6121683567162
87.7121822475344
87.8121961383525
87.9122100291707
88.0122239199889
88.1122378108071
88.2122517016252
88.3122655924434
88.4122794832616
88.5122933740797
88.6123072648979
88.7123211557161
88.8123350465342
88.9123489373524
89.0123628281706
89.1123767189887
89.2123906098069
89.3124045006251
89.4124183914433
89.5124322822614
89.6124461730796
89.7124600638978
89.8124739547159
89.9124878455341
90.0125017363523
90.1125156271704
90.2125295179886
90.3125434088068
90.412557299625
90.5125711904431
90.6125850812613
90.7125989720795
90.8126128628976
90.9126267537158
91.012640644534
91.1126545353521
91.2126684261703
91.3126823169885
91.4126962078066
91.5127100986248
91.612723989443
91.7127378802611
91.8127517710793
91.9127656618975
92.0127795527157
92.1127934435338
92.212807334352
92.3128212251702
92.4128351159883
92.5128490068065
92.6128628976247
92.7128767884428
92.812890679261
92.9129045700792
93.0129184608974
93.1129323517155
93.2129462425337
93.3129601333519
93.41297402417
93.5129879149882
93.6130018058064
93.7130156966245
93.8130295874427
93.9130434782609
94.013057369079
94.1130712598972
94.2130851507154
94.3130990415335
94.4131129323517
94.5131268231699
94.6131407139881
94.7131546048062
94.8131684956244
94.9131823864426
95.0131962772607
95.1132101680789
95.2132240588971
95.3132379497152
95.4132518405334
95.5132657313516
95.6132796221697
95.7132935129879
95.8133074038061
95.9133212946243
96.0133351854424
96.1133490762606
96.2133629670788
96.3133768578969
96.4133907487151
96.5134046395333
96.6134185303514
96.7134324211696
96.8134463119878
96.913460202806
97.0134740936241
97.1134879844423
97.2135018752604
97.3135157660786
97.4135296568968
97.513543547715
97.6135574385331
97.7135713293513
97.8135852201695
97.9135991109876
98.0136130018058
98.113626892624
98.2136407834421
98.3136546742603
98.4136685650785
98.5136824558967
98.6136963467148
98.713710237533
98.8137241283512
98.9137380191693
99.0137519099875
99.1137658008057
99.2137796916238
99.313793582442
99.4138074732602
99.5138213640783
99.6138352548965
99.7138491457147
99.8138630365329
99.913876927351
100.013890818169
100.113904708987
100.213918599806
100.313932490624
100.413946381442
100.51396027226
100.613974163078
100.713988053896
100.814001944715
100.914015835533
101.014029726351
101.114043617169
101.214057507987
101.314071398805
101.414085289624
101.514099180442
101.61411307126
101.714126962078
101.814140852896
101.914154743714
102.014168634533
102.114182525351
102.214196416169
102.314210306987
102.414224197805
102.514238088623
102.614251979442
102.71426587026
102.814279761078
102.914293651896
103.014307542714
103.114321433532
103.214335324351
103.314349215169
103.414363105987
103.514376996805
103.614390887623
103.714404778441
103.81441866926
103.914432560078
104.014446450896
104.114460341714
104.214474232532
104.31448812335
104.414502014169
104.514515904987
104.614529795805
104.714543686623
104.814557577441
104.914571468259
105.014585359078
105.114599249896
105.214613140714
105.314627031532
105.41464092235
105.514654813168
105.614668703987
105.714682594805
105.814696485623
105.914710376441
106.014724267259
106.114738158078
106.214752048896
106.314765939714
106.414779830532
106.51479372135
106.614807612168
106.714821502987
106.814835393805
106.914849284623
107.014863175441
107.114877066259
107.214890957077
107.314904847896
107.414918738714
107.514932629532
107.61494652035
107.714960411168
107.814974301986
107.914988192805
108.015002083623
108.115015974441
108.215029865259
108.315043756077
108.415057646895
108.515071537714
108.615085428532
108.71509931935
108.815113210168
108.915127100986
109.015140991804
109.115154882623
109.215168773441
109.315182664259
109.415196555077
109.515210445895
109.615224336713
109.715238227532
109.81525211835
109.915266009168
110.015279899986
110.115293790804
110.215307681622
110.315321572441
110.415335463259
110.515349354077
110.615363244895
110.715377135713
110.815391026531
110.91540491735
111.015418808168
111.115432698986
111.215446589804
111.315460480622
111.41547437144
111.515488262259
111.615502153077
111.715516043895
111.815529934713
111.915543825531
112.015557716349
112.115571607168
112.215585497986
112.315599388804
112.415613279622
112.51562717044
112.615641061259
112.715654952077
112.815668842895
112.915682733713
113.015696624531
113.115710515349
113.215724406168
113.315738296986
113.415752187804
113.515766078622
113.61577996944
113.715793860258
113.815807751077
113.915821641895
114.015835532713
114.115849423531
114.215863314349
114.315877205167
114.415891095986
114.515904986804
114.615918877622
114.71593276844
114.815946659258
114.915960550076
115.015974440895
115.115988331713
115.216002222531
115.316016113349
115.416030004167
115.516043894985
115.616057785804
115.716071676622
115.81608556744
115.916099458258
116.016113349076
116.116127239894
116.216141130713
116.316155021531
116.416168912349
116.516182803167
116.616196693985
116.716210584803
116.816224475622
116.91623836644
117.016252257258
117.116266148076
117.216280038894
117.316293929712
117.416307820531
117.516321711349
117.616335602167
117.716349492985
117.816363383803
117.916377274621
118.01639116544
118.116405056258
118.216418947076
118.316432837894
118.416446728712
118.51646061953
118.616474510349
118.716488401167
118.816502291985
118.916516182803
119.016530073621
119.11654396444
119.216557855258
119.316571746076
119.416585636894
119.516599527712
119.61661341853
119.716627309349
119.816641200167
119.916655090985
120.016668981803
120.116682872621
120.216696763439
120.316710654258
120.416724545076
120.516738435894
120.616752326712
120.71676621753
120.816780108348
120.916793999167
121.016807889985
121.116821780803
121.216835671621
121.316849562439
121.416863453257
121.516877344076
121.616891234894
121.716905125712
121.81691901653
121.916932907348
122.016946798166
122.116960688985
122.216974579803
122.316988470621
122.417002361439
122.517016252257
122.617030143075
122.717044033894
122.817057924712
122.91707181553
123.017085706348
123.117099597166
123.217113487984
123.317127378803
123.417141269621
123.517155160439
123.617169051257
123.717182942075
123.817196832893
123.917210723712
124.01722461453
124.117238505348
124.217252396166
124.317266286984
124.417280177802
124.517294068621
124.617307959439
124.717321850257
124.817335741075
124.917349631893
125.017363522711
125.11737741353
125.217391304348
125.317405195166
125.417419085984
125.517432976802
125.617446867621
125.717460758439
125.817474649257
125.917488540075
126.017502430893
126.117516321711
126.21753021253
126.317544103348
126.417557994166
126.517571884984
126.617585775802
126.71759966662
126.817613557439
126.917627448257
127.017641339075
127.117655229893
127.217669120711
127.317683011529
127.417696902348
127.517710793166
127.617724683984
127.717738574802
127.81775246562
127.917766356438
128.017780247257
128.117794138075
128.217808028893
128.317821919711
128.417835810529
128.517849701347
128.617863592166
128.717877482984
128.817891373802
128.91790526462
129.017919155438
129.117933046256
129.217946937075
129.317960827893
129.417974718711
129.517988609529
129.618002500347
129.718016391165
129.818030281984
129.918044172802
130.01805806362
130.118071954438
130.218085845256
130.318099736074
130.418113626893
130.518127517711
130.618141408529
130.718155299347
130.818169190165
130.918183080983
131.018196971802
131.11821086262
131.218224753438
131.318238644256
131.418252535074
131.518266425892
131.618280316711
131.718294207529
131.818308098347
131.918321989165
132.018335879983
132.118349770802
132.21836366162
132.318377552438
132.418391443256
132.518405334074
132.618419224892
132.718433115711
132.818447006529
132.918460897347
133.018474788165
133.118488678983
133.218502569801
133.31851646062
133.418530351438
133.518544242256
133.618558133074
133.718572023892
133.81858591471
133.918599805529
134.018613696347
134.118627587165
134.218641477983
134.318655368801
134.418669259619
134.518683150438
134.618697041256
134.718710932074
134.818724822892
134.91873871371
135.018752604528
135.118766495347
135.218780386165
135.318794276983
135.418808167801
135.518822058619
135.618835949437
135.718849840256
135.818863731074
135.918877621892
136.01889151271
136.118905403528
136.218919294346
136.318933185165
136.418947075983
136.518960966801
136.618974857619
136.718988748437
136.819002639255
136.919016530074
137.019030420892
137.11904431171
137.219058202528
137.319072093346
137.419085984164
137.519099874983
137.619113765801
137.719127656619
137.819141547437
137.919155438255
138.019169329073
138.119183219892
138.21919711071
138.319211001528
138.419224892346
138.519238783164
138.619252673982
138.719266564801
138.819280455619
138.919294346437
139.019308237255
139.119322128073
139.219336018892
139.31934990971
139.419363800528
139.519377691346
139.619391582164
139.719405472982
139.819419363801
139.919433254619
140.019447145437
140.119461036255
140.219474927073
140.319488817891
140.41950270871
140.519516599528
140.619530490346
140.719544381164
140.819558271982
140.9195721628
141.019586053619
141.119599944437
141.219613835255
141.319627726073
141.419641616891
141.519655507709
141.619669398528
141.719683289346
141.819697180164
141.919711070982
142.0197249618
142.119738852618
142.219752743437
142.319766634255
142.419780525073
142.519794415891
142.619808306709
142.719822197527
142.819836088346
142.919849979164
143.019863869982
143.1198777608
143.219891651618
143.319905542436
143.419919433255
143.519933324073
143.619947214891
143.719961105709
143.819974996527
143.919988887345
144.020002778164
144.120016668982
144.2200305598
144.320044450618
144.420058341436
144.520072232254
144.620086123073
144.720100013891
144.820113904709
144.920127795527
145.020141686345
145.120155577164
145.220169467982
145.3201833588
145.420197249618
145.520211140436
145.620225031254
145.720238922072
145.820252812891
145.920266703709
146.020280594527
146.120294485345
146.220308376163
146.320322266982
146.4203361578
146.520350048618
146.620363939436
146.720377830254
146.820391721072
146.920405611891
147.020419502709
147.120433393527
147.220447284345
147.320461175163
147.420475065981
147.5204889568
147.620502847618
147.720516738436
147.820530629254
147.920544520072
148.02055841089
148.120572301709
148.220586192527
148.320600083345
148.420613974163
148.520627864981
148.620641755799
148.720655646618
148.820669537436
148.920683428254
149.020697319072
149.12071120989
149.220725100708
149.320738991527
149.420752882345
149.520766773163
149.620780663981
149.720794554799
149.820808445617
149.920822336436
150.020836227254
150.120850118072
150.22086400889
150.320877899708
150.420891790526
150.520905681345
150.620919572163
150.720933462981
150.820947353799
150.920961244617
151.020975135435
151.120989026254
151.221002917072
151.32101680789
151.421030698708
151.521044589526
151.621058480344
151.721072371163
151.821086261981
151.921100152799
152.021114043617
152.121127934435
152.221141825254
152.321155716072
152.42116960689
152.521183497708
152.621197388526
152.721211279344
152.821225170163
152.921239060981
153.021252951799
153.121266842617
153.221280733435
153.321294624253
153.421308515072
153.52132240589
153.621336296708
153.721350187526
153.821364078344
153.921377969162
154.021391859981
154.121405750799
154.221419641617
154.321433532435
154.421447423253
154.521461314071
154.62147520489
154.721489095708
154.821502986526
154.921516877344
155.021530768162
155.12154465898
155.221558549799
155.321572440617
155.421586331435
155.521600222253
155.621614113071
155.721628003889
155.821641894708
155.921655785526
156.021669676344
156.121683567162
156.22169745798
156.321711348798
156.421725239617
156.521739130435
156.621753021253
156.721766912071
156.821780802889
156.921794693707
157.021808584526
157.121822475344
157.221836366162
157.32185025698
157.421864147798
157.521878038616
157.621891929435
157.721905820253
157.821919711071
157.921933601889
158.021947492707
158.121961383526
158.221975274344
158.321989165162
158.42200305598
158.522016946798
158.622030837616
158.722044728434
158.822058619253
158.922072510071
159.022086400889
159.122100291707
159.222114182525
159.322128073344
159.422141964162
159.52215585498
159.622169745798
159.722183636616
159.822197527434
159.922211418253
160.022225309071
160.122239199889
160.222253090707
160.322266981525
160.422280872343
160.522294763162
160.62230865398
160.722322544798
160.822336435616
160.922350326434
161.022364217252
161.122378108071
161.222391998889
161.322405889707
161.422419780525
161.522433671343
161.622447562161
161.72246145298
161.822475343798
161.922489234616
162.022503125434
162.122517016252
162.22253090707
162.322544797889
162.422558688707
162.522572579525
162.622586470343
162.722600361161
162.822614251979
162.922628142798
163.022642033616
163.122655924434
163.222669815252
163.32268370607
163.422697596888
163.522711487707
163.622725378525
163.722739269343
163.822753160161
163.922767050979
164.022780941797
164.122794832616
164.222808723434
164.322822614252
164.42283650507
164.522850395888
164.622864286706
164.722878177525
164.822892068343
164.922905959161
165.022919849979
165.122933740797
165.222947631616
165.322961522434
165.422975413252
165.52298930407
165.623003194888
165.723017085706
165.823030976525
165.923044867343
166.023058758161
166.123072648979
166.223086539797
166.323100430615
166.423114321434
166.523128212252
166.62314210307
166.723155993888
166.823169884706
166.923183775524
167.023197666343
167.123211557161
167.223225447979
167.323239338797
167.423253229615
167.523267120433
167.623281011252
167.72329490207
167.823308792888
167.923322683706
168.023336574524
168.123350465342
168.223364356161
168.323378246979
168.423392137797
168.523406028615
168.623419919433
168.723433810251
168.82344770107
168.923461591888
169.023475482706
169.123489373524
169.223503264342
169.32351715516
169.423531045979
169.523544936797
169.623558827615
169.723572718433
169.823586609251
169.923600500069
170.023614390888
170.123628281706
170.223642172524
170.323656063342
170.42366995416
170.523683844978
170.623697735797
170.723711626615
170.823725517433
170.923739408251
171.023753299069
171.123767189887
171.223781080706
171.323794971524
171.423808862342
171.52382275316
171.623836643978
171.723850534796
171.823864425615
171.923878316433
172.023892207251
172.123906098069
172.223919988887
172.323933879706
172.423947770524
172.523961661342
172.62397555216
172.723989442978
172.824003333796
172.924017224615
173.024031115433
173.124045006251
173.224058897069
173.324072787887
173.424086678705
173.524100569524
173.624114460342
173.72412835116
173.824142241978
173.924156132796
174.024170023614
174.124183914433
174.224197805251
174.324211696069
174.424225586887
174.524239477705
174.624253368523
174.724267259342
174.82428115016
174.924295040978
175.024308931796
175.124322822614
175.224336713432
175.324350604251
175.424364495069
175.524378385887
175.624392276705
175.724406167523
175.824420058341
175.92443394916
176.024447839978
176.124461730796
176.224475621614
176.324489512432
176.42450340325
176.524517294069
176.624531184887
176.724545075705
176.824558966523
176.924572857341
177.024586748159
177.124600638978
177.224614529796
177.324628420614
177.424642311432
177.52465620225
177.624670093068
177.724683983887
177.824697874705
177.924711765523
178.024725656341
178.124739547159
178.224753437977
178.324767328796
178.424781219614
178.524795110432
178.62480900125
178.724822892068
178.824836782887
178.924850673705
179.024864564523
179.124878455341
179.224892346159
179.324906236977
179.424920127796
179.524934018614
179.624947909432
179.72496180025
179.824975691068
179.924989581886
180.025003472705
180.125017363523
180.225031254341
180.325045145159
180.425059035977
180.525072926795
180.625086817614
180.725100708432
180.82511459925
180.925128490068
181.025142380886
181.125156271704
181.225170162523
181.325184053341
181.425197944159
181.525211834977
181.625225725795
181.725239616613
181.825253507432
181.92526739825
182.025281289068
182.125295179886
182.225309070704
182.325322961522
182.425336852341
182.525350743159
182.625364633977
182.725378524795
182.825392415613
182.925406306431
183.02542019725
183.125434088068
183.225447978886
183.325461869704
183.425475760522
183.52548965134
183.625503542159
183.725517432977
183.825531323795
183.925545214613
184.025559105431
184.125572996249
184.225586887068
184.325600777886
184.425614668704
184.525628559522
184.62564245034
184.725656341158
184.825670231977
184.925684122795
185.025698013613
185.125711904431
185.225725795249
185.325739686068
185.425753576886
185.525767467704
185.625781358522
185.72579524934
185.825809140158
185.925823030977
186.025836921795
186.125850812613
186.225864703431
186.325878594249
186.425892485067
186.525906375886
186.625920266704
186.725934157522
186.82594804834
186.925961939158
187.025975829976
187.125989720795
187.226003611613
187.326017502431
187.426031393249
187.526045284067
187.626059174885
187.726073065704
187.826086956522
187.92610084734
188.026114738158
188.126128628976
188.226142519794
188.326156410613
188.426170301431
188.526184192249
188.626198083067
188.726211973885
188.826225864703
188.926239755522
189.02625364634
189.126267537158
189.226281427976
189.326295318794
189.426309209612
189.526323100431
189.626336991249
189.726350882067
189.826364772885
189.926378663703
190.026392554521
190.12640644534
190.226420336158
190.326434226976
190.426448117794
190.526462008612
190.62647589943
190.726489790249
190.826503681067
190.926517571885
191.026531462703
191.126545353521
191.226559244339
191.326573135158
191.426587025976
191.526600916794
191.626614807612
191.72662869843
191.826642589249
191.926656480067
192.026670370885
192.126684261703
192.226698152521
192.326712043339
192.426725934158
192.526739824976
192.626753715794
192.726767606612
192.82678149743
192.926795388248
193.026809279067
193.126823169885
193.226837060703
193.326850951521
193.426864842339
193.526878733157
193.626892623976
193.726906514794
193.826920405612
193.92693429643
194.026948187248
194.126962078066
194.226975968885
194.326989859703
194.427003750521
194.527017641339
194.627031532157
194.727045422975
194.827059313794
194.927073204612
195.02708709543
195.127100986248
195.227114877066
195.327128767884
195.427142658703
195.527156549521
195.627170440339
195.727184331157
195.827198221975
195.927212112793
196.027226003612
196.12723989443
196.227253785248
196.327267676066
196.427281566884
196.527295457702
196.627309348521
196.727323239339
196.827337130157
196.927351020975
197.027364911793
197.127378802611
197.22739269343
197.327406584248
197.427420475066
197.527434365884
197.627448256702
197.72746214752
197.827476038339
197.927489929157
198.027503819975
198.127517710793
198.227531601611
198.327545492429
198.427559383248
198.527573274066
198.627587164884
198.727601055702
198.82761494652
198.927628837339
199.027642728157
199.127656618975
199.227670509793
199.327684400611
199.427698291429
199.527712182248
199.627726073066
199.727739963884
199.827753854702
199.92776774552
200.027781636338
200.127795527157
200.227809417975
200.327823308793
200.427837199611
200.527851090429
200.627864981247
200.727878872066
200.827892762884
200.927906653702
201.02792054452
201.127934435338
201.227948326156
201.327962216975
201.427976107793
201.527989998611
201.628003889429
201.728017780247
201.828031671065
201.928045561884
202.028059452702
202.12807334352
202.228087234338
202.328101125156
202.428115015974
202.528128906793
202.628142797611
202.728156688429
202.828170579247
202.928184470065
203.028198360883
203.128212251702
203.22822614252
203.328240033338
203.428253924156
203.528267814974
203.628281705792
203.728295596611
203.828309487429
203.928323378247
204.028337269065
204.128351159883
204.228365050701
204.32837894152
204.428392832338
204.528406723156
204.628420613974
204.728434504792
204.828448395611
204.928462286429
205.028476177247
205.128490068065
205.228503958883
205.328517849701
205.42853174052
205.528545631338
205.628559522156
205.728573412974
205.828587303792
205.92860119461
206.028615085429
206.128628976247
206.228642867065
206.328656757883
206.428670648701
206.528684539519
206.628698430338
206.728712321156
206.828726211974
206.928740102792
207.02875399361
207.128767884428
207.228781775247
207.328795666065
207.428809556883
207.528823447701
207.628837338519
207.728851229337
207.828865120156
207.928879010974
208.028892901792
208.12890679261
208.228920683428
208.328934574246
208.428948465065
208.528962355883
208.628976246701
208.728990137519
208.829004028337
208.929017919155
209.029031809974
209.129045700792
209.22905959161
209.329073482428
209.429087373246
209.529101264064
209.629115154883
209.729129045701
209.829142936519
209.929156827337
210.029170718155
210.129184608973
210.229198499792
210.32921239061
210.429226281428
210.529240172246
210.629254063064
210.729267953882
210.829281844701
210.929295735519
211.029309626337
211.129323517155
211.229337407973
211.329351298791
211.42936518961
211.529379080428
211.629392971246
211.729406862064
211.829420752882
211.929434643701
212.029448534519
212.129462425337
212.229476316155
212.329490206973
212.429504097791
212.52951798861
212.629531879428
212.729545770246
212.829559661064
212.929573551882
213.0295874427
213.129601333519
213.229615224337
213.329629115155
213.429643005973
213.529656896791
213.629670787609
213.729684678428
213.829698569246
213.929712460064
214.029726350882
214.1297402417
214.229754132518
214.329768023337
214.429781914155
214.529795804973
214.629809695791
214.729823586609
214.829837477427
214.929851368246
215.029865259064
215.129879149882
215.2298930407
215.329906931518
215.429920822336
215.529934713155
215.629948603973
215.729962494791
215.829976385609
215.929990276427
216.030004167245
216.130018058064
216.230031948882
216.3300458397
216.430059730518
216.530073621336
216.630087512154
216.730101402973
216.830115293791
216.930129184609
217.030143075427
217.130156966245
217.230170857063
217.330184747882
217.4301986387
217.530212529518
217.630226420336
217.730240311154
217.830254201973
217.930268092791
218.030281983609
218.130295874427
218.230309765245
218.330323656063
218.430337546882
218.5303514377
218.630365328518
218.730379219336
218.830393110154
218.930407000972
219.030420891791
219.130434782609
219.230448673427
219.330462564245
219.430476455063
219.530490345881
219.6305042367
219.730518127518
219.830532018336
219.930545909154
220.030559799972
220.13057369079
220.230587581609
220.330601472427
220.430615363245
220.530629254063
220.630643144881
220.730657035699
220.830670926518
220.930684817336
221.030698708154
221.130712598972
221.23072648979
221.330740380608
221.430754271427
221.530768162245
221.630782053063
221.730795943881
221.830809834699
221.930823725517
222.030837616336
222.130851507154
222.230865397972
222.33087928879
222.430893179608
222.530907070426
222.630920961245
222.730934852063
222.830948742881
222.930962633699
223.030976524517
223.130990415335
223.231004306154
223.331018196972
223.43103208779
223.531045978608
223.631059869426
223.731073760244
223.831087651063
223.931101541881
224.031115432699
224.131129323517
224.231143214335
224.331157105153
224.431170995972
224.53118488679
224.631198777608
224.731212668426
224.831226559244
224.931240450063
225.031254340881
225.131268231699
225.231282122517
225.331296013335
225.431309904153
225.531323794972
225.63133768579
225.731351576608
225.831365467426
225.931379358244
226.031393249062
226.131407139881
226.231421030699
226.331434921517
226.431448812335
226.531462703153
226.631476593971
226.73149048479
226.831504375608
226.931518266426
227.031532157244
227.131546048062
227.23155993888
227.331573829699
227.431587720517
227.531601611335
227.631615502153
227.731629392971
227.831643283789
227.931657174608
228.031671065426
228.131684956244
228.231698847062
228.33171273788
228.431726628698
228.531740519517
228.631754410335
228.731768301153
228.831782191971
228.931796082789
229.031809973607
229.131823864426
229.231837755244
229.331851646062
229.43186553688
229.531879427698
229.631893318516
229.731907209335
229.831921100153
229.931934990971
230.031948881789
230.131962772607
230.231976663425
230.331990554244
230.432004445062
230.53201833588
230.632032226698
230.732046117516
230.832060008334
230.932073899153
231.032087789971
231.132101680789
231.232115571607
231.332129462425
231.432143353244
231.532157244062
231.63217113488
231.732185025698
231.832198916516
231.932212807334
232.032226698153
232.132240588971
232.232254479789
232.332268370607
232.432282261425
232.532296152243
232.632310043062
232.73232393388
232.832337824698
232.932351715516
233.032365606334
233.132379497152
233.232393387971
233.332407278789
233.432421169607
233.532435060425
233.632448951243
233.732462842061
233.83247673288
233.932490623698
234.032504514516
234.132518405334
234.232532296152
234.33254618697
234.432560077789
234.532573968607
234.632587859425
234.732601750243
234.832615641061
234.932629531879
235.032643422698
235.132657313516
235.232671204334
235.332685095152
235.43269898597
235.532712876788
235.632726767607
235.732740658425
235.832754549243
235.932768440061
236.032782330879
236.132796221697
236.232810112516
236.332824003334
236.432837894152
236.53285178497
236.632865675788
236.732879566606
236.832893457425
236.932907348243
237.032921239061
237.132935129879
237.232949020697
237.332962911515
237.432976802334
237.532990693152
237.63300458397
237.733018474788
237.833032365606
237.933046256424
238.033060147243
238.133074038061
238.233087928879
238.333101819697
238.433115710515
238.533129601334
238.633143492152
238.73315738297
238.833171273788
238.933185164606
239.033199055424
239.133212946243
239.233226837061
239.333240727879
239.433254618697
239.533268509515
239.633282400333
239.733296291152
239.83331018197
239.933324072788
240.033337963606
240.133351854424
240.233365745242
240.333379636061
240.433393526879
240.533407417697
240.633421308515
240.733435199333
240.833449090151
240.93346298097
241.033476871788
241.133490762606
241.233504653424
241.333518544242
241.43353243506
241.533546325879
241.633560216697
241.733574107515
241.833587998333
241.933601889151
242.033615779969
242.133629670788
242.233643561606
242.333657452424
242.433671343242
242.53368523406
242.633699124878
242.733713015697
242.833726906515
242.933740797333
243.033754688151
243.133768578969
243.233782469787
243.333796360606
243.433810251424
243.533824142242
243.63383803306
243.733851923878
243.833865814696
243.933879705515
244.033893596333
244.133907487151
244.233921377969
244.333935268787
244.433949159606
244.533963050424
244.633976941242
244.73399083206
244.834004722878
244.934018613696
245.034032504515
245.134046395333
245.234060286151
245.334074176969
245.434088067787
245.534101958605
245.634115849424
245.734129740242
245.83414363106
245.934157521878
246.034171412696
246.134185303514
246.234199194333
246.334213085151
246.434226975969
246.534240866787
246.634254757605
246.734268648423
246.834282539242
246.93429643006
247.034310320878
247.134324211696
247.234338102514
247.334351993332
247.434365884151
247.534379774969
247.634393665787
247.734407556605
247.834421447423
247.934435338241
248.03444922906
248.134463119878
248.234477010696
248.334490901514
248.434504792332
248.53451868315
248.634532573969
248.734546464787
248.834560355605
248.934574246423
249.034588137241
249.134602028059
249.234615918878
249.334629809696
249.434643700514
249.534657591332
249.63467148215
249.734685372968
249.834699263787
249.934713154605
250.034727045423
250.134740936241
250.234754827059
250.334768717877
250.434782608696
250.534796499514
250.634810390332
250.73482428115
250.834838171968
250.934852062786
251.034865953605
251.134879844423
251.234893735241
251.334907626059
251.434921516877
251.534935407696
251.634949298514
251.734963189332
251.83497708015
251.934990970968
252.035004861786
252.135018752605
252.235032643423
252.335046534241
252.435060425059
252.535074315877
252.635088206695
252.735102097514
252.835115988332
252.93512987915
253.035143769968
253.135157660786
253.235171551604
253.335185442423
253.435199333241
253.535213224059
253.635227114877
253.735241005695
253.835254896513
253.935268787332
254.03528267815
254.135296568968
254.235310459786
254.335324350604
254.435338241422
254.535352132241
254.635366023059
254.735379913877
254.835393804695
254.935407695513
255.035421586331
255.13543547715
255.235449367968
255.335463258786
255.435477149604
255.535491040422
255.63550493124
255.735518822059
255.835532712877
255.935546603695
256.035560494513
256.135574385331
256.235588276149
256.335602166968
256.435616057786
256.535629948604
256.635643839422
256.73565773024
256.835671621058
256.935685511877
257.035699402695
257.135713293513
257.235727184331
257.335741075149
257.435754965967
257.535768856786
257.635782747604
257.735796638422
257.83581052924
257.935824420058
258.035838310876
258.135852201695
258.235866092513
258.335879983331
258.435893874149
258.535907764967
258.635921655786
258.735935546604
258.835949437422
258.93596332824
259.035977219058
259.135991109876
259.236005000695
259.336018891513
259.436032782331
259.536046673149
259.636060563967
259.736074454785
259.836088345604
259.936102236422
260.03611612724
260.136130018058
260.236143908876
260.336157799694
260.436171690513
260.536185581331
260.636199472149
260.736213362967
260.836227253785
260.936241144603
261.036255035422
261.13626892624
261.236282817058
261.336296707876
261.436310598694
261.536324489512
261.636338380331
261.736352271149
261.836366161967
261.936380052785
262.036393943603
262.136407834421
262.23642172524
262.336435616058
262.436449506876
262.536463397694
262.636477288512
262.73649117933
262.836505070149
262.936518960967
263.036532851785
263.136546742603
263.236560633421
263.336574524239
263.436588415058
263.536602305876
263.636616196694
263.736630087512
263.83664397833
263.936657869149
264.036671759967
264.136685650785
264.236699541603
264.336713432421
264.436727323239
264.536741214057
264.636755104876
264.736768995694
264.836782886512
264.93679677733
265.036810668148
265.136824558967
265.236838449785
265.336852340603
265.436866231421
265.536880122239
265.636894013057
265.736907903876
265.836921794694
265.936935685512
266.03694957633
266.136963467148
266.236977357966
266.336991248785
266.437005139603
266.537019030421
266.637032921239
266.737046812057
266.837060702875
266.937074593694
267.037088484512
267.13710237533
267.237116266148
267.337130156966
267.437144047784
267.537157938603
267.637171829421
267.737185720239
267.837199611057
267.937213501875
268.037227392693
268.137241283512
268.23725517433
268.337269065148
268.437282955966
268.537296846784
268.637310737602
268.737324628421
268.837338519239
268.937352410057
269.037366300875
269.137380191693
269.237394082511
269.33740797333
269.437421864148
269.537435754966
269.637449645784
269.737463536602
269.83747742742
269.937491318239
270.037505209057
270.137519099875
270.237532990693
270.337546881511
270.43756077233
270.537574663148
270.637588553966
270.737602444784
270.837616335602
270.93763022642
271.037644117239
271.137658008057
271.237671898875
271.337685789693
271.437699680511
271.537713571329
271.637727462147
271.737741352966
271.837755243784
271.937769134602
272.03778302542
272.137796916238
272.237810807057
272.337824697875
272.437838588693
272.537852479511
272.637866370329
272.737880261147
272.837894151966
272.937908042784
273.037921933602
273.13793582442
273.237949715238
273.337963606056
273.437977496875
273.537991387693
273.638005278511
273.738019169329
273.838033060147
273.938046950965
274.038060841784
274.138074732602
274.23808862342
274.338102514238
274.438116405056
274.538130295874
274.638144186693
274.738158077511
274.838171968329
274.938185859147
275.038199749965
275.138213640783
275.238227531602
275.33824142242
275.438255313238
275.538269204056
275.638283094874
275.738296985692
275.838310876511
275.938324767329
276.038338658147
276.138352548965
276.238366439783
276.338380330601
276.43839422142
276.538408112238
276.638422003056
276.738435893874
276.838449784692
276.93846367551
277.038477566329
277.138491457147
277.238505347965
277.338519238783
277.438533129601
277.53854702042
277.638560911238
277.738574802056
277.838588692874
277.938602583692
278.03861647451
278.138630365329
278.238644256147
278.338658146965
278.438672037783
278.538685928601
278.638699819419
278.738713710238
278.838727601056
278.938741491874
279.038755382692
279.13876927351
279.238783164328
279.338797055147
279.438810945965
279.538824836783
279.638838727601
279.738852618419
279.838866509237
279.938880400056
280.038894290874
280.138908181692
280.23892207251
280.338935963328
280.438949854146
280.538963744965
280.638977635783
280.738991526601
280.839005417419
280.939019308237
281.039033199055
281.139047089874
281.239060980692
281.33907487151
281.439088762328
281.539102653146
281.639116543964
281.739130434783
281.839144325601
281.939158216419
282.039172107237
282.139185998055
282.239199888873
282.339213779692
282.43922767051
282.539241561328
282.639255452146
282.739269342964
282.839283233782
282.939297124601
283.039311015419
283.139324906237
283.239338797055
283.339352687873
283.439366578691
283.53938046951
283.639394360328
283.739408251146
283.839422141964
283.939436032782
284.039449923601
284.139463814419
284.239477705237
284.339491596055
284.439505486873
284.539519377691
284.63953326851
284.739547159328
284.839561050146
284.939574940964
285.039588831782
285.1396027226
285.239616613419
285.339630504237
285.439644395055
285.539658285873
285.639672176691
285.739686067509
285.839699958328
285.939713849146
286.039727739964
286.139741630782
286.2397555216
286.339769412418
286.439783303237
286.539797194055
286.639811084873
286.739824975691
286.839838866509
286.939852757327
287.039866648146
287.139880538964
287.239894429782
287.3399083206
287.439922211418
287.539936102236
287.639949993055
287.739963883873
287.839977774691
287.939991665509
288.040005556327
288.140019447145
288.240033337964
288.340047228782
288.4400611196
288.540075010418
288.640088901236
288.740102792054
288.840116682873
288.940130573691
289.040144464509
289.140158355327
289.240172246145
289.340186136963
289.440200027782
289.5402139186
289.640227809418
289.740241700236
289.840255591054
289.940269481872
290.040283372691
290.140297263509
290.240311154327
290.340325045145
290.440338935963
290.540352826781
290.6403667176
290.740380608418
290.840394499236
290.940408390054
291.040422280872
291.140436171691
291.240450062509
291.340463953327
291.440477844145
291.540491734963
291.640505625781
291.7405195166
291.840533407418
291.940547298236
292.040561189054
292.140575079872
292.24058897069
292.340602861509
292.440616752327
292.540630643145
292.640644533963
292.740658424781
292.840672315599
292.940686206418
293.040700097236
293.140713988054
293.240727878872
293.34074176969
293.440755660508
293.540769551327
293.640783442145
293.740797332963
293.840811223781
293.940825114599
294.040839005417
294.140852896236
294.240866787054
294.340880677872
294.44089456869
294.540908459508
294.640922350326
294.740936241145
294.840950131963
294.940964022781
295.040977913599
295.140991804417
295.241005695235
295.341019586054
295.441033476872
295.54104736769
295.641061258508
295.741075149326
295.841089040144
295.941102930963
296.041116821781
296.141130712599
296.241144603417
296.341158494235
296.441172385054
296.541186275872
296.64120016669
296.741214057508
296.841227948326
296.941241839144
297.041255729962
297.141269620781
297.241283511599
297.341297402417
297.441311293235
297.541325184053
297.641339074871
297.74135296569
297.841366856508
297.941380747326
298.041394638144
298.141408528962
298.241422419781
298.341436310599
298.441450201417
298.541464092235
298.641477983053
298.741491873871
298.84150576469
298.941519655508
299.041533546326
299.141547437144
299.241561327962
299.34157521878
299.441589109599
299.541603000417
299.641616891235
299.741630782053
299.841644672871
299.941658563689
300.041672454508
300.141686345326
300.241700236144
300.341714126962
300.44172801778
300.541741908598
300.641755799417
300.741769690235
300.841783581053
300.941797471871
301.041811362689
301.141825253507
301.241839144326
301.341853035144
301.441866925962
301.54188081678
301.641894707598
301.741908598416
301.841922489235
301.941936380053
302.041950270871
302.141964161689
302.241978052507
302.341991943325
302.442005834144
302.542019724962
302.64203361578
302.742047506598
302.842061397416
302.942075288234
303.042089179053
303.142103069871
303.242116960689
303.342130851507
303.442144742325
303.542158633144
303.642172523962
303.74218641478
303.842200305598
303.942214196416
304.042228087234
304.142241978052
304.242255868871
304.342269759689
304.442283650507
304.542297541325
304.642311432143
304.742325322962
304.84233921378
304.942353104598
305.042366995416
305.142380886234
305.242394777052
305.342408667871
305.442422558689
305.542436449507
305.642450340325
305.742464231143
305.842478121961
305.94249201278
306.042505903598
306.142519794416
306.242533685234
306.342547576052
306.44256146687
306.542575357689
306.642589248507
306.742603139325
306.842617030143
306.942630920961
307.042644811779
307.142658702598
307.242672593416
307.342686484234
307.442700375052
307.54271426587
307.642728156688
307.742742047507
307.842755938325
307.942769829143
308.042783719961
308.142797610779
308.242811501597
308.342825392416
308.442839283234
308.542853174052
308.64286706487
308.742880955688
308.842894846506
308.942908737325
309.042922628143
309.142936518961
309.242950409779
309.342964300597
309.442978191415
309.542992082234
309.643005973052
309.74301986387
309.843033754688
309.943047645506
310.043061536325
310.143075427143
310.243089317961
310.343103208779
310.443117099597
310.543130990415
310.643144881234
310.743158772052
310.84317266287
310.943186553688
311.043200444506
311.143214335324
311.243228226142
311.343242116961
311.443256007779
311.543269898597
311.643283789415
311.743297680233
311.843311571052
311.94332546187
312.043339352688
312.143353243506
312.243367134324
312.343381025142
312.443394915961
312.543408806779
312.643422697597
312.743436588415
312.843450479233
312.943464370051
313.04347826087
313.143492151688
313.243506042506
313.343519933324
313.443533824142
313.54354771496
313.643561605779
313.743575496597
313.843589387415
313.943603278233
314.043617169051
314.143631059869
314.243644950688
314.343658841506
314.443672732324
314.543686623142
314.64370051396
314.743714404778
314.843728295597
314.943742186415
315.043756077233
315.143769968051
315.243783858869
315.343797749687
315.443811640506
315.543825531324
315.643839422142
315.74385331296
315.843867203778
315.943881094596
316.043894985415
316.143908876233
316.243922767051
316.343936657869
316.443950548687
316.543964439505
316.643978330324
316.743992221142
316.84400611196
316.944020002778
317.044033893596
317.144047784415
317.244061675233
317.344075566051
317.444089456869
317.544103347687
317.644117238505
317.744131129324
317.844145020142
317.94415891096
318.044172801778
318.144186692596
318.244200583414
318.344214474233
318.444228365051
318.544242255869
318.644256146687
318.744270037505
318.844283928323
318.944297819142
319.04431170996
319.144325600778
319.244339491596
319.344353382414
319.444367273232
319.544381164051
319.644395054869
319.744408945687
319.844422836505
319.944436727323
320.044450618141
320.14446450896
320.244478399778
320.344492290596
320.444506181414
320.544520072232
320.64453396305
320.744547853869
320.844561744687
320.944575635505
321.044589526323
321.144603417141
321.244617307959
321.344631198778
321.444645089596
321.544658980414
321.644672871232
321.74468676205
321.844700652868
321.944714543687
322.044728434505
322.144742325323
322.244756216141
322.344770106959
322.444783997777
322.544797888596
322.644811779414
322.744825670232
322.84483956105
322.944853451868
323.044867342686
323.144881233505
323.244895124323
323.344909015141
323.444922905959
323.544936796777
323.644950687595
323.744964578414
323.844978469232
323.94499236005
324.045006250868
324.145020141686
324.245034032505
324.345047923323
324.445061814141
324.545075704959
324.645089595777
324.745103486595
324.845117377414
324.945131268232
325.04514515905
325.145159049868
325.245172940686
325.345186831504
325.445200722323
325.545214613141
325.645228503959
325.745242394777
325.845256285595
325.945270176413
326.045284067232
326.14529795805
326.245311848868
326.345325739686
326.445339630504
326.545353521322
326.645367412141
326.745381302959
326.845395193777
326.945409084595
327.045422975413
327.145436866231
327.24545075705
327.345464647868
327.445478538686
327.545492429504
327.645506320322
327.74552021114
327.845534101959
327.945547992777
328.045561883595
328.145575774413
328.245589665231
328.345603556049
328.445617446868
328.545631337686
328.645645228504
328.745659119322
328.84567301014
328.945686900958
329.045700791777
329.145714682595
329.245728573413
329.345742464231
329.445756355049
329.545770245867
329.645784136686
329.745798027504
329.845811918322
329.94582580914
330.045839699958
330.145853590776
330.245867481595
330.345881372413
330.445895263231
330.545909154049
330.645923044867
330.745936935686
330.845950826504
330.945964717322
331.04597860814
331.145992498958
331.246006389776
331.346020280595
331.446034171413
331.546048062231
331.646061953049
331.746075843867
331.846089734685
331.946103625504
332.046117516322
332.14613140714
332.246145297958
332.346159188776
332.446173079594
332.546186970413
332.646200861231
332.746214752049
332.846228642867
332.946242533685
333.046256424503
333.146270315322
333.24628420614
333.346298096958
333.446311987776
333.546325878594
333.646339769412
333.746353660231
333.846367551049
333.946381441867
334.046395332685
334.146409223503
334.246423114321
334.34643700514
334.446450895958
334.546464786776
334.646478677594
334.746492568412
334.84650645923
334.946520350049
335.046534240867
335.146548131685
335.246562022503
335.346575913321
335.446589804139
335.546603694958
335.646617585776
335.746631476594
335.846645367412
335.94665925823
336.046673149049
336.146687039867
336.246700930685
336.346714821503
336.446728712321
336.546742603139
336.646756493957
336.746770384776
336.846784275594
336.946798166412
337.04681205723
337.146825948048
337.246839838866
337.346853729685
337.446867620503
337.546881511321
337.646895402139
337.746909292957
337.846923183776
337.946937074594
338.046950965412
338.14696485623
338.246978747048
338.346992637866
338.447006528685
338.547020419503
338.647034310321
338.747048201139
338.847062091957
338.947075982775
339.047089873594
339.147103764412
339.24711765523
339.347131546048
339.447145436866
339.547159327684
339.647173218503
339.747187109321
339.847201000139
339.947214890957
340.047228781775
340.147242672593
340.247256563412
340.34727045423
340.447284345048
340.547298235866
340.647312126684
340.747326017502
340.847339908321
340.947353799139
341.047367689957
341.147381580775
341.247395471593
341.347409362411
341.44742325323
341.547437144048
341.647451034866
341.747464925684
341.847478816502
341.94749270732
342.047506598139
342.147520488957
342.247534379775
342.347548270593
342.447562161411
342.547576052229
342.647589943048
342.747603833866
342.847617724684
342.947631615502
343.04764550632
343.147659397139
343.247673287957
343.347687178775
343.447701069593
343.547714960411
343.647728851229
343.747742742047
343.847756632866
343.947770523684
344.047784414502
344.14779830532
344.247812196138
344.347826086957
344.447839977775
344.547853868593
344.647867759411
344.747881650229
344.847895541047
344.947909431866
345.047923322684
345.147937213502
345.24795110432
345.347964995138
345.447978885956
345.547992776775
345.648006667593
345.748020558411
345.848034449229
345.948048340047
346.048062230865
346.148076121684
346.248090012502
346.34810390332
346.448117794138
346.548131684956
346.648145575774
346.748159466593
346.848173357411
346.948187248229
347.048201139047
347.148215029865
347.248228920683
347.348242811502
347.44825670232
347.548270593138
347.648284483956
347.748298374774
347.848312265592
347.948326156411
348.048340047229
348.148353938047
348.248367828865
348.348381719683
348.448395610501
348.54840950132
348.648423392138
348.748437282956
348.848451173774
348.948465064592
349.04847895541
349.148492846229
349.248506737047
349.348520627865
349.448534518683
349.548548409501
349.648562300319
349.748576191138
349.848590081956
349.948603972774
350.048617863592
350.14863175441
350.248645645229
350.348659536047
350.448673426865
350.548687317683
350.648701208501
350.748715099319
350.848728990138
350.948742880956
351.048756771774
351.148770662592
351.24878455341
351.348798444228
351.448812335047
351.548826225865
351.648840116683
351.748854007501
351.848867898319
351.948881789137
352.048895679956
352.148909570774
352.248923461592
352.34893735241
352.448951243228
352.548965134046
352.648979024865
352.748992915683
352.849006806501
352.949020697319
353.049034588137
353.149048478955
353.249062369774
353.349076260592
353.44909015141
353.549104042228
353.649117933046
353.749131823864
353.849145714683
353.949159605501
354.049173496319
354.149187387137
354.249201277955
354.349215168773
354.449229059592
354.54924295041
354.649256841228
354.749270732046
354.849284622864
354.949298513682
355.049312404501
355.149326295319
355.249340186137
355.349354076955
355.449367967773
355.549381858591
355.64939574941
355.749409640228
355.849423531046
355.949437421864
356.049451312682
356.1494652035
356.249479094319
356.349492985137
356.449506875955
356.549520766773
356.649534657591
356.74954854841
356.849562439228
356.949576330046
357.049590220864
357.149604111682
357.2496180025
357.349631893319
357.449645784137
357.549659674955
357.649673565773
357.749687456591
357.849701347409
357.949715238228
358.049729129046
358.149743019864
358.249756910682
358.3497708015
358.449784692318
358.549798583137
358.649812473955
358.749826364773
358.849840255591
358.949854146409
359.049868037227
359.149881928046
359.249895818864
359.349909709682
359.4499236005
359.549937491318
359.649951382136
359.749965272955
359.849979163773
359.949993054591
360.050006945409
360.150020836227
360.250034727045
360.350048617864
360.450062508682
360.5500763995
360.650090290318
360.750104181136
360.850118071954
360.950131962773
361.050145853591
361.150159744409
361.250173635227
361.350187526045
361.450201416863
361.550215307682
361.6502291985
361.750243089318
361.850256980136
361.950270870954
362.050284761772
362.150298652591
362.250312543409
362.350326434227
362.450340325045
362.550354215863
362.650368106681
362.7503819975
362.850395888318
362.950409779136
363.050423669954
363.150437560772
363.25045145159
363.350465342409
363.450479233227
363.550493124045
363.650507014863
363.750520905681
363.8505347965
363.950548687318
364.050562578136
364.150576468954
364.250590359772
364.35060425059
364.450618141409
364.550632032227
364.650645923045
364.750659813863
364.850673704681
364.950687595499
365.050701486318
365.150715377136
365.250729267954
365.350743158772
365.45075704959
365.550770940408
365.650784831227
365.750798722045
365.850812612863
365.950826503681
366.050840394499
366.150854285317
366.250868176136
366.350882066954
366.450895957772
366.55090984859
366.650923739408
366.750937630226
366.850951521045
366.950965411863
367.050979302681
367.150993193499
367.251007084317
367.351020975135
367.451034865954
367.551048756772
367.65106264759
367.751076538408
367.851090429226
367.951104320044
368.051118210863
368.151132101681
368.251145992499
368.351159883317
368.451173774135
368.551187664953
368.651201555772
368.75121544659
368.851229337408
368.951243228226
369.051257119044
369.151271009862
369.251284900681
369.351298791499
369.451312682317
369.551326573135
369.651340463953
369.751354354771
369.85136824559
369.951382136408
370.051396027226
370.151409918044
370.251423808862
370.351437699681
370.451451590499
370.551465481317
370.651479372135
370.751493262953
370.851507153771
370.95152104459
371.051534935408
371.151548826226
371.251562717044
371.351576607862
371.45159049868
371.551604389499
371.651618280317
371.751632171135
371.851646061953
371.951659952771
372.051673843589
372.151687734408
372.251701625226
372.351715516044
372.451729406862
372.55174329768
372.651757188498
372.751771079317
372.851784970135
372.951798860953
373.051812751771
373.151826642589
373.251840533407
373.351854424226
373.451868315044
373.551882205862
373.65189609668
373.751909987498
373.851923878316
373.951937769135
374.051951659953
374.151965550771
374.251979441589
374.351993332407
374.452007223225
374.552021114044
374.652035004862
374.75204889568
374.852062786498
374.952076677316
375.052090568134
375.152104458953
375.252118349771
375.352132240589
375.452146131407
375.552160022225
375.652173913043
375.752187803862
375.85220169468
375.952215585498
376.052229476316
376.152243367134
376.252257257953
376.352271148771
376.452285039589
376.552298930407
376.652312821225
376.752326712043
376.852340602861
376.95235449368
377.052368384498
377.152382275316
377.252396166134
377.352410056952
377.452423947771
377.552437838589
377.652451729407
377.752465620225
377.852479511043
377.952493401861
378.05250729268
378.152521183498
378.252535074316
378.352548965134
378.452562855952
378.55257674677
378.652590637589
378.752604528407
378.852618419225
378.952632310043
379.052646200861
379.152660091679
379.252673982498
379.352687873316
379.452701764134
379.552715654952
379.65272954577
379.752743436588
379.852757327407
379.952771218225
380.052785109043
380.152798999861
380.252812890679
380.352826781497
380.452840672316
380.552854563134
380.652868453952
380.75288234477
380.852896235588
380.952910126406
381.052924017225
381.152937908043
381.252951798861
381.352965689679
381.452979580497
381.552993471315
381.653007362134
381.753021252952
381.85303514377
381.953049034588
382.053062925406
382.153076816224
382.253090707043
382.353104597861
382.453118488679
382.553132379497
382.653146270315
382.753160161134
382.853174051952
382.95318794277
383.053201833588
383.153215724406
383.253229615224
383.353243506043
383.453257396861
383.553271287679
383.653285178497
383.753299069315
383.853312960133
383.953326850951
384.05334074177
384.153354632588
384.253368523406
384.353382414224
384.453396305042
384.553410195861
384.653424086679
384.753437977497
384.853451868315
384.953465759133
385.053479649951
385.15349354077
385.253507431588
385.353521322406
385.453535213224
385.553549104042
385.65356299486
385.753576885679
385.853590776497
385.953604667315
386.053618558133
386.153632448951
386.253646339769
386.353660230588
386.453674121406
386.553688012224
386.653701903042
386.75371579386
386.853729684678
386.953743575497
387.053757466315
387.153771357133
387.253785247951
387.353799138769
387.453813029587
387.553826920406
387.653840811224
387.753854702042
387.85386859286
387.953882483678
388.053896374496
388.153910265315
388.253924156133
388.353938046951
388.453951937769
388.553965828587
388.653979719405
388.753993610224
388.854007501042
388.95402139186
389.054035282678
389.154049173496
389.254063064314
389.354076955133
389.454090845951
389.554104736769
389.654118627587
389.754132518405
389.854146409224
389.954160300042
390.05417419086
390.154188081678
390.254201972496
390.354215863314
390.454229754133
390.554243644951
390.654257535769
390.754271426587
390.854285317405
390.954299208223
391.054313099042
391.15432698986
391.254340880678
391.354354771496
391.454368662314
391.554382553132
391.654396443951
391.754410334769
391.854424225587
391.954438116405
392.054452007223
392.154465898041
392.25447978886
392.354493679678
392.454507570496
392.554521461314
392.654535352132
392.75454924295
392.854563133769
392.954577024587
393.054590915405
393.154604806223
393.254618697041
393.354632587859
393.454646478678
393.554660369496
393.654674260314
393.754688151132
393.85470204195
393.954715932768
394.054729823587
394.154743714405
394.254757605223
394.354771496041
394.454785386859
394.554799277677
394.654813168496
394.754827059314
394.854840950132
394.95485484095
395.054868731768
395.154882622586
395.254896513405
395.354910404223
395.454924295041
395.554938185859
395.654952076677
395.754965967495
395.854979858314
395.954993749132
396.05500763995
396.155021530768
396.255035421586
396.355049312405
396.455063203223
396.555077094041
396.655090984859
396.755104875677
396.855118766495
396.955132657314
397.055146548132
397.15516043895
397.255174329768
397.355188220586
397.455202111404
397.555216002223
397.655229893041
397.755243783859
397.855257674677
397.955271565495
398.055285456313
398.155299347132
398.25531323795
398.355327128768
398.455341019586
398.555354910404
398.655368801222
398.755382692041
398.855396582859
398.955410473677
399.055424364495
399.155438255313
399.255452146131
399.35546603695
399.455479927768
399.555493818586
399.655507709404
399.755521600222
399.85553549104
399.955549381859
400.055563272677
400.155577163495
400.255591054313
400.355604945131
400.455618835949
400.555632726768
400.655646617586
400.755660508404
400.855674399222
400.95568829004
401.055702180858
401.155716071677
401.255729962495
401.355743853313
401.455757744131
401.555771634949
401.655785525767
401.755799416586
401.855813307404
401.955827198222
402.05584108904
402.155854979858
402.255868870676
402.355882761495
402.455896652313
402.555910543131
402.655924433949
402.755938324767
402.855952215585
402.955966106404
403.055979997222
403.15599388804
403.256007778858
403.356021669676
403.456035560495
403.556049451313
403.656063342131
403.756077232949
403.856091123767
403.956105014585
404.056118905404
404.156132796222
404.25614668704
404.356160577858
404.456174468676
404.556188359494
404.656202250313
404.756216141131
404.856230031949
404.956243922767
405.056257813585
405.156271704403
405.256285595222
405.35629948604
405.456313376858
405.556327267676
405.656341158494
405.756355049312
405.856368940131
405.956382830949
406.056396721767
406.156410612585
406.256424503403
406.356438394221
406.45645228504
406.556466175858
406.656480066676
406.756493957494
406.856507848312
406.95652173913
407.056535629949
407.156549520767
407.256563411585
407.356577302403
407.456591193221
407.556605084039
407.656618974858
407.756632865676
407.856646756494
407.956660647312
408.05667453813
408.156688428948
408.256702319767
408.356716210585
408.456730101403
408.556743992221
408.656757883039
408.756771773858
408.856785664676
408.956799555494
409.056813446312
409.15682733713
409.256841227948
409.356855118766
409.456869009585
409.556882900403
409.656896791221
409.756910682039
409.856924572857
409.956938463675
410.056952354494
410.156966245312
410.25698013613
410.356994026948
410.457007917766
410.557021808585
410.657035699403
410.757049590221
410.857063481039
410.957077371857
411.057091262675
411.157105153494
411.257119044312
411.35713293513
411.457146825948
411.557160716766
411.657174607584
411.757188498403
411.857202389221
411.957216280039
412.057230170857
412.157244061675
412.257257952493
412.357271843312
412.45728573413
412.557299624948
412.657313515766
412.757327406584
412.857341297402
412.957355188221
413.057369079039
413.157382969857
413.257396860675
413.357410751493
413.457424642311
413.55743853313
413.657452423948
413.757466314766
413.857480205584
413.957494096402
414.05750798722
414.157521878039
414.257535768857
414.357549659675
414.457563550493
414.557577441311
414.657591332129
414.757605222948
414.857619113766
414.957633004584
415.057646895402
415.15766078622
415.257674677038
415.357688567857
415.457702458675
415.557716349493
415.657730240311
415.757744131129
415.857758021948
415.957771912766
416.057785803584
416.157799694402
416.25781358522
416.357827476038
416.457841366856
416.557855257675
416.657869148493
416.757883039311
416.857896930129
416.957910820947
417.057924711766
417.157938602584
417.257952493402
417.35796638422
417.457980275038
417.557994165856
417.658008056675
417.758021947493
417.858035838311
417.958049729129
418.058063619947
418.158077510765
418.258091401584
418.358105292402
418.45811918322
418.558133074038
418.658146964856
418.758160855674
418.858174746493
418.958188637311
419.058202528129
419.158216418947
419.258230309765
419.358244200583
419.458258091402
419.55827198222
419.658285873038
419.758299763856
419.858313654674
419.958327545492
420.058341436311
420.158355327129
420.258369217947
420.358383108765
420.458396999583
420.558410890401
420.65842478122
420.758438672038
420.858452562856
420.958466453674
421.058480344492
421.15849423531
421.258508126129
421.358522016947
421.458535907765
421.558549798583
421.658563689401
421.758577580219
421.858591471038
421.958605361856
422.058619252674
422.158633143492
422.25864703431
422.358660925129
422.458674815947
422.558688706765
422.658702597583
422.758716488401
422.858730379219
422.958744270038
423.058758160856
423.158772051674
423.258785942492
423.35879983331
423.458813724128
423.558827614946
423.658841505765
423.758855396583
423.858869287401
423.958883178219
424.058897069037
424.158910959856
424.258924850674
424.358938741492
424.45895263231
424.558966523128
424.658980413946
424.758994304765
424.859008195583
424.959022086401
425.059035977219
425.159049868037
425.259063758855
425.359077649674
425.459091540492
425.55910543131
425.659119322128
425.759133212946
425.859147103764
425.959160994583
426.059174885401
426.159188776219
426.259202667037
426.359216557855
426.459230448673
426.559244339492
426.65925823031
426.759272121128
426.859286011946
426.959299902764
427.059313793582
427.159327684401
427.259341575219
427.359355466037
427.459369356855
427.559383247673
427.659397138491
427.75941102931
427.859424920128
427.959438810946
428.059452701764
428.159466592582
428.2594804834
428.359494374219
428.459508265037
428.559522155855
428.659536046673
428.759549937491
428.859563828309
428.959577719128
429.059591609946
429.159605500764
429.259619391582
429.3596332824
429.459647173219
429.559661064037
429.659674954855
429.759688845673
429.859702736491
429.959716627309
430.059730518128
430.159744408946
430.259758299764
430.359772190582
430.4597860814
430.559799972218
430.659813863037
430.759827753855
430.859841644673
430.959855535491
431.059869426309
431.159883317127
431.259897207946
431.359911098764
431.459924989582
431.5599388804
431.659952771218
431.759966662036
431.859980552855
431.959994443673
432.060008334491
432.160022225309
432.260036116127
432.360050006945
432.460063897764
432.560077788582
432.6600916794
432.760105570218
432.860119461036
432.960133351854
433.060147242673
433.160161133491
433.260175024309
433.360188915127
433.460202805945
433.560216696763
433.660230587582
433.7602444784
433.860258369218
433.960272260036
434.060286150854
434.160300041672
434.260313932491
434.360327823309
434.460341714127
434.560355604945
434.660369495763
434.760383386581
434.8603972774
434.960411168218
435.060425059036
435.160438949854
435.260452840672
435.36046673149
435.460480622309
435.560494513127
435.660508403945
435.760522294763
435.860536185581
435.960550076399
436.060563967218
436.160577858036
436.260591748854
436.360605639672
436.46061953049
436.560633421309
436.660647312127
436.760661202945
436.860675093763
436.960688984581
437.060702875399
437.160716766218
437.260730657036
437.360744547854
437.460758438672
437.56077232949
437.660786220308
437.760800111127
437.860814001945
437.960827892763
438.060841783581
438.160855674399
438.260869565217
438.360883456036
438.460897346854
438.560911237672
438.66092512849
438.760939019308
438.860952910126
438.960966800945
439.060980691763
439.160994582581
439.261008473399
439.361022364217
439.461036255035
439.561050145854
439.661064036672
439.76107792749
439.861091818308
439.961105709126
440.061119599944
440.161133490763
440.261147381581
440.361161272399
440.461175163217
440.561189054035
440.661202944853
440.761216835672
440.86123072649
440.961244617308
441.061258508126
441.161272398944
441.261286289762
441.361300180581
441.461314071399
441.561327962217
441.661341853035
441.761355743853
441.861369634671
441.96138352549
442.061397416308
442.161411307126
442.261425197944
442.361439088762
442.46145297958
442.561466870399
442.661480761217
442.761494652035
442.861508542853
442.961522433671
443.06153632449
443.161550215308
443.261564106126
443.361577996944
443.461591887762
443.56160577858
443.661619669399
443.761633560217
443.861647451035
443.961661341853
444.061675232671
444.161689123489
444.261703014308
444.361716905126
444.461730795944
444.561744686762
444.66175857758
444.761772468398
444.861786359217
444.961800250035
445.061814140853
445.161828031671
445.261841922489
445.361855813307
445.461869704126
445.561883594944
445.661897485762
445.76191137658
445.861925267398
445.961939158216
446.061953049035
446.161966939853
446.261980830671
446.361994721489
446.462008612307
446.562022503125
446.662036393944
446.762050284762
446.86206417558
446.962078066398
447.062091957216
447.162105848034
447.262119738853
447.362133629671
447.462147520489
447.562161411307
447.662175302125
447.762189192943
447.862203083762
447.96221697458
448.062230865398
448.162244756216
448.262258647034
448.362272537853
448.462286428671
448.562300319489
448.662314210307
448.762328101125
448.862341991943
448.962355882761
449.06236977358
449.162383664398
449.262397555216
449.362411446034
449.462425336852
449.56243922767
449.662453118489
449.762467009307
449.862480900125
449.962494790943
450.062508681761
450.16252257258
450.262536463398
450.362550354216
450.462564245034
450.562578135852
450.66259202667
450.762605917489
450.862619808307
450.962633699125
451.062647589943
451.162661480761
451.262675371579
451.362689262398
451.462703153216
451.562717044034
451.662730934852
451.76274482567
451.862758716488
451.962772607307
452.062786498125
452.162800388943
452.262814279761
452.362828170579
452.462842061397
452.562855952216
452.662869843034
452.762883733852
452.86289762467
452.962911515488
453.062925406306
453.162939297125
453.262953187943
453.362967078761
453.462980969579
453.562994860397
453.663008751215
453.763022642034
453.863036532852
453.96305042367
454.063064314488
454.163078205306
454.263092096124
454.363105986943
454.463119877761
454.563133768579
454.663147659397
454.763161550215
454.863175441033
454.963189331852
455.06320322267
455.163217113488
455.263231004306
455.363244895124
455.463258785943
455.563272676761
455.663286567579
455.763300458397
455.863314349215
455.963328240033
456.063342130851
456.16335602167
456.263369912488
456.363383803306
456.463397694124
456.563411584942
456.663425475761
456.763439366579
456.863453257397
456.963467148215
457.063481039033
457.163494929851
457.26350882067
457.363522711488
457.463536602306
457.563550493124
457.663564383942
457.76357827476
457.863592165579
457.963606056397
458.063619947215
458.163633838033
458.263647728851
458.363661619669
458.463675510488
458.563689401306
458.663703292124
458.763717182942
458.86373107376
458.963744964578
459.063758855397
459.163772746215
459.263786637033
459.363800527851
459.463814418669
459.563828309487
459.663842200306
459.763856091124
459.863869981942
459.96388387276
460.063897763578
460.163911654396
460.263925545215
460.363939436033
460.463953326851
460.563967217669
460.663981108487
460.763994999305
460.864008890124
460.964022780942
461.06403667176
461.164050562578
461.264064453396
461.364078344214
461.464092235033
461.564106125851
461.664120016669
461.764133907487
461.864147798305
461.964161689124
462.064175579942
462.16418947076
462.264203361578
462.364217252396
462.464231143214
462.564245034033
462.664258924851
462.764272815669
462.864286706487
462.964300597305
463.064314488123
463.164328378942
463.26434226976
463.364356160578
463.464370051396
463.564383942214
463.664397833032
463.764411723851
463.864425614669
463.964439505487
464.064453396305
464.164467287123
464.264481177941
464.36449506876
464.464508959578
464.564522850396
464.664536741214
464.764550632032
464.86456452285
464.964578413669
465.064592304487
465.164606195305
465.264620086123
465.364633976941
465.464647867759
465.564661758578
465.664675649396
465.764689540214
465.864703431032
465.96471732185
466.064731212668
466.164745103487
466.264758994305
466.364772885123
466.464786775941
466.564800666759
466.664814557577
466.764828448396
466.864842339214
466.964856230032
467.06487012085
467.164884011668
467.264897902486
467.364911793305
467.464925684123
467.564939574941
467.664953465759
467.764967356577
467.864981247395
467.964995138214
468.065009029032
468.16502291985
468.265036810668
468.365050701486
468.465064592304
468.565078483123
468.665092373941
468.765106264759
468.865120155577
468.965134046395
469.065147937214
469.165161828032
469.26517571885
469.365189609668
469.465203500486
469.565217391304
469.665231282123
469.765245172941
469.865259063759
469.965272954577
470.065286845395
470.165300736213
470.265314627032
470.36532851785
470.465342408668
470.565356299486
470.665370190304
470.765384081122
470.865397971941
470.965411862759
471.065425753577
471.165439644395
471.265453535213
471.365467426031
471.46548131685
471.565495207668
471.665509098486
471.765522989304
471.865536880122
471.96555077094
472.065564661759
472.165578552577
472.265592443395
472.365606334213
472.465620225031
472.565634115849
472.665648006668
472.765661897486
472.865675788304
472.965689679122
473.06570356994
473.165717460758
473.265731351577
473.365745242395
473.465759133213
473.565773024031
473.665786914849
473.765800805667
473.865814696486
473.965828587304
474.065842478122
474.16585636894
474.265870259758
474.365884150576
474.465898041395
474.565911932213
474.665925823031
474.765939713849
474.865953604667
474.965967495485
475.065981386304
475.165995277122
475.26600916794
475.366023058758
475.466036949576
475.566050840394
475.666064731213
475.766078622031
475.866092512849
475.966106403667
476.066120294485
476.166134185304
476.266148076122
476.36616196694
476.466175857758
476.566189748576
476.666203639394
476.766217530213
476.866231421031
476.966245311849
477.066259202667
477.166273093485
477.266286984303
477.366300875122
477.46631476594
477.566328656758
477.666342547576
477.766356438394
477.866370329212
477.966384220031
478.066398110849
478.166412001667
478.266425892485
478.366439783303
478.466453674121
478.56646756494
478.666481455758
478.766495346576
478.866509237394
478.966523128212
479.06653701903
479.166550909849
479.266564800667
479.366578691485
479.466592582303
479.566606473121
479.666620363939
479.766634254758
479.866648145576
479.966662036394
480.066675927212
480.16668981803
480.266703708848
480.366717599667
480.466731490485
480.566745381303
480.666759272121
480.766773162939
480.866787053757
480.966800944576
481.066814835394
481.166828726212
481.26684261703
481.366856507848
481.466870398666
481.566884289485
481.666898180303
481.766912071121
481.866925961939
481.966939852757
482.066953743575
482.166967634394
482.266981525212
482.36699541603
482.467009306848
482.567023197666
482.667037088485
482.767050979303
482.867064870121
482.967078760939
483.067092651757
483.167106542575
483.267120433394
483.367134324212
483.46714821503
483.567162105848
483.667175996666
483.767189887484
483.867203778303
483.967217669121
484.067231559939
484.167245450757
484.267259341575
484.367273232393
484.467287123212
484.56730101403
484.667314904848
484.767328795666
484.867342686484
484.967356577302
485.067370468121
485.167384358939
485.267398249757
485.367412140575
485.467426031393
485.567439922211
485.66745381303
485.767467703848
485.867481594666
485.967495485484
486.067509376302
486.16752326712
486.267537157939
486.367551048757
486.467564939575
486.567578830393
486.667592721211
486.767606612029
486.867620502848
486.967634393666
487.067648284484
487.167662175302
487.26767606612
487.367689956938
487.467703847757
487.567717738575
487.667731629393
487.767745520211
487.867759411029
487.967773301848
488.067787192666
488.167801083484
488.267814974302
488.36782886512
488.467842755938
488.567856646756
488.667870537575
488.767884428393
488.867898319211
488.967912210029
489.067926100847
489.167939991665
489.267953882484
489.367967773302
489.46798166412
489.567995554938
489.668009445756
489.768023336575
489.868037227393
489.968051118211
490.068065009029
490.168078899847
490.268092790665
490.368106681484
490.468120572302
490.56813446312
490.668148353938
490.768162244756
490.868176135574
490.968190026393
491.068203917211
491.168217808029
491.268231698847
491.368245589665
491.468259480483
491.568273371302
491.66828726212
491.768301152938
491.868315043756
491.968328934574
492.068342825392
492.168356716211
492.268370607029
492.368384497847
492.468398388665
492.568412279483
492.668426170301
492.76844006112
492.868453951938
492.968467842756
493.068481733574
493.168495624392
493.26850951521
493.368523406029
493.468537296847
493.568551187665
493.668565078483
493.768578969301
493.868592860119
493.968606750938
494.068620641756
494.168634532574
494.268648423392
494.36866231421
494.468676205028
494.568690095847
494.668703986665
494.768717877483
494.868731768301
494.968745659119
495.068759549938
495.168773440756
495.268787331574
495.368801222392
495.46881511321
495.568829004028
495.668842894847
495.768856785665
495.868870676483
495.968884567301
496.068898458119
496.168912348937
496.268926239756
496.368940130574
496.468954021392
496.56896791221
496.668981803028
496.768995693846
496.869009584665
496.969023475483
497.069037366301
497.169051257119
497.269065147937
497.369079038755
497.469092929574
497.569106820392
497.66912071121
497.769134602028
497.869148492846
497.969162383664
498.069176274483
498.169190165301
498.269204056119
498.369217946937
498.469231837755
498.569245728573
498.669259619392
498.76927351021
498.869287401028
498.969301291846
499.069315182664
499.169329073482
499.269342964301
499.369356855119
499.469370745937
499.569384636755
499.669398527573
499.769412418391
499.86942630921
499.969440200028
500.069454090846
500.169467981664
500.269481872482
500.3694957633
500.469509654119
500.569523544937
500.669537435755
500.769551326573
500.869565217391
500.969579108209
501.069592999028
501.169606889846
501.269620780664
501.369634671482
501.4696485623
501.569662453118
501.669676343937
501.769690234755
501.869704125573
501.969718016391
502.069731907209
502.169745798028
502.269759688846
502.369773579664
502.469787470482
502.5698013613
502.669815252118
502.769829142937
502.869843033755
502.969856924573
503.069870815391
503.169884706209
503.269898597027
503.369912487846
503.469926378664
503.569940269482
503.6699541603
503.769968051118
503.869981941936
503.969995832755
504.070009723573
504.170023614391
504.270037505209
504.370051396027
504.470065286845
504.570079177664
504.670093068482
504.7701069593
504.870120850118
504.970134740936
505.070148631754
505.170162522573
505.270176413391
505.370190304209
505.470204195027
505.570218085845
505.670231976663
505.770245867482
505.8702597583
505.970273649118
506.070287539936
506.170301430754
506.270315321572
506.370329212391
506.470343103209
506.570356994027
506.670370884845
506.770384775663
506.870398666481
506.9704125573
507.070426448118
507.170440338936
507.270454229754
507.370468120572
507.47048201139
507.570495902209
507.670509793027
507.770523683845
507.870537574663
507.970551465481
508.070565356299
508.170579247118
508.270593137936
508.370607028754
508.470620919572
508.57063481039
508.670648701209
508.770662592027
508.870676482845
508.970690373663
509.070704264481
509.170718155299
509.270732046118
509.370745936936
509.470759827754
509.570773718572
509.67078760939
509.770801500208
509.870815391027
509.970829281845
510.070843172663
510.170857063481
510.270870954299
510.370884845117
510.470898735936
510.570912626754
510.670926517572
510.77094040839
510.870954299208
510.970968190026
511.070982080845
511.170995971663
511.271009862481
511.371023753299
511.471037644117
511.571051534935
511.671065425754
511.771079316572
511.87109320739
511.971107098208
512.071120989026
512.171134879844
512.271148770663
512.371162661481
512.471176552299
512.571190443117
512.671204333935
512.771218224753
512.871232115572
512.97124600639
513.071259897208
513.171273788026
513.271287678844
513.371301569662
513.471315460481
513.571329351299
513.671343242117
513.771357132935
513.871371023753
513.971384914571
514.07139880539
514.171412696208
514.271426587026
514.371440477844
514.471454368662
514.571468259481
514.671482150299
514.771496041117
514.871509931935
514.971523822753
515.071537713571
515.171551604389
515.271565495208
515.371579386026
515.471593276844
515.571607167662
515.67162105848
515.771634949298
515.871648840117
515.971662730935
516.071676621753
516.171690512571
516.271704403389
516.371718294208
516.471732185026
516.571746075844
516.671759966662
516.77177385748
516.871787748298
516.971801639117
517.071815529935
517.171829420753
517.271843311571
517.371857202389
517.471871093207
517.571884984026
517.671898874844
517.771912765662
517.87192665648
517.971940547298
518.071954438116
518.171968328935
518.271982219753
518.371996110571
518.472010001389
518.572023892207
518.672037783025
518.772051673844
518.872065564662
518.97207945548
519.072093346298
519.172107237116
519.272121127934
519.372135018753
519.472148909571
519.572162800389
519.672176691207
519.772190582025
519.872204472843
519.972218363662
520.07223225448
520.172246145298
520.272260036116
520.372273926934
520.472287817752
520.572301708571
520.672315599389
520.772329490207
520.872343381025
520.972357271843
521.072371162662
521.17238505348
521.272398944298
521.372412835116
521.472426725934
521.572440616752
521.67245450757
521.772468398389
521.872482289207
521.972496180025
522.072510070843
522.172523961661
522.27253785248
522.372551743298
522.472565634116
522.572579524934
522.672593415752
522.77260730657
522.872621197389
522.972635088207
523.072648979025
523.172662869843
523.272676760661
523.372690651479
523.472704542297
523.572718433116
523.672732323934
523.772746214752
523.87276010557
523.972773996388
524.072787887207
524.172801778025
524.272815668843
524.372829559661
524.472843450479
524.572857341297
524.672871232116
524.772885122934
524.872899013752
524.97291290457
525.072926795388
525.172940686206
525.272954577025
525.372968467843
525.472982358661
525.572996249479
525.673010140297
525.773024031115
525.873037921934
525.973051812752
526.07306570357
526.173079594388
526.273093485206
526.373107376024
526.473121266843
526.573135157661
526.673149048479
526.773162939297
526.873176830115
526.973190720933
527.073204611752
527.17321850257
527.273232393388
527.373246284206
527.473260175024
527.573274065842
527.673287956661
527.773301847479
527.873315738297
527.973329629115
528.073343519933
528.173357410751
528.27337130157
528.373385192388
528.473399083206
528.573412974024
528.673426864842
528.773440755661
528.873454646479
528.973468537297
529.073482428115
529.173496318933
529.273510209751
529.37352410057
529.473537991388
529.573551882206
529.673565773024
529.773579663842
529.87359355466
529.973607445479
530.073621336297
530.173635227115
530.273649117933
530.373663008751
530.473676899569
530.573690790388
530.673704681206
530.773718572024
530.873732462842
530.97374635366
531.073760244478
531.173774135297
531.273788026115
531.373801916933
531.473815807751
531.573829698569
531.673843589387
531.773857480206
531.873871371024
531.973885261842
532.07389915266
532.173913043478
532.273926934296
532.373940825115
532.473954715933
532.573968606751
532.673982497569
532.773996388387
532.874010279205
532.974024170024
533.074038060842
533.17405195166
533.274065842478
533.374079733296
533.474093624115
533.574107514933
533.674121405751
533.774135296569
533.874149187387
533.974163078205
534.074176969023
534.174190859842
534.27420475066
534.374218641478
534.474232532296
534.574246423114
534.674260313932
534.774274204751
534.874288095569
534.974301986387
535.074315877205
535.174329768023
535.274343658842
535.37435754966
535.474371440478
535.574385331296
535.674399222114
535.774413112932
535.87442700375
535.974440894569
536.074454785387
536.174468676205
536.274482567023
536.374496457841
536.47451034866
536.574524239478
536.674538130296
536.774552021114
536.874565911932
536.97457980275
537.074593693569
537.174607584387
537.274621475205
537.374635366023
537.474649256841
537.574663147659
537.674677038478
537.774690929296
537.874704820114
537.974718710932
538.07473260175
538.174746492568
538.274760383387
538.374774274205
538.474788165023
538.574802055841
538.674815946659
538.774829837477
538.874843728296
538.974857619114
539.074871509932
539.17488540075
539.274899291568
539.374913182386
539.474927073205
539.574940964023
539.674954854841
539.774968745659
539.874982636477
539.974996527296
540.075010418114
540.175024308932
540.27503819975
540.375052090568
540.475065981386
540.575079872204
540.675093763023
540.775107653841
540.875121544659
540.975135435477
541.075149326295
541.175163217113
541.275177107932
541.37519099875
541.475204889568
541.575218780386
541.675232671204
541.775246562023
541.875260452841
541.975274343659
542.075288234477
542.175302125295
542.275316016113
542.375329906931
542.47534379775
542.575357688568
542.675371579386
542.775385470204
542.875399361022
542.975413251841
543.075427142659
543.175441033477
543.275454924295
543.375468815113
543.475482705931
543.57549659675
543.675510487568
543.775524378386
543.875538269204
543.975552160022
544.07556605084
544.175579941659
544.275593832477
544.375607723295
544.475621614113
544.575635504931
544.675649395749
544.775663286568
544.875677177386
544.975691068204
545.075704959022
545.17571884984
545.275732740658
545.375746631477
545.475760522295
545.575774413113
545.675788303931
545.775802194749
545.875816085567
545.975829976386
546.075843867204
546.175857758022
546.27587164884
546.375885539658
546.475899430476
546.575913321295
546.675927212113
546.775941102931
546.875954993749
546.975968884567
547.075982775385
547.175996666204
547.276010557022
547.37602444784
547.476038338658
547.576052229476
547.676066120295
547.776080011113
547.876093901931
547.976107792749
548.076121683567
548.176135574385
548.276149465204
548.376163356022
548.47617724684
548.576191137658
548.676205028476
548.776218919294
548.876232810112
548.976246700931
549.076260591749
549.176274482567
549.276288373385
549.376302264203
549.476316155022
549.57633004584
549.676343936658
549.776357827476
549.876371718294
549.976385609112
550.076399499931
550.176413390749
550.276427281567
550.376441172385
550.476455063203
550.576468954021
550.67648284484
550.776496735658
550.876510626476
550.976524517294
551.076538408112
551.17655229893
551.276566189749
551.376580080567
551.476593971385
551.576607862203
551.676621753021
551.776635643839
551.876649534658
551.976663425476
552.076677316294
552.176691207112
552.27670509793
552.376718988748
552.476732879567
552.576746770385
552.676760661203
552.776774552021
552.876788442839
552.976802333657
553.076816224476
553.176830115294
553.276844006112
553.37685789693
553.476871787748
553.576885678566
553.676899569385
553.776913460203
553.876927351021
553.976941241839
554.076955132657
554.176969023476
554.276982914294
554.376996805112
554.47701069593
554.577024586748
554.677038477566
554.777052368384
554.877066259203
554.977080150021
555.077094040839
555.177107931657
555.277121822475
555.377135713294
555.477149604112
555.57716349493
555.677177385748
555.777191276566
555.877205167384
555.977219058203
556.077232949021
556.177246839839
556.277260730657
556.377274621475
556.477288512293
556.577302403112
556.67731629393
556.777330184748
556.877344075566
556.977357966384
557.077371857202
557.177385748021
557.277399638839
557.377413529657
557.477427420475
557.577441311293
557.677455202111
557.77746909293
557.877482983748
557.977496874566
558.077510765384
558.177524656202
558.27753854702
558.377552437839
558.477566328657
558.577580219475
558.677594110293
558.777608001111
558.877621891929
558.977635782748
559.077649673566
559.177663564384
559.277677455202
559.37769134602
559.477705236838
559.577719127657
559.677733018475
559.777746909293
559.877760800111
559.977774690929
560.077788581747
560.177802472566
560.277816363384
560.377830254202
560.47784414502
560.577858035838
560.677871926657
560.777885817475
560.877899708293
560.977913599111
561.077927489929
561.177941380747
561.277955271565
561.377969162384
561.477983053202
561.57799694402
561.678010834838
561.778024725656
561.878038616475
561.978052507293
562.078066398111
562.178080288929
562.278094179747
562.378108070565
562.478121961384
562.578135852202
562.67814974302
562.778163633838
562.878177524656
562.978191415474
563.078205306292
563.178219197111
563.278233087929
563.378246978747
563.478260869565
563.578274760383
563.678288651202
563.77830254202
563.878316432838
563.978330323656
564.078344214474
564.178358105292
564.278371996111
564.378385886929
564.478399777747
564.578413668565
564.678427559383
564.778441450201
564.87845534102
564.978469231838
565.078483122656
565.178497013474
565.278510904292
565.37852479511
565.478538685929
565.578552576747
565.678566467565
565.778580358383
565.878594249201
565.978608140019
566.078622030838
566.178635921656
566.278649812474
566.378663703292
566.47867759411
566.578691484928
566.678705375747
566.778719266565
566.878733157383
566.978747048201
567.078760939019
567.178774829837
567.278788720656
567.378802611474
567.478816502292
567.57883039311
567.678844283928
567.778858174746
567.878872065565
567.978885956383
568.078899847201
568.178913738019
568.278927628837
568.378941519656
568.478955410474
568.578969301292
568.67898319211
568.778997082928
568.879010973746
568.979024864565
569.079038755383
569.179052646201
569.279066537019
569.379080427837
569.479094318655
569.579108209474
569.679122100292
569.77913599111
569.879149881928
569.979163772746
570.079177663564
570.179191554383
570.279205445201
570.379219336019
570.479233226837
570.579247117655
570.679261008473
570.779274899292
570.87928879011
570.979302680928
571.079316571746
571.179330462564
571.279344353382
571.379358244201
571.479372135019
571.579386025837
571.679399916655
571.779413807473
571.879427698291
571.97944158911
572.079455479928
572.179469370746
572.279483261564
572.379497152382
572.4795110432
572.579524934019
572.679538824837
572.779552715655
572.879566606473
572.979580497291
573.07959438811
573.179608278928
573.279622169746
573.379636060564
573.479649951382
573.5796638422
573.679677733018
573.779691623837
573.879705514655
573.979719405473
574.079733296291
574.179747187109
574.279761077927
574.379774968746
574.479788859564
574.579802750382
574.6798166412
574.779830532018
574.879844422837
574.979858313655
575.079872204473
575.179886095291
575.279899986109
575.379913876927
575.479927767745
575.579941658564
575.679955549382
575.7799694402
575.879983331018
575.979997221836
576.080011112655
576.180025003473
576.280038894291
576.380052785109
576.480066675927
576.580080566745
576.680094457564
576.780108348382
576.8801222392
576.980136130018
577.080150020836
577.180163911654
577.280177802473
577.380191693291
577.480205584109
577.580219474927
577.680233365745
577.780247256563
577.880261147382
577.9802750382
578.080288929018
578.180302819836
578.280316710654
578.380330601472
578.480344492291
578.580358383109
578.680372273927
578.780386164745
578.880400055563
578.980413946381
579.0804278372
579.180441728018
579.280455618836
579.380469509654
579.480483400472
579.58049729129
579.680511182109
579.780525072927
579.880538963745
579.980552854563
580.080566745381
580.180580636199
580.280594527018
580.380608417836
580.480622308654
580.580636199472
580.68065009029
580.780663981108
580.880677871927
580.980691762745
581.080705653563
581.180719544381
581.280733435199
581.380747326018
581.480761216836
581.580775107654
581.680788998472
581.78080288929
581.880816780108
581.980830670926
582.080844561745
582.180858452563
582.280872343381
582.380886234199
582.480900125017
582.580914015836
582.680927906654
582.780941797472
582.88095568829
582.980969579108
583.080983469926
583.180997360745
583.281011251563
583.381025142381
583.481039033199
583.581052924017
583.681066814835
583.781080705654
583.881094596472
583.98110848729
584.081122378108
584.181136268926
584.281150159744
584.381164050563
584.481177941381
584.581191832199
584.681205723017
584.781219613835
584.881233504653
584.981247395472
585.08126128629
585.181275177108
585.281289067926
585.381302958744
585.481316849562
585.581330740381
585.681344631199
585.781358522017
585.881372412835
585.981386303653
586.081400194471
586.18141408529
586.281427976108
586.381441866926
586.481455757744
586.581469648562
586.68148353938
586.781497430199
586.881511321017
586.981525211835
587.081539102653
587.181552993471
587.28156688429
587.381580775108
587.481594665926
587.581608556744
587.681622447562
587.78163633838
587.881650229198
587.981664120017
588.081678010835
588.181691901653
588.281705792471
588.381719683289
588.481733574107
588.581747464926
588.681761355744
588.781775246562
588.88178913738
588.981803028198
589.081816919017
589.181830809835
589.281844700653
589.381858591471
589.481872482289
589.581886373107
589.681900263926
589.781914154744
589.881928045562
589.98194193638
590.081955827198
590.181969718016
590.281983608835
590.381997499653
590.482011390471
590.582025281289
590.682039172107
590.782053062925
590.882066953744
590.982080844562
591.08209473538
591.182108626198
591.282122517016
591.382136407834
591.482150298653
591.582164189471
591.682178080289
591.782191971107
591.882205861925
591.982219752743
592.082233643562
592.18224753438
592.282261425198
592.382275316016
592.482289206834
592.582303097652
592.682316988471
592.782330879289
592.882344770107
592.982358660925
593.082372551743
593.182386442561
593.28240033338
593.382414224198
593.482428115016
593.582442005834
593.682455896652
593.782469787471
593.882483678289
593.982497569107
594.082511459925
594.182525350743
594.282539241561
594.382553132379
594.482567023198
594.582580914016
594.682594804834
594.782608695652
594.88262258647
594.982636477289
595.082650368107
595.182664258925
595.282678149743
595.382692040561
595.482705931379
595.582719822198
595.682733713016
595.782747603834
595.882761494652
595.98277538547
596.082789276288
596.182803167106
596.282817057925
596.382830948743
596.482844839561
596.582858730379
596.682872621197
596.782886512016
596.882900402834
596.982914293652
597.08292818447
597.182942075288
597.282955966106
597.382969856925
597.482983747743
597.582997638561
597.683011529379
597.783025420197
597.883039311015
597.983053201834
598.083067092652
598.18308098347
598.283094874288
598.383108765106
598.483122655924
598.583136546743
598.683150437561
598.783164328379
598.883178219197
598.983192110015
599.083206000833
599.183219891652
599.28323378247
599.383247673288
599.483261564106
599.583275454924
599.683289345742
599.783303236561
599.883317127379
599.983331018197
600.083344909015
600.183358799833
600.283372690652
600.38338658147
600.483400472288
600.583414363106
600.683428253924
600.783442144742
600.88345603556
600.983469926379
601.083483817197
601.183497708015
601.283511598833
601.383525489651
601.48353938047
601.583553271288
601.683567162106
601.783581052924
601.883594943742
601.98360883456
602.083622725379
602.183636616197
602.283650507015
602.383664397833
602.483678288651
602.583692179469
602.683706070287
602.783719961106
602.883733851924
602.983747742742
603.08376163356
603.183775524378
603.283789415197
603.383803306015
603.483817196833
603.583831087651
603.683844978469
603.783858869287
603.883872760106
603.983886650924
604.083900541742
604.18391443256
604.283928323378
604.383942214196
604.483956105015
604.583969995833
604.683983886651
604.783997777469
604.884011668287
604.984025559105
605.084039449924
605.184053340742
605.28406723156
605.384081122378
605.484095013196
605.584108904014
605.684122794833
605.784136685651
605.884150576469
605.984164467287
606.084178358105
606.184192248923
606.284206139742
606.38422003056
606.484233921378
606.584247812196
606.684261703014
606.784275593832
606.884289484651
606.984303375469
607.084317266287
607.184331157105
607.284345047923
607.384358938741
607.48437282956
607.584386720378
607.684400611196
607.784414502014
607.884428392832
607.984442283651
608.084456174469
608.184470065287
608.284483956105
608.384497846923
608.484511737741
608.58452562856
608.684539519378
608.784553410196
608.884567301014
608.984581191832
609.08459508265
609.184608973469
609.284622864287
609.384636755105
609.484650645923
609.584664536741
609.684678427559
609.784692318378
609.884706209196
609.984720100014
610.084733990832
610.18474788165
610.284761772468
610.384775663287
610.484789554105
610.584803444923
610.684817335741
610.784831226559
610.884845117377
610.984859008196
611.084872899014
611.184886789832
611.28490068065
611.384914571468
611.484928462286
611.584942353105
611.684956243923
611.784970134741
611.884984025559
611.984997916377
612.085011807195
612.185025698014
612.285039588832
612.38505347965
612.485067370468
612.585081261286
612.685095152105
612.785109042923
612.885122933741
612.985136824559
613.085150715377
613.185164606195
613.285178497013
613.385192387832
613.48520627865
613.585220169468
613.685234060286
613.785247951104
613.885261841922
613.985275732741
614.085289623559
614.185303514377
614.285317405195
614.385331296013
614.485345186832
614.58535907765
614.685372968468
614.785386859286
614.885400750104
614.985414640922
615.08542853174
615.185442422559
615.285456313377
615.385470204195
615.485484095013
615.585497985831
615.68551187665
615.785525767468
615.885539658286
615.985553549104
616.085567439922
616.18558133074
616.285595221559
616.385609112377
616.485623003195
616.585636894013
616.685650784831
616.785664675649
616.885678566468
616.985692457286
617.085706348104
617.185720238922
617.28573412974
617.385748020558
617.485761911377
617.585775802195
617.685789693013
617.785803583831
617.885817474649
617.985831365467
618.085845256286
618.185859147104
618.285873037922
618.38588692874
618.485900819558
618.585914710376
618.685928601195
618.785942492013
618.885956382831
618.985970273649
619.085984164467
619.185998055285
619.286011946104
619.386025836922
619.48603972774
619.586053618558
619.686067509376
619.786081400194
619.886095291013
619.986109181831
620.086123072649
620.186136963467
620.286150854285
620.386164745104
620.486178635922
620.58619252674
620.686206417558
620.786220308376
620.886234199194
620.986248090013
621.086261980831
621.186275871649
621.286289762467
621.386303653285
621.486317544103
621.586331434921
621.68634532574
621.786359216558
621.886373107376
621.986386998194
622.086400889012
622.186414779831
622.286428670649
622.386442561467
622.486456452285
622.586470343103
622.686484233921
622.78649812474
622.886512015558
622.986525906376
623.086539797194
623.186553688012
623.28656757883
623.386581469649
623.486595360467
623.586609251285
623.686623142103
623.786637032921
623.886650923739
623.986664814558
624.086678705376
624.186692596194
624.286706487012
624.38672037783
624.486734268648
624.586748159467
624.686762050285
624.786775941103
624.886789831921
624.986803722739
625.086817613557
625.186831504376
625.286845395194
625.386859286012
625.48687317683
625.586887067648
625.686900958466
625.786914849285
625.886928740103
625.986942630921
626.086956521739
626.186970412557
626.286984303375
626.386998194194
626.487012085012
626.58702597583
626.687039866648
626.787053757466
626.887067648285
626.987081539103
627.087095429921
627.187109320739
627.287123211557
627.387137102375
627.487150993193
627.587164884012
627.68717877483
627.787192665648
627.887206556466
627.987220447284
628.087234338102
628.187248228921
628.287262119739
628.387276010557
628.487289901375
628.587303792193
628.687317683012
628.78733157383
628.887345464648
628.987359355466
629.087373246284
629.187387137102
629.287401027921
629.387414918739
629.487428809557
629.587442700375
629.687456591193
629.787470482011
629.88748437283
629.987498263648
630.087512154466
630.187526045284
630.287539936102
630.38755382692
630.487567717739
630.587581608557
630.687595499375
630.787609390193
630.887623281011
630.987637171829
631.087651062648
631.187664953466
631.287678844284
631.387692735102
631.48770662592
631.587720516738
631.687734407557
631.787748298375
631.887762189193
631.987776080011
632.087789970829
632.187803861647
632.287817752466
632.387831643284
632.487845534102
632.58785942492
632.687873315738
632.787887206556
632.887901097375
632.987914988193
633.087928879011
633.187942769829
633.287956660647
633.387970551466
633.487984442284
633.587998333102
633.68801222392
633.788026114738
633.888040005556
633.988053896374
634.088067787193
634.188081678011
634.288095568829
634.388109459647
634.488123350465
634.588137241284
634.688151132102
634.78816502292
634.888178913738
634.988192804556
635.088206695374
635.188220586193
635.288234477011
635.388248367829
635.488262258647
635.588276149465
635.688290040283
635.788303931101
635.88831782192
635.988331712738
636.088345603556
636.188359494374
636.288373385192
636.388387276011
636.488401166829
636.588415057647
636.688428948465
636.788442839283
636.888456730101
636.98847062092
637.088484511738
637.188498402556
637.288512293374
637.388526184192
637.48854007501
637.588553965829
637.688567856647
637.788581747465
637.888595638283
637.988609529101
638.088623419919
638.188637310738
638.288651201556
638.388665092374
638.488678983192
638.58869287401
638.688706764828
638.788720655647
638.888734546465
638.988748437283
639.088762328101
639.188776218919
639.288790109737
639.388804000556
639.488817891374
639.588831782192
639.68884567301
639.788859563828
639.888873454647
639.988887345465
640.088901236283
640.188915127101
640.288929017919
640.388942908737
640.488956799555
640.588970690374
640.688984581192
640.78899847201
640.889012362828
640.989026253646
641.089040144465
641.189054035283
641.289067926101
641.389081816919
641.489095707737
641.589109598555
641.689123489374
641.789137380192
641.88915127101
641.989165161828
642.089179052646
642.189192943464
642.289206834283
642.389220725101
642.489234615919
642.589248506737
642.689262397555
642.789276288373
642.889290179192
642.98930407001
643.089317960828
643.189331851646
643.289345742464
643.389359633282
643.489373524101
643.589387414919
643.689401305737
643.789415196555
643.889429087373
643.989442978191
644.08945686901
644.189470759828
644.289484650646
644.389498541464
644.489512432282
644.5895263231
644.689540213919
644.789554104737
644.889567995555
644.989581886373
645.089595777191
645.189609668009
645.289623558828
645.389637449646
645.489651340464
645.589665231282
645.6896791221
645.789693012918
645.889706903737
645.989720794555
646.089734685373
646.189748576191
646.289762467009
646.389776357827
646.489790248646
646.589804139464
646.689818030282
646.7898319211
646.889845811918
646.989859702736
647.089873593555
647.189887484373
647.289901375191
647.389915266009
647.489929156827
647.589943047646
647.689956938464
647.789970829282
647.8899847201
647.989998610918
648.090012501736
648.190026392555
648.290040283373
648.390054174191
648.490068065009
648.590081955827
648.690095846645
648.790109737464
648.890123628282
648.9901375191
649.090151409918
649.190165300736
649.290179191554
649.390193082373
649.490206973191
649.590220864009
649.690234754827
649.790248645645
649.890262536463
649.990276427282
650.0902903181
650.190304208918
650.290318099736
650.390331990554
650.490345881372
650.590359772191
650.690373663009
650.790387553827
650.890401444645
650.990415335463
651.090429226281
651.1904431171
651.290457007918
651.390470898736
651.490484789554
651.590498680372
651.69051257119
651.790526462009
651.890540352827
651.990554243645
652.090568134463
652.190582025281
652.2905959161
652.390609806918
652.490623697736
652.590637588554
652.690651479372
652.79066537019
652.890679261008
652.990693151827
653.090707042645
653.190720933463
653.290734824281
653.390748715099
653.490762605917
653.590776496736
653.690790387554
653.790804278372
653.89081816919
653.990832060008
654.090845950827
654.190859841645
654.290873732463
654.390887623281
654.490901514099
654.590915404917
654.690929295735
654.790943186554
654.890957077372
654.99097096819
655.090984859008
655.190998749826
655.291012640645
655.391026531463
655.491040422281
655.591054313099
655.691068203917
655.791082094735
655.891095985554
655.991109876372
656.09112376719
656.191137658008
656.291151548826
656.391165439644
656.491179330463
656.591193221281
656.691207112099
656.791221002917
656.891234893735
656.991248784553
657.091262675372
657.19127656619
657.291290457008
657.391304347826
657.491318238644
657.591332129462
657.691346020281
657.791359911099
657.891373801917
657.991387692735
658.091401583553
658.191415474371
658.29142936519
658.391443256008
658.491457146826
658.591471037644
658.691484928462
658.79149881928
658.891512710099
658.991526600917
659.091540491735
659.191554382553
659.291568273371
659.391582164189
659.491596055008
659.591609945826
659.691623836644
659.791637727462
659.89165161828
659.991665509099
660.091679399917
660.191693290735
660.291707181553
660.391721072371
660.491734963189
660.591748854008
660.691762744826
660.791776635644
660.891790526462
660.99180441728
661.091818308098
661.191832198916
661.291846089735
661.391859980553
661.491873871371
661.591887762189
661.691901653007
661.791915543826
661.891929434644
661.991943325462
662.09195721628
662.191971107098
662.291984997916
662.391998888735
662.492012779553
662.592026670371
662.692040561189
662.792054452007
662.892068342825
662.992082233644
663.092096124462
663.19211001528
663.292123906098
663.392137796916
663.492151687734
663.592165578553
663.692179469371
663.792193360189
663.892207251007
663.992221141825
664.092235032643
664.192248923462
664.29226281428
664.392276705098
664.492290595916
664.592304486734
664.692318377552
664.792332268371
664.892346159189
664.992360050007
665.092373940825
665.192387831643
665.292401722461
665.39241561328
665.492429504098
665.592443394916
665.692457285734
665.792471176552
665.89248506737
665.992498958189
666.092512849007
666.192526739825
666.292540630643
666.392554521461
666.49256841228
666.592582303098
666.692596193916
666.792610084734
666.892623975552
666.99263786637
667.092651757188
667.192665648007
667.292679538825
667.392693429643
667.492707320461
667.592721211279
667.692735102097
667.792748992916
667.892762883734
667.992776774552
668.09279066537
668.192804556188
668.292818447007
668.392832337825
668.492846228643
668.592860119461
668.692874010279
668.792887901097
668.892901791916
668.992915682734
669.092929573552
669.19294346437
669.292957355188
669.392971246006
669.492985136825
669.592999027643
669.693012918461
669.793026809279
669.893040700097
669.993054590915
670.093068481734
670.193082372552
670.29309626337
670.393110154188
670.493124045006
670.593137935824
670.693151826643
670.793165717461
670.893179608279
670.993193499097
671.093207389915
671.193221280733
671.293235171552
671.39324906237
671.493262953188
671.593276844006
671.693290734824
671.793304625642
671.893318516461
671.993332407279
672.093346298097
672.193360188915
672.293374079733
672.393387970551
672.49340186137
672.593415752188
672.693429643006
672.793443533824
672.893457424642
672.993471315461
673.093485206279
673.193499097097
673.293512987915
673.393526878733
673.493540769551
673.593554660369
673.693568551188
673.793582442006
673.893596332824
673.993610223642
674.09362411446
674.193638005279
674.293651896097
674.393665786915
674.493679677733
674.593693568551
674.693707459369
674.793721350188
674.893735241006
674.993749131824
675.093763022642
675.19377691346
675.293790804278
675.393804695096
675.493818585915
675.593832476733
675.693846367551
675.793860258369
675.893874149187
675.993888040006
676.093901930824
676.193915821642
676.29392971246
676.393943603278
676.493957494096
676.593971384915
676.693985275733
676.793999166551
676.894013057369
676.994026948187
677.094040839005
677.194054729824
677.294068620642
677.39408251146
677.494096402278
677.594110293096
677.694124183914
677.794138074733
677.894151965551
677.994165856369
678.094179747187
678.194193638005
678.294207528823
678.394221419642
678.49423531046
678.594249201278
678.694263092096
678.794276982914
678.894290873732
678.994304764551
679.094318655369
679.194332546187
679.294346437005
679.394360327823
679.494374218641
679.59438810946
679.694402000278
679.794415891096
679.894429781914
679.994443672732
680.09445756355
680.194471454369
680.294485345187
680.394499236005
680.494513126823
680.594527017641
680.69454090846
680.794554799278
680.894568690096
680.994582580914
681.094596471732
681.19461036255
681.294624253369
681.394638144187
681.494652035005
681.594665925823
681.694679816641
681.794693707459
681.894707598278
681.994721489096
682.094735379914
682.194749270732
682.29476316155
682.394777052368
682.494790943187
682.594804834005
682.694818724823
682.794832615641
682.894846506459
682.994860397277
683.094874288096
683.194888178914
683.294902069732
683.39491596055
683.494929851368
683.594943742186
683.694957633005
683.794971523823
683.894985414641
683.994999305459
684.095013196277
684.195027087095
684.295040977914
684.395054868732
684.49506875955
684.595082650368
684.695096541186
684.795110432004
684.895124322823
684.995138213641
685.095152104459
685.195165995277
685.295179886095
685.395193776914
685.495207667732
685.59522155855
685.695235449368
685.795249340186
685.895263231004
685.995277121822
686.095291012641
686.195304903459
686.295318794277
686.395332685095
686.495346575913
686.595360466731
686.69537435755
686.795388248368
686.895402139186
686.995416030004
687.095429920822
687.195443811641
687.295457702459
687.395471593277
687.495485484095
687.595499374913
687.695513265731
687.795527156549
687.895541047368
687.995554938186
688.095568829004
688.195582719822
688.29559661064
688.395610501459
688.495624392277
688.595638283095
688.695652173913
688.795666064731
688.895679955549
688.995693846368
689.095707737186
689.195721628004
689.295735518822
689.39574940964
689.495763300458
689.595777191277
689.695791082095
689.795804972913
689.895818863731
689.995832754549
690.095846645367
690.195860536186
690.295874427004
690.395888317822
690.49590220864
690.595916099458
690.695929990276
690.795943881095
690.895957771913
690.995971662731
691.095985553549
691.195999444367
691.296013335185
691.396027226004
691.496041116822
691.59605500764
691.696068898458
691.796082789276
691.896096680095
691.996110570913
692.096124461731
692.196138352549
692.296152243367
692.396166134185
692.496180025003
692.596193915822
692.69620780664
692.796221697458
692.896235588276
692.996249479094
693.096263369912
693.196277260731
693.296291151549
693.396305042367
693.496318933185
693.596332824003
693.696346714822
693.79636060564
693.896374496458
693.996388387276
694.096402278094
694.196416168912
694.29643005973
694.396443950549
694.496457841367
694.596471732185
694.696485623003
694.796499513821
694.89651340464
694.996527295458
695.096541186276
695.196555077094
695.296568967912
695.39658285873
695.496596749549
695.596610640367
695.696624531185
695.796638422003
695.896652312821
695.996666203639
696.096680094458
696.196693985276
696.296707876094
696.396721766912
696.49673565773
696.596749548548
696.696763439367
696.796777330185
696.896791221003
696.996805111821
697.096819002639
697.196832893457
697.296846784276
697.396860675094
697.496874565912
697.59688845673
697.696902347548
697.796916238366
697.896930129185
697.996944020003
698.096957910821
698.196971801639
698.296985692457
698.396999583275
698.497013474094
698.597027364912
698.69704125573
698.797055146548
698.897069037366
698.997082928184
699.097096819003
699.197110709821
699.297124600639
699.397138491457
699.497152382275
699.597166273094
699.697180163912
699.79719405473
699.897207945548
699.997221836366
700.097235727184
700.197249618003
700.297263508821
700.397277399639
700.497291290457
700.597305181275
700.697319072093
700.797332962911
700.89734685373
700.997360744548
701.097374635366
701.197388526184
701.297402417002
701.397416307821
701.497430198639
701.597444089457
701.697457980275
701.797471871093
701.897485761911
701.99749965273
702.097513543548
702.197527434366
702.297541325184
702.397555216002
702.49756910682
702.597582997639
702.697596888457
702.797610779275
702.897624670093
702.997638560911
703.097652451729
703.197666342548
703.297680233366
703.397694124184
703.497708015002
703.59772190582
703.697735796638
703.797749687457
703.897763578275
703.997777469093
704.097791359911
704.197805250729
704.297819141547
704.397833032366
704.497846923184
704.597860814002
704.69787470482
704.797888595638
704.897902486456
704.997916377275
705.097930268093
705.197944158911
705.297958049729
705.397971940547
705.497985831365
705.597999722184
705.698013613002
705.79802750382
705.898041394638
705.998055285456
706.098069176275
706.198083067093
706.298096957911
706.398110848729
706.498124739547
706.598138630365
706.698152521183
706.798166412002
706.89818030282
706.998194193638
707.098208084456
707.198221975274
707.298235866093
707.398249756911
707.498263647729
707.598277538547
707.698291429365
707.798305320183
707.898319211002
707.99833310182
708.098346992638
708.198360883456
708.298374774274
708.398388665092
708.498402555911
708.598416446729
708.698430337547
708.798444228365
708.898458119183
708.998472010001
709.09848590082
709.198499791638
709.298513682456
709.398527573274
709.498541464092
709.59855535491
709.698569245729
709.798583136547
709.898597027365
709.998610918183
710.098624809001
710.198638699819
710.298652590638
710.398666481456
710.498680372274
710.598694263092
710.69870815391
710.798722044728
710.898735935547
710.998749826365
711.098763717183
711.198777608001
711.298791498819
711.398805389637
711.498819280456
711.598833171274
711.698847062092
711.79886095291
711.898874843728
711.998888734546
712.098902625365
712.198916516183
712.298930407001
712.398944297819
712.498958188637
712.598972079456
712.698985970274
712.798999861092
712.89901375191
712.999027642728
713.099041533546
713.199055424364
713.299069315183
713.399083206001
713.499097096819
713.599110987637
713.699124878455
713.799138769274
713.899152660092
713.99916655091
714.099180441728
714.199194332546
714.299208223364
714.399222114183
714.499236005001
714.599249895819
714.699263786637
714.799277677455
714.899291568273
714.999305459091
715.09931934991
715.199333240728
715.299347131546
715.399361022364
715.499374913182
715.599388804001
715.699402694819
715.799416585637
715.899430476455
715.999444367273
716.099458258091
716.19947214891
716.299486039728
716.399499930546
716.499513821364
716.599527712182
716.699541603
716.799555493819
716.899569384637
716.999583275455
717.099597166273
717.199611057091
717.299624947909
717.399638838728
717.499652729546
717.599666620364
717.699680511182
717.799694402
717.899708292818
717.999722183637
718.099736074455
718.199749965273
718.299763856091
718.399777746909
718.499791637727
718.599805528546
718.699819419364
718.799833310182
718.899847201
718.999861091818
719.099874982636
719.199888873455
719.299902764273
719.399916655091
719.499930545909
719.599944436727
719.699958327545
719.799972218364
719.899986109182
720

